Reconstruction of continuum robots by marker-free shape registration of image data using a kinematic model

Continuum robots are slender, flexible manipulators that navigate confined, curved workspaces and are gaining traction in aerospace, inspection, automation, and minimally invasive medical applications. Predicting their shape from physics-based models alone remains challenging, making accurate measurement of the deformed backbone essential for model validation and reference-data acquisition. We present an optimization-based shape-registration algorithm that fits a parametric three-dimensional curve directly to image observations within a photogrammetric pipeline, targeting marker-free measurement rather than sensing under occlusion. By matching reconstruction points to robot pixels, the method requires no prior knowledge of the robot's location in each image. Across most configurations, the estimated backbone deviates from ground truth by less than 1 mm (0.67% of the robot's length). On real concentric-tube continuum robots, the reconstruction agrees with ten discrete manual photogrammetric measurements over 18 configurations, while replacing the manual procedure with an automated pipeline that runs in roughly 0.5 s per configuration.

==> data/Data_3d_ep.txt <==
1.113772392272949219e-03 8.262060582637786865e-04 -5.985828116536140442e-03 7.241335655231218894e-03
1.075714826583862305e-03 8.664689958095550537e-04 -5.431046709418296814e-03 7.798876571137648185e-03
1.093238592147827148e-03 9.640548378229141235e-04 -4.914069548249244690e-03 8.325275166094492363e-03
1.110613346099853516e-03 1.065688207745552063e-03 -4.374356940388679504e-03 8.874748500198315071e-03
1.134723424911499023e-03 1.219063997268676758e-03 -3.868317231535911560e-03 9.404070342093895363e-03
1.110255718231201172e-03 1.366773620247840881e-03 -3.358365967869758606e-03 9.935546682350526737e-03
1.127600669860839844e-03 1.468516886234283447e-03 -2.817759290337562561e-03 1.048591757858563511e-02
1.096367835998535156e-03 1.560609787702560425e-03 -2.296043559908866882e-03 1.101661888383720367e-02
1.120507717132568359e-03 1.714367419481277466e-03 -1.788659021258354187e-03 1.154733840808663814e-02
1.137912273406982422e-03 1.816203817725181580e-03 -1.247240230441093445e-03 1.209852613242734520e-02
1.162052154541015625e-03 1.970140263438224792e-03 -7.391106337308883667e-04 1.263000974864159076e-02
1.130640506744384766e-03 2.066111192107200623e-03 -1.939255744218826294e-04 1.318446792861838190e-02
1.105874776840209961e-03 2.214275300502777100e-03 3.179777413606643677e-04 1.371795732262004464e-02
1.123279333114624023e-03 2.312600612640380859e-03 8.378420025110244751e-04 1.424732450828347652e-02
1.098513603210449219e-03 2.464458346366882324e-03 1.372981816530227661e-03 1.480414469693247526e-02
1.122534275054931641e-03 2.618812024593353271e-03 1.882826909422874451e-03 1.533738391440753190e-02
1.139879226684570312e-03 2.717345952987670898e-03 2.403536811470985413e-03 1.586761839421857445e-02
1.115173101425170898e-03 2.869304269552230835e-03 2.939639613032341003e-03 1.642538888113964646e-02
1.132488250732421875e-03 2.967942506074905396e-03 3.460874781012535095e-03 1.695615759086255281e-02
1.156508922576904297e-03 3.122657537460327148e-03 3.972141072154045105e-03 1.749086026534829585e-02
1.131415367126464844e-03 3.271374851465225220e-03 4.486415535211563110e-03 1.802679379903171508e-02
1.100003719329833984e-03 3.367405384778976440e-03 5.033830180764198303e-03 1.858345467331279366e-02
1.123934984207153320e-03 3.522351384162902832e-03 5.546135827898979187e-03 1.911921399146709888e-02
1.141220331192016602e-03 3.621324896812438965e-03 6.068729795515537262e-03 1.965137846269104926e-02
1.116424798965454102e-03 3.773439675569534302e-03 6.606987677514553070e-03 2.021126706818510144e-02
1.091212034225463867e-03 3.922414034605026245e-03 7.122684270143508911e-03 2.074864223100636451e-02
1.108437776565551758e-03 4.021555185317993164e-03 7.646065205335617065e-03 2.128160874559004156e-02
1.083105802536010742e-03 4.170648753643035889e-03 8.162311278283596039e-03 2.181954980329070537e-02
1.058340072631835938e-03 4.322830587625503540e-03 8.701786398887634277e-03 2.238062561223674862e-02
1.082181930541992188e-03 4.478320479393005371e-03 9.216581471264362335e-03 2.291891876807827799e-02
1.056730747222900391e-03 4.627570509910583496e-03 9.733768180012702942e-03 2.345781152103487699e-02
1.073926687240600586e-03 4.727020859718322754e-03 1.025853771716356277e-02 2.399219824433718173e-02
1.048386096954345703e-03 4.876375198364257812e-03 1.077627576887607574e-02 2.453165328329820483e-02
1.022815704345703125e-03 5.025789141654968262e-03 1.129430159926414490e-02 2.507140244556982367e-02
1.047462224960327148e-03 5.184512585401535034e-03 1.183393783867359161e-02 2.563443694230560510e-02
1.021802425384521484e-03 5.334008485078811646e-03 1.235261745750904083e-02 2.617484047510121314e-02
9.894967079162597656e-04 5.427237600088119507e-03 1.288038492202758789e-02 2.671175183928031771e-02
9.638071060180664062e-04 5.576815456151962280e-03 1.339955441653728485e-02 2.725264967153240292e-02
9.875297546386718750e-04 5.732990801334381104e-03 1.391753554344177246e-02 2.779418266578037588e-02
9.617507457733154297e-04 5.882676690816879272e-03 1.443734206259250641e-02 2.833572607919965236e-02
9.359419345855712891e-04 6.032407283782958984e-03 1.495743729174137115e-02 2.887756035630051343e-02
9.045004844665527344e-04 6.128322333097457886e-03 1.550939306616783142e-02 2.943866946002859919e-02
8.345246315002441406e-04 6.325289607048034668e-03 1.599971950054168701e-02 2.997169173755143134e-02
7.589161396026611328e-04 6.468389183282852173e-03 1.652178168296813965e-02 3.051826568985749333e-02
6.843209266662597656e-04 6.613891571760177612e-03 1.706724427640438080e-02 3.108770826798323839e-02
6.635487079620361328e-04 6.817676126956939697e-03 1.755729131400585175e-02 3.161884455908481328e-02
6.439387798309326172e-04 7.023960351943969727e-03 1.807103306055068970e-02 3.217280151289347856e-02
5.744993686676025391e-04 7.223438471555709839e-03 1.858614385128021240e-02 3.272953526316602080e-02
4.984438419342041016e-04 7.366452366113662720e-03 1.910939067602157593e-02 3.327728035360966174e-02
4.288256168365478516e-04 7.565870881080627441e-03 1.962507516145706177e-02 3.383454594727997033e-02
3.589987754821777344e-04 7.765248417854309082e-03 2.014108560979366302e-02 3.439212463995833247e-02
2.392530441284179688e-04 7.957573980093002319e-03 2.065809071063995361e-02 3.495659116156790702e-02
1.178383827209472656e-04 8.147634565830230713e-03 2.115187421441078186e-02 3.549944168622065632e-02
5.406141281127929688e-05 8.403304964303970337e-03 2.166132442653179169e-02 3.607300455183182208e-02
-6.625056266784667969e-05 8.595328778028488159e-03 2.217905782163143158e-02 3.663815582836438267e-02
-1.819729804992675781e-04 8.841618895530700684e-03 2.266626060009002686e-02 3.719620332554374187e-02
-3.527104854583740234e-04 9.026147425174713135e-03 2.318480983376502991e-02 3.777248047259096353e-02
-4.189014434814453125e-04 9.279530495405197144e-03 2.367223054170608521e-02 3.832580063458923547e-02
-5.838871002197265625e-04 9.520113468170166016e-03 2.418412826955318451e-02 3.891498631997425406e-02
-7.552802562713623047e-04 9.704045951366424561e-03 2.470316365361213684e-02 3.949170503033716528e-02
-9.163916110992431641e-04 9.998638182878494263e-03 2.518500573933124542e-02 4.007899821004290430e-02
-1.083970069885253906e-03 1.023665070533752441e-02 2.567392960190773010e-02 4.064801406780649273e-02
-1.199871301651000977e-03 1.048383489251136780e-02 2.618673443794250488e-02 4.122896319454927294e-02
-1.362115144729614258e-03 1.077780127525329590e-02 2.666952461004257202e-02 4.181703263162095396e-02
-1.530706882476806641e-03 1.101518049836158752e-02 2.715915441513061523e-02 4.238668993780780880e-02
-1.693725585937500000e-03 1.130867749452590942e-02 2.764253318309783936e-02 4.297522253323737829e-02
-1.907587051391601562e-03 1.159405708312988281e-02 2.812598273158073425e-02 4.357597349876929371e-02
-2.121984958648681641e-03 1.187903806567192078e-02 2.860963717103004456e-02 4.417689134566504805e-02
-2.286344766616821289e-03 1.217163726687431335e-02 2.909387648105621338e-02 4.476605700761471240e-02
-2.552211284637451172e-03 1.244781538844108582e-02 2.957754582166671753e-02 4.538322427975405304e-02
-2.768009901046752930e-03 1.273160055279731750e-02 3.006180003285408020e-02 4.598456046510879247e-02
-2.984344959259033203e-03 1.301497220993041992e-02 3.054624423384666443e-02 4.658604740830529778e-02
-3.251731395721435547e-03 1.328963413834571838e-02 3.103024698793888092e-02 4.720345595119912474e-02
-3.465771675109863281e-03 1.362679898738861084e-02 3.148518875241279602e-02 4.780881975744311063e-02
-3.723502159118652344e-03 1.401262357831001282e-02 3.195796906948089600e-02 4.847124476651121228e-02
-3.938883543014526367e-03 1.434881985187530518e-02 3.241348639130592346e-02 4.907697830781732051e-02
-4.203438758850097656e-03 1.467730477452278137e-02 3.289251774549484253e-02 4.971522816190887539e-02
-4.521846771240234375e-03 1.499511674046516418e-02 3.334664553403854370e-02 5.035446219113115518e-02
-4.787802696228027344e-03 1.532221958041191101e-02 3.382598236203193665e-02 5.099281367579866497e-02
-5.102664232254028320e-03 1.569447293877601624e-02 3.427485376596450806e-02 5.165553222610075323e-02
-5.367457866668701172e-03 1.607484370470046997e-02 3.472499549388885498e-02 5.230161671493593900e-02
-5.689084529876708984e-03 1.638955250382423401e-02 3.517942503094673157e-02 5.294114114217851608e-02
-6.006658077239990234e-03 1.675928011536598206e-02 3.562869131565093994e-02 5.360400742352400272e-02
-6.273925304412841797e-03 1.713738217949867249e-02 3.607939928770065308e-02 5.425017351949978917e-02
-6.644487380981445312e-03 1.749603077769279480e-02 3.652759641408920288e-02 5.493341999095324724e-02
-7.016032934188842773e-03 1.785356923937797546e-02 3.697578608989715576e-02 5.561661384268123953e-02
-7.337272167205810547e-03 1.821954175829887390e-02 3.742545843124389648e-02 5.627943792347256391e-02
-7.650434970855712891e-03 1.869577541947364807e-02 3.786563128232955933e-02 5.699959183544311969e-02
-8.027762174606323242e-03 1.904899999499320984e-02 3.828943520784378052e-02 5.766798784457538574e-02
-8.399009704589843750e-03 1.945758238434791565e-02 3.873307257890701294e-02 5.837620982634295075e-02
-8.722633123397827148e-03 1.987395063042640686e-02 3.915390372276306152e-02 5.905089010917041747e-02
-9.146422147750854492e-03 2.032447233796119690e-02 3.956668823957443237e-02 5.979450159207377880e-02
-9.571671485900878906e-03 2.077339217066764832e-02 3.997947275638580322e-02 6.053797791678849904e-02
-9.946703910827636719e-03 2.123107388615608215e-02 4.039417952299118042e-02 6.126054523479584901e-02
-1.042655110359191895e-02 2.166637778282165527e-02 4.080499708652496338e-02 6.202769182123635261e-02
-1.085612177848815918e-02 2.211041003465652466e-02 4.121772944927215576e-02 6.277068822378684132e-02
-1.133540272712707520e-02 2.259710431098937988e-02 4.162405803799629211e-02 6.356547401952017395e-02
-1.181937754154205322e-02 2.308094501495361328e-02 4.200536012649536133e-02 6.434887986829895823e-02
-1.235735416412353516e-02 2.349756658077239990e-02 4.241340607404708862e-02 6.514228637529928534e-02
-1.289357244968414307e-02 2.402086555957794189e-02 4.278793931007385254e-02 6.597993006430957763e-02
-1.332890987396240234e-02 2.455436438322067261e-02 4.311543330550193787e-02 6.674242073636893480e-02
-1.386915147304534912e-02 2.507286891341209412e-02 4.348968714475631714e-02 6.757954311756808607e-02
-1.440936326980590820e-02 2.557960152626037598e-02 4.383735358715057373e-02 6.839775988333318679e-02
-1.495799422264099121e-02 2.608240395784378052e-02 4.413431882858276367e-02 6.919900550706703513e-02
-1.550541818141937256e-02 2.658328413963317871e-02 4.445626586675643921e-02 7.000783419203404634e-02
-1.605594158172607422e-02 2.707169577479362488e-02 4.472632333636283875e-02 7.079176844995860307e-02
-1.660838723182678223e-02 2.755750343203544617e-02 4.499611258506774902e-02 7.157534455614555924e-02
-1.705782115459442139e-02 2.806540578603744507e-02 4.527110606431961060e-02 7.230717591442559211e-02
-1.756259799003601074e-02 2.854891866445541382e-02 4.549155384302139282e-02 7.304010262446869461e-02
-1.812164485454559326e-02 2.901744097471237183e-02 4.570896923542022705e-02 7.380123071339372842e-02
-1.879115402698516846e-02 2.945715188980102539e-02 4.589474201202392578e-02 7.462348354015890806e-02
-1.919721066951751709e-02 2.994910255074501038e-02 4.606848210096359253e-02 7.528460615281407087e-02
-1.976168155670166016e-02 3.040981665253639221e-02 4.628497362136840820e-02 7.604470710935462563e-02
-2.032901346683502197e-02 3.085807338356971741e-02 4.644950479269027710e-02 7.678623935640249698e-02
-2.095437049865722656e-02 3.128973767161369324e-02 4.658493027091026306e-02 7.755808487268556206e-02
-2.141962945461273193e-02 3.175950795412063599e-02 4.675482958555221558e-02 7.824073832448963373e-02
-2.194041013717651367e-02 3.220377117395401001e-02 4.686982929706573486e-02 7.893486171229202597e-02
-2.257092297077178955e-02 3.262723982334136963e-02 4.700410366058349609e-02 7.970616042580846994e-02
-2.299025654792785645e-02 3.308454155921936035e-02 4.707311093807220459e-02 8.033044201288763730e-02
-2.383685111999511719e-02 3.343667089939117432e-02 4.714244604110717773e-02 8.124996624388192146e-02
-2.468521893024444580e-02 3.378474712371826172e-02 4.721114784479141235e-02 8.216953407241422980e-02
-2.510944008827209473e-02 3.423423320055007935e-02 4.727923870086669922e-02 8.279133607134614437e-02
-2.596224844455718994e-02 3.456563502550125122e-02 4.729545116424560547e-02 8.370641643846798985e-02
-2.676373720169067383e-02 3.490760922431945801e-02 4.731435701251029968e-02 8.457801725449431984e-02
-2.852478623390197754e-02 3.498053550720214844e-02 4.722255468368530273e-02 8.634296468658764212e-02
-2.927739918231964111e-02 3.531800955533981323e-02 4.719218611717224121e-02 8.716833563954029529e-02
-2.966223657131195068e-02 3.575636446475982666e-02 4.718405008316040039e-02 8.775170603035409300e-02
-2.999541163444519043e-02 3.620810806751251221e-02 4.717890173196792603e-02 8.831304767368752806e-02
-3.027671575546264648e-02 3.667367994785308838e-02 4.717677086591720581e-02 8.885700880051050632e-02
-3.061464428901672363e-02 3.713165968656539917e-02 4.719612747430801392e-02 8.942649614032749383e-02
-3.084205090999603271e-02 3.760150074958801270e-02 4.717189818620681763e-02 8.994903940907139628e-02
-3.112332522869110107e-02 3.805491328239440918e-02 4.714422672986984253e-02 9.048332758680377452e-02
-3.140546381473541260e-02 3.850724548101425171e-02 4.711639508605003357e-02 9.101716389846448152e-02
-3.168569505214691162e-02 3.894967585802078247e-02 4.706351831555366516e-02 9.154353845365736930e-02
-3.191629052162170410e-02 3.941586613655090332e-02 4.703866690397262573e-02 9.206423537539709656e-02
-3.209424018859863281e-02 3.989744931459426880e-02 4.701695963740348816e-02 9.257810273407418578e-02
-3.237687051296234131e-02 4.033703356981277466e-02 4.696367308497428894e-02 9.310341563973967283e-02
-3.255335986614227295e-02 4.080849885940551758e-02 4.691685736179351807e-02 9.360900412280503957e-02
-3.283758461475372314e-02 4.124617576599121094e-02 4.686332494020462036e-02 9.413360922331381886e-02
-3.301535546779632568e-02 4.171629995107650757e-02 4.681626707315444946e-02 9.463841976099107711e-02
-3.324465453624725342e-02 4.216022044420242310e-02 4.674100875854492188e-02 9.514369916137699335e-02
-3.342367708683013916e-02 4.262913763523101807e-02 4.669371247291564941e-02 9.564785125399399845e-02
-3.365433216094970703e-02 4.307156801223754883e-02 4.661825299263000488e-02 9.615247046308983414e-02
-3.383176028728485107e-02 4.353054612874984741e-02 4.654597863554954529e-02 9.664982873214800208e-02
-3.400978446006774902e-02 4.398898780345916748e-02 4.647360742092132568e-02 9.714691918775830715e-02
-3.418563306331634521e-02 4.443815350532531738e-02 4.637639969587326050e-02 9.763897799853626935e-02
-3.447693586349487305e-02 4.485905170440673828e-02 4.627025127410888672e-02 9.816174001166988461e-02
-3.515303134918212891e-02 4.514287412166595459e-02 4.606245085597038269e-02 9.892386944698561280e-02
-3.572195768356323242e-02 4.545980691909790039e-02 4.586112126708030701e-02 9.960552714033443777e-02
-3.612570464611053467e-02 4.582967609167098999e-02 4.569644480943679810e-02 1.001773078619914159e-01
-3.647622466087341309e-02 4.621613025665283203e-02 4.553483426570892334e-02 1.007235029406325921e-01
-3.715775907039642334e-02 4.648012667894363403e-02 4.527537524700164795e-02 1.014990686831476197e-01
-3.761973977088928223e-02 4.681628942489624023e-02 4.505571722984313965e-02 1.021111807363519475e-01
-3.824912011623382568e-02 4.709352552890777588e-02 4.479957371950149536e-02 1.028450669996852085e-01
-3.871308267116546631e-02 4.742536693811416626e-02 4.457993805408477783e-02 1.034563114677036211e-01
-3.906956315040588379e-02 4.779308289289474487e-02 4.436631128191947937e-02 1.040112256464960083e-01
-3.959068655967712402e-02 4.809274524450302124e-02 4.409206286072731018e-02 1.046719671735951707e-01
-4.011271893978118896e-02 4.839022457599639893e-02 4.381792992353439331e-02 1.053323917599806592e-01
-4.058143496513366699e-02 4.870475828647613525e-02 4.354679584503173828e-02 1.059586024653578207e-01
-4.105105996131896973e-02 4.901731759309768677e-02 4.327571764588356018e-02 1.065844813288601145e-01
-4.157684743404388428e-02 4.929897934198379517e-02 4.295040667057037354e-02 1.072639024510460004e-01
-4.199390113353729248e-02 4.962709546089172363e-02 4.268225282430648804e-02 1.078584615184405848e-01
-4.252138733863830566e-02 4.990456998348236084e-02 4.235721379518508911e-02 1.085373460242005095e-01


==> data/Data_3d_manuell.txt <==

1.206400000000000050e-03 2.573510000000000207e-03 1.152390000000000098e-03
1.065179999999999990e-03 4.329870000000000420e-03 8.835080000000000364e-03
6.080200000000000231e-04 6.318569999999999916e-03 1.707525000000000015e-02
-1.075819999999999901e-03 9.837580000000000283e-03 2.497840000000000130e-02
-3.329700000000000108e-03 1.335473000000000042e-02 3.134591999999999934e-02
-6.995640000000000018e-03 1.793375999999999998e-02 3.724489999999999745e-02
-1.300454000000000020e-02 2.384160999999999919e-02 4.270174999999999665e-02
-1.930538000000000046e-02 2.932718999999999951e-02 4.597231000000000234e-02
-2.833572999999999995e-02 3.705180000000000279e-02 4.746278999999999776e-02
-3.524158000000000152e-02 4.349642000000000092e-02 4.629147000000000123e-02



==> data/Data_3d_manuell_new.txt <==
0.03995421 -0.01919323  0.07833923
0.03385319 -0.01304704  0.07448118
0.02864513 -0.00877435  0.06982849
0.02385756 -0.00545242  0.06407231
0.01874972 -0.00298153  0.05723817
0.01395467 -0.00142243  0.04862827
0.01029149 -0.00092399  0.04067896
0.00682214 -0.00059045  0.03224063
0.00443677 -0.00037089  0.02317252
0.00280186 -0.00039456  0.01548154
0.00137468 -0.00016102  0.00753302

==> data/Data_3d_op.txt <==
1.138870022259652615e-03 2.890900068450719118e-04 -7.024290040135383606e-03
1.138873747549951077e-03 3.115662257187068462e-04 -6.926746107637882233e-03
1.138889463618397713e-03 3.340541443321853876e-04 -6.829204969108104706e-03
1.138917286880314350e-03 3.565537917893379927e-04 -6.731665693223476410e-03
1.138956984505057335e-03 3.790651389863342047e-04 -6.634129676967859268e-03
1.139008672907948494e-03 4.015882732346653938e-04 -6.536596454679965973e-03
1.139072119258344173e-03 4.241231363266706467e-04 -6.439066026359796524e-03
1.139147672802209854e-03 4.466697573661804199e-04 -6.341537926346063614e-03
1.139234751462936401e-03 4.692281945608556271e-04 -6.244013085961341858e-03
1.139333704486489296e-03 4.917984479106962681e-04 -6.146490573883056641e-03
1.139444299042224884e-03 5.143805756233632565e-04 -6.048971321433782578e-03
1.139566535130143166e-03 5.369745776988565922e-04 -5.951454397290945053e-03
1.139700296334922314e-03 5.595805705524981022e-04 -5.853939801454544067e-03
1.139845349825918674e-03 5.821984959766268730e-04 -5.756428930908441544e-03
1.140001695603132248e-03 6.048284703865647316e-04 -5.658920388668775558e-03
1.140169450081884861e-03 6.274704355746507645e-04 -5.561414640396833420e-03
1.140348147600889206e-03 6.501245661638677120e-04 -5.463911220431327820e-03
1.140538020990788937e-03 6.727908621542155743e-04 -5.366411060094833374e-03
1.140738488174974918e-03 6.954693235456943512e-04 -5.268914159387350082e-03
1.140950014814734459e-03 7.181600085459649563e-04 -5.171420052647590637e-03
1.141171786002814770e-03 7.408629753626883030e-04 -5.073927808552980423e-03
1.141404383815824986e-03 7.635783986188471317e-04 -4.976439289748668671e-03
1.141646993346512318e-03 7.863062201067805290e-04 -4.878954030573368073e-03
1.141899963840842247e-03 8.090464980341494083e-04 -4.781471099704504013e-03
1.142162829637527466e-03 8.317995234392583370e-04 -4.683990962803363800e-03
1.142435590736567974e-03 8.545651216991245747e-04 -4.586514551192522049e-03
1.142717897891998291e-03 8.773432346060872078e-04 -4.489040002226829529e-03
1.143009867519140244e-03 9.001344442367553711e-04 -4.391569178551435471e-03
1.143311033956706524e-03 9.229385177604854107e-04 -4.294101148843765259e-03
1.143621280789375305e-03 9.457553969696164131e-04 -4.196635913103818893e-03
1.143940258771181107e-03 9.685853729024529457e-04 -4.099174868315458298e-03
1.144268200732767582e-03 9.914285037666559219e-04 -4.001716151833534241e-03
1.144604641012847424e-03 1.014284905977547169e-03 -3.904260229319334030e-03
1.144949113950133324e-03 1.037154463119804859e-03 -3.806807333603501320e-03
1.145301735959947109e-03 1.060037640854716301e-03 -3.709357930347323418e-03
1.145662157796323299e-03 1.082934206351637840e-03 -3.611911786720156670e-03
1.146030030213296413e-03 1.105844508856534958e-03 -3.514468437060713768e-03
1.146405236795544624e-03 1.128768431954085827e-03 -3.417028812691569328e-03
1.146787428297102451e-03 1.151706324890255928e-03 -3.319591982290148735e-03
1.147176604717969894e-03 1.174658071249723434e-03 -3.222158411517739296e-03
1.147572183981537819e-03 1.197623903863132000e-03 -3.124728566035628319e-03
1.147970324382185936e-03 1.220602891407907009e-03 -3.027315484359860420e-03
1.148377894423902035e-03 1.243597012944519520e-03 -2.929892623797059059e-03
1.148791285231709480e-03 1.266605569981038570e-03 -2.832473721355199814e-03
1.149210147559642792e-03 1.289628678932785988e-03 -2.735058544203639030e-03
1.149634132161736488e-03 1.312666456215083599e-03 -2.637646161019802094e-03
1.150063006207346916e-03 1.335718785412609577e-03 -2.540237503126263618e-03
1.150496536865830421e-03 1.358786132186651230e-03 -2.442832570523023605e-03
1.150934374891221523e-03 1.381868496537208557e-03 -2.345430897548794746e-03
1.151375938206911087e-03 1.404965994879603386e-03 -2.248033182695508003e-03
1.151821576058864594e-03 1.428078627213835716e-03 -2.150639425963163376e-03
1.152270357124507427e-03 1.451206742785871029e-03 -2.053248230367898941e-03
1.152722281403839588e-03 1.474350341595709324e-03 -1.955861691385507584e-03
1.153176999650895596e-03 1.497509656473994255e-03 -1.858478877693414688e-03
1.153634046204388142e-03 1.520684571005403996e-03 -1.761099090799689293e-03
1.154093188233673573e-03 1.543875550851225853e-03 -1.663723611272871494e-03
1.154554192908108234e-03 1.567082596011459827e-03 -1.566352206282317638e-03
1.155016594566404819e-03 1.590305822901427746e-03 -1.468983944505453110e-03
1.155480276793241501e-03 1.613545464351773262e-03 -1.371620106510818005e-03
1.155944657512009144e-03 1.636801520362496376e-03 -1.274260226637125015e-03
1.156409387476742268e-03 1.660074223764240742e-03 -1.176903722807765007e-03
1.156874233856797218e-03 1.683363574557006359e-03 -1.079552108421921730e-03
1.157338847406208515e-03 1.706669921986758709e-03 -9.822041029110550880e-04
1.157802878879010677e-03 1.729993498884141445e-03 -8.848598226904869080e-04
1.158266095444560051e-03 1.753334072418510914e-03 -7.875201408751308918e-04
1.158727915026247501e-03 1.776691991835832596e-03 -6.901845918036997318e-04
1.159188104793429375e-03 1.800067722797393799e-03 -5.928530590608716011e-04
1.159646315500140190e-03 1.823460916057229042e-03 -4.955256008543074131e-04
1.160102197900414467e-03 1.846871804445981979e-03 -3.982027410529553890e-04
1.160555169917643070e-03 1.870300970040261745e-03 -3.008839848916977644e-04
1.161005115136504173e-03 1.893748063594102859e-03 -2.035697398241609335e-04
1.161451684311032295e-03 1.917213317938148975e-03 -1.062599258148111403e-04
1.161894295364618301e-03 1.940697431564331055e-03 -8.954062650445848703e-06
1.162332715466618538e-03 1.964199589565396309e-03 8.834686741465702653e-05
1.162766362540423870e-03 1.987721072509884834e-03 1.856432791100814939e-04
1.163195003755390644e-03 2.011261181905865669e-03 2.829355944413691759e-04
1.163618406280875206e-03 2.034820383414626122e-03 3.802228602580726147e-04
1.164035988040268421e-03 2.058398677036166191e-03 4.775052948389202356e-04
1.164447516202926636e-03 2.081996994093060493e-03 5.747837130911648273e-04
1.164852292276918888e-03 2.105614403262734413e-03 6.720566889271140099e-04
1.165249967016279697e-03 2.129251835867762566e-03 7.693254156038165092e-04
1.165640424005687237e-03 2.152909291908144951e-03 8.665895438753068447e-04
1.166022964753210545e-03 2.176586305722594261e-03 9.638479095883667469e-04
1.166395959444344044e-03 2.200284739956259727e-03 1.061099348589777946e-03
1.166761736385524273e-03 2.224002964794635773e-03 1.158348633907735348e-03
1.167118432931602001e-03 2.247741445899009705e-03 1.255591749213635921e-03
1.167465932667255402e-03 2.271500881761312485e-03 1.352830906398594379e-03
1.167803653515875340e-03 2.295281505212187767e-03 1.450065057724714279e-03
1.168131013400852680e-03 2.319082850590348244e-03 1.547293039038777351e-03
1.168448012322187424e-03 2.342905849218368530e-03 1.644516945816576481e-03
1.168753951787948608e-03 2.366750035434961319e-03 1.741735497489571571e-03
1.169048482552170753e-03 2.390615642070770264e-03 1.838947646319866180e-03
1.169331138953566551e-03 2.414503600448369980e-03 1.936155720613896847e-03
1.169601338915526867e-03 2.438413212075829506e-03 2.033358439803123474e-03
1.169859198853373528e-03 2.462344476953148842e-03 2.130554523319005966e-03
1.170103787444531918e-03 2.486298559233546257e-03 2.227746648713946342e-03
1.170335104689002037e-03 2.510275226086378098e-03 2.324932487681508064e-03
1.170552335679531097e-03 2.534274244681000710e-03 2.422112505882978439e-03
1.170755480416119099e-03 2.558296313509345055e-03 2.519287168979644775e-03
1.170943723991513252e-03 2.582341432571411133e-03 2.616456709802150726e-03
1.171116949990391731e-03 2.606409136205911636e-03 2.713619498535990715e-03
1.171274809166789055e-03 2.630500821396708488e-03 2.810777397826313972e-03
1.171416486613452435e-03 2.654616022482514381e-03 2.907929942011833191e-03
1.171541982330381870e-03 2.678754506632685661e-03 3.005075035616755486e-03
1.171650597825646400e-03 2.702916972339153290e-03 3.102215239778161049e-03
1.171742216683924198e-03 2.727103885263204575e-03 3.199349856004118919e-03
1.171816256828606129e-03 2.751314081251621246e-03 3.296477021649479866e-03
1.171872019767761230e-03 2.775549190118908882e-03 3.393599297851324081e-03
1.171909854747354984e-03 2.799808979034423828e-03 3.490715753287076950e-03
1.171928714029490948e-03 2.824092982336878777e-03 3.587825223803520203e-03
1.171928248368203640e-03 2.848401898518204689e-03 3.684928873553872108e-03
1.171908457763493061e-03 2.872736426070332527e-03 3.782026469707489014e-03
1.171868527308106422e-03 2.897095633670687675e-03 3.879116848111152649e-03
1.171808224171400070e-03 2.921479986980557442e-03 3.976202104240655899e-03
1.171727082692086697e-03 2.945890417322516441e-03 4.073280375450849533e-03
1.171624753624200821e-03 2.970325993373990059e-03 4.170350730419158936e-03
1.171500771306455135e-03 2.994787879288196564e-03 4.267415963113307953e-03
1.171354786492884159e-03 3.019275609403848648e-03 4.364475142210721970e-03
1.171186217106878757e-03 3.043789416551589966e-03 4.461526405066251755e-03
1.170995179563760757e-03 3.068329766392707825e-03 4.558572079986333847e-03
1.170780742540955544e-03 3.092896426096558571e-03 4.655610769987106323e-03
1.170542323961853981e-03 3.117489861324429512e-03 4.752641078084707260e-03
1.170280156657099724e-03 3.142110304906964302e-03 4.849666729569435120e-03
1.169993658550083637e-03 3.166757756844162941e-03 4.946684930473566055e-03
1.169682247564196587e-03 3.191431751474738121e-03 5.043694749474525452e-03
1.169343129731714725e-03 3.216140205040574074e-03 5.140698049217462540e-03
1.168980728834867477e-03 3.240869846194982529e-03 5.237694829702377319e-03
1.168592367321252823e-03 3.265627194195985794e-03 5.334684159606695175e-03
1.168177579529583454e-03 3.290412481874227524e-03 5.431666038930416107e-03
1.167736132629215717e-03 3.315225709229707718e-03 5.528641398996114731e-03
1.167267560958862305e-03 3.340067109093070030e-03 5.625608377158641815e-03
1.166771515272557735e-03 3.364936448633670807e-03 5.722568836063146591e-03
1.166247529909014702e-03 3.389834892004728317e-03 5.819522310048341751e-03
1.165695255622267723e-03 3.414761275053024292e-03 5.916466936469078064e-03
1.165114343166351318e-03 3.439716761931777000e-03 6.013404577970504761e-03
1.164504443295300007e-03 3.464701119810342789e-03 6.110335700213909149e-03
1.163865323178470135e-03 3.489714581519365311e-03 6.207257043570280075e-03
1.163196517154574394e-03 3.514756914228200912e-03 6.304172333329916000e-03
1.162497559562325478e-03 3.539829049259424210e-03 6.401079241186380386e-03
1.161768101155757904e-03 3.564930055290460587e-03 6.497977301478385925e-03
1.161007909104228020e-03 3.590061096474528313e-03 6.594868842512369156e-03
1.160216750577092171e-03 3.615221707150340080e-03 6.691752001643180847e-03
1.159393810667097569e-03 3.640412120148539543e-03 6.788626313209533691e-03
1.158539205789566040e-03 3.665632568299770355e-03 6.885494105517864227e-03
1.157652703113853931e-03 3.690883750095963478e-03 6.982353050261735916e-03
1.156733604148030281e-03 3.716164268553256989e-03 7.079203147441148758e-03
1.155781792476773262e-03 3.741475753486156464e-03 7.176046259701251984e-03
1.154796802438795567e-03 3.766817972064018250e-03 7.272880058735609055e-03
1.153778401203453541e-03 3.792190458625555038e-03 7.369705475866794586e-03
1.152726239524781704e-03 3.817593911662697792e-03 7.466522511094808578e-03
1.151640084572136402e-03 3.843028331175446510e-03 7.563331630080938339e-03
1.150519587099552155e-03 3.868493717163801193e-03 7.660131901502609253e-03
1.149364397861063480e-03 3.893990535289049149e-03 7.756923325359821320e-03
1.148174284026026726e-03 3.919518087059259415e-03 7.853705435991287231e-03
1.146949012763798237e-03 3.945076838135719299e-03 7.950479164719581604e-03
1.145687885582447052e-03 3.970668185502290726e-03 8.047244511544704437e-03
1.144391251727938652e-03 3.996290266513824463e-03 8.144002407789230347e-03
1.143058412708342075e-03 4.021944943815469742e-03 8.240750059485435486e-03
1.141689252108335495e-03 4.047629889100790024e-03 8.337486535310745239e-03
1.140283420681953430e-03 4.073348827660083771e-03 8.434216491878032684e-03
1.138840685598552227e-03 4.099098499864339828e-03 8.530937135219573975e-03
1.137360697612166405e-03 4.124880768358707428e-03 8.627649396657943726e-03
1.135842991061508656e-03 4.150695633143186569e-03 8.724351413547992706e-03
1.134287798777222633e-03 4.176542628556489944e-03 8.821044117212295532e-03
1.132694538682699203e-03 4.202420823276042938e-03 8.917725645005702972e-03
1.131063210777938366e-03 4.228333011269569397e-03 9.014401584863662720e-03
1.129393232986330986e-03 4.254277795553207397e-03 9.111066348850727081e-03
1.127685885876417160e-03 4.280250519514083862e-03 9.207726456224918365e-03
1.125938259065151215e-03 4.306260030716657639e-03 9.304373525083065033e-03
1.124151633121073246e-03 4.332303069531917572e-03 9.401011280715465546e-03
1.122325775213539600e-03 4.358377773314714432e-03 9.497638791799545288e-03
1.120460336096584797e-03 4.384485539048910141e-03 9.594257920980453491e-03
1.118555199354887009e-03 4.410625901073217392e-03 9.690867736935615540e-03
1.116610248573124409e-03 4.436799790710210800e-03 9.787469170987606049e-03
1.114625250920653343e-03 4.463006276637315750e-03 9.884061291813850403e-03
1.112598110921680927e-03 4.489254672080278397e-03 9.980624541640281677e-03
1.110531622543931007e-03 4.515529610216617584e-03 1.007719151675701141e-02
1.108424272388219833e-03 4.541837610304355621e-03 1.017375290393829346e-02
1.106275944039225578e-03 4.568178206682205200e-03 1.027030590921640396e-02
1.104085822589695454e-03 4.594550002366304398e-03 1.036685332655906677e-02
1.101854140870273113e-03 4.620953928679227829e-03 1.046339608728885651e-02
1.099586486816406250e-03 4.647408612072467804e-03 1.055988203734159470e-02
1.097273547202348709e-03 4.673885181546211243e-03 1.065638754516839981e-02
1.094918930903077126e-03 4.700396209955215454e-03 1.075288467109203339e-02
1.092522870749235153e-03 4.726940765976905823e-03 1.084937155246734619e-02
1.090085017494857311e-03 4.753518849611282349e-03 1.094584818929433823e-02
1.087604905478656292e-03 4.780131392180919647e-03 1.104231458157300949e-02
1.085082767531275749e-03 4.806777462363243103e-03 1.113876979798078537e-02
1.082518603652715683e-03 4.833457991480827332e-03 1.123521290719509125e-02
1.079911948181688786e-03 4.860172048211097717e-03 1.133164856582880020e-02
1.077263266779482365e-03 4.886920098215341568e-03 1.142807118594646454e-02
1.074571977369487286e-03 4.913702607154846191e-03 1.152448542416095734e-02
1.071838079951703548e-03 4.940519575029611588e-03 1.162088848650455475e-02
1.069061807356774807e-03 4.967370536178350449e-03 1.171728037297725677e-02
1.066242926754057407e-03 4.994254559278488159e-03 1.181366108357906342e-02
1.063381321728229523e-03 5.021173972636461258e-03 1.191003061830997467e-02
1.060477225109934807e-03 5.048126913607120514e-03 1.200639177113771439e-02
1.057530171237885952e-03 5.075114779174327850e-03 1.210274174809455872e-02
1.054540392942726612e-03 5.102136172354221344e-03 1.219907961785793304e-02
1.051507308147847652e-03 5.129191093146800995e-03 1.229540538042783737e-02
1.048429287038743496e-03 5.156281404197216034e-03 1.239171717315912247e-02
1.045220531523227692e-03 5.183469038456678391e-03 1.248800195753574371e-02
1.041839597746729851e-03 5.210782866925001144e-03 1.258424390107393265e-02
1.038286369293928146e-03 5.238221958279609680e-03 1.268044393509626389e-02
1.034560613334178925e-03 5.265785381197929382e-03 1.277660392224788666e-02
1.030662679113447666e-03 5.293474998325109482e-03 1.287271920591592789e-02
1.026592566631734371e-03 5.321288481354713440e-03 1.296878885477781296e-02
1.022350043058395386e-03 5.349228158593177795e-03 1.306481752544641495e-02
1.017935341224074364e-03 5.377293098717927933e-03 1.316080149263143539e-02
1.013348228298127651e-03 5.405482370406389236e-03 1.325674168765544891e-02
1.008588937111198902e-03 5.433797836303710938e-03 1.335263624787330627e-02
1.003657118417322636e-03 5.462233908474445343e-03 1.344848610460758209e-02
9.985532378777861595e-04 5.490796174854040146e-03 1.354428660124540329e-02
9.932769462466239929e-04 5.519483704119920731e-03 1.364004239439964294e-02
9.878283599391579628e-04 5.548295099288225174e-03 1.373575255274772644e-02
9.822075953707098961e-04 5.577230360358953476e-03 1.383141335099935532e-02
9.764145361259579659e-04 5.606289487332105637e-03 1.392702851444482803e-02
9.704491822049021721e-04 5.635473411530256271e-03 1.402259431779384613e-02
9.643116500228643417e-04 5.664779338985681534e-03 1.411810796707868576e-02
9.580018231645226479e-04 5.694210063666105270e-03 1.421357598155736923e-02
9.515198180451989174e-04 5.723764188587665558e-03 1.430899277329444885e-02
9.448655182495713234e-04 5.753441248089075089e-03 1.440435927361249924e-02
9.380389819853007793e-04 5.783242173492908478e-03 1.449967641383409500e-02
9.310403256677091122e-04 5.813165567815303802e-03 1.459494139999151230e-02
9.238696075044572353e-04 5.843211431056261063e-03 1.469015423208475113e-02
9.165266528725624084e-04 5.873381160199642181e-03 1.478531491011381149e-02
9.090114617720246315e-04 5.903673358261585236e-03 1.488042250275611877e-02
9.013241506181657314e-04 5.934088025242090225e-03 1.497547980397939682e-02
8.934647776186466217e-04 5.964625161141157150e-03 1.507048122584819794e-02
8.854332845658063889e-04 5.995285231620073318e-03 1.516542863100767136e-02
8.772297878749668598e-04 6.026066374033689499e-03 1.526032108813524246e-02
8.688531816005706787e-04 6.056973244994878769e-03 1.535518188029527664e-02
8.603053283877670765e-04 6.087999325245618820e-03 1.544996816664934158e-02
8.515854715369641781e-04 6.119146943092346191e-03 1.554469764232635498e-02
8.426936110481619835e-04 6.150417495518922806e-03 1.563937216997146606e-02
8.336297469213604927e-04 6.181808654218912125e-03 1.573399081826210022e-02
8.243940537795424461e-04 6.213321350514888763e-03 1.582854799926280975e-02
8.149862405844032764e-04 6.244956515729427338e-03 1.592305116355419159e-02
8.054065983742475510e-04 6.276711821556091309e-03 1.601749472320079803e-02
7.956549525260925293e-04 6.308588664978742599e-03 1.611188240349292755e-02
7.857314776629209518e-04 6.340587045997381210e-03 1.620621047914028168e-02
7.756362319923937321e-04 6.372705567628145218e-03 1.630047895014286041e-02
7.653692737221717834e-04 6.404943764209747314e-03 1.639468595385551453e-02
7.549303118139505386e-04 6.437304895371198654e-03 1.648883335292339325e-02
7.443196373060345650e-04 6.469784770160913467e-03 1.658292114734649658e-02
7.335372501984238625e-04 6.502385716885328293e-03 1.667694747447967529e-02
7.225830340757966042e-04 6.535107269883155823e-03 1.677091047167778015e-02
7.114572799764573574e-04 6.567948497831821442e-03 1.686481572687625885e-02
7.001601043157279491e-04 6.600909400731325150e-03 1.695865020155906677e-02
6.886911578476428986e-04 6.633989978581666946e-03 1.705243065953254700e-02
6.770504987798631191e-04 6.667191162705421448e-03 1.714614219963550568e-02
6.652384181506931782e-04 6.700511556118726730e-03 1.723979227244853973e-02
6.532547995448112488e-04 6.733951158821582794e-03 1.733337715268135071e-02
6.410997593775391579e-04 6.767510902136564255e-03 1.742689497768878937e-02
6.287735304795205593e-04 6.801187992095947266e-03 1.752034947276115417e-02
6.162755889818072319e-04 6.834985688328742981e-03 1.761373691260814667e-02
6.036064005456864834e-04 6.868901662528514862e-03 1.770706102252006531e-02
5.907658487558364868e-04 6.902936380356550217e-03 1.780031435191631317e-02
5.777541082352399826e-04 6.937090307474136353e-03 1.789350435137748718e-02
5.645712953992187977e-04 6.971361581236124039e-03 1.798662357032299042e-02
5.512171192094683647e-04 7.005752529948949814e-03 1.807967573404312134e-02
5.376918124966323376e-04 7.040260825306177139e-03 1.817266084253787994e-02
5.239953752607107162e-04 7.074888329952955246e-03 1.826557703316211700e-02
5.101278657093644142e-04 7.109632715582847595e-03 1.835842244327068329e-02
4.960894002579152584e-04 7.144495844841003418e-03 1.845119893550872803e-02
4.818802408408373594e-04 7.179475389420986176e-03 1.854390278458595276e-02
4.674998635891824961e-04 7.214572746306657791e-03 1.863653771579265594e-02
4.529485886450856924e-04 7.249789312481880188e-03 1.872910000383853912e-02
4.382265615276992321e-04 7.285120896995067596e-03 1.882159151136875153e-02
4.233337822370231152e-04 7.320571225136518478e-03 1.891401223838329315e-02
4.082702798768877983e-04 7.356137502938508987e-03 1.900636032223701477e-02
3.930363163817673922e-04 7.391820661723613739e-03 1.909862831234931946e-02
3.776316007133573294e-04 7.427620701491832733e-03 1.919082924723625183e-02
3.620564239099621773e-04 7.463517598807811737e-03 1.928299665451049805e-02
3.463106113485991955e-04 7.499549537897109985e-03 1.937505044043064117e-02
3.303942794445902109e-04 7.535696960985660553e-03 1.946702785789966583e-02
3.143076028209179640e-04 7.571961730718612671e-03 1.955893076956272125e-02
2.980508434120565653e-04 7.608341518789529800e-03 1.965075545012950897e-02
2.816235064528882504e-04 7.644836790859699249e-03 1.974250935018062592e-02
2.650260285008698702e-04 7.681448012590408325e-03 1.983418315649032593e-02
2.482582931406795979e-04 7.718175183981657028e-03 1.992577873170375824e-02
2.313204895472154021e-04 7.755017373710870743e-03 2.001729980111122131e-02
2.142126177204772830e-04 7.791974581778049469e-03 2.010874077677726746e-02
1.969350996660068631e-04 7.829045876860618591e-03 2.020010352134704590e-02
1.794873387552797794e-04 7.866233587265014648e-03 2.029138617217540741e-02
1.618697133380919695e-04 7.903534919023513794e-03 2.038259431719779968e-02
1.440823107259348035e-04 7.940951734781265259e-03 2.047371678054332733e-02
1.261251600226387382e-04 7.978483103215694427e-03 2.056476101279258728e-02
1.079983558156527579e-04 8.016129024326801300e-03 2.065572515130043030e-02
8.970225462689995766e-05 8.053886704146862030e-03 2.074660547077655792e-02
7.123633986338973045e-05 8.091760799288749695e-03 2.083740569651126862e-02
5.260092439129948616e-05 8.129748515784740448e-03 2.092812396585941315e-02
3.379614645382389426e-05 8.167848922312259674e-03 2.101875841617584229e-02
1.482201059843646362e-05 8.206063881516456604e-03 2.110931091010570526e-02
-4.321343567426083609e-06 8.244390599429607391e-03 2.119977958500385284e-02
-2.363355815759859979e-05 8.282832801342010498e-03 2.129016444087028503e-02
-4.311520024202764034e-05 8.321386761963367462e-03 2.138046547770500183e-02
-6.276591011555865407e-05 8.360052481293678284e-03 2.147067897021770477e-02
-8.258558955276384950e-05 8.398832753300666809e-03 2.156081050634384155e-02
-1.025741221383213997e-04 8.437725715339183807e-03 2.165085263550281525e-02
-1.227314933203160763e-04 8.476730436086654663e-03 2.174081094563007355e-02
-1.430571865057572722e-04 8.515845984220504761e-03 2.183067984879016876e-02
-1.635519583942368627e-04 8.555076085031032562e-03 2.192046493291854858e-02
-1.842152705648913980e-04 8.594417013227939606e-03 2.201016061007976532e-02
-2.050470793619751930e-04 8.633869700133800507e-03 2.209976688027381897e-02
-2.260473847854882479e-04 8.673435077071189880e-03 2.218928746879100800e-02
-2.472159394528716803e-04 8.713111281394958496e-03 2.227871678769588470e-02
-2.685523650143295527e-04 8.752897381782531738e-03 2.236805669963359833e-02
-2.900574181694537401e-04 8.792795240879058838e-03 2.245730720460414886e-02
-3.117304877378046513e-04 8.832804858684539795e-03 2.254646830260753632e-02
-3.335715737193822861e-04 8.872926235198974609e-03 2.263553626835346222e-02
-3.555805888026952744e-04 8.913156576454639435e-03 2.272451482713222504e-02
-3.777575329877436161e-04 8.953497745096683502e-03 2.281339839100837708e-02
-4.001016786787658930e-04 8.993950672447681427e-03 2.290219441056251526e-02
-4.226143646519631147e-04 9.034513495862483978e-03 2.299089357256889343e-02
-4.452937282621860504e-04 9.075184352695941925e-03 2.307950146496295929e-02
-4.681407008320093155e-04 9.115966968238353729e-03 2.316801622509956360e-02
-4.911558353342115879e-04 9.156858548521995544e-03 2.325643785297870636e-02
-5.143373273313045502e-04 9.197859093546867371e-03 2.334476076066493988e-02
-5.376870394684374332e-04 9.238970465958118439e-03 2.343299612402915955e-02
-5.612029344774782658e-04 9.280188940465450287e-03 2.352112717926502228e-02
-5.848867003805935383e-04 9.321519173681735992e-03 2.360917069017887115e-02
-6.087364745326340199e-04 9.362956508994102478e-03 2.369710989296436310e-02
-6.327531882561743259e-04 9.404501877725124359e-03 2.378495596349239349e-02
-6.569373654201626778e-04 9.446158073842525482e-03 2.387270517647266388e-02
-6.812873762100934982e-04 9.487920440733432770e-03 2.396035753190517426e-02
-7.058049668557941914e-04 9.529793635010719299e-03 2.404791302978992462e-02
-7.304878672584891319e-04 9.571772068738937378e-03 2.413536421954631805e-02
-7.553371833637356758e-04 9.613857604563236237e-03 2.422271855175495148e-02
-7.803535554558038712e-04 9.656053036451339722e-03 2.430997788906097412e-02
-8.055352373048663139e-04 9.698356501758098602e-03 2.439713105559349060e-02
-8.308838587254285812e-04 9.740766137838363647e-03 2.448418922722339630e-02
-8.563974988646805286e-04 9.783282876014709473e-03 2.457114122807979584e-02
-8.820778457447886467e-04 9.825907647609710693e-03 2.465799637138843536e-02
-9.079230949282646179e-04 9.868638589978218079e-03 2.474474720656871796e-02
-9.339336538687348366e-04 9.911496192216873169e-03 2.483140677213668823e-02
-9.601108613424003124e-04 9.954443201422691345e-03 2.491795830428600311e-02
-9.864524472504854202e-04 9.997493587434291840e-03 2.500439994037151337e-02
-1.012960332445800304e-03 1.004065200686454773e-02 2.509074471890926361e-02
-1.039632596075534821e-03 1.008391380310058594e-02 2.517697960138320923e-02
-1.066469703800976276e-03 1.012728270143270493e-02 2.526311203837394714e-02
-1.093472703360021114e-03 1.017075870186090469e-02 2.534914202988147736e-02
-1.120639732107520103e-03 1.021433901041746140e-02 2.543506212532520294e-02
-1.147972419857978821e-03 1.025802455842494965e-02 2.552088163793087006e-02
-1.175468787550926208e-03 1.030181534588336945e-02 2.560659125447273254e-02
-1.203130465000867844e-03 1.034571230411529541e-02 2.569219470024108887e-02
-1.230955705977976322e-03 1.038971263915300369e-02 2.577769197523593903e-02
-1.258945092558860779e-03 1.043381635099649429e-02 2.586307935416698456e-02
-1.287099672481417656e-03 1.047802530229091644e-02 2.594836428761482239e-02
-1.315417233854532242e-03 1.052233949303627014e-02 2.603353559970855713e-02
-1.343899872153997421e-03 1.056675799190998077e-02 2.611860074102878571e-02
-1.372545259073376656e-03 1.061127893626689911e-02 2.620355412364006042e-02
-1.401354209519922733e-03 1.065590232610702515e-02 2.628839947283267975e-02
-1.430327654816210270e-03 1.070063281804323196e-02 2.637313678860664368e-02
-1.459463615901768208e-03 1.074546389281749725e-02 2.645775675773620605e-02
-1.488763955421745777e-03 1.079040020704269409e-02 2.654227241873741150e-02
-1.518226345069706440e-03 1.083543617278337479e-02 2.662667259573936462e-02
-1.547852880321443081e-03 1.088057830929756165e-02 2.671096473932266235e-02
-1.577641349285840988e-03 1.092582009732723236e-02 2.679514139890670776e-02
-1.607592217624187469e-03 1.097116526216268539e-02 2.687920071184635162e-02
-1.637707231566309929e-03 1.101661380380392075e-02 2.696315385401248932e-02
-1.667983597144484520e-03 1.106216385960578918e-02 2.704698964953422546e-02
-1.698423526249825954e-03 1.110781636089086533e-02 2.713071368634700775e-02
-1.729024574160575867e-03 1.115356851369142532e-02 2.721432037651538849e-02
-1.759787439368665218e-03 1.119942218065261841e-02 2.729780972003936768e-02
-1.790713868103921413e-03 1.124537922441959381e-02 2.738119103014469147e-02
-1.821800833567976952e-03 1.129143498837947845e-02 2.746445126831531525e-02
-1.853050780482590199e-03 1.133759412914514542e-02 2.754759415984153748e-02
-1.884461147710680962e-03 1.138385199010372162e-02 2.763062156736850739e-02
-1.916033914312720299e-03 1.143021136522293091e-02 2.771353349089622498e-02
-1.947766984812915325e-03 1.147667039185762405e-02 2.779632434248924255e-02
-1.979661406949162483e-03 1.152322813868522644e-02 2.787899598479270935e-02
-2.011717995628714561e-03 1.156988926231861115e-02 2.796155400574207306e-02
-2.043934306129813194e-03 1.161664631217718124e-02 2.804398909211158752e-02
-2.076312433928251266e-03 1.166350673884153366e-02 2.812630869448184967e-02
-2.108850283548235893e-03 1.171046402305364609e-02 2.820850163698196411e-02
-2.141548087820410728e-03 1.175751909613609314e-02 2.829057909548282623e-02
-2.174407709389925003e-03 1.180467568337917328e-02 2.837253361940383911e-02
-2.207426354289054871e-03 1.185192912817001343e-02 2.845436520874500275e-02
-2.240606583654880524e-03 1.189928501844406128e-02 2.853607945144176483e-02
-2.273945137858390808e-03 1.194673404097557068e-02 2.861766889691352844e-02
-2.307444578036665916e-03 1.199428550899028778e-02 2.869913727045059204e-02
-2.341102343052625656e-03 1.204193197190761566e-02 2.878048084676265717e-02
-2.374919829890131950e-03 1.208967715501785278e-02 2.886169962584972382e-02
-2.408897737041115761e-03 1.213752012699842453e-02 2.894279733300209045e-02
-2.443033503368496895e-03 1.218545995652675629e-02 2.902376838028430939e-02
-2.477329690009355545e-03 1.223349850624799728e-02 2.910461463034152985e-02
-2.511783502995967865e-03 1.228163111954927444e-02 2.918533794581890106e-02
-2.546395640820264816e-03 1.232986152172088623e-02 2.926593087613582611e-02
-2.581167733296751976e-03 1.237819157540798187e-02 2.934640273451805115e-02
-2.616097219288349152e-03 1.242661383002996445e-02 2.942674607038497925e-02
-2.651185961440205574e-03 1.247513387352228165e-02 2.950696274638175964e-02
-2.686431398615241051e-03 1.252374891191720963e-02 2.958705089986324310e-02
-2.721834694966673851e-03 1.257246080785989761e-02 2.966700866818428040e-02
-2.757397480309009552e-03 1.262126863002777100e-02 2.974684350192546844e-02
-2.793116029351949692e-03 1.267017144709825516e-02 2.982654422521591187e-02
-2.828993601724505424e-03 1.271916925907135010e-02 2.990612015128135681e-02
-2.865026937797665596e-03 1.276826113462448120e-02 2.998556382954120636e-02
-2.901218831539154053e-03 1.281745079904794693e-02 3.006488084793090820e-02
-2.937566721811890602e-03 1.286673080176115036e-02 3.014406375586986542e-02
-2.974070375785231590e-03 1.291610579937696457e-02 3.022311255335807800e-02
-3.010732820257544518e-03 1.296557672321796417e-02 3.030203655362129211e-02
-3.047552192583680153e-03 1.301512029021978378e-02 3.038084134459495544e-02
-3.084527095779776573e-03 1.306477840989828110e-02 3.045950084924697876e-02
-3.121656598523259163e-03 1.311452779918909073e-02 3.053802438080310822e-02
-3.158942330628633499e-03 1.316437125205993652e-02 3.061641752719879150e-02
-3.196385223418474197e-03 1.321430876851081848e-02 3.069467842578887939e-02
-3.233982250094413757e-03 1.326433848589658737e-02 3.077279962599277496e-02
-3.271736204624176025e-03 1.331446040421724319e-02 3.085079416632652283e-02
-3.309643594548106194e-03 1.336467359215021133e-02 3.092864900827407837e-02
-3.347707912325859070e-03 1.341498177498579025e-02 3.100636973977088928e-02
-3.385925432667136192e-03 1.346538029611110687e-02 3.108395263552665710e-02
-3.424297552555799484e-03 1.351587008684873581e-02 3.116140142083168030e-02
-3.462825901806354523e-03 1.356645207852125168e-02 3.123871423304080963e-02
-3.501507220789790154e-03 1.361712440848350525e-02 3.131588548421859741e-02
-3.540344303473830223e-03 1.366788987070322037e-02 3.139292821288108826e-02
-3.579333424568176270e-03 1.371874473989009857e-02 3.146982565522193909e-02
-3.618476679548621178e-03 1.376968901604413986e-02 3.154658526182174683e-02
-3.657774999737739563e-03 1.382072735577821732e-02 3.162321075797080994e-02
-3.697225358337163925e-03 1.387185230851173401e-02 3.169969469308853149e-02
-3.736830316483974457e-03 1.392307039350271225e-02 3.177604451775550842e-02
-3.776587080210447311e-03 1.397437602281570435e-02 3.185224160552024841e-02
-3.816497977823019028e-03 1.402577199041843414e-02 3.192830830812454224e-02
-3.856560448184609413e-03 1.407725736498832703e-02 3.200423344969749451e-02
-3.896774956956505775e-03 1.412882935255765915e-02 3.208001330494880676e-02
-3.937143832445144653e-03 1.418049447238445282e-02 3.215565532445907593e-02
-3.977662883698940277e-03 1.423224620521068573e-02 3.223114833235740662e-02
-4.018336068838834763e-03 1.428408827632665634e-02 3.230650722980499268e-02
-4.059158731251955032e-03 1.433601509779691696e-02 3.238172084093093872e-02
-4.100133664906024933e-03 1.438803132623434067e-02 3.245678171515464783e-02
-4.141260404139757156e-03 1.444013696163892746e-02 3.253171592950820923e-02
-4.182538017630577087e-03 1.449232734739780426e-02 3.260649368166923523e-02
-4.223967436701059341e-03 1.454460807144641876e-02 3.268112987279891968e-02
-4.265546333044767380e-03 1.459697354584932327e-02 3.275562450289726257e-02
-4.307277966290712357e-03 1.464942842721939087e-02 3.282997012138366699e-02
-4.349157214164733887e-03 1.470196805894374847e-02 3.290416672825813293e-02
-4.391187336295843124e-03 1.475459337234497070e-02 3.297822177410125732e-02
-4.433368798345327377e-03 1.480730716139078140e-02 3.305212780833244324e-02
-4.475698806345462799e-03 1.486010476946830750e-02 3.312588855624198914e-02
-4.518179688602685928e-03 1.491298992186784744e-02 3.319950774312019348e-02
-4.560807719826698303e-03 1.496595889329910278e-02 3.327296674251556396e-02
-4.603586625307798386e-03 1.501901447772979736e-02 3.334628045558929443e-02
-4.646514542400836945e-03 1.507215574383735657e-02 3.341945633292198181e-02
-4.689590539783239365e-03 1.512537989765405655e-02 3.349246457219123840e-02
-4.732816480100154877e-03 1.517869066447019577e-02 3.356533870100975037e-02
-4.776189103722572327e-03 1.523208431899547577e-02 3.363806009292602539e-02
-4.819712135940790176e-03 1.528556272387504578e-02 3.371062502264976501e-02
-4.863380454480648041e-03 1.533912308514118195e-02 3.378304466605186462e-02
-4.907196853309869766e-03 1.539276912808418274e-02 3.385530784726142883e-02
-4.951162729412317276e-03 1.544649899005889893e-02 3.392742574214935303e-02
-4.995273891836404800e-03 1.550031080842018127e-02 3.399938717484474182e-02
-5.039533600211143494e-03 1.555420737713575363e-02 3.407119587063789368e-02
-5.083939526230096817e-03 1.560818497091531754e-02 3.414285555481910706e-02
-5.128491204231977463e-03 1.566224545240402222e-02 3.421435877680778503e-02
-5.173191428184509277e-03 1.571638882160186768e-02 3.428570553660392761e-02
-5.218035541474819183e-03 1.577061042189598083e-02 3.435690328478813171e-02
-5.263028666377067566e-03 1.582492142915725708e-02 3.442794084548950195e-02
-5.308165214955806732e-03 1.587930880486965179e-02 3.449882939457893372e-02
-5.353448446840047836e-03 1.593377813696861267e-02 3.456956520676612854e-02
-5.398876033723354340e-03 1.598832942545413971e-02 3.464014083147048950e-02
-5.444447975605726242e-03 1.604295894503593445e-02 3.471055626869201660e-02
-5.490168463438749313e-03 1.609767042100429535e-02 3.478082641959190369e-02
-5.536029580980539322e-03 1.615246199071407318e-02 3.485092520713806152e-02
-5.582038778811693192e-03 1.620733551681041718e-02 3.492087870836257935e-02
-5.628189537674188614e-03 1.626228541135787964e-02 3.499066829681396484e-02
-5.674484185874462128e-03 1.631731539964675903e-02 3.506030142307281494e-02
-5.720924586057662964e-03 1.637243106961250305e-02 3.512977808713912964e-02
-5.767506547272205353e-03 1.642761938273906708e-02 3.519908711314201355e-02
-5.814234260469675064e-03 1.648288965225219727e-02 3.526824712753295898e-02
-5.861102603375911713e-03 1.653823629021644592e-02 3.533724322915077209e-02
-5.908116232603788376e-03 1.659366302192211151e-02 3.540607914328575134e-02
-5.955285858362913132e-03 1.664912328124046326e-02 3.547469526529312134e-02
-6.002582609653472900e-03 1.670470461249351501e-02 3.554320335388183594e-02
-6.050024647265672684e-03 1.676036044955253601e-02 3.561155498027801514e-02
-6.097605917602777481e-03 1.681609638035297394e-02 3.567973896861076355e-02
-6.145330611616373062e-03 1.687191054224967957e-02 3.574776649475097656e-02
-6.193195004016160965e-03 1.692779734730720520e-02 3.581563010811805725e-02
-6.241201423108577728e-03 1.698376238346099854e-02 3.588332980871200562e-02
-6.289350334554910660e-03 1.703980751335620880e-02 3.595086559653282166e-02
-6.337637547403573990e-03 1.709592342376708984e-02 3.601823747158050537e-02
-6.386067718267440796e-03 1.715211756527423859e-02 3.608544543385505676e-02
-6.434636656194925308e-03 1.720838807523250580e-02 3.615248575806617737e-02
-6.483346689492464066e-03 1.726473309099674225e-02 3.621936589479446411e-02
-6.532195024192333221e-03 1.732115261256694794e-02 3.628607466816902161e-02
-6.581183522939682007e-03 1.737764850258827209e-02 3.635261952877044678e-02
-6.630312185734510422e-03 1.743421703577041626e-02 3.641900420188903809e-02
-6.679579149931669235e-03 1.749085821211338043e-02 3.648522123694419861e-02
-6.728986278176307678e-03 1.754757948219776154e-02 3.655127063393592834e-02
-6.778529845178127289e-03 1.760436967015266418e-02 3.661714494228363037e-02
-6.828211713582277298e-03 1.766123436391353607e-02 3.668285533785820007e-02
-6.878034211695194244e-03 1.771817356348037720e-02 3.674839809536933899e-02
-6.927991751581430435e-03 1.777518540620803833e-02 3.681377321481704712e-02
-6.978089921176433563e-03 1.783226989209651947e-02 3.687898069620132446e-02
-7.028322666883468628e-03 1.788942702114582062e-02 3.694401308894157410e-02
-7.078694645315408707e-03 1.794665493071079254e-02 3.700888529419898987e-02
-7.129201199859380722e-03 1.800395548343658447e-02 3.707357496023178101e-02
-7.179844658821821213e-03 1.806132681667804718e-02 3.713810443878173828e-02
-7.230626419186592102e-03 1.811877265572547913e-02 3.720245510339736938e-02
-7.281542290002107620e-03 1.817628927528858185e-02 3.726663812994956970e-02
-7.332595530897378922e-03 1.823387481272220612e-02 3.733065351843833923e-02
-7.383782882243394852e-03 1.829153113067150116e-02 3.739449381828308105e-02
-7.435107138007879257e-03 1.834926009178161621e-02 3.745815530419349670e-02
-7.486564572900533676e-03 1.840705610811710358e-02 3.752164915204048157e-02
-7.538158446550369263e-03 1.846492663025856018e-02 3.758497163653373718e-02
-7.589885033667087555e-03 1.852286048233509064e-02 3.764811530709266663e-02
-7.641746196895837784e-03 1.858086511492729187e-02 3.771108388900756836e-02
-7.693742401897907257e-03 1.863894425332546234e-02 3.777388855814933777e-02
-7.745871320366859436e-03 1.869708485901355743e-02 3.783651068806648254e-02
-7.798135280609130859e-03 1.875529997050762177e-02 3.789896145462989807e-02
-7.850530557334423065e-03 1.881358213722705841e-02 3.796123340725898743e-02
-7.903059944510459900e-03 1.887193135917186737e-02 3.802333027124404907e-02
-7.955721579492092133e-03 1.893034949898719788e-02 3.808524832129478455e-02
-8.008513599634170532e-03 1.898883096873760223e-02 3.814698755741119385e-02
-8.061441592872142792e-03 1.904738508164882660e-02 3.820855915546417236e-02
-8.114498108625411987e-03 1.910600066184997559e-02 3.826994448900222778e-02
-8.167689666152000427e-03 1.916468888521194458e-02 3.833115845918655396e-02
-8.221007883548736572e-03 1.922344043850898743e-02 3.839218616485595703e-02
-8.274459280073642731e-03 1.928225718438625336e-02 3.845304250717163086e-02
-8.328042924404144287e-03 1.934114284813404083e-02 3.851371631026268005e-02
-8.381754159927368164e-03 1.940008997917175293e-02 3.857421502470970154e-02
-8.435597643256187439e-03 1.945910602807998657e-02 3.863453119993209839e-02
-8.489570580422878265e-03 1.951818540692329407e-02 3.869466856122016907e-02
-8.543674834072589874e-03 1.957732997834682465e-02 3.875462338328361511e-02
-8.597904816269874573e-03 1.963653787970542908e-02 3.881439566612243652e-02
-8.652264252305030823e-03 1.969580911099910736e-02 3.887398913502693176e-02
-8.706755936145782471e-03 1.975514739751815796e-02 3.893340378999710083e-02
-8.761373348534107208e-03 1.981454901397228241e-02 3.899262845516204834e-02
-8.816120214760303497e-03 1.987401209771633148e-02 3.905167803168296814e-02
-8.870993740856647491e-03 1.993354223668575287e-02 3.911054506897926331e-02
-8.925994858145713806e-03 1.999313011765480042e-02 3.916922584176063538e-02
-8.981125429272651672e-03 2.005278319120407104e-02 3.922772780060768127e-02
-9.036380797624588013e-03 2.011249773204326630e-02 3.928603976964950562e-02
-9.091765619814395905e-03 2.017227746546268463e-02 3.934417292475700378e-02
-9.147273376584053040e-03 2.023211121559143066e-02 3.940211609005928040e-02
-9.202909655869007111e-03 2.029201574623584747e-02 3.945988044142723083e-02
-9.258670732378959656e-03 2.035197615623474121e-02 3.951745480298995972e-02
-9.314557537436485291e-03 2.041199430823326111e-02 3.957484662532806396e-02
-9.370571002364158630e-03 2.047208137810230255e-02 3.963205218315124512e-02
-9.426707401871681213e-03 2.053222246468067169e-02 3.968907147645950317e-02
-9.482970461249351501e-03 2.059242688119411469e-02 3.974590450525283813e-02
-9.539362974464893341e-03 2.065263129770755768e-02 3.980267420411109924e-02
-9.595873765647411346e-03 2.071295119822025299e-02 3.985913470387458801e-02
-9.652509354054927826e-03 2.077333070337772369e-02 3.991541266441345215e-02
-9.709266945719718933e-03 2.083376608788967133e-02 3.997149690985679626e-02
-9.766150265932083130e-03 2.089426293969154358e-02 4.002739861607551575e-02
-9.823154658079147339e-03 2.095481567084789276e-02 4.008311033248901367e-02
-9.880282916128635406e-03 2.101543173193931580e-02 4.013863205909729004e-02
-9.937531314790248871e-03 2.107609808444976807e-02 4.019396007061004639e-02
-9.994902648031711578e-03 2.113682590425014496e-02 4.024910554289817810e-02
-1.005239784717559814e-02 2.119761146605014801e-02 4.030406102538108826e-02
-1.011001225560903549e-02 2.125845104455947876e-02 4.035881906747817993e-02
-1.016774959862232208e-02 2.131935022771358490e-02 4.041339457035064697e-02
-1.022560521960258484e-02 2.138030342757701874e-02 4.046777263283729553e-02
-1.028358191251754761e-02 2.144131250679492950e-02 4.052196070551872253e-02
-1.034168154001235962e-02 2.150237932801246643e-02 4.057595878839492798e-02
-1.039989851415157318e-02 2.156349830329418182e-02 4.062976688146591187e-02
-1.045823562890291214e-02 2.162467315793037415e-02 4.068338125944137573e-02
-1.051669288426637650e-02 2.168590389192104340e-02 4.073680192232131958e-02
-1.057526934891939163e-02 2.174719050526618958e-02 4.079002887010574341e-02
-1.063396222889423370e-02 2.180852741003036499e-02 4.084306582808494568e-02
-1.069277431815862656e-02 2.186992019414901733e-02 4.089590534567832947e-02
-1.075170561671257019e-02 2.193136699497699738e-02 4.094855114817619324e-02
-1.081075333058834076e-02 2.199286594986915588e-02 4.100100323557853699e-02
-1.086992025375366211e-02 2.205442078411579132e-02 4.105326160788536072e-02
-1.092920266091823578e-02 2.211602404713630676e-02 4.110532253980636597e-02
-1.098860055208206177e-02 2.217768132686614990e-02 4.115718603134155273e-02
-1.104811765253543854e-02 2.223939076066017151e-02 4.120885580778121948e-02
-1.110775023698806763e-02 2.230115234851837158e-02 4.126033186912536621e-02
-1.116749830543994904e-02 2.236296422779560089e-02 4.131161049008369446e-02
-1.122736185789108276e-02 2.242482826113700867e-02 4.136269167065620422e-02
-1.128734182566404343e-02 2.248674444854259491e-02 4.141357913613319397e-02
-1.134743355214595795e-02 2.254870906472206116e-02 4.146426916122436523e-02
-1.140764076262712479e-02 2.261072397232055664e-02 4.151475057005882263e-02
-1.146796531975269318e-02 2.267278917133808136e-02 4.156504571437835693e-02
-1.152839977294206619e-02 2.273490466177463531e-02 4.161513596773147583e-02
-1.158895157277584076e-02 2.279707044363021851e-02 4.166502878069877625e-02
-1.164961326867341995e-02 2.285928279161453247e-02 4.171472787857055664e-02
-1.171038858592510223e-02 2.292154356837272644e-02 4.176422208547592163e-02
-1.177127752453088760e-02 2.298385463654994965e-02 4.181351885199546814e-02
-1.183227822184562683e-02 2.304621599614620209e-02 4.186261445283889771e-02
-1.189339067786931992e-02 2.310862205922603607e-02 4.191150888800621033e-02
-1.195461396127939224e-02 2.317107468843460083e-02 4.196020215749740601e-02
-1.201595086604356766e-02 2.323357760906219482e-02 4.200869798660278320e-02
-1.207739673554897308e-02 2.329612337052822113e-02 4.205699265003204346e-02
-1.213895156979560852e-02 2.335871756076812744e-02 4.210508614778518677e-02
-1.220062095671892166e-02 2.342136017978191376e-02 4.215297475457191467e-02
-1.226239651441574097e-02 2.348404563963413239e-02 4.220065847039222717e-02
-1.232428476214408875e-02 2.354678139090538025e-02 4.224814102053642273e-02
-1.238627918064594269e-02 2.360955812036991119e-02 4.229542240500450134e-02
-1.244838349521160126e-02 2.367238141596317291e-02 4.234250262379646301e-02
-1.251059770584106445e-02 2.373524941504001617e-02 4.238938167691230774e-02
-1.257291808724403381e-02 2.379816025495529175e-02 4.243605211377143860e-02
-1.263534836471080780e-02 2.386111766099929810e-02 4.248252138495445251e-02
-1.269788481295108795e-02 2.392411790788173676e-02 4.252878203988075256e-02
-1.276053022593259811e-02 2.398716285824775696e-02 4.257484525442123413e-02
-1.282328087836503983e-02 2.405024692416191101e-02 4.262069612741470337e-02
-1.288613583892583847e-02 2.411337755620479584e-02 4.266634210944175720e-02
-1.294910255819559097e-02 2.417655102908611298e-02 4.271178692579269409e-02
-1.301216986030340195e-02 2.423976175487041473e-02 4.275702312588691711e-02
-1.307534612715244293e-02 2.430302090942859650e-02 4.280205816030502319e-02
-1.313862483948469162e-02 2.436631731688976288e-02 4.284688085317611694e-02
-1.320200972259044647e-02 2.442965656518936157e-02 4.289149865508079529e-02
-1.326549891382455826e-02 2.449303865432739258e-02 4.293590784072875977e-02
-1.332909055054187775e-02 2.455645613372325897e-02 4.298010841012001038e-02
-1.339278928935527802e-02 2.461991831660270691e-02 4.302410781383514404e-02
-1.345658954232931137e-02 2.468342147767543793e-02 4.306789115071296692e-02
-1.352049317210912704e-02 2.474696375429630280e-02 4.311147332191467285e-02
-1.358449924737215042e-02 2.481054142117500305e-02 4.315484687685966492e-02
-1.364860590547323227e-02 2.487416006624698639e-02 4.319800063967704773e-02
-1.371281780302524567e-02 2.493781782686710358e-02 4.324095696210861206e-02
-1.377712842077016830e-02 2.500151284039020538e-02 4.328370094299316406e-02
-1.384152099490165710e-02 2.506523951888084412e-02 4.332620278000831604e-02
-1.390603370964527130e-02 2.512901090085506439e-02 4.336852580308914185e-02
-1.397064607590436935e-02 2.519281953573226929e-02 4.341064020991325378e-02
-1.403536181896924973e-02 2.525666728615760803e-02 4.345254227519035339e-02
-1.410017441958189011e-02 2.532055042684078217e-02 4.349423199892044067e-02
-1.416508853435516357e-02 2.538447082042694092e-02 4.353570938110351562e-02
-1.423009950667619705e-02 2.544842660427093506e-02 4.357698187232017517e-02
-1.429520919919013977e-02 2.551241964101791382e-02 4.361804202198982239e-02
-1.436042040586471558e-02 2.557644620537757874e-02 4.365888610482215881e-02
-1.442572660744190216e-02 2.564050815999507904e-02 4.369951412081718445e-02
-1.449113246053457260e-02 2.570460736751556396e-02 4.373993352055549622e-02
-1.455663237720727921e-02 2.576873824000358582e-02 4.378014430403709412e-02
-1.462223380804061890e-02 2.583290822803974152e-02 4.382013902068138123e-02
-1.468792837113142014e-02 2.589710615575313568e-02 4.385992139577865601e-02
-1.475371792912483215e-02 2.596133947372436523e-02 4.389948770403862000e-02
-1.481960527598857880e-02 2.602560259401798248e-02 4.393884167075157166e-02
-1.488559134304523468e-02 2.608990669250488281e-02 4.397797957062721252e-02
-1.495166867971420288e-02 2.615423873066902161e-02 4.401690140366554260e-02
-1.501784007996320724e-02 2.621860429644584656e-02 4.405561462044715881e-02
-1.508410461246967316e-02 2.628299966454505920e-02 4.409411177039146423e-02
-1.515046507120132446e-02 2.634742483496665955e-02 4.413238912820816040e-02
-1.521692238748073578e-02 2.641188912093639374e-02 4.417045786976814270e-02
-1.528346911072731018e-02 2.647638134658336639e-02 4.420830681920051575e-02
-1.535010803490877151e-02 2.654089964926242828e-02 4.424593970179557800e-02
-1.541684474796056747e-02 2.660545520484447479e-02 4.428335651755332947e-02
-1.548366341739892960e-02 2.667002938687801361e-02 4.432055354118347168e-02
-1.555058360099792480e-02 2.673464640974998474e-02 4.435754194855690002e-02
-1.561758946627378464e-02 2.679928392171859741e-02 4.439430311322212219e-02
-1.568468473851680756e-02 2.686395123600959778e-02 4.443085566163063049e-02
-1.575188152492046356e-02 2.692865394055843353e-02 4.446718841791152954e-02
-1.581915281713008881e-02 2.699337527155876160e-02 4.450330138206481934e-02
-1.588652469217777252e-02 2.705813199281692505e-02 4.453919455409049988e-02
-1.595398411154747009e-02 2.712291292846202850e-02 4.457487538456916809e-02
-1.602152734994888306e-02 2.718772180378437042e-02 4.461033269762992859e-02
-1.608917117118835449e-02 2.725256048142910004e-02 4.464557766914367676e-02
-1.615688763558864594e-02 2.731741778552532196e-02 4.468059539794921875e-02
-1.622470282018184662e-02 2.738230861723423004e-02 4.471539705991744995e-02
-1.629260182380676270e-02 2.744722552597522736e-02 4.474998265504837036e-02
-1.636058650910854340e-02 2.751216292381286621e-02 4.478434473276138306e-02
-1.642866246402263641e-02 2.757713198661804199e-02 4.481848701834678650e-02
-1.649681851267814636e-02 2.764211595058441162e-02 4.485240578651428223e-02
-1.656506583094596863e-02 2.770713530480861664e-02 4.488611221313476562e-02
-1.663339510560035706e-02 2.777217328548431396e-02 4.491959139704704285e-02
-1.670181192457675934e-02 2.783723548054695129e-02 4.495285078883171082e-02
-1.677031628787517548e-02 2.790232747793197632e-02 4.498589038848876953e-02
-1.683889515697956085e-02 2.796743065118789673e-02 4.501870647072792053e-02
-1.690756715834140778e-02 2.803256735205650330e-02 4.505130276083946228e-02
-1.697632111608982086e-02 2.809772081673145294e-02 4.508367925882339478e-02
-1.704515516757965088e-02 2.816289849579334259e-02 4.511582478880882263e-02
-1.711407676339149475e-02 2.822810225188732147e-02 4.514776542782783508e-02
-1.718307286500930786e-02 2.829331718385219574e-02 4.517946764826774597e-02
-1.725215837359428406e-02 2.835856378078460693e-02 4.521095380187034607e-02
-1.732132025063037872e-02 2.842382527887821198e-02 4.524220898747444153e-02
-1.739056594669818878e-02 2.848910726606845856e-02 4.527324810624122620e-02
-1.745989732444286346e-02 2.855441533029079437e-02 4.530406743288040161e-02
-1.752929762005805969e-02 2.861973457038402557e-02 4.533465206623077393e-02
-1.759878918528556824e-02 2.868507988750934601e-02 4.536502063274383545e-02
-1.766835339367389679e-02 2.875044196844100952e-02 4.539516195654869080e-02
-1.773799769580364227e-02 2.881582081317901611e-02 4.542508348822593689e-02
-1.780772581696510315e-02 2.888122387230396271e-02 4.545477777719497681e-02
-1.787752844393253326e-02 2.894664183259010315e-02 4.548424482345581055e-02
-1.794740743935108185e-02 2.901207655668258667e-02 4.551348835229873657e-02
-1.801736466586589813e-02 2.907752804458141327e-02 4.554250836372375488e-02
-1.808740198612213135e-02 2.914299629628658295e-02 4.557129740715026855e-02
-1.815751753747463226e-02 2.920849062502384186e-02 4.559987038373947144e-02
-1.822770573198795319e-02 2.927399054169654846e-02 4.562821239233016968e-02
-1.829796843230724335e-02 2.933950908482074738e-02 4.565632715821266174e-02
-1.836830750107765198e-02 2.940504066646099091e-02 4.568421840667724609e-02
-1.843872107565402985e-02 2.947059087455272675e-02 4.571187868714332581e-02
-1.850921474397182465e-02 2.953616157174110413e-02 4.573931917548179626e-02
-1.857975684106349945e-02 2.960169687867164612e-02 4.576646536588668823e-02
-1.865039393305778503e-02 2.966728992760181427e-02 4.579344391822814941e-02
-1.872110925614833832e-02 2.973289974033832550e-02 4.582020267844200134e-02
-1.879188790917396545e-02 2.979851327836513519e-02 4.584672302007675171e-02
-1.886274851858615875e-02 2.986415103077888489e-02 4.587302356958389282e-02
-1.893367804586887360e-02 2.992979623377323151e-02 4.589908942580223083e-02
-1.900467835366725922e-02 2.999545633792877197e-02 4.592493176460266113e-02
-1.907574944198131561e-02 3.006112575531005859e-02 4.595054686069488525e-02
-1.914689131081104279e-02 3.012680821120738983e-02 4.597592726349830627e-02
-1.921811141073703766e-02 3.019250556826591492e-02 4.600108787417411804e-02
-1.928939297795295715e-02 3.025821037590503693e-02 4.602601379156112671e-02
-1.936074718832969666e-02 3.032392449676990509e-02 4.605070874094963074e-02
-1.943217031657695770e-02 3.038965165615081787e-02 4.607517644762992859e-02
-1.950366050004959106e-02 3.045538812875747681e-02 4.609942063689231873e-02
-1.957522518932819366e-02 3.052113950252532959e-02 4.612342640757560730e-02
-1.964685320854187012e-02 3.058689273893833160e-02 4.614720493555068970e-02
-1.971854828298091888e-02 3.065265715122222900e-02 4.617075622081756592e-02
-1.979031786322593689e-02 3.071843273937702179e-02 4.619408026337623596e-02
-1.986214146018028259e-02 3.078421019017696381e-02 4.621715843677520752e-02
-1.993404328823089600e-02 3.085000440478324890e-02 4.624002054333686829e-02
-2.000600658357143402e-02 3.091580048203468323e-02 4.626264795660972595e-02
-2.007803507149219513e-02 3.098160400986671448e-02 4.628504440188407898e-02
-2.015013247728347778e-02 3.104742057621479034e-02 4.630720615386962891e-02
-2.022228948771953583e-02 3.111323714256286621e-02 4.632914438843727112e-02
-2.029451355338096619e-02 3.117906115949153900e-02 4.635084792971611023e-02
-2.036680094897747040e-02 3.124489076435565948e-02 4.637231677770614624e-02
-2.043914794921875000e-02 3.131072595715522766e-02 4.639355838298797607e-02
-2.051156759262084961e-02 3.137656673789024353e-02 4.641456156969070435e-02
-2.058404125273227692e-02 3.144241496920585632e-02 4.643534123897552490e-02
-2.065657824277877808e-02 3.150825947523117065e-02 4.645587876439094543e-02
-2.072917670011520386e-02 3.157411515712738037e-02 4.647619277238845825e-02
-2.080183662474155426e-02 3.163997083902359009e-02 4.649627208709716797e-02
-2.087456360459327698e-02 3.170583769679069519e-02 4.651611670851707458e-02
-2.094734460115432739e-02 3.177170082926750183e-02 4.653572663664817810e-02
-2.102018706500530243e-02 3.183756396174430847e-02 4.655510932207107544e-02
-2.109308727085590363e-02 3.190343454480171204e-02 4.657425358891487122e-02
-2.116604708135128021e-02 3.196930140256881714e-02 4.659316688776016235e-02
-2.123907208442687988e-02 3.203517943620681763e-02 4.661184176802635193e-02
-2.131214924156665802e-02 3.210104629397392273e-02 4.663028940558433533e-02
-2.138528600335121155e-02 3.216692060232162476e-02 4.664849489927291870e-02
-2.145847864449024200e-02 3.223279863595962524e-02 4.666647315025329590e-02
-2.153172716498374939e-02 3.229866921901702881e-02 4.668422043323516846e-02
-2.160504087805747986e-02 3.236454725265502930e-02 4.670172929763793945e-02
-2.167840488255023956e-02 3.243041783571243286e-02 4.671899974346160889e-02
-2.175182104110717773e-02 3.249629586935043335e-02 4.673603922128677368e-02
-2.182529494166374207e-02 3.256216272711753845e-02 4.675284773111343384e-02
-2.189882285892963409e-02 3.262803331017494202e-02 4.676941782236099243e-02
-2.197241038084030151e-02 3.269390016794204712e-02 4.678574949502944946e-02
-2.204604633152484894e-02 3.275976330041885376e-02 4.680184647440910339e-02
-2.211973629891872406e-02 3.282562643289566040e-02 4.681771248579025269e-02
-2.219348028302192688e-02 3.289148956537246704e-02 4.683334380388259888e-02
-2.226727455854415894e-02 3.295733779668807983e-02 4.684873297810554504e-02
-2.234113030135631561e-02 3.302319720387458801e-02 4.686389490962028503e-02
-2.241502702236175537e-02 3.308904170989990234e-02 4.687881842255592346e-02
-2.248897776007652283e-02 3.315488249063491821e-02 4.689350724220275879e-02
-2.256298065185546875e-02 3.322072327136993408e-02 4.690795019268989563e-02
-2.263703197240829468e-02 3.328655287623405457e-02 4.692216962575912476e-02
-2.271114289760589600e-02 3.335238248109817505e-02 4.693614318966865540e-02
-2.278529293835163116e-02 3.341820091009140015e-02 4.694988951086997986e-02
-2.285949699580669403e-02 3.348401561379432678e-02 4.696339368820190430e-02
-2.293374575674533844e-02 3.354982286691665649e-02 4.697665944695472717e-02
-2.300804108381271362e-02 3.361562266945838928e-02 4.698969051241874695e-02
-2.308239229023456573e-02 3.368141502141952515e-02 4.700248315930366516e-02
-2.315678633749485016e-02 3.374720364809036255e-02 4.701503738760948181e-02
-2.323122695088386536e-02 3.381297364830970764e-02 4.702736437320709229e-02
-2.330571226775646210e-02 3.387874364852905273e-02 4.703944176435470581e-02
-2.338024415075778961e-02 3.394450247287750244e-02 4.705128446221351624e-02
-2.345482632517814636e-02 3.401025384664535522e-02 4.706289991736412048e-02
-2.352944947779178619e-02 3.407599404454231262e-02 4.707426950335502625e-02
-2.360411733388900757e-02 3.414172306656837463e-02 4.708540067076683044e-02
-2.367884293198585510e-02 3.420744836330413818e-02 4.709640517830848694e-02
-2.375359460711479187e-02 3.427315130829811096e-02 4.710706695914268494e-02
-2.382839843630790710e-02 3.433885797858238220e-02 4.711749032139778137e-02
-2.390324138104915619e-02 3.440453857183456421e-02 4.712767526507377625e-02
-2.397812530398368835e-02 3.447021543979644775e-02 4.713762551546096802e-02
-2.405305951833724976e-02 3.453587740659713745e-02 4.714732989668846130e-02
-2.412802539765834808e-02 3.460152819752693176e-02 4.715680330991744995e-02
-2.420303784310817719e-02 3.466716781258583069e-02 4.716603457927703857e-02
-2.427808567881584167e-02 3.473278880119323730e-02 4.717502743005752563e-02
-2.435317449271678925e-02 3.479839861392974854e-02 4.718378186225891113e-02
-2.442831173539161682e-02 3.486399725079536438e-02 4.719230160117149353e-02
-2.450348064303398132e-02 3.492957726120948792e-02 4.720057547092437744e-02
-2.457868680357933044e-02 3.499514609575271606e-02 4.720861464738845825e-02
-2.465393394231796265e-02 3.506069630384445190e-02 4.721641913056373596e-02
-2.472922019660472870e-02 3.512623161077499390e-02 4.722397774457931519e-02
-2.480454742908477783e-02 3.519175574183464050e-02 4.723130166530609131e-02
-2.487990260124206543e-02 3.525725379586219788e-02 4.723838344216346741e-02
-2.495529875159263611e-02 3.532274439930915833e-02 4.724523052573204041e-02
-2.503073029220104218e-02 3.538821265101432800e-02 4.725182801485061646e-02
-2.510619908571243286e-02 3.545366972684860229e-02 4.725819826126098633e-02
-2.518170513212680817e-02 3.551910445094108582e-02 4.726432263851165771e-02
-2.525724284350872040e-02 3.558451682329177856e-02 4.727021232247352600e-02
-2.533281221985816956e-02 3.564992174506187439e-02 4.727585613727569580e-02
-2.540841884911060333e-02 3.571529686450958252e-02 4.728126525878906250e-02
-2.548405714333057404e-02 3.578065708279609680e-02 4.728643223643302917e-02
-2.555973269045352936e-02 3.584599867463111877e-02 4.729136079549789429e-02
-2.563543803989887238e-02 3.591131791472434998e-02 4.729604348540306091e-02
-2.571117319166660309e-02 3.597661852836608887e-02 4.730049520730972290e-02
-2.578693814575672150e-02 3.604190051555633545e-02 4.730470106005668640e-02
-2.586273849010467529e-02 3.610715642571449280e-02 4.730866849422454834e-02
-2.593857422471046448e-02 3.617239743471145630e-02 4.731239750981330872e-02
-2.601443231105804443e-02 3.623761236667633057e-02 4.731588810682296753e-02
-2.609032206237316132e-02 3.630280494689941406e-02 4.731913655996322632e-02
-2.616623975336551666e-02 3.636797145009040833e-02 4.732214286923408508e-02
-2.624218538403511047e-02 3.643311932682991028e-02 4.732491448521614075e-02
-2.631817013025283813e-02 3.649824112653732300e-02 4.732743650674819946e-02
-2.639417164027690887e-02 3.656334802508354187e-02 4.732972756028175354e-02
-2.647020108997821808e-02 3.662842139601707458e-02 4.733176901936531067e-02
-2.654626034200191498e-02 3.669346868991851807e-02 4.733357951045036316e-02
-2.662234380841255188e-02 3.675849735736846924e-02 4.733514413237571716e-02
-2.669845707714557648e-02 3.682349994778633118e-02 4.733647033572196960e-02
-2.677459456026554108e-02 3.688847646117210388e-02 4.733755066990852356e-02
-2.685075812041759491e-02 3.695342689752578735e-02 4.733840003609657288e-02
-2.692694030702114105e-02 3.701835125684738159e-02 4.733899980783462524e-02
-2.700315043330192566e-02 3.708324581384658813e-02 4.733936116099357605e-02
-2.707938849925994873e-02 3.714811801910400391e-02 4.733948409557342529e-02
-2.715564705431461334e-02 3.721296414732933044e-02 4.733937233686447144e-02
-2.723192609846591949e-02 3.727777302265167236e-02 4.733901098370552063e-02
-2.730823308229446411e-02 3.734256327152252197e-02 4.733841121196746826e-02
-2.738455124199390411e-02 3.740731999278068542e-02 4.733756929636001587e-02
-2.746090292930603027e-02 3.747204691171646118e-02 4.733648523688316345e-02
-2.753726579248905182e-02 3.753675147891044617e-02 4.733516648411750793e-02
-2.761365287005901337e-02 3.760141879320144653e-02 4.733360186219215393e-02
-2.769006602466106415e-02 3.766606003046035767e-02 4.733179882168769836e-02
-2.776649408042430878e-02 3.773066774010658264e-02 4.732975363731384277e-02
-2.784289978444576263e-02 3.779532387852668762e-02 4.732744395732879639e-02
-2.791936323046684265e-02 3.785987570881843567e-02 4.732491448521614075e-02
-2.799584157764911652e-02 3.792439773678779602e-02 4.732214659452438354e-02
-2.807234413921833038e-02 3.798888996243476868e-02 4.731913655996322632e-02
-2.814885973930358887e-02 3.805334866046905518e-02 4.731588438153266907e-02
-2.822539210319519043e-02 3.811777010560035706e-02 4.731239378452301025e-02
-2.830193936824798584e-02 3.818216174840927124e-02 4.730866104364395142e-02
-2.837850525975227356e-02 3.824651986360549927e-02 4.730468615889549255e-02
-2.845508791506290436e-02 3.831084817647933960e-02 4.730047285556793213e-02
-2.853168174624443054e-02 3.837514296174049377e-02 4.729601740837097168e-02
-2.860828861594200134e-02 3.843939676880836487e-02 4.729131609201431274e-02
-2.868491224944591522e-02 3.850362077355384827e-02 4.728637635707855225e-02
-2.876154519617557526e-02 3.856780752539634705e-02 4.728119820356369019e-02
-2.883820049464702606e-02 3.863196447491645813e-02 4.727578535676002502e-02
-2.891486138105392456e-02 3.869607672095298767e-02 4.727011919021606445e-02
-2.899153344333171844e-02 3.876015543937683105e-02 4.726421833038330078e-02
-2.906821854412555695e-02 3.882420063018798828e-02 4.725807532668113708e-02
-2.914491295814514160e-02 3.888820856809616089e-02 4.725169390439987183e-02
-2.922162413597106934e-02 3.895218297839164734e-02 4.724506661295890808e-02
-2.929834090173244476e-02 3.901610895991325378e-02 4.723820090293884277e-02
-2.937506698071956635e-02 3.908000513911247253e-02 4.723109304904937744e-02
-2.945180051028728485e-02 3.914386034011840820e-02 4.722374677658081055e-02
-2.952854521572589874e-02 3.920767456293106079e-02 4.721616208553314209e-02
-2.960530109703540802e-02 3.927146270871162415e-02 4.720833152532577515e-02
-2.968206256628036499e-02 3.933519870042800903e-02 4.720026254653930664e-02
-2.975882962346076965e-02 3.939889371395111084e-02 4.719195142388343811e-02
-2.983560226857662201e-02 3.946255519986152649e-02 4.718340188264846802e-02
-2.991238236427307129e-02 3.952617198228836060e-02 4.717460647225379944e-02
-2.998917736113071442e-02 3.958975151181221008e-02 4.716557264328002930e-02
-3.006597049534320831e-02 3.965328633785247803e-02 4.715630412101745605e-02
-3.014276921749114990e-02 3.971678018569946289e-02 4.714678972959518433e-02
-3.021956607699394226e-02 3.978023305535316467e-02 4.713703319430351257e-02
-3.029637224972248077e-02 3.984364122152328491e-02 4.712703824043273926e-02
-3.037318959832191467e-02 3.990701213479042053e-02 4.711680114269256592e-02
-3.045000322163105011e-02 3.997033461928367615e-02 4.710632562637329102e-02
-3.052681498229503632e-02 4.003361612558364868e-02 4.709560796618461609e-02
-3.060363233089447021e-02 4.009684920310974121e-02 4.708465188741683960e-02
-3.068045340478420258e-02 4.016004502773284912e-02 4.707345366477966309e-02
-3.075727820396423340e-02 4.022319614887237549e-02 4.706201702356338501e-02
-3.083409927785396576e-02 4.028629511594772339e-02 4.705033451318740845e-02
-3.091091848909854889e-02 4.034935310482978821e-02 4.703841730952262878e-02
-3.098774142563343048e-02 4.041236639022827148e-02 4.702626541256904602e-02
-3.106456622481346130e-02 4.047533497214317322e-02 4.701386392116546631e-02
-3.114138729870319366e-02 4.053825139999389648e-02 4.700122028589248657e-02
-3.121820464730262756e-02 4.060112312436103821e-02 4.698834568262100220e-02
-3.129502013325691223e-02 4.066395014524459839e-02 4.697522893548011780e-02
-3.137183561921119690e-02 4.072672873735427856e-02 4.696187004446983337e-02
-3.144865483045578003e-02 4.078946262598037720e-02 4.694826900959014893e-02
-3.152545914053916931e-02 4.085214063525199890e-02 4.693442955613136292e-02
-3.160226345062255859e-02 4.091477394104003906e-02 4.692035168409347534e-02
-3.167906031012535095e-02 4.097735881805419922e-02 4.690603539347648621e-02
-3.175585716962814331e-02 4.103989526629447937e-02 4.689147323369979858e-02
-3.183264657855033875e-02 4.110238328576087952e-02 4.687668010592460632e-02
-3.190943226218223572e-02 4.116481542587280273e-02 4.686164110898971558e-02
-3.198620676994323730e-02 4.122719913721084595e-02 4.684636741876602173e-02
-3.206293657422065735e-02 4.128957167267799377e-02 4.683082178235054016e-02
-3.213970363140106201e-02 4.135185852646827698e-02 4.681506380438804626e-02
-3.221645578742027283e-02 4.141409322619438171e-02 4.679906740784645081e-02
-3.229319676756858826e-02 4.147627204656600952e-02 4.678283631801605225e-02
-3.236993402242660522e-02 4.153840243816375732e-02 4.676636308431625366e-02
-3.244666382670402527e-02 4.160048067569732666e-02 4.674965515732765198e-02
-3.252338618040084839e-02 4.166250675916671753e-02 4.673270508646965027e-02
-3.260008990764617920e-02 4.172447696328163147e-02 4.671551659703254700e-02
-3.267678618431091309e-02 4.178639501333236694e-02 4.669808968901634216e-02
-3.275347128510475159e-02 4.184825718402862549e-02 4.668042808771133423e-02
-3.283014521002769470e-02 4.191006720066070557e-02 4.666252061724662781e-02
-3.290681540966033936e-02 4.197182506322860718e-02 4.664437472820281982e-02
-3.298346325755119324e-02 4.203352704644203186e-02 4.662599414587020874e-02
-3.306009992957115173e-02 4.209516942501068115e-02 4.660737887024879456e-02
-3.313672542572021484e-02 4.215675592422485352e-02 4.658852517604827881e-02
-3.321333229541778564e-02 4.221828654408454895e-02 4.656942561268806458e-02
-3.328993171453475952e-02 4.227977246046066284e-02 4.655009508132934570e-02
-3.336650878190994263e-02 4.234119132161140442e-02 4.653052613139152527e-02
-3.344307467341423035e-02 4.240255057811737061e-02 4.651071876287460327e-02
-3.351962566375732422e-02 4.246385768055915833e-02 4.649067297577857971e-02
-3.359615802764892578e-02 4.252510145306587219e-02 4.647039249539375305e-02
-3.367267921566963196e-02 4.258630052208900452e-02 4.644986987113952637e-02
-3.374918177723884583e-02 4.264742881059646606e-02 4.642911255359649658e-02
-3.382565826177597046e-02 4.270849749445915222e-02 4.640811309218406677e-02
-3.390212357044219971e-02 4.276951029896736145e-02 4.638688266277313232e-02
-3.397856652736663818e-02 4.283046722412109375e-02 4.636542126536369324e-02
-3.405499458312988281e-02 4.289136454463005066e-02 4.634371399879455566e-02
-3.413140401244163513e-02 4.295219108462333679e-02 4.632177203893661499e-02
-3.420778736472129822e-02 4.301296547055244446e-02 4.629959166049957275e-02
-3.428415209054946899e-02 4.307367652654647827e-02 4.627718403935432434e-02
-3.436049446463584900e-02 4.313432797789573669e-02 4.625453054904937744e-02
-3.443682193756103516e-02 4.319491609930992126e-02 4.623164236545562744e-02
-3.451312705874443054e-02 4.325544834136962891e-02 4.620851576328277588e-02
-3.458939865231513977e-02 4.331590607762336731e-02 4.618515819311141968e-02
-3.466565534472465515e-02 4.337631165981292725e-02 4.616156592965126038e-02
-3.474189341068267822e-02 4.343665391206741333e-02 4.613773524761199951e-02
-3.481810167431831360e-02 4.349692165851593018e-02 4.611366987228393555e-02
-3.489428386092185974e-02 4.355713352560997009e-02 4.608936607837677002e-02
-3.497044742107391357e-02 4.361728578805923462e-02 4.606483504176139832e-02
-3.504658490419387817e-02 4.367736354470252991e-02 4.604006186127662659e-02
-3.512269631028175354e-02 4.373738169670104980e-02 4.601505398750305176e-02
-3.519877418875694275e-02 4.379733279347419739e-02 4.598981514573097229e-02
-3.527483344078063965e-02 4.385722801089286804e-02 4.596433788537979126e-02
-3.535085916519165039e-02 4.391704499721527100e-02 4.593862965703010559e-02
-3.542686253786087036e-02 4.397680610418319702e-02 4.591268301010131836e-02
-3.550283983349800110e-02 4.403649270534515381e-02 4.588650539517402649e-02
-3.557878360152244568e-02 4.409611597657203674e-02 4.586009308695793152e-02
-3.565469756722450256e-02 4.415566846728324890e-02 4.583344981074333191e-02
-3.573058545589447021e-02 4.421515762805938721e-02 4.580657184123992920e-02
-3.580644726753234863e-02 4.427457973361015320e-02 4.577945172786712646e-02
-3.588227555155754089e-02 4.433393105864524841e-02 4.575210437178611755e-02
-3.595807030797004700e-02 4.439321532845497131e-02 4.572452604770660400e-02
-3.603383526206016541e-02 4.445242509245872498e-02 4.569671303033828735e-02
-3.610957041382789612e-02 4.451156780123710632e-02 4.566866531968116760e-02
-3.618527576327323914e-02 4.457064718008041382e-02 4.564039036631584167e-02
-3.626094013452529907e-02 4.462965577840805054e-02 4.561187699437141418e-02
-3.633657470345497131e-02 4.468858987092971802e-02 4.558313637971878052e-02
-3.641217574477195740e-02 4.474745318293571472e-02 4.555416107177734375e-02
-3.648781776428222656e-02 4.480611160397529602e-02 4.552500694990158081e-02
-3.656336292624473572e-02 4.486483335494995117e-02 4.549556970596313477e-02
-3.663886711001396179e-02 4.492347687482833862e-02 4.546589776873588562e-02
-3.671433031558990479e-02 4.498204588890075684e-02 4.543599858880043030e-02
-3.678975999355316162e-02 4.504054412245750427e-02 4.540587216615676880e-02
-3.686515614390373230e-02 4.509896785020828247e-02 4.537550732493400574e-02
-3.694052249193191528e-02 4.515732452273368835e-02 4.534491151571273804e-02
-3.701584413647651672e-02 4.521560296416282654e-02 4.531408473849296570e-02
-3.709112852811813354e-02 4.527381062507629395e-02 4.528303444385528564e-02
-3.716637194156646729e-02 4.533193632960319519e-02 4.525174573063850403e-02
-3.724157810211181641e-02 4.538999125361442566e-02 4.522023350000381470e-02
-3.731675073504447937e-02 4.544797539710998535e-02 4.518848285079002380e-02
-3.739187866449356079e-02 4.550588130950927734e-02 4.515650868415832520e-02
-3.746696934103965759e-02 4.556371271610260010e-02 4.512430727481842041e-02
-3.754201903939247131e-02 4.562146216630935669e-02 4.509187117218971252e-02
-3.761702403426170349e-02 4.567914083600044250e-02 4.505920782685279846e-02
-3.769199922680854797e-02 4.573674872517585754e-02 4.502631723880767822e-02
-3.776692599058151245e-02 4.579427093267440796e-02 4.499319195747375488e-02
-3.784181177616119385e-02 4.585172235965728760e-02 4.495984315872192383e-02
-3.791664913296699524e-02 4.590908810496330261e-02 4.492626711726188660e-02
-3.799144551157951355e-02 4.596637934446334839e-02 4.489246383309364319e-02
-3.806620463728904724e-02 4.602359607815742493e-02 4.485842585563659668e-02
-3.814091533422470093e-02 4.608073085546493530e-02 4.482416436076164246e-02
-3.821557760238647461e-02 4.613778740167617798e-02 4.478967189788818359e-02
-3.829019889235496521e-02 4.619476199150085449e-02 4.475495591759681702e-02
-3.836477920413017273e-02 4.625165835022926331e-02 4.472000896930694580e-02
-3.843931481242179871e-02 4.630848392844200134e-02 4.468483850359916687e-02
-3.851379454135894775e-02 4.636521264910697937e-02 4.464944079518318176e-02
-3.858823329210281372e-02 4.642187431454658508e-02 4.461381956934928894e-02
-3.866261988878250122e-02 4.647844657301902771e-02 4.457796737551689148e-02
-3.873697295784950256e-02 4.653494432568550110e-02 4.454188793897628784e-02
-3.881126642227172852e-02 4.659136384725570679e-02 4.450558871030807495e-02
-3.888551145792007446e-02 4.664769023656845093e-02 4.446906223893165588e-02
-3.895970806479454041e-02 4.670393839478492737e-02 4.443230852484703064e-02
-3.903385251760482788e-02 4.676010087132453918e-02 4.439532756805419922e-02
-3.910795971751213074e-02 4.681618884205818176e-02 4.435812681913375854e-02
-3.918201103806495667e-02 4.687219113111495972e-02 4.432069882750511169e-02
-3.925601020455360413e-02 4.692810773849487305e-02 4.428304359316825867e-02
-3.932994976639747620e-02 4.698393866419792175e-02 4.424517229199409485e-02
-3.940385207533836365e-02 4.703969135880470276e-02 4.420706257224082947e-02
-3.947769477963447571e-02 4.709535837173461914e-02 4.416874051094055176e-02
-3.955148905515670776e-02 4.715093970298767090e-02 4.413019493222236633e-02
-3.962522372603416443e-02 4.720642790198326111e-02 4.409142211079597473e-02
-3.969890996813774109e-02 4.726184159517288208e-02 4.405243322253227234e-02
-3.977254033088684082e-02 4.731716215610504150e-02 4.401321336627006531e-02
-3.984611853957176208e-02 4.737240076065063477e-02 4.397376999258995056e-02
-3.991964459419250488e-02 4.742755368351936340e-02 4.393411055207252502e-02
-3.999311104416847229e-02 4.748261719942092896e-02 4.389422759413719177e-02
-4.006652161478996277e-02 4.753759503364562988e-02 4.385412484407424927e-02
-4.013988003134727478e-02 4.759248718619346619e-02 4.381379485130310059e-02
-4.021318256855010986e-02 4.764728993177413940e-02 4.377324879169464111e-02
-4.028641805052757263e-02 4.770200699567794800e-02 4.373247548937797546e-02
-4.035960882902145386e-02 4.775663092732429504e-02 4.369148984551429749e-02
-4.043273627758026123e-02 4.781116545200347900e-02 4.365027695894241333e-02
-4.050580412149429321e-02 4.786562174558639526e-02 4.360884055495262146e-02
-4.057881608605384827e-02 4.791997745633125305e-02 4.356719180941581726e-02
-4.065177217125892639e-02 4.797425493597984314e-02 4.352532327175140381e-02
-4.072466120123863220e-02 4.802843183279037476e-02 4.348323866724967957e-02
-4.079749807715415955e-02 4.808251932263374329e-02 4.344093054533004761e-02
-4.087027534842491150e-02 4.813652485609054565e-02 4.339839890599250793e-02
-4.094298556447029114e-02 4.819043725728988647e-02 4.335565119981765747e-02
-4.101563617587089539e-02 4.824425280094146729e-02 4.331269115209579468e-02
-4.108822345733642578e-02 4.829797893762588501e-02 4.326950758695602417e-02
-4.116073250770568848e-02 4.835151135921478271e-02 4.322611168026924133e-02
-4.123320057988166809e-02 4.840505123138427734e-02 4.318249225616455078e-02
-4.130560532212257385e-02 4.845850169658660889e-02 4.313865676522254944e-02
-4.137793928384780884e-02 4.851185530424118042e-02 4.309460520744323730e-02
-4.145021736621856689e-02 4.856511205434799194e-02 4.305034130811691284e-02
-4.152242094278335571e-02 4.861827567219734192e-02 4.300585389137268066e-02
-4.159457609057426453e-02 4.867135360836982727e-02 4.296115040779113770e-02
-4.166665300726890564e-02 4.872433096170425415e-02 4.291623458266258240e-02
-4.173867031931877136e-02 4.877721145749092102e-02 4.287110269069671631e-02
-4.181061312556266785e-02 4.883000254631042480e-02 4.282575100660324097e-02
-4.188250377774238586e-02 4.888270050287246704e-02 4.278018698096275330e-02
-4.195431992411613464e-02 4.893530532717704773e-02 4.273441061377525330e-02
-4.202606528997421265e-02 4.898780584335327148e-02 4.268842190504074097e-02
-4.209774732589721680e-02 4.904021322727203369e-02 4.264221340417861938e-02
-4.216935858130455017e-02 4.909252375364303589e-02 4.259579628705978394e-02
-4.224091023206710815e-02 4.914474114775657654e-02 4.254916310310363770e-02
-4.231239110231399536e-02 4.919686168432235718e-02 4.250231012701988220e-02
-4.238379746675491333e-02 4.924888908863067627e-02 4.245525225996971130e-02


==> data/Data_3d_op_new.txt <==
0.000831 -0.000145 -0.000139
0.000831 -0.000145 -0.000039
0.000831 -0.000146 0.000061
0.000831 -0.000146 0.000161
0.000832 -0.000146 0.000261
0.000832 -0.000146 0.000361
0.000833 -0.000146 0.000461
0.000834 -0.000146 0.000561
0.000835 -0.000146 0.000661
0.000837 -0.000146 0.000761
0.000838 -0.000147 0.000861
0.000840 -0.000147 0.000961
0.000841 -0.000147 0.001061
0.000843 -0.000147 0.001161
0.000845 -0.000148 0.001261
0.000847 -0.000148 0.001361
0.000850 -0.000148 0.001461
0.000852 -0.000148 0.001561
0.000855 -0.000149 0.001661
0.000858 -0.000149 0.001761
0.000861 -0.000150 0.001861
0.000864 -0.000150 0.001961
0.000867 -0.000150 0.002061
0.000870 -0.000151 0.002161
0.000874 -0.000151 0.002260
0.000878 -0.000152 0.002360
0.000881 -0.000152 0.002460
0.000885 -0.000153 0.002560
0.000889 -0.000153 0.002660
0.000894 -0.000154 0.002760
0.000898 -0.000155 0.002860
0.000903 -0.000155 0.002960
0.000907 -0.000156 0.003060
0.000912 -0.000156 0.003160
0.000917 -0.000157 0.003259
0.000922 -0.000158 0.003359
0.000928 -0.000158 0.003459
0.000933 -0.000159 0.003559
0.000939 -0.000160 0.003659
0.000944 -0.000161 0.003759
0.000950 -0.000161 0.003859
0.000956 -0.000162 0.003958
0.000962 -0.000163 0.004058
0.000969 -0.000164 0.004158
0.000975 -0.000165 0.004258
0.000982 -0.000165 0.004358
0.000988 -0.000166 0.004457
0.000995 -0.000167 0.004557
0.001002 -0.000168 0.004657
0.001009 -0.000169 0.004757
0.001016 -0.000170 0.004856
0.001024 -0.000171 0.004956
0.001031 -0.000172 0.005056
0.001039 -0.000173 0.005155
0.001047 -0.000173 0.005255
0.001055 -0.000174 0.005355
0.001063 -0.000175 0.005454
0.001071 -0.000176 0.005554
0.001080 -0.000177 0.005654
0.001088 -0.000178 0.005753
0.001097 -0.000179 0.005853
0.001105 -0.000180 0.005953
0.001114 -0.000181 0.006052
0.001123 -0.000182 0.006152
0.001133 -0.000184 0.006251
0.001142 -0.000185 0.006351
0.001151 -0.000186 0.006451
0.001161 -0.000187 0.006550
0.001171 -0.000188 0.006650
0.001180 -0.000189 0.006749
0.001190 -0.000190 0.006849
0.001201 -0.000191 0.006948
0.001211 -0.000192 0.007048
0.001221 -0.000193 0.007147
0.001232 -0.000194 0.007246
0.001242 -0.000196 0.007346
0.001253 -0.000197 0.007445
0.001264 -0.000198 0.007545
0.001275 -0.000199 0.007644
0.001286 -0.000200 0.007743
0.001297 -0.000201 0.007843
0.001308 -0.000202 0.007942
0.001320 -0.000204 0.008041
0.001332 -0.000205 0.008141
0.001343 -0.000206 0.008240
0.001355 -0.000207 0.008339
0.001367 -0.000208 0.008439
0.001379 -0.000209 0.008538
0.001391 -0.000210 0.008637
0.001404 -0.000212 0.008736
0.001416 -0.000213 0.008836
0.001429 -0.000214 0.008935
0.001442 -0.000215 0.009034
0.001454 -0.000216 0.009133
0.001467 -0.000217 0.009232
0.001480 -0.000219 0.009331
0.001493 -0.000220 0.009431
0.001507 -0.000221 0.009530
0.001520 -0.000222 0.009629
0.001534 -0.000223 0.009728
0.001547 -0.000224 0.009827
0.001561 -0.000225 0.009926
0.001575 -0.000227 0.010025
0.001589 -0.000228 0.010124
0.001603 -0.000229 0.010223
0.001617 -0.000230 0.010322
0.001631 -0.000231 0.010421
0.001646 -0.000232 0.010520
0.001660 -0.000233 0.010619
0.001675 -0.000234 0.010718
0.001690 -0.000235 0.010817
0.001704 -0.000236 0.010916
0.001719 -0.000237 0.011014
0.001734 -0.000238 0.011113
0.001750 -0.000240 0.011212
0.001765 -0.000241 0.011311
0.001780 -0.000242 0.011410
0.001796 -0.000243 0.011509
0.001811 -0.000244 0.011607
0.001827 -0.000245 0.011706
0.001843 -0.000246 0.011805
0.001859 -0.000246 0.011904
0.001875 -0.000247 0.012002
0.001891 -0.000248 0.012101
0.001907 -0.000249 0.012200
0.001923 -0.000250 0.012298
0.001940 -0.000251 0.012397
0.001956 -0.000252 0.012496
0.001973 -0.000253 0.012594
0.001989 -0.000254 0.012693
0.002006 -0.000254 0.012791
0.002023 -0.000255 0.012890
0.002040 -0.000256 0.012988
0.002057 -0.000257 0.013087
0.002074 -0.000258 0.013185
0.002091 -0.000258 0.013284
0.002109 -0.000259 0.013382
0.002126 -0.000260 0.013481
0.002144 -0.000261 0.013579
0.002161 -0.000261 0.013678
0.002179 -0.000262 0.013776
0.002197 -0.000263 0.013875
0.002215 -0.000263 0.013973
0.002233 -0.000264 0.014071
0.002251 -0.000264 0.014170
0.002269 -0.000265 0.014268
0.002287 -0.000265 0.014366
0.002306 -0.000266 0.014465
0.002324 -0.000267 0.014563
0.002343 -0.000267 0.014661
0.002361 -0.000267 0.014759
0.002380 -0.000268 0.014858
0.002399 -0.000268 0.014956
0.002418 -0.000269 0.015054
0.002437 -0.000269 0.015152
0.002456 -0.000269 0.015250
0.002475 -0.000270 0.015349
0.002494 -0.000270 0.015447
0.002514 -0.000270 0.015545
0.002533 -0.000271 0.015643
0.002552 -0.000271 0.015741
0.002572 -0.000271 0.015839
0.002592 -0.000271 0.015937
0.002611 -0.000271 0.016035
0.002631 -0.000271 0.016133
0.002651 -0.000272 0.016231
0.002671 -0.000272 0.016329
0.002691 -0.000272 0.016427
0.002711 -0.000272 0.016525
0.002732 -0.000272 0.016623
0.002752 -0.000272 0.016721
0.002772 -0.000272 0.016819
0.002793 -0.000271 0.016917
0.002813 -0.000271 0.017015
0.002834 -0.000271 0.017112
0.002855 -0.000271 0.017210
0.002875 -0.000271 0.017308
0.002896 -0.000271 0.017406
0.002917 -0.000270 0.017504
0.002938 -0.000270 0.017601
0.002959 -0.000270 0.017699
0.002980 -0.000269 0.017797
0.003002 -0.000269 0.017895
0.003023 -0.000269 0.017992
0.003045 -0.000268 0.018090
0.003066 -0.000268 0.018188
0.003088 -0.000267 0.018285
0.003109 -0.000267 0.018383
0.003131 -0.000266 0.018481
0.003153 -0.000266 0.018578
0.003175 -0.000265 0.018676
0.003197 -0.000265 0.018773
0.003219 -0.000264 0.018871
0.003241 -0.000263 0.018968
0.003263 -0.000262 0.019066
0.003285 -0.000262 0.019163
0.003307 -0.000261 0.019261
0.003330 -0.000260 0.019358
0.003352 -0.000259 0.019456
0.003375 -0.000258 0.019553
0.003398 -0.000258 0.019651
0.003420 -0.000257 0.019748
0.003443 -0.000256 0.019845
0.003466 -0.000255 0.019943
0.003489 -0.000254 0.020040
0.003512 -0.000253 0.020137
0.003535 -0.000252 0.020235
0.003558 -0.000252 0.020332
0.003581 -0.000251 0.020429
0.003604 -0.000250 0.020526
0.003628 -0.000249 0.020624
0.003651 -0.000249 0.020721
0.003675 -0.000248 0.020818
0.003698 -0.000247 0.020915
0.003722 -0.000247 0.021012
0.003746 -0.000246 0.021110
0.003769 -0.000246 0.021207
0.003793 -0.000245 0.021304
0.003817 -0.000244 0.021401
0.003841 -0.000244 0.021498
0.003865 -0.000243 0.021595
0.003889 -0.000243 0.021692
0.003913 -0.000242 0.021789
0.003938 -0.000242 0.021886
0.003962 -0.000242 0.021983
0.003986 -0.000241 0.022080
0.004011 -0.000241 0.022177
0.004035 -0.000240 0.022274
0.004060 -0.000240 0.022371
0.004085 -0.000240 0.022468
0.004109 -0.000239 0.022565
0.004134 -0.000239 0.022662
0.004159 -0.000239 0.022758
0.004184 -0.000239 0.022855
0.004209 -0.000238 0.022952
0.004234 -0.000238 0.023049
0.004259 -0.000238 0.023146
0.004285 -0.000238 0.023242
0.004310 -0.000238 0.023339
0.004335 -0.000238 0.023436
0.004361 -0.000237 0.023533
0.004386 -0.000237 0.023629
0.004412 -0.000237 0.023726
0.004438 -0.000237 0.023823
0.004463 -0.000237 0.023919
0.004489 -0.000237 0.024016
0.004515 -0.000237 0.024112
0.004541 -0.000237 0.024209
0.004567 -0.000238 0.024306
0.004593 -0.000238 0.024402
0.004619 -0.000238 0.024499
0.004646 -0.000238 0.024595
0.004672 -0.000238 0.024692
0.004698 -0.000238 0.024788
0.004725 -0.000239 0.024884
0.004751 -0.000239 0.024981
0.004778 -0.000239 0.025077
0.004804 -0.000239 0.025174
0.004831 -0.000240 0.025270
0.004858 -0.000240 0.025366
0.004885 -0.000240 0.025463
0.004912 -0.000241 0.025559
0.004939 -0.000241 0.025655
0.004966 -0.000241 0.025752
0.004993 -0.000242 0.025848
0.005020 -0.000242 0.025944
0.005048 -0.000243 0.026040
0.005075 -0.000243 0.026136
0.005102 -0.000244 0.026233
0.005130 -0.000245 0.026329
0.005157 -0.000245 0.026425
0.005185 -0.000246 0.026521
0.005213 -0.000246 0.026617
0.005241 -0.000247 0.026713
0.005268 -0.000248 0.026809
0.005296 -0.000248 0.026905
0.005324 -0.000249 0.027001
0.005352 -0.000250 0.027097
0.005381 -0.000251 0.027193
0.005409 -0.000252 0.027289
0.005437 -0.000252 0.027385
0.005465 -0.000253 0.027481
0.005494 -0.000254 0.027577
0.005522 -0.000255 0.027673
0.005551 -0.000256 0.027768
0.005579 -0.000257 0.027864
0.005608 -0.000258 0.027960
0.005637 -0.000259 0.028056
0.005666 -0.000260 0.028151
0.005695 -0.000261 0.028247
0.005724 -0.000262 0.028343
0.005753 -0.000263 0.028439
0.005782 -0.000265 0.028534
0.005811 -0.000266 0.028630
0.005840 -0.000267 0.028725
0.005870 -0.000268 0.028821
0.005899 -0.000270 0.028917
0.005929 -0.000271 0.029012
0.005958 -0.000272 0.029108
0.005988 -0.000274 0.029203
0.006018 -0.000275 0.029299
0.006047 -0.000276 0.029394
0.006077 -0.000278 0.029490
0.006107 -0.000279 0.029585
0.006137 -0.000281 0.029680
0.006167 -0.000282 0.029776
0.006197 -0.000284 0.029871
0.006227 -0.000285 0.029966
0.006258 -0.000287 0.030062
0.006288 -0.000289 0.030157
0.006318 -0.000290 0.030252
0.006349 -0.000292 0.030347
0.006379 -0.000294 0.030443
0.006410 -0.000296 0.030538
0.006441 -0.000297 0.030633
0.006472 -0.000299 0.030728
0.006502 -0.000301 0.030823
0.006533 -0.000303 0.030918
0.006564 -0.000305 0.031013
0.006595 -0.000307 0.031108
0.006626 -0.000309 0.031203
0.006658 -0.000311 0.031298
0.006689 -0.000313 0.031393
0.006720 -0.000315 0.031488
0.006752 -0.000317 0.031583
0.006783 -0.000319 0.031678
0.006815 -0.000321 0.031773
0.006846 -0.000324 0.031868
0.006878 -0.000326 0.031963
0.006910 -0.000328 0.032057
0.006942 -0.000331 0.032152
0.006973 -0.000333 0.032247
0.007005 -0.000335 0.032342
0.007037 -0.000338 0.032436
0.007070 -0.000340 0.032531
0.007102 -0.000343 0.032626
0.007134 -0.000345 0.032720
0.007166 -0.000348 0.032815
0.007199 -0.000350 0.032909
0.007231 -0.000353 0.033004
0.007264 -0.000356 0.033098
0.007297 -0.000358 0.033193
0.007329 -0.000361 0.033287
0.007362 -0.000364 0.033382
0.007395 -0.000367 0.033476
0.007428 -0.000370 0.033571
0.007461 -0.000372 0.033665
0.007494 -0.000375 0.033759
0.007527 -0.000378 0.033854
0.007560 -0.000381 0.033948
0.007593 -0.000384 0.034042
0.007627 -0.000387 0.034136
0.007660 -0.000391 0.034231
0.007694 -0.000394 0.034325
0.007727 -0.000397 0.034419
0.007761 -0.000400 0.034513
0.007795 -0.000403 0.034607
0.007828 -0.000407 0.034701
0.007862 -0.000410 0.034795
0.007896 -0.000413 0.034889
0.007930 -0.000417 0.034983
0.007964 -0.000420 0.035077
0.007998 -0.000424 0.035171
0.008033 -0.000427 0.035265
0.008067 -0.000431 0.035359
0.008101 -0.000435 0.035453
0.008136 -0.000438 0.035547
0.008170 -0.000442 0.035640
0.008205 -0.000446 0.035734
0.008239 -0.000450 0.035828
0.008274 -0.000454 0.035921
0.008309 -0.000457 0.036015
0.008344 -0.000461 0.036109
0.008379 -0.000465 0.036202
0.008414 -0.000469 0.036296
0.008449 -0.000473 0.036390
0.008484 -0.000478 0.036483
0.008519 -0.000482 0.036577
0.008554 -0.000486 0.036670
0.008590 -0.000490 0.036763
0.008625 -0.000494 0.036857
0.008661 -0.000499 0.036950
0.008696 -0.000503 0.037044
0.008732 -0.000508 0.037137
0.008768 -0.000512 0.037230
0.008804 -0.000517 0.037323
0.008840 -0.000521 0.037417
0.008876 -0.000526 0.037510
0.008912 -0.000530 0.037603
0.008948 -0.000535 0.037696
0.008984 -0.000540 0.037789
0.009020 -0.000545 0.037882
0.009056 -0.000550 0.037975
0.009093 -0.000554 0.038068
0.009129 -0.000559 0.038161
0.009166 -0.000564 0.038254
0.009202 -0.000569 0.038347
0.009239 -0.000575 0.038440
0.009276 -0.000580 0.038533
0.009313 -0.000585 0.038626
0.009350 -0.000590 0.038719
0.009387 -0.000595 0.038811
0.009424 -0.000601 0.038904
0.009461 -0.000606 0.038997
0.009498 -0.000612 0.039089
0.009535 -0.000617 0.039182
0.009573 -0.000623 0.039275
0.009610 -0.000628 0.039367
0.009648 -0.000634 0.039460
0.009685 -0.000640 0.039552
0.009723 -0.000645 0.039645
0.009761 -0.000651 0.039737
0.009798 -0.000657 0.039830
0.009836 -0.000663 0.039922
0.009874 -0.000669 0.040014
0.009912 -0.000675 0.040106
0.009950 -0.000681 0.040199
0.009988 -0.000687 0.040291
0.010027 -0.000694 0.040383
0.010065 -0.000700 0.040475
0.010103 -0.000706 0.040567
0.010142 -0.000712 0.040660
0.010180 -0.000719 0.040752
0.010219 -0.000725 0.040844
0.010258 -0.000732 0.040936
0.010296 -0.000739 0.041028
0.010335 -0.000745 0.041119
0.010374 -0.000752 0.041211
0.010413 -0.000759 0.041303
0.010452 -0.000766 0.041395
0.010491 -0.000772 0.041487
0.010531 -0.000779 0.041578
0.010570 -0.000786 0.041670
0.010609 -0.000793 0.041762
0.010649 -0.000801 0.041853
0.010688 -0.000808 0.041945
0.010728 -0.000815 0.042037
0.010767 -0.000822 0.042128
0.010807 -0.000830 0.042220
0.010847 -0.000837 0.042311
0.010887 -0.000845 0.042402
0.010927 -0.000852 0.042494
0.010967 -0.000860 0.042585
0.011007 -0.000867 0.042676
0.011047 -0.000875 0.042768
0.011087 -0.000883 0.042859
0.011128 -0.000891 0.042950
0.011168 -0.000899 0.043041
0.011208 -0.000907 0.043132
0.011249 -0.000915 0.043223
0.011290 -0.000923 0.043314
0.011330 -0.000931 0.043405
0.011371 -0.000940 0.043496
0.011412 -0.000948 0.043587
0.011453 -0.000956 0.043678
0.011494 -0.000965 0.043769
0.011535 -0.000973 0.043860
0.011576 -0.000982 0.043950
0.011617 -0.000990 0.044041
0.011658 -0.000999 0.044132
0.011700 -0.001008 0.044222
0.011741 -0.001017 0.044313
0.011783 -0.001026 0.044403
0.011824 -0.001035 0.044494
0.011866 -0.001044 0.044584
0.011908 -0.001053 0.044675
0.011950 -0.001062 0.044765
0.011992 -0.001072 0.044855
0.012033 -0.001081 0.044946
0.012076 -0.001090 0.045036
0.012118 -0.001100 0.045126
0.012160 -0.001109 0.045216
0.012202 -0.001119 0.045306
0.012244 -0.001129 0.045397
0.012287 -0.001138 0.045487
0.012329 -0.001148 0.045577
0.012372 -0.001158 0.045667
0.012414 -0.001168 0.045756
0.012457 -0.001178 0.045846
0.012500 -0.001188 0.045936
0.012543 -0.001199 0.046026
0.012586 -0.001209 0.046116
0.012629 -0.001219 0.046205
0.012672 -0.001230 0.046295
0.012715 -0.001240 0.046385
0.012758 -0.001251 0.046474
0.012802 -0.001262 0.046564
0.012845 -0.001272 0.046653
0.012888 -0.001283 0.046742
0.012932 -0.001294 0.046832
0.012976 -0.001305 0.046921
0.013019 -0.001316 0.047010
0.013063 -0.001327 0.047100
0.013107 -0.001338 0.047189
0.013151 -0.001350 0.047278
0.013195 -0.001361 0.047367
0.013239 -0.001373 0.047456
0.013283 -0.001384 0.047545
0.013327 -0.001396 0.047634
0.013371 -0.001407 0.047723
0.013416 -0.001419 0.047812
0.013460 -0.001431 0.047900
0.013505 -0.001443 0.047989
0.013549 -0.001455 0.048078
0.013594 -0.001467 0.048167
0.013639 -0.001479 0.048255
0.013684 -0.001492 0.048344
0.013728 -0.001504 0.048432
0.013773 -0.001516 0.048521
0.013818 -0.001529 0.048609
0.013864 -0.001541 0.048697
0.013909 -0.001554 0.048786
0.013954 -0.001567 0.048874
0.013999 -0.001580 0.048962
0.014045 -0.001593 0.049050
0.014090 -0.001606 0.049138
0.014136 -0.001619 0.049226
0.014181 -0.001632 0.049314
0.014227 -0.001645 0.049402
0.014273 -0.001659 0.049490
0.014319 -0.001672 0.049578
0.014365 -0.001686 0.049666
0.014411 -0.001699 0.049754
0.014457 -0.001713 0.049841
0.014503 -0.001727 0.049929
0.014549 -0.001741 0.050017
0.014596 -0.001755 0.050104
0.014642 -0.001769 0.050192
0.014688 -0.001783 0.050279
0.014735 -0.001797 0.050366
0.014781 -0.001812 0.050454
0.014828 -0.001826 0.050541
0.014875 -0.001841 0.050628
0.014922 -0.001855 0.050715
0.014969 -0.001870 0.050802
0.015016 -0.001885 0.050889
0.015063 -0.001900 0.050976
0.015110 -0.001915 0.051063
0.015157 -0.001930 0.051150
0.015204 -0.001945 0.051237
0.015252 -0.001960 0.051324
0.015299 -0.001976 0.051410
0.015347 -0.001991 0.051497
0.015394 -0.002007 0.051583
0.015442 -0.002022 0.051670
0.015490 -0.002038 0.051756
0.015537 -0.002054 0.051843
0.015585 -0.002070 0.051929
0.015633 -0.002086 0.052015
0.015681 -0.002102 0.052102
0.015729 -0.002118 0.052188
0.015777 -0.002134 0.052274
0.015826 -0.002151 0.052360
0.015874 -0.002167 0.052446
0.015922 -0.002184 0.052532
0.015971 -0.002201 0.052618
0.016019 -0.002217 0.052704
0.016068 -0.002234 0.052789
0.016117 -0.002251 0.052875
0.016165 -0.002269 0.052961
0.016214 -0.002286 0.053046
0.016263 -0.002303 0.053132
0.016312 -0.002320 0.053217
0.016361 -0.002338 0.053302
0.016410 -0.002356 0.053388
0.016460 -0.002373 0.053473
0.016509 -0.002391 0.053558
0.016558 -0.002409 0.053643
0.016608 -0.002427 0.053728
0.016657 -0.002445 0.053813
0.016707 -0.002463 0.053898
0.016756 -0.002482 0.053983
0.016806 -0.002500 0.054068
0.016856 -0.002519 0.054153
0.016906 -0.002537 0.054237
0.016956 -0.002556 0.054322
0.017006 -0.002575 0.054406
0.017056 -0.002594 0.054491
0.017106 -0.002613 0.054575
0.017156 -0.002632 0.054659
0.017206 -0.002652 0.054744
0.017257 -0.002671 0.054828
0.017307 -0.002691 0.054912
0.017358 -0.002710 0.054996
0.017408 -0.002730 0.055080
0.017459 -0.002750 0.055164
0.017510 -0.002770 0.055248
0.017561 -0.002790 0.055331
0.017612 -0.002810 0.055415
0.017662 -0.002830 0.055499
0.017714 -0.002850 0.055582
0.017765 -0.002871 0.055666
0.017816 -0.002891 0.055749
0.017867 -0.002912 0.055832
0.017918 -0.002933 0.055916
0.017970 -0.002954 0.055999
0.018021 -0.002975 0.056082
0.018073 -0.002996 0.056165
0.018124 -0.003017 0.056248
0.018176 -0.003039 0.056331
0.018228 -0.003060 0.056414
0.018280 -0.003082 0.056497
0.018331 -0.003104 0.056579
0.018383 -0.003125 0.056662
0.018435 -0.003147 0.056744
0.018488 -0.003169 0.056827
0.018540 -0.003192 0.056909
0.018592 -0.003214 0.056992
0.018644 -0.003236 0.057074
0.018697 -0.003259 0.057156
0.018749 -0.003281 0.057238
0.018802 -0.003304 0.057320
0.018854 -0.003327 0.057402
0.018907 -0.003350 0.057484
0.018960 -0.003373 0.057565
0.019013 -0.003396 0.057647
0.019065 -0.003420 0.057729
0.019118 -0.003443 0.057810
0.019171 -0.003467 0.057892
0.019224 -0.003490 0.057973
0.019278 -0.003514 0.058054
0.019331 -0.003538 0.058136
0.019384 -0.003562 0.058217
0.019438 -0.003586 0.058298
0.019491 -0.003611 0.058379
0.019544 -0.003635 0.058460
0.019598 -0.003660 0.058540
0.019652 -0.003684 0.058621
0.019705 -0.003709 0.058702
0.019759 -0.003734 0.058782
0.019813 -0.003759 0.058863
0.019867 -0.003784 0.058943
0.019921 -0.003809 0.059023
0.019975 -0.003835 0.059104
0.020029 -0.003860 0.059184
0.020083 -0.003886 0.059264
0.020138 -0.003912 0.059344
0.020192 -0.003937 0.059424
0.020246 -0.003963 0.059503
0.020301 -0.003990 0.059583
0.020355 -0.004016 0.059663
0.020410 -0.004042 0.059742
0.020465 -0.004069 0.059822
0.020519 -0.004095 0.059901
0.020574 -0.004122 0.059980
0.020629 -0.004149 0.060059
0.020684 -0.004176 0.060138
0.020739 -0.004203 0.060217
0.020794 -0.004230 0.060296
0.020849 -0.004258 0.060375
0.020904 -0.004285 0.060454
0.020960 -0.004313 0.060532
0.021015 -0.004341 0.060611
0.021070 -0.004368 0.060689
0.021126 -0.004396 0.060768
0.021181 -0.004425 0.060846
0.021237 -0.004453 0.060924
0.021293 -0.004481 0.061002
0.021348 -0.004510 0.061080
0.021404 -0.004539 0.061158
0.021460 -0.004567 0.061236
0.021516 -0.004596 0.061314
0.021572 -0.004625 0.061391
0.021628 -0.004654 0.061469
0.021684 -0.004684 0.061546
0.021740 -0.004713 0.061623
0.021797 -0.004743 0.061701
0.021853 -0.004773 0.061778
0.021909 -0.004802 0.061855
0.021966 -0.004832 0.061932
0.022022 -0.004862 0.062008
0.022079 -0.004893 0.062085
0.022135 -0.004923 0.062162
0.022192 -0.004954 0.062238
0.022249 -0.004984 0.062315
0.022306 -0.005015 0.062391
0.022362 -0.005046 0.062467
0.022419 -0.005077 0.062543
0.022476 -0.005108 0.062619
0.022534 -0.005139 0.062695
0.022591 -0.005171 0.062771
0.022648 -0.005202 0.062847
0.022705 -0.005234 0.062922
0.022762 -0.005266 0.062998
0.022820 -0.005298 0.063073
0.022877 -0.005330 0.063149
0.022935 -0.005362 0.063224
0.022992 -0.005395 0.063299
0.023050 -0.005427 0.063374
0.023108 -0.005460 0.063449
0.023165 -0.005493 0.063524
0.023223 -0.005526 0.063598
0.023281 -0.005559 0.063673
0.023339 -0.005592 0.063747
0.023397 -0.005625 0.063822
0.023455 -0.005659 0.063896
0.023513 -0.005693 0.063970
0.023571 -0.005726 0.064044
0.023629 -0.005760 0.064118
0.023688 -0.005794 0.064192
0.023746 -0.005828 0.064265
0.023804 -0.005863 0.064339
0.023863 -0.005897 0.064412
0.023921 -0.005932 0.064486
0.023980 -0.005967 0.064559
0.024039 -0.006001 0.064632
0.024097 -0.006036 0.064705
0.024156 -0.006072 0.064778
0.024215 -0.006107 0.064851
0.024274 -0.006142 0.064923
0.024332 -0.006178 0.064996
0.024391 -0.006214 0.065068
0.024450 -0.006250 0.065141
0.024510 -0.006286 0.065213
0.024569 -0.006322 0.065285
0.024628 -0.006358 0.065357
0.024687 -0.006394 0.065429
0.024746 -0.006431 0.065501
0.024806 -0.006468 0.065572
0.024865 -0.006505 0.065644
0.024925 -0.006542 0.065715
0.024984 -0.006579 0.065786
0.025044 -0.006616 0.065857
0.025103 -0.006653 0.065928
0.025163 -0.006691 0.065999
0.025223 -0.006729 0.066070
0.025282 -0.006767 0.066141
0.025342 -0.006805 0.066211
0.025402 -0.006843 0.066282
0.025462 -0.006881 0.066352
0.025522 -0.006919 0.066422
0.025582 -0.006958 0.066492
0.025642 -0.006997 0.066562
0.025702 -0.007036 0.066632
0.025763 -0.007075 0.066702
0.025823 -0.007114 0.066771
0.025883 -0.007153 0.066841
0.025943 -0.007193 0.066910
0.026004 -0.007232 0.066979
0.026064 -0.007272 0.067048
0.026125 -0.007312 0.067117
0.026185 -0.007352 0.067186
0.026246 -0.007392 0.067255
0.026307 -0.007432 0.067323
0.026367 -0.007473 0.067392
0.026428 -0.007513 0.067460
0.026489 -0.007554 0.067528
0.026550 -0.007595 0.067596
0.026610 -0.007636 0.067664
0.026671 -0.007677 0.067732
0.026732 -0.007719 0.067799
0.026793 -0.007760 0.067867
0.026854 -0.007802 0.067934
0.026916 -0.007844 0.068001
0.026977 -0.007885 0.068068
0.027038 -0.007928 0.068135
0.027099 -0.007970 0.068202
0.027161 -0.008012 0.068269
0.027222 -0.008055 0.068335
0.027283 -0.008097 0.068402
0.027345 -0.008140 0.068468
0.027406 -0.008183 0.068534
0.027468 -0.008226 0.068600
0.027529 -0.008270 0.068666
0.027591 -0.008313 0.068732
0.027653 -0.008356 0.068797
0.027714 -0.008400 0.068863
0.027776 -0.008444 0.068928
0.027838 -0.008488 0.068993
0.027900 -0.008532 0.069058
0.027961 -0.008577 0.069123
0.028023 -0.008621 0.069188
0.028085 -0.008666 0.069253
0.028147 -0.008710 0.069317
0.028209 -0.008755 0.069381
0.028271 -0.008800 0.069446
0.028333 -0.008845 0.069510
0.028396 -0.008891 0.069573
0.028458 -0.008936 0.069637
0.028520 -0.008982 0.069701
0.028582 -0.009028 0.069764
0.028645 -0.009074 0.069828
0.028707 -0.009120 0.069891
0.028769 -0.009166 0.069954
0.028832 -0.009212 0.070017
0.028894 -0.009259 0.070079
0.028957 -0.009306 0.070142
0.029019 -0.009352 0.070204
0.029082 -0.009399 0.070267
0.029144 -0.009447 0.070329
0.029207 -0.009494 0.070391
0.029270 -0.009541 0.070453
0.029332 -0.009589 0.070514
0.029395 -0.009637 0.070576
0.029458 -0.009684 0.070637
0.029521 -0.009732 0.070698
0.029584 -0.009781 0.070759
0.029646 -0.009829 0.070820
0.029709 -0.009877 0.070881
0.029772 -0.009926 0.070942
0.029835 -0.009975 0.071002
0.029898 -0.010024 0.071062
0.029961 -0.010073 0.071123
0.030024 -0.010122 0.071183
0.030087 -0.010171 0.071242
0.030151 -0.010221 0.071302
0.030214 -0.010271 0.071362
0.030277 -0.010320 0.071421
0.030340 -0.010370 0.071480
0.030403 -0.010420 0.071539
0.030467 -0.010471 0.071598
0.030530 -0.010521 0.071657
0.030593 -0.010572 0.071716
0.030657 -0.010622 0.071774
0.030720 -0.010673 0.071832
0.030784 -0.010724 0.071890
0.030847 -0.010776 0.071948
0.030910 -0.010827 0.072006
0.030974 -0.010878 0.072064
0.031037 -0.010930 0.072121
0.031101 -0.010982 0.072178
0.031165 -0.011034 0.072235
0.031228 -0.011086 0.072292
0.031292 -0.011138 0.072349
0.031355 -0.011190 0.072406
0.031419 -0.011243 0.072462
0.031483 -0.011295 0.072519
0.031547 -0.011348 0.072575
0.031610 -0.011401 0.072631
0.031674 -0.011454 0.072686
0.031738 -0.011507 0.072742
0.031802 -0.011561 0.072798
0.031866 -0.011614 0.072853
0.031929 -0.011668 0.072908
0.031993 -0.011722 0.072963
0.032057 -0.011776 0.073018
0.032121 -0.011830 0.073072
0.032185 -0.011884 0.073127
0.032249 -0.011939 0.073181
0.032313 -0.011993 0.073235
0.032377 -0.012048 0.073289
0.032441 -0.012103 0.073343
0.032505 -0.012158 0.073396
0.032569 -0.012213 0.073450
0.032633 -0.012268 0.073503
0.032697 -0.012324 0.073556
0.032761 -0.012379 0.073609
0.032826 -0.012435 0.073662
0.032890 -0.012491 0.073714
0.032954 -0.012547 0.073767
0.033018 -0.012603 0.073819
0.033082 -0.012660 0.073871
0.033146 -0.012716 0.073923
0.033211 -0.012773 0.073974
0.033275 -0.012830 0.074026
0.033339 -0.012887 0.074077
0.033403 -0.012944 0.074128
0.033468 -0.013001 0.074179
0.033532 -0.013058 0.074230
0.033596 -0.013116 0.074281
0.033661 -0.013173 0.074331
0.033725 -0.013231 0.074381
0.033789 -0.013289 0.074431
0.033853 -0.013347 0.074481
0.033918 -0.013405 0.074531
0.033982 -0.013464 0.074580
0.034047 -0.013522 0.074630
0.034111 -0.013581 0.074679
0.034175 -0.013640 0.074728
0.034240 -0.013699 0.074777
0.034304 -0.013758 0.074825
0.034368 -0.013817 0.074874
0.034433 -0.013876 0.074922
0.034497 -0.013936 0.074970
0.034562 -0.013996 0.075018
0.034626 -0.014055 0.075065
0.034691 -0.014115 0.075113
0.034755 -0.014175 0.075160
0.034819 -0.014236 0.075207
0.034884 -0.014296 0.075254
0.034948 -0.014357 0.075301
0.035013 -0.014417 0.075348
0.035077 -0.014478 0.075394
0.035142 -0.014539 0.075440
0.035206 -0.014600 0.075486
0.035271 -0.014661 0.075532
0.035335 -0.014723 0.075577
0.035400 -0.014784 0.075623
0.035464 -0.014846 0.075668
0.035528 -0.014908 0.075713
0.035593 -0.014970 0.075758
0.035657 -0.015032 0.075803
0.035722 -0.015094 0.075847
0.035786 -0.015156 0.075891
0.035851 -0.015219 0.075935
0.035915 -0.015281 0.075979
0.035980 -0.015344 0.076023
0.036044 -0.015407 0.076066
0.036109 -0.015470 0.076110
0.036173 -0.015533 0.076153
0.036237 -0.015596 0.076196
0.036302 -0.015660 0.076238
0.036366 -0.015723 0.076281
0.036431 -0.015787 0.076323
0.036495 -0.015851 0.076365
0.036560 -0.015915 0.076407
0.036624 -0.015979 0.076449
0.036688 -0.016043 0.076490
0.036753 -0.016108 0.076532
0.036817 -0.016172 0.076573
0.036882 -0.016237 0.076614
0.036946 -0.016302 0.076655
0.037010 -0.016367 0.076695
0.037075 -0.016432 0.076735
0.037139 -0.016497 0.076776
0.037203 -0.016562 0.076816
0.037268 -0.016628 0.076855
0.037332 -0.016693 0.076895
0.037396 -0.016759 0.076934
0.037460 -0.016825 0.076973
0.037525 -0.016891 0.077012
0.037589 -0.016957 0.077051
0.037653 -0.017023 0.077089
0.037717 -0.017090 0.077128
0.037782 -0.017156 0.077166
0.037846 -0.017223 0.077204
0.037910 -0.017289 0.077241
0.037974 -0.017356 0.077279
0.038038 -0.017423 0.077316
0.038102 -0.017491 0.077353
0.038167 -0.017558 0.077390
0.038231 -0.017625 0.077427
0.038295 -0.017693 0.077463
0.038359 -0.017760 0.077500
0.038423 -0.017828 0.077536
0.038487 -0.017896 0.077572
0.038551 -0.017964 0.077607
0.038615 -0.018032 0.077643
0.038679 -0.018101 0.077678
0.038743 -0.018169 0.077713
0.038807 -0.018238 0.077748
0.038871 -0.018306 0.077782
0.038935 -0.018375 0.077817
0.038998 -0.018444 0.077851
0.039062 -0.018513 0.077885
0.039126 -0.018582 0.077919
0.039190 -0.018652 0.077952
0.039254 -0.018721 0.077986
0.039317 -0.018791 0.078019
0.039381 -0.018860 0.078052
0.039445 -0.018930 0.078085
0.039509 -0.019000 0.078117
0.039572 -0.019070 0.078149
0.039636 -0.019140 0.078182
0.039699 -0.019210 0.078213
0.039763 -0.019281 0.078245
0.039827 -0.019351 0.078277
0.039890 -0.019422 0.078308
0.039954 -0.019493 0.078339
0.040017 -0.019564 0.078370
0.040081 -0.019635 0.078400
0.040144 -0.019706 0.078431
0.040207 -0.019777 0.078461
0.040271 -0.019848 0.078491
0.040334 -0.019920 0.078521
0.040397 -0.019991 0.078550
0.040460 -0.020063 0.078580
0.040524 -0.020135 0.078609
0.040587 -0.020207 0.078638
0.040650 -0.020279 0.078666
0.040713 -0.020351 0.078695
0.040776 -0.020423 0.078723
0.040839 -0.020495 0.078751
0.040902 -0.020568 0.078779
0.040965 -0.020640 0.078807
0.041028 -0.020713 0.078834
0.041091 -0.020786 0.078861
0.041154 -0.020859 0.078888
0.041217 -0.020932 0.078915
0.041280 -0.021005 0.078941
0.041343 -0.021078 0.078968
0.041405 -0.021152 0.078994
0.041468 -0.021225 0.079020
0.041531 -0.021299 0.079045
0.041593 -0.021372 0.079071
0.041656 -0.021446 0.079096
0.041718 -0.021520 0.079121
0.041781 -0.021594 0.079146
0.041843 -0.021668 0.079170
0.041906 -0.021743 0.079195
0.041968 -0.021817 0.079219
0.042031 -0.021891 0.079243
0.042093 -0.021966 0.079267
0.042155 -0.022040 0.079290
0.042217 -0.022115 0.079313
0.042280 -0.022190 0.079336
0.042342 -0.022265 0.079359
0.042404 -0.022340 0.079382
0.042466 -0.022415 0.079404
0.042528 -0.022490 0.079426
0.042590 -0.022566 0.079448


==> data/Data_3d_op_new_x.txt <==
0.050000 -0.000145 -0.000139
0.050000 -0.000145 -0.000039
0.050000 -0.000146 0.000061
0.050000 -0.000146 0.000161
0.050000 -0.000146 0.000261
0.050000 -0.000146 0.000361
0.050000 -0.000146 0.000461
0.050000 -0.000146 0.000561
0.050000 -0.000146 0.000661
0.050000 -0.000146 0.000761
0.050000 -0.000147 0.000861
0.050000 -0.000147 0.000961
0.050000 -0.000147 0.001061
0.050000 -0.000147 0.001161
0.050000 -0.000148 0.001261
0.050000 -0.000148 0.001361
0.050000 -0.000148 0.001461
0.050000 -0.000148 0.001561
0.050000 -0.000149 0.001661
0.050000 -0.000149 0.001761
0.050000 -0.000150 0.001861
0.050000 -0.000150 0.001961
0.050000 -0.000150 0.002061
0.050000 -0.000151 0.002161
0.050000 -0.000151 0.002260
0.050000 -0.000152 0.002360
0.050000 -0.000152 0.002460
0.050000 -0.000153 0.002560
0.050000 -0.000153 0.002660
0.050000 -0.000154 0.002760
0.050000 -0.000155 0.002860
0.050000 -0.000155 0.002960
0.050000 -0.000156 0.003060
0.050000 -0.000156 0.003160
0.050000 -0.000157 0.003259
0.050000 -0.000158 0.003359
0.050000 -0.000158 0.003459
0.050000 -0.000159 0.003559
0.050000 -0.000160 0.003659
0.050000 -0.000161 0.003759
0.050000 -0.000161 0.003859
0.050000 -0.000162 0.003958
0.050000 -0.000163 0.004058
0.050000 -0.000164 0.004158
0.050000 -0.000165 0.004258
0.050000 -0.000165 0.004358
0.050000 -0.000166 0.004457
0.050000 -0.000167 0.004557
0.050000 -0.000168 0.004657
0.050000 -0.000169 0.004757
0.050000 -0.000170 0.004856
0.050000 -0.000171 0.004956
0.050000 -0.000172 0.005056
0.050000 -0.000173 0.005155
0.050000 -0.000173 0.005255
0.050000 -0.000174 0.005355
0.050000 -0.000175 0.005454
0.050000 -0.000176 0.005554
0.050000 -0.000177 0.005654
0.050000 -0.000178 0.005753
0.050000 -0.000179 0.005853
0.050000 -0.000180 0.005953
0.050000 -0.000181 0.006052
0.050000 -0.000182 0.006152
0.050000 -0.000184 0.006251
0.050000 -0.000185 0.006351
0.050000 -0.000186 0.006451
0.050000 -0.000187 0.006550
0.050000 -0.000188 0.006650
0.050000 -0.000189 0.006749
0.050000 -0.000190 0.006849
0.050000 -0.000191 0.006948
0.050000 -0.000192 0.007048
0.050000 -0.000193 0.007147
0.050000 -0.000194 0.007246
0.050000 -0.000196 0.007346
0.050000 -0.000197 0.007445
0.050000 -0.000198 0.007545
0.050000 -0.000199 0.007644
0.050000 -0.000200 0.007743
0.050000 -0.000201 0.007843
0.050000 -0.000202 0.007942
0.050000 -0.000204 0.008041
0.050000 -0.000205 0.008141
0.050000 -0.000206 0.008240
0.050000 -0.000207 0.008339
0.050000 -0.000208 0.008439
0.050000 -0.000209 0.008538
0.050000 -0.000210 0.008637
0.050000 -0.000212 0.008736
0.050000 -0.000213 0.008836
0.050000 -0.000214 0.008935
0.050000 -0.000215 0.009034
0.050000 -0.000216 0.009133
0.050000 -0.000217 0.009232
0.050000 -0.000219 0.009331
0.050000 -0.000220 0.009431
0.050000 -0.000221 0.009530
0.050000 -0.000222 0.009629
0.050000 -0.000223 0.009728
0.050000 -0.000224 0.009827
0.050000 -0.000225 0.009926
0.050000 -0.000227 0.010025
0.050000 -0.000228 0.010124
0.050000 -0.000229 0.010223
0.050000 -0.000230 0.010322
0.050000 -0.000231 0.010421
0.050000 -0.000232 0.010520
0.050000 -0.000233 0.010619
0.050000 -0.000234 0.010718
0.050000 -0.000235 0.010817
0.050000 -0.000236 0.010916
0.050000 -0.000237 0.011014
0.050000 -0.000238 0.011113
0.050000 -0.000240 0.011212
0.050000 -0.000241 0.011311
0.050000 -0.000242 0.011410
0.050000 -0.000243 0.011509
0.050000 -0.000244 0.011607
0.050000 -0.000245 0.011706
0.050000 -0.000246 0.011805
0.050000 -0.000246 0.011904
0.050000 -0.000247 0.012002
0.050000 -0.000248 0.012101
0.050000 -0.000249 0.012200
0.050000 -0.000250 0.012298
0.050000 -0.000251 0.012397
0.050000 -0.000252 0.012496
0.050000 -0.000253 0.012594
0.050000 -0.000254 0.012693
0.050000 -0.000254 0.012791
0.050000 -0.000255 0.012890
0.050000 -0.000256 0.012988
0.050000 -0.000257 0.013087
0.050000 -0.000258 0.013185
0.050000 -0.000258 0.013284
0.050000 -0.000259 0.013382
0.050000 -0.000260 0.013481
0.050000 -0.000261 0.013579
0.050000 -0.000261 0.013678
0.050000 -0.000262 0.013776
0.050000 -0.000263 0.013875
0.050000 -0.000263 0.013973
0.050000 -0.000264 0.014071
0.050000 -0.000264 0.014170
0.050000 -0.000265 0.014268
0.050000 -0.000265 0.014366
0.050000 -0.000266 0.014465
0.050000 -0.000267 0.014563
0.050000 -0.000267 0.014661
0.050000 -0.000267 0.014759
0.050000 -0.000268 0.014858
0.050000 -0.000268 0.014956
0.050000 -0.000269 0.015054
0.050000 -0.000269 0.015152
0.050000 -0.000269 0.015250
0.050000 -0.000270 0.015349
0.050000 -0.000270 0.015447
0.050000 -0.000270 0.015545
0.050000 -0.000271 0.015643
0.050000 -0.000271 0.015741
0.050000 -0.000271 0.015839
0.050000 -0.000271 0.015937
0.050000 -0.000271 0.016035
0.050000 -0.000271 0.016133
0.050000 -0.000272 0.016231
0.050000 -0.000272 0.016329
0.050000 -0.000272 0.016427
0.050000 -0.000272 0.016525
0.050000 -0.000272 0.016623
0.050000 -0.000272 0.016721
0.050000 -0.000272 0.016819
0.050000 -0.000271 0.016917
0.050000 -0.000271 0.017015
0.050000 -0.000271 0.017112
0.050000 -0.000271 0.017210
0.050000 -0.000271 0.017308
0.050000 -0.000271 0.017406
0.050000 -0.000270 0.017504
0.050000 -0.000270 0.017601
0.050000 -0.000270 0.017699
0.050000 -0.000269 0.017797
0.050000 -0.000269 0.017895
0.050000 -0.000269 0.017992
0.050000 -0.000268 0.018090
0.050000 -0.000268 0.018188
0.050000 -0.000267 0.018285
0.050000 -0.000267 0.018383
0.050000 -0.000266 0.018481
0.050000 -0.000266 0.018578
0.050000 -0.000265 0.018676
0.050000 -0.000265 0.018773
0.050000 -0.000264 0.018871
0.050000 -0.000263 0.018968
0.050000 -0.000262 0.019066
0.050000 -0.000262 0.019163
0.050000 -0.000261 0.019261
0.050000 -0.000260 0.019358
0.050000 -0.000259 0.019456
0.050000 -0.000258 0.019553
0.050000 -0.000258 0.019651
0.050000 -0.000257 0.019748
0.050000 -0.000256 0.019845
0.050000 -0.000255 0.019943
0.050000 -0.000254 0.020040
0.050000 -0.000253 0.020137
0.050000 -0.000252 0.020235
0.050000 -0.000252 0.020332
0.050000 -0.000251 0.020429
0.050000 -0.000250 0.020526
0.050000 -0.000249 0.020624
0.050000 -0.000249 0.020721
0.050000 -0.000248 0.020818
0.050000 -0.000247 0.020915
0.050000 -0.000247 0.021012
0.050000 -0.000246 0.021110
0.050000 -0.000246 0.021207
0.050000 -0.000245 0.021304
0.050000 -0.000244 0.021401
0.050000 -0.000244 0.021498
0.050000 -0.000243 0.021595
0.050000 -0.000243 0.021692
0.050000 -0.000242 0.021789
0.050000 -0.000242 0.021886
0.050000 -0.000242 0.021983
0.050000 -0.000241 0.022080
0.050000 -0.000241 0.022177
0.050000 -0.000240 0.022274
0.050000 -0.000240 0.022371
0.050000 -0.000240 0.022468
0.050000 -0.000239 0.022565
0.050000 -0.000239 0.022662
0.050000 -0.000239 0.022758
0.050000 -0.000239 0.022855
0.050000 -0.000238 0.022952
0.050000 -0.000238 0.023049
0.050000 -0.000238 0.023146
0.050000 -0.000238 0.023242
0.050000 -0.000238 0.023339
0.050000 -0.000238 0.023436
0.050000 -0.000237 0.023533
0.050000 -0.000237 0.023629
0.050000 -0.000237 0.023726
0.050000 -0.000237 0.023823
0.050000 -0.000237 0.023919
0.050000 -0.000237 0.024016
0.050000 -0.000237 0.024112
0.050000 -0.000237 0.024209
0.050000 -0.000238 0.024306
0.050000 -0.000238 0.024402
0.050000 -0.000238 0.024499
0.050000 -0.000238 0.024595
0.050000 -0.000238 0.024692
0.050000 -0.000238 0.024788
0.050000 -0.000239 0.024884
0.050000 -0.000239 0.024981
0.050000 -0.000239 0.025077
0.050000 -0.000239 0.025174
0.050000 -0.000240 0.025270
0.050000 -0.000240 0.025366
0.050000 -0.000240 0.025463
0.050000 -0.000241 0.025559
0.050000 -0.000241 0.025655
0.050000 -0.000241 0.025752
0.050000 -0.000242 0.025848
0.050000 -0.000242 0.025944
0.050000 -0.000243 0.026040
0.050000 -0.000243 0.026136
0.050000 -0.000244 0.026233
0.050000 -0.000245 0.026329
0.050000 -0.000245 0.026425
0.050000 -0.000246 0.026521
0.050000 -0.000246 0.026617
0.050000 -0.000247 0.026713
0.050000 -0.000248 0.026809
0.050000 -0.000248 0.026905
0.050000 -0.000249 0.027001
0.050000 -0.000250 0.027097
0.050000 -0.000251 0.027193
0.050000 -0.000252 0.027289
0.050000 -0.000252 0.027385
0.050000 -0.000253 0.027481
0.050000 -0.000254 0.027577
0.050000 -0.000255 0.027673
0.050000 -0.000256 0.027768
0.050000 -0.000257 0.027864
0.050000 -0.000258 0.027960
0.050000 -0.000259 0.028056
0.050000 -0.000260 0.028151
0.050000 -0.000261 0.028247
0.050000 -0.000262 0.028343
0.050000 -0.000263 0.028439
0.050000 -0.000265 0.028534
0.050000 -0.000266 0.028630
0.050000 -0.000267 0.028725
0.050000 -0.000268 0.028821
0.050000 -0.000270 0.028917
0.050000 -0.000271 0.029012
0.050000 -0.000272 0.029108
0.050000 -0.000274 0.029203
0.050000 -0.000275 0.029299
0.050000 -0.000276 0.029394
0.050000 -0.000278 0.029490
0.050000 -0.000279 0.029585
0.050000 -0.000281 0.029680
0.050000 -0.000282 0.029776
0.050000 -0.000284 0.029871
0.050000 -0.000285 0.029966
0.050000 -0.000287 0.030062
0.050000 -0.000289 0.030157
0.050000 -0.000290 0.030252
0.050000 -0.000292 0.030347
0.050000 -0.000294 0.030443
0.050000 -0.000296 0.030538
0.050000 -0.000297 0.030633
0.050000 -0.000299 0.030728
0.050000 -0.000301 0.030823
0.050000 -0.000303 0.030918
0.050000 -0.000305 0.031013
0.050000 -0.000307 0.031108
0.050000 -0.000309 0.031203
0.050000 -0.000311 0.031298
0.050000 -0.000313 0.031393
0.050000 -0.000315 0.031488
0.050000 -0.000317 0.031583
0.050000 -0.000319 0.031678
0.050000 -0.000321 0.031773
0.050000 -0.000324 0.031868
0.050000 -0.000326 0.031963
0.050000 -0.000328 0.032057
0.050000 -0.000331 0.032152
0.050000 -0.000333 0.032247
0.050000 -0.000335 0.032342
0.050000 -0.000338 0.032436
0.050000 -0.000340 0.032531
0.050000 -0.000343 0.032626
0.050000 -0.000345 0.032720
0.050000 -0.000348 0.032815
0.050000 -0.000350 0.032909
0.050000 -0.000353 0.033004
0.050000 -0.000356 0.033098
0.050000 -0.000358 0.033193
0.050000 -0.000361 0.033287
0.050000 -0.000364 0.033382
0.050000 -0.000367 0.033476
0.050000 -0.000370 0.033571
0.050000 -0.000372 0.033665
0.050000 -0.000375 0.033759
0.050000 -0.000378 0.033854
0.050000 -0.000381 0.033948
0.050000 -0.000384 0.034042
0.050000 -0.000387 0.034136
0.050000 -0.000391 0.034231
0.050000 -0.000394 0.034325
0.050000 -0.000397 0.034419
0.050000 -0.000400 0.034513
0.050000 -0.000403 0.034607
0.050000 -0.000407 0.034701
0.050000 -0.000410 0.034795
0.050000 -0.000413 0.034889
0.050000 -0.000417 0.034983
0.050000 -0.000420 0.035077
0.050000 -0.000424 0.035171
0.050000 -0.000427 0.035265
0.050000 -0.000431 0.035359
0.050000 -0.000435 0.035453
0.050000 -0.000438 0.035547
0.050000 -0.000442 0.035640
0.050000 -0.000446 0.035734
0.050000 -0.000450 0.035828
0.050000 -0.000454 0.035921
0.050000 -0.000457 0.036015
0.050000 -0.000461 0.036109
0.050000 -0.000465 0.036202
0.050000 -0.000469 0.036296
0.050000 -0.000473 0.036390
0.050000 -0.000478 0.036483
0.050000 -0.000482 0.036577
0.050000 -0.000486 0.036670
0.050000 -0.000490 0.036763
0.050000 -0.000494 0.036857
0.050000 -0.000499 0.036950
0.050000 -0.000503 0.037044
0.050000 -0.000508 0.037137
0.050000 -0.000512 0.037230
0.050000 -0.000517 0.037323
0.050000 -0.000521 0.037417
0.050000 -0.000526 0.037510
0.050000 -0.000530 0.037603
0.050000 -0.000535 0.037696
0.050000 -0.000540 0.037789
0.050000 -0.000545 0.037882
0.050000 -0.000550 0.037975
0.050000 -0.000554 0.038068
0.050000 -0.000559 0.038161
0.050000 -0.000564 0.038254
0.050000 -0.000569 0.038347
0.050000 -0.000575 0.038440
0.050000 -0.000580 0.038533
0.050000 -0.000585 0.038626
0.050000 -0.000590 0.038719
0.050000 -0.000595 0.038811
0.050000 -0.000601 0.038904
0.050000 -0.000606 0.038997
0.050000 -0.000612 0.039089
0.050000 -0.000617 0.039182
0.050000 -0.000623 0.039275
0.050000 -0.000628 0.039367
0.050000 -0.000634 0.039460
0.050000 -0.000640 0.039552
0.050000 -0.000645 0.039645
0.050000 -0.000651 0.039737
0.050000 -0.000657 0.039830
0.050000 -0.000663 0.039922
0.050000 -0.000669 0.040014
0.050000 -0.000675 0.040106
0.050000 -0.000681 0.040199
0.050000 -0.000687 0.040291
0.050000 -0.000694 0.040383
0.050000 -0.000700 0.040475
0.050000 -0.000706 0.040567
0.050000 -0.000712 0.040660
0.050000 -0.000719 0.040752
0.050000 -0.000725 0.040844
0.050000 -0.000732 0.040936
0.050000 -0.000739 0.041028
0.050000 -0.000745 0.041119
0.050000 -0.000752 0.041211
0.050000 -0.000759 0.041303
0.050000 -0.000766 0.041395
0.050000 -0.000772 0.041487
0.050000 -0.000779 0.041578
0.050000 -0.000786 0.041670
0.050000 -0.000793 0.041762
0.050000 -0.000801 0.041853
0.050000 -0.000808 0.041945
0.050000 -0.000815 0.042037
0.050000 -0.000822 0.042128
0.050000 -0.000830 0.042220
0.050000 -0.000837 0.042311
0.050000 -0.000845 0.042402
0.050000 -0.000852 0.042494
0.050000 -0.000860 0.042585
0.050000 -0.000867 0.042676
0.050000 -0.000875 0.042768
0.050000 -0.000883 0.042859
0.050000 -0.000891 0.042950
0.050000 -0.000899 0.043041
0.050000 -0.000907 0.043132
0.050000 -0.000915 0.043223
0.050000 -0.000923 0.043314
0.050000 -0.000931 0.043405
0.050000 -0.000940 0.043496
0.050000 -0.000948 0.043587
0.050000 -0.000956 0.043678
0.050000 -0.000965 0.043769
0.050000 -0.000973 0.043860
0.050000 -0.000982 0.043950
0.050000 -0.000990 0.044041
0.050000 -0.000999 0.044132
0.050000 -0.001008 0.044222
0.050000 -0.001017 0.044313
0.050000 -0.001026 0.044403
0.050000 -0.001035 0.044494
0.050000 -0.001044 0.044584
0.050000 -0.001053 0.044675
0.050000 -0.001062 0.044765
0.050000 -0.001072 0.044855
0.050000 -0.001081 0.044946
0.050000 -0.001090 0.045036
0.050000 -0.001100 0.045126
0.050000 -0.001109 0.045216
0.050000 -0.001119 0.045306
0.050000 -0.001129 0.045397
0.050000 -0.001138 0.045487
0.050000 -0.001148 0.045577
0.050000 -0.001158 0.045667
0.050000 -0.001168 0.045756
0.050000 -0.001178 0.045846
0.050000 -0.001188 0.045936
0.050000 -0.001199 0.046026
0.050000 -0.001209 0.046116
0.050000 -0.001219 0.046205
0.050000 -0.001230 0.046295
0.050000 -0.001240 0.046385
0.050000 -0.001251 0.046474
0.050000 -0.001262 0.046564
0.050000 -0.001272 0.046653
0.050000 -0.001283 0.046742
0.050000 -0.001294 0.046832
0.050000 -0.001305 0.046921
0.050000 -0.001316 0.047010
0.050000 -0.001327 0.047100
0.050000 -0.001338 0.047189
0.050000 -0.001350 0.047278
0.050000 -0.001361 0.047367
0.050000 -0.001373 0.047456
0.050000 -0.001384 0.047545
0.050000 -0.001396 0.047634
0.050000 -0.001407 0.047723
0.050000 -0.001419 0.047812
0.050000 -0.001431 0.047900
0.050000 -0.001443 0.047989
0.050000 -0.001455 0.048078
0.050000 -0.001467 0.048167
0.050000 -0.001479 0.048255
0.050000 -0.001492 0.048344
0.050000 -0.001504 0.048432
0.050000 -0.001516 0.048521
0.050000 -0.001529 0.048609
0.050000 -0.001541 0.048697
0.050000 -0.001554 0.048786
0.050000 -0.001567 0.048874
0.050000 -0.001580 0.048962
0.050000 -0.001593 0.049050
0.050000 -0.001606 0.049138
0.050000 -0.001619 0.049226
0.050000 -0.001632 0.049314
0.050000 -0.001645 0.049402
0.050000 -0.001659 0.049490
0.050000 -0.001672 0.049578
0.050000 -0.001686 0.049666
0.050000 -0.001699 0.049754
0.050000 -0.001713 0.049841
0.050000 -0.001727 0.049929
0.050000 -0.001741 0.050017
0.050000 -0.001755 0.050104
0.050000 -0.001769 0.050192
0.050000 -0.001783 0.050279
0.050000 -0.001797 0.050366
0.050000 -0.001812 0.050454
0.050000 -0.001826 0.050541
0.050000 -0.001841 0.050628
0.050000 -0.001855 0.050715
0.050000 -0.001870 0.050802
0.050000 -0.001885 0.050889
0.050000 -0.001900 0.050976
0.050000 -0.001915 0.051063
0.050000 -0.001930 0.051150
0.050000 -0.001945 0.051237
0.050000 -0.001960 0.051324
0.050000 -0.001976 0.051410
0.050000 -0.001991 0.051497
0.050000 -0.002007 0.051583
0.050000 -0.002022 0.051670
0.050000 -0.002038 0.051756
0.050000 -0.002054 0.051843
0.050000 -0.002070 0.051929
0.050000 -0.002086 0.052015
0.050000 -0.002102 0.052102
0.050000 -0.002118 0.052188
0.050000 -0.002134 0.052274
0.050000 -0.002151 0.052360
0.050000 -0.002167 0.052446
0.050000 -0.002184 0.052532
0.050000 -0.002201 0.052618
0.050000 -0.002217 0.052704
0.050000 -0.002234 0.052789
0.050000 -0.002251 0.052875
0.050000 -0.002269 0.052961
0.050000 -0.002286 0.053046
0.050000 -0.002303 0.053132
0.050000 -0.002320 0.053217
0.050000 -0.002338 0.053302
0.050000 -0.002356 0.053388
0.050000 -0.002373 0.053473
0.050000 -0.002391 0.053558
0.050000 -0.002409 0.053643
0.050000 -0.002427 0.053728
0.050000 -0.002445 0.053813
0.050000 -0.002463 0.053898
0.050000 -0.002482 0.053983
0.050000 -0.002500 0.054068
0.050000 -0.002519 0.054153
0.050000 -0.002537 0.054237
0.050000 -0.002556 0.054322
0.050000 -0.002575 0.054406
0.050000 -0.002594 0.054491
0.050000 -0.002613 0.054575
0.050000 -0.002632 0.054659
0.050000 -0.002652 0.054744
0.050000 -0.002671 0.054828
0.050000 -0.002691 0.054912
0.050000 -0.002710 0.054996
0.050000 -0.002730 0.055080
0.050000 -0.002750 0.055164
0.050000 -0.002770 0.055248
0.050000 -0.002790 0.055331
0.050000 -0.002810 0.055415
0.050000 -0.002830 0.055499
0.050000 -0.002850 0.055582
0.050000 -0.002871 0.055666
0.050000 -0.002891 0.055749
0.050000 -0.002912 0.055832
0.050000 -0.002933 0.055916
0.050000 -0.002954 0.055999
0.050000 -0.002975 0.056082
0.050000 -0.002996 0.056165
0.050000 -0.003017 0.056248
0.050000 -0.003039 0.056331
0.050000 -0.003060 0.056414
0.050000 -0.003082 0.056497
0.050000 -0.003104 0.056579
0.050000 -0.003125 0.056662
0.050000 -0.003147 0.056744
0.050000 -0.003169 0.056827
0.050000 -0.003192 0.056909
0.050000 -0.003214 0.056992
0.050000 -0.003236 0.057074
0.050000 -0.003259 0.057156
0.050000 -0.003281 0.057238
0.050000 -0.003304 0.057320
0.050000 -0.003327 0.057402
0.050000 -0.003350 0.057484
0.050000 -0.003373 0.057565
0.050000 -0.003396 0.057647
0.050000 -0.003420 0.057729
0.050000 -0.003443 0.057810
0.050000 -0.003467 0.057892
0.050000 -0.003490 0.057973
0.050000 -0.003514 0.058054
0.050000 -0.003538 0.058136
0.050000 -0.003562 0.058217
0.050000 -0.003586 0.058298
0.050000 -0.003611 0.058379
0.050000 -0.003635 0.058460
0.050000 -0.003660 0.058540
0.050000 -0.003684 0.058621
0.050000 -0.003709 0.058702
0.050000 -0.003734 0.058782
0.050000 -0.003759 0.058863
0.050000 -0.003784 0.058943
0.050000 -0.003809 0.059023
0.050000 -0.003835 0.059104
0.050000 -0.003860 0.059184
0.050000 -0.003886 0.059264
0.050000 -0.003912 0.059344
0.050000 -0.003937 0.059424
0.050000 -0.003963 0.059503
0.050000 -0.003990 0.059583
0.050000 -0.004016 0.059663
0.050000 -0.004042 0.059742
0.050000 -0.004069 0.059822
0.050000 -0.004095 0.059901
0.050000 -0.004122 0.059980
0.050000 -0.004149 0.060059
0.050000 -0.004176 0.060138
0.050000 -0.004203 0.060217
0.050000 -0.004230 0.060296
0.050000 -0.004258 0.060375
0.050000 -0.004285 0.060454
0.050000 -0.004313 0.060532
0.050000 -0.004341 0.060611
0.050000 -0.004368 0.060689
0.050000 -0.004396 0.060768
0.050000 -0.004425 0.060846
0.050000 -0.004453 0.060924
0.050000 -0.004481 0.061002
0.050000 -0.004510 0.061080
0.050000 -0.004539 0.061158
0.050000 -0.004567 0.061236
0.050000 -0.004596 0.061314
0.050000 -0.004625 0.061391
0.050000 -0.004654 0.061469
0.050000 -0.004684 0.061546
0.050000 -0.004713 0.061623
0.050000 -0.004743 0.061701
0.050000 -0.004773 0.061778
0.050000 -0.004802 0.061855
0.050000 -0.004832 0.061932
0.050000 -0.004862 0.062008
0.050000 -0.004893 0.062085
0.050000 -0.004923 0.062162
0.050000 -0.004954 0.062238
0.050000 -0.004984 0.062315
0.050000 -0.005015 0.062391
0.050000 -0.005046 0.062467
0.050000 -0.005077 0.062543
0.050000 -0.005108 0.062619
0.050000 -0.005139 0.062695
0.050000 -0.005171 0.062771
0.050000 -0.005202 0.062847
0.050000 -0.005234 0.062922
0.050000 -0.005266 0.062998
0.050000 -0.005298 0.063073
0.050000 -0.005330 0.063149
0.050000 -0.005362 0.063224
0.050000 -0.005395 0.063299
0.050000 -0.005427 0.063374
0.050000 -0.005460 0.063449
0.050000 -0.005493 0.063524
0.050000 -0.005526 0.063598
0.050000 -0.005559 0.063673
0.050000 -0.005592 0.063747
0.050000 -0.005625 0.063822
0.050000 -0.005659 0.063896
0.050000 -0.005693 0.063970
0.050000 -0.005726 0.064044
0.050000 -0.005760 0.064118
0.050000 -0.005794 0.064192
0.050000 -0.005828 0.064265
0.050000 -0.005863 0.064339
0.050000 -0.005897 0.064412
0.050000 -0.005932 0.064486
0.050000 -0.005967 0.064559
0.050000 -0.006001 0.064632
0.050000 -0.006036 0.064705
0.050000 -0.006072 0.064778
0.050000 -0.006107 0.064851
0.050000 -0.006142 0.064923
0.050000 -0.006178 0.064996
0.050000 -0.006214 0.065068
0.050000 -0.006250 0.065141
0.050000 -0.006286 0.065213
0.050000 -0.006322 0.065285
0.050000 -0.006358 0.065357
0.050000 -0.006394 0.065429
0.050000 -0.006431 0.065501
0.050000 -0.006468 0.065572
0.050000 -0.006505 0.065644
0.050000 -0.006542 0.065715
0.050000 -0.006579 0.065786
0.050000 -0.006616 0.065857
0.050000 -0.006653 0.065928
0.050000 -0.006691 0.065999
0.050000 -0.006729 0.066070
0.050000 -0.006767 0.066141
0.050000 -0.006805 0.066211
0.050000 -0.006843 0.066282
0.050000 -0.006881 0.066352
0.050000 -0.006919 0.066422
0.050000 -0.006958 0.066492
0.050000 -0.006997 0.066562
0.050000 -0.007036 0.066632
0.050000 -0.007075 0.066702
0.050000 -0.007114 0.066771
0.050000 -0.007153 0.066841
0.050000 -0.007193 0.066910
0.050000 -0.007232 0.066979
0.050000 -0.007272 0.067048
0.050000 -0.007312 0.067117
0.050000 -0.007352 0.067186
0.050000 -0.007392 0.067255
0.050000 -0.007432 0.067323
0.050000 -0.007473 0.067392
0.050000 -0.007513 0.067460
0.050000 -0.007554 0.067528
0.050000 -0.007595 0.067596
0.050000 -0.007636 0.067664
0.050000 -0.007677 0.067732
0.050000 -0.007719 0.067799
0.050000 -0.007760 0.067867
0.050000 -0.007802 0.067934
0.050000 -0.007844 0.068001
0.050000 -0.007885 0.068068
0.050000 -0.007928 0.068135
0.050000 -0.007970 0.068202
0.050000 -0.008012 0.068269
0.050000 -0.008055 0.068335
0.050000 -0.008097 0.068402
0.050000 -0.008140 0.068468
0.050000 -0.008183 0.068534
0.050000 -0.008226 0.068600
0.050000 -0.008270 0.068666
0.050000 -0.008313 0.068732
0.050000 -0.008356 0.068797
0.050000 -0.008400 0.068863
0.050000 -0.008444 0.068928
0.050000 -0.008488 0.068993
0.050000 -0.008532 0.069058
0.050000 -0.008577 0.069123
0.050000 -0.008621 0.069188
0.050000 -0.008666 0.069253
0.050000 -0.008710 0.069317
0.050000 -0.008755 0.069381
0.050000 -0.008800 0.069446
0.050000 -0.008845 0.069510
0.050000 -0.008891 0.069573
0.050000 -0.008936 0.069637
0.050000 -0.008982 0.069701
0.050000 -0.009028 0.069764
0.050000 -0.009074 0.069828
0.050000 -0.009120 0.069891
0.050000 -0.009166 0.069954
0.050000 -0.009212 0.070017
0.050000 -0.009259 0.070079
0.050000 -0.009306 0.070142
0.050000 -0.009352 0.070204
0.050000 -0.009399 0.070267
0.050000 -0.009447 0.070329
0.050000 -0.009494 0.070391
0.050000 -0.009541 0.070453
0.050000 -0.009589 0.070514
0.050000 -0.009637 0.070576
0.050000 -0.009684 0.070637
0.050000 -0.009732 0.070698
0.050000 -0.009781 0.070759
0.050000 -0.009829 0.070820
0.050000 -0.009877 0.070881
0.050000 -0.009926 0.070942
0.050000 -0.009975 0.071002
0.050000 -0.010024 0.071062
0.050000 -0.010073 0.071123
0.050000 -0.010122 0.071183
0.050000 -0.010171 0.071242
0.050000 -0.010221 0.071302
0.050000 -0.010271 0.071362
0.050000 -0.010320 0.071421
0.050000 -0.010370 0.071480
0.050000 -0.010420 0.071539
0.050000 -0.010471 0.071598
0.050000 -0.010521 0.071657
0.050000 -0.010572 0.071716
0.050000 -0.010622 0.071774
0.050000 -0.010673 0.071832
0.050000 -0.010724 0.071890
0.050000 -0.010776 0.071948
0.050000 -0.010827 0.072006
0.050000 -0.010878 0.072064
0.050000 -0.010930 0.072121
0.050000 -0.010982 0.072178
0.050000 -0.011034 0.072235
0.050000 -0.011086 0.072292
0.050000 -0.011138 0.072349
0.050000 -0.011190 0.072406
0.050000 -0.011243 0.072462
0.050000 -0.011295 0.072519
0.050000 -0.011348 0.072575
0.050000 -0.011401 0.072631
0.050000 -0.011454 0.072686
0.050000 -0.011507 0.072742
0.050000 -0.011561 0.072798
0.050000 -0.011614 0.072853
0.050000 -0.011668 0.072908
0.050000 -0.011722 0.072963
0.050000 -0.011776 0.073018
0.050000 -0.011830 0.073072
0.050000 -0.011884 0.073127
0.050000 -0.011939 0.073181
0.050000 -0.011993 0.073235
0.050000 -0.012048 0.073289
0.050000 -0.012103 0.073343
0.050000 -0.012158 0.073396
0.050000 -0.012213 0.073450
0.050000 -0.012268 0.073503
0.050000 -0.012324 0.073556
0.050000 -0.012379 0.073609
0.050000 -0.012435 0.073662
0.050000 -0.012491 0.073714
0.050000 -0.012547 0.073767
0.050000 -0.012603 0.073819
0.050000 -0.012660 0.073871
0.050000 -0.012716 0.073923
0.050000 -0.012773 0.073974
0.050000 -0.012830 0.074026
0.050000 -0.012887 0.074077
0.050000 -0.012944 0.074128
0.050000 -0.013001 0.074179
0.050000 -0.013058 0.074230
0.050000 -0.013116 0.074281
0.050000 -0.013173 0.074331
0.050000 -0.013231 0.074381
0.050000 -0.013289 0.074431
0.050000 -0.013347 0.074481
0.050000 -0.013405 0.074531
0.050000 -0.013464 0.074580
0.050000 -0.013522 0.074630
0.050000 -0.013581 0.074679
0.050000 -0.013640 0.074728
0.050000 -0.013699 0.074777
0.050000 -0.013758 0.074825
0.050000 -0.013817 0.074874
0.050000 -0.013876 0.074922
0.050000 -0.013936 0.074970
0.050000 -0.013996 0.075018
0.050000 -0.014055 0.075065
0.050000 -0.014115 0.075113
0.050000 -0.014175 0.075160
0.050000 -0.014236 0.075207
0.050000 -0.014296 0.075254
0.050000 -0.014357 0.075301
0.050000 -0.014417 0.075348
0.050000 -0.014478 0.075394
0.050000 -0.014539 0.075440
0.050000 -0.014600 0.075486
0.050000 -0.014661 0.075532
0.050000 -0.014723 0.075577
0.050000 -0.014784 0.075623
0.050000 -0.014846 0.075668
0.050000 -0.014908 0.075713
0.050000 -0.014970 0.075758
0.050000 -0.015032 0.075803
0.050000 -0.015094 0.075847
0.050000 -0.015156 0.075891
0.050000 -0.015219 0.075935
0.050000 -0.015281 0.075979
0.050000 -0.015344 0.076023
0.050000 -0.015407 0.076066
0.050000 -0.015470 0.076110
0.050000 -0.015533 0.076153
0.050000 -0.015596 0.076196
0.050000 -0.015660 0.076238
0.050000 -0.015723 0.076281
0.050000 -0.015787 0.076323
0.050000 -0.015851 0.076365
0.050000 -0.015915 0.076407
0.050000 -0.015979 0.076449
0.050000 -0.016043 0.076490
0.050000 -0.016108 0.076532
0.050000 -0.016172 0.076573
0.050000 -0.016237 0.076614
0.050000 -0.016302 0.076655
0.050000 -0.016367 0.076695
0.050000 -0.016432 0.076735
0.050000 -0.016497 0.076776
0.050000 -0.016562 0.076816
0.050000 -0.016628 0.076855
0.050000 -0.016693 0.076895
0.050000 -0.016759 0.076934
0.050000 -0.016825 0.076973
0.050000 -0.016891 0.077012
0.050000 -0.016957 0.077051
0.050000 -0.017023 0.077089
0.050000 -0.017090 0.077128
0.050000 -0.017156 0.077166
0.050000 -0.017223 0.077204
0.050000 -0.017289 0.077241
0.050000 -0.017356 0.077279
0.050000 -0.017423 0.077316
0.050000 -0.017491 0.077353
0.050000 -0.017558 0.077390
0.050000 -0.017625 0.077427
0.050000 -0.017693 0.077463
0.050000 -0.017760 0.077500
0.050000 -0.017828 0.077536
0.050000 -0.017896 0.077572
0.050000 -0.017964 0.077607
0.050000 -0.018032 0.077643
0.050000 -0.018101 0.077678
0.050000 -0.018169 0.077713
0.050000 -0.018238 0.077748
0.050000 -0.018306 0.077782
0.050000 -0.018375 0.077817
0.050000 -0.018444 0.077851
0.050000 -0.018513 0.077885
0.050000 -0.018582 0.077919
0.050000 -0.018652 0.077952
0.050000 -0.018721 0.077986
0.050000 -0.018791 0.078019
0.050000 -0.018860 0.078052
0.050000 -0.018930 0.078085
0.050000 -0.019000 0.078117
0.050000 -0.019070 0.078149
0.050000 -0.019140 0.078182
0.050000 -0.019210 0.078213
0.050000 -0.019281 0.078245
0.050000 -0.019351 0.078277
0.050000 -0.019422 0.078308
0.050000 -0.019493 0.078339
0.050000 -0.019564 0.078370
0.050000 -0.019635 0.078400
0.050000 -0.019706 0.078431
0.050000 -0.019777 0.078461
0.050000 -0.019848 0.078491
0.050000 -0.019920 0.078521
0.050000 -0.019991 0.078550
0.050000 -0.020063 0.078580
0.050000 -0.020135 0.078609
0.050000 -0.020207 0.078638
0.050000 -0.020279 0.078666
0.050000 -0.020351 0.078695
0.050000 -0.020423 0.078723
0.050000 -0.020495 0.078751
0.050000 -0.020568 0.078779
0.050000 -0.020640 0.078807
0.050000 -0.020713 0.078834
0.050000 -0.020786 0.078861
0.050000 -0.020859 0.078888
0.050000 -0.020932 0.078915
0.050000 -0.021005 0.078941
0.050000 -0.021078 0.078968
0.050000 -0.021152 0.078994
0.050000 -0.021225 0.079020
0.050000 -0.021299 0.079045
0.050000 -0.021372 0.079071
0.050000 -0.021446 0.079096
0.050000 -0.021520 0.079121
0.050000 -0.021594 0.079146
0.050000 -0.021668 0.079170
0.050000 -0.021743 0.079195
0.050000 -0.021817 0.079219
0.050000 -0.021891 0.079243
0.050000 -0.021966 0.079267
0.050000 -0.022040 0.079290
0.050000 -0.022115 0.079313
0.050000 -0.022190 0.079336
0.050000 -0.022265 0.079359
0.050000 -0.022340 0.079382
0.050000 -0.022415 0.079404
0.050000 -0.022490 0.079426
0.050000 -0.022566 0.079448


==> data/Data_3d_op_new_y.txt <==
0.000831 -0.040000 -0.000139
0.000831 -0.040000 -0.000039
0.000831 -0.040000 0.000061
0.000831 -0.040000 0.000161
0.000832 -0.040000 0.000261
0.000832 -0.040000 0.000361
0.000833 -0.040000 0.000461
0.000834 -0.040000 0.000561
0.000835 -0.040000 0.000661
0.000837 -0.040000 0.000761
0.000838 -0.040000 0.000861
0.000840 -0.040000 0.000961
0.000841 -0.040000 0.001061
0.000843 -0.040000 0.001161
0.000845 -0.040000 0.001261
0.000847 -0.040000 0.001361
0.000850 -0.040000 0.001461
0.000852 -0.040000 0.001561
0.000855 -0.040000 0.001661
0.000858 -0.040000 0.001761
0.000861 -0.040000 0.001861
0.000864 -0.040000 0.001961
0.000867 -0.040000 0.002061
0.000870 -0.040000 0.002161
0.000874 -0.040000 0.002260
0.000878 -0.040000 0.002360
0.000881 -0.040000 0.002460
0.000885 -0.040000 0.002560
0.000889 -0.040000 0.002660
0.000894 -0.040000 0.002760
0.000898 -0.040000 0.002860
0.000903 -0.040000 0.002960
0.000907 -0.040000 0.003060
0.000912 -0.040000 0.003160
0.000917 -0.040000 0.003259
0.000922 -0.040000 0.003359
0.000928 -0.040000 0.003459
0.000933 -0.040000 0.003559
0.000939 -0.040000 0.003659
0.000944 -0.040000 0.003759
0.000950 -0.040000 0.003859
0.000956 -0.040000 0.003958
0.000962 -0.040000 0.004058
0.000969 -0.040000 0.004158
0.000975 -0.040000 0.004258
0.000982 -0.040000 0.004358
0.000988 -0.040000 0.004457
0.000995 -0.040000 0.004557
0.001002 -0.040000 0.004657
0.001009 -0.040000 0.004757
0.001016 -0.040000 0.004856
0.001024 -0.040000 0.004956
0.001031 -0.040000 0.005056
0.001039 -0.040000 0.005155
0.001047 -0.040000 0.005255
0.001055 -0.040000 0.005355
0.001063 -0.040000 0.005454
0.001071 -0.040000 0.005554
0.001080 -0.040000 0.005654
0.001088 -0.040000 0.005753
0.001097 -0.040000 0.005853
0.001105 -0.040000 0.005953
0.001114 -0.040000 0.006052
0.001123 -0.040000 0.006152
0.001133 -0.040000 0.006251
0.001142 -0.040000 0.006351
0.001151 -0.040000 0.006451
0.001161 -0.040000 0.006550
0.001171 -0.040000 0.006650
0.001180 -0.040000 0.006749
0.001190 -0.040000 0.006849
0.001201 -0.040000 0.006948
0.001211 -0.040000 0.007048
0.001221 -0.040000 0.007147
0.001232 -0.040000 0.007246
0.001242 -0.040000 0.007346
0.001253 -0.040000 0.007445
0.001264 -0.040000 0.007545
0.001275 -0.040000 0.007644
0.001286 -0.040000 0.007743
0.001297 -0.040000 0.007843
0.001308 -0.040000 0.007942
0.001320 -0.040000 0.008041
0.001332 -0.040000 0.008141
0.001343 -0.040000 0.008240
0.001355 -0.040000 0.008339
0.001367 -0.040000 0.008439
0.001379 -0.040000 0.008538
0.001391 -0.040000 0.008637
0.001404 -0.040000 0.008736
0.001416 -0.040000 0.008836
0.001429 -0.040000 0.008935
0.001442 -0.040000 0.009034
0.001454 -0.040000 0.009133
0.001467 -0.040000 0.009232
0.001480 -0.040000 0.009331
0.001493 -0.040000 0.009431
0.001507 -0.040000 0.009530
0.001520 -0.040000 0.009629
0.001534 -0.040000 0.009728
0.001547 -0.040000 0.009827
0.001561 -0.040000 0.009926
0.001575 -0.040000 0.010025
0.001589 -0.040000 0.010124
0.001603 -0.040000 0.010223
0.001617 -0.040000 0.010322
0.001631 -0.040000 0.010421
0.001646 -0.040000 0.010520
0.001660 -0.040000 0.010619
0.001675 -0.040000 0.010718
0.001690 -0.040000 0.010817
0.001704 -0.040000 0.010916
0.001719 -0.040000 0.011014
0.001734 -0.040000 0.011113
0.001750 -0.040000 0.011212
0.001765 -0.040000 0.011311
0.001780 -0.040000 0.011410
0.001796 -0.040000 0.011509
0.001811 -0.040000 0.011607
0.001827 -0.040000 0.011706
0.001843 -0.040000 0.011805
0.001859 -0.040000 0.011904
0.001875 -0.040000 0.012002
0.001891 -0.040000 0.012101
0.001907 -0.040000 0.012200
0.001923 -0.040000 0.012298
0.001940 -0.040000 0.012397
0.001956 -0.040000 0.012496
0.001973 -0.040000 0.012594
0.001989 -0.040000 0.012693
0.002006 -0.040000 0.012791
0.002023 -0.040000 0.012890
0.002040 -0.040000 0.012988
0.002057 -0.040000 0.013087
0.002074 -0.040000 0.013185
0.002091 -0.040000 0.013284
0.002109 -0.040000 0.013382
0.002126 -0.040000 0.013481
0.002144 -0.040000 0.013579
0.002161 -0.040000 0.013678
0.002179 -0.040000 0.013776
0.002197 -0.040000 0.013875
0.002215 -0.040000 0.013973
0.002233 -0.040000 0.014071
0.002251 -0.040000 0.014170
0.002269 -0.040000 0.014268
0.002287 -0.040000 0.014366
0.002306 -0.040000 0.014465
0.002324 -0.040000 0.014563
0.002343 -0.040000 0.014661
0.002361 -0.040000 0.014759
0.002380 -0.040000 0.014858
0.002399 -0.040000 0.014956
0.002418 -0.040000 0.015054
0.002437 -0.040000 0.015152
0.002456 -0.040000 0.015250
0.002475 -0.040000 0.015349
0.002494 -0.040000 0.015447
0.002514 -0.040000 0.015545
0.002533 -0.040000 0.015643
0.002552 -0.040000 0.015741
0.002572 -0.040000 0.015839
0.002592 -0.040000 0.015937
0.002611 -0.040000 0.016035
0.002631 -0.040000 0.016133
0.002651 -0.040000 0.016231
0.002671 -0.040000 0.016329
0.002691 -0.040000 0.016427
0.002711 -0.040000 0.016525
0.002732 -0.040000 0.016623
0.002752 -0.040000 0.016721
0.002772 -0.040000 0.016819
0.002793 -0.040000 0.016917
0.002813 -0.040000 0.017015
0.002834 -0.040000 0.017112
0.002855 -0.040000 0.017210
0.002875 -0.040000 0.017308
0.002896 -0.040000 0.017406
0.002917 -0.040000 0.017504
0.002938 -0.040000 0.017601
0.002959 -0.040000 0.017699
0.002980 -0.040000 0.017797
0.003002 -0.040000 0.017895
0.003023 -0.040000 0.017992
0.003045 -0.040000 0.018090
0.003066 -0.040000 0.018188
0.003088 -0.040000 0.018285
0.003109 -0.040000 0.018383
0.003131 -0.040000 0.018481
0.003153 -0.040000 0.018578
0.003175 -0.040000 0.018676
0.003197 -0.040000 0.018773
0.003219 -0.040000 0.018871
0.003241 -0.040000 0.018968
0.003263 -0.040000 0.019066
0.003285 -0.040000 0.019163
0.003307 -0.040000 0.019261
0.003330 -0.040000 0.019358
0.003352 -0.040000 0.019456
0.003375 -0.040000 0.019553
0.003398 -0.040000 0.019651
0.003420 -0.040000 0.019748
0.003443 -0.040000 0.019845
0.003466 -0.040000 0.019943
0.003489 -0.040000 0.020040
0.003512 -0.040000 0.020137
0.003535 -0.040000 0.020235
0.003558 -0.040000 0.020332
0.003581 -0.040000 0.020429
0.003604 -0.040000 0.020526
0.003628 -0.040000 0.020624
0.003651 -0.040000 0.020721
0.003675 -0.040000 0.020818
0.003698 -0.040000 0.020915
0.003722 -0.040000 0.021012
0.003746 -0.040000 0.021110
0.003769 -0.040000 0.021207
0.003793 -0.040000 0.021304
0.003817 -0.040000 0.021401
0.003841 -0.040000 0.021498
0.003865 -0.040000 0.021595
0.003889 -0.040000 0.021692
0.003913 -0.040000 0.021789
0.003938 -0.040000 0.021886
0.003962 -0.040000 0.021983
0.003986 -0.040000 0.022080
0.004011 -0.040000 0.022177
0.004035 -0.040000 0.022274
0.004060 -0.040000 0.022371
0.004085 -0.040000 0.022468
0.004109 -0.040000 0.022565
0.004134 -0.040000 0.022662
0.004159 -0.040000 0.022758
0.004184 -0.040000 0.022855
0.004209 -0.040000 0.022952
0.004234 -0.040000 0.023049
0.004259 -0.040000 0.023146
0.004285 -0.040000 0.023242
0.004310 -0.040000 0.023339
0.004335 -0.040000 0.023436
0.004361 -0.040000 0.023533
0.004386 -0.040000 0.023629
0.004412 -0.040000 0.023726
0.004438 -0.040000 0.023823
0.004463 -0.040000 0.023919
0.004489 -0.040000 0.024016
0.004515 -0.040000 0.024112
0.004541 -0.040000 0.024209
0.004567 -0.040000 0.024306
0.004593 -0.040000 0.024402
0.004619 -0.040000 0.024499
0.004646 -0.040000 0.024595
0.004672 -0.040000 0.024692
0.004698 -0.040000 0.024788
0.004725 -0.040000 0.024884
0.004751 -0.040000 0.024981
0.004778 -0.040000 0.025077
0.004804 -0.040000 0.025174
0.004831 -0.040000 0.025270
0.004858 -0.040000 0.025366
0.004885 -0.040000 0.025463
0.004912 -0.040000 0.025559
0.004939 -0.040000 0.025655
0.004966 -0.040000 0.025752
0.004993 -0.040000 0.025848
0.005020 -0.040000 0.025944
0.005048 -0.040000 0.026040
0.005075 -0.040000 0.026136
0.005102 -0.040000 0.026233
0.005130 -0.040000 0.026329
0.005157 -0.040000 0.026425
0.005185 -0.040000 0.026521
0.005213 -0.040000 0.026617
0.005241 -0.040000 0.026713
0.005268 -0.040000 0.026809
0.005296 -0.040000 0.026905
0.005324 -0.040000 0.027001
0.005352 -0.040000 0.027097
0.005381 -0.040000 0.027193
0.005409 -0.040000 0.027289
0.005437 -0.040000 0.027385
0.005465 -0.040000 0.027481
0.005494 -0.040000 0.027577
0.005522 -0.040000 0.027673
0.005551 -0.040000 0.027768
0.005579 -0.040000 0.027864
0.005608 -0.040000 0.027960
0.005637 -0.040000 0.028056
0.005666 -0.040000 0.028151
0.005695 -0.040000 0.028247
0.005724 -0.040000 0.028343
0.005753 -0.040000 0.028439
0.005782 -0.040000 0.028534
0.005811 -0.040000 0.028630
0.005840 -0.040000 0.028725
0.005870 -0.040000 0.028821
0.005899 -0.040000 0.028917
0.005929 -0.040000 0.029012
0.005958 -0.040000 0.029108
0.005988 -0.040000 0.029203
0.006018 -0.040000 0.029299
0.006047 -0.040000 0.029394
0.006077 -0.040000 0.029490
0.006107 -0.040000 0.029585
0.006137 -0.040000 0.029680
0.006167 -0.040000 0.029776
0.006197 -0.040000 0.029871
0.006227 -0.040000 0.029966
0.006258 -0.040000 0.030062
0.006288 -0.040000 0.030157
0.006318 -0.040000 0.030252
0.006349 -0.040000 0.030347
0.006379 -0.040000 0.030443
0.006410 -0.040000 0.030538
0.006441 -0.040000 0.030633
0.006472 -0.040000 0.030728
0.006502 -0.040000 0.030823
0.006533 -0.040000 0.030918
0.006564 -0.040000 0.031013
0.006595 -0.040000 0.031108
0.006626 -0.040000 0.031203
0.006658 -0.040000 0.031298
0.006689 -0.040000 0.031393
0.006720 -0.040000 0.031488
0.006752 -0.040000 0.031583
0.006783 -0.040000 0.031678
0.006815 -0.040000 0.031773
0.006846 -0.040000 0.031868
0.006878 -0.040000 0.031963
0.006910 -0.040000 0.032057
0.006942 -0.040000 0.032152
0.006973 -0.040000 0.032247
0.007005 -0.040000 0.032342
0.007037 -0.040000 0.032436
0.007070 -0.040000 0.032531
0.007102 -0.040000 0.032626
0.007134 -0.040000 0.032720
0.007166 -0.040000 0.032815
0.007199 -0.040000 0.032909
0.007231 -0.040000 0.033004
0.007264 -0.040000 0.033098
0.007297 -0.040000 0.033193
0.007329 -0.040000 0.033287
0.007362 -0.040000 0.033382
0.007395 -0.040000 0.033476
0.007428 -0.040000 0.033571
0.007461 -0.040000 0.033665
0.007494 -0.040000 0.033759
0.007527 -0.040000 0.033854
0.007560 -0.040000 0.033948
0.007593 -0.040000 0.034042
0.007627 -0.040000 0.034136
0.007660 -0.040000 0.034231
0.007694 -0.040000 0.034325
0.007727 -0.040000 0.034419
0.007761 -0.040000 0.034513
0.007795 -0.040000 0.034607
0.007828 -0.040000 0.034701
0.007862 -0.040000 0.034795
0.007896 -0.040000 0.034889
0.007930 -0.040000 0.034983
0.007964 -0.040000 0.035077
0.007998 -0.040000 0.035171
0.008033 -0.040000 0.035265
0.008067 -0.040000 0.035359
0.008101 -0.040000 0.035453
0.008136 -0.040000 0.035547
0.008170 -0.040000 0.035640
0.008205 -0.040000 0.035734
0.008239 -0.040000 0.035828
0.008274 -0.040000 0.035921
0.008309 -0.040000 0.036015
0.008344 -0.040000 0.036109
0.008379 -0.040000 0.036202
0.008414 -0.040000 0.036296
0.008449 -0.040000 0.036390
0.008484 -0.040000 0.036483
0.008519 -0.040000 0.036577
0.008554 -0.040000 0.036670
0.008590 -0.040000 0.036763
0.008625 -0.040000 0.036857
0.008661 -0.040000 0.036950
0.008696 -0.040000 0.037044
0.008732 -0.040000 0.037137
0.008768 -0.040000 0.037230
0.008804 -0.040000 0.037323
0.008840 -0.040000 0.037417
0.008876 -0.040000 0.037510
0.008912 -0.040000 0.037603
0.008948 -0.040000 0.037696
0.008984 -0.040000 0.037789
0.009020 -0.040000 0.037882
0.009056 -0.040000 0.037975
0.009093 -0.040000 0.038068
0.009129 -0.040000 0.038161
0.009166 -0.040000 0.038254
0.009202 -0.040000 0.038347
0.009239 -0.040000 0.038440
0.009276 -0.040000 0.038533
0.009313 -0.040000 0.038626
0.009350 -0.040000 0.038719
0.009387 -0.040000 0.038811
0.009424 -0.040000 0.038904
0.009461 -0.040000 0.038997
0.009498 -0.040000 0.039089
0.009535 -0.040000 0.039182
0.009573 -0.040000 0.039275
0.009610 -0.040000 0.039367
0.009648 -0.040000 0.039460
0.009685 -0.040000 0.039552
0.009723 -0.040000 0.039645
0.009761 -0.040000 0.039737
0.009798 -0.040000 0.039830
0.009836 -0.040000 0.039922
0.009874 -0.040000 0.040014
0.009912 -0.040000 0.040106
0.009950 -0.040000 0.040199
0.009988 -0.040000 0.040291
0.010027 -0.040000 0.040383
0.010065 -0.040000 0.040475
0.010103 -0.040000 0.040567
0.010142 -0.040000 0.040660
0.010180 -0.040000 0.040752
0.010219 -0.040000 0.040844
0.010258 -0.040000 0.040936
0.010296 -0.040000 0.041028
0.010335 -0.040000 0.041119
0.010374 -0.040000 0.041211
0.010413 -0.040000 0.041303
0.010452 -0.040000 0.041395
0.010491 -0.040000 0.041487
0.010531 -0.040000 0.041578
0.010570 -0.040000 0.041670
0.010609 -0.040000 0.041762
0.010649 -0.040000 0.041853
0.010688 -0.040000 0.041945
0.010728 -0.040000 0.042037
0.010767 -0.040000 0.042128
0.010807 -0.040000 0.042220
0.010847 -0.040000 0.042311
0.010887 -0.040000 0.042402
0.010927 -0.040000 0.042494
0.010967 -0.040000 0.042585
0.011007 -0.040000 0.042676
0.011047 -0.040000 0.042768
0.011087 -0.040000 0.042859
0.011128 -0.040000 0.042950
0.011168 -0.040000 0.043041
0.011208 -0.040000 0.043132
0.011249 -0.040000 0.043223
0.011290 -0.040000 0.043314
0.011330 -0.040000 0.043405
0.011371 -0.040000 0.043496
0.011412 -0.040000 0.043587
0.011453 -0.040000 0.043678
0.011494 -0.040000 0.043769
0.011535 -0.040000 0.043860
0.011576 -0.040000 0.043950
0.011617 -0.040000 0.044041
0.011658 -0.040000 0.044132
0.011700 -0.040000 0.044222
0.011741 -0.040000 0.044313
0.011783 -0.040000 0.044403
0.011824 -0.040000 0.044494
0.011866 -0.040000 0.044584
0.011908 -0.040000 0.044675
0.011950 -0.040000 0.044765
0.011992 -0.040000 0.044855
0.012033 -0.040000 0.044946
0.012076 -0.040000 0.045036
0.012118 -0.040000 0.045126
0.012160 -0.040000 0.045216
0.012202 -0.040000 0.045306
0.012244 -0.040000 0.045397
0.012287 -0.040000 0.045487
0.012329 -0.040000 0.045577
0.012372 -0.040000 0.045667
0.012414 -0.040000 0.045756
0.012457 -0.040000 0.045846
0.012500 -0.040000 0.045936
0.012543 -0.040000 0.046026
0.012586 -0.040000 0.046116
0.012629 -0.040000 0.046205
0.012672 -0.040000 0.046295
0.012715 -0.040000 0.046385
0.012758 -0.040000 0.046474
0.012802 -0.040000 0.046564
0.012845 -0.040000 0.046653
0.012888 -0.040000 0.046742
0.012932 -0.040000 0.046832
0.012976 -0.040000 0.046921
0.013019 -0.040000 0.047010
0.013063 -0.040000 0.047100
0.013107 -0.040000 0.047189
0.013151 -0.040000 0.047278
0.013195 -0.040000 0.047367
0.013239 -0.040000 0.047456
0.013283 -0.040000 0.047545
0.013327 -0.040000 0.047634
0.013371 -0.040000 0.047723
0.013416 -0.040000 0.047812
0.013460 -0.040000 0.047900
0.013505 -0.040000 0.047989
0.013549 -0.040000 0.048078
0.013594 -0.040000 0.048167
0.013639 -0.040000 0.048255
0.013684 -0.040000 0.048344
0.013728 -0.040000 0.048432
0.013773 -0.040000 0.048521
0.013818 -0.040000 0.048609
0.013864 -0.040000 0.048697
0.013909 -0.040000 0.048786
0.013954 -0.040000 0.048874
0.013999 -0.040000 0.048962
0.014045 -0.040000 0.049050
0.014090 -0.040000 0.049138
0.014136 -0.040000 0.049226
0.014181 -0.040000 0.049314
0.014227 -0.040000 0.049402
0.014273 -0.040000 0.049490
0.014319 -0.040000 0.049578
0.014365 -0.040000 0.049666
0.014411 -0.040000 0.049754
0.014457 -0.040000 0.049841
0.014503 -0.040000 0.049929
0.014549 -0.040000 0.050017
0.014596 -0.040000 0.050104
0.014642 -0.040000 0.050192
0.014688 -0.040000 0.050279
0.014735 -0.040000 0.050366
0.014781 -0.040000 0.050454
0.014828 -0.040000 0.050541
0.014875 -0.040000 0.050628
0.014922 -0.040000 0.050715
0.014969 -0.040000 0.050802
0.015016 -0.040000 0.050889
0.015063 -0.040000 0.050976
0.015110 -0.040000 0.051063
0.015157 -0.040000 0.051150
0.015204 -0.040000 0.051237
0.015252 -0.040000 0.051324
0.015299 -0.040000 0.051410
0.015347 -0.040000 0.051497
0.015394 -0.040000 0.051583
0.015442 -0.040000 0.051670
0.015490 -0.040000 0.051756
0.015537 -0.040000 0.051843
0.015585 -0.040000 0.051929
0.015633 -0.040000 0.052015
0.015681 -0.040000 0.052102
0.015729 -0.040000 0.052188
0.015777 -0.040000 0.052274
0.015826 -0.040000 0.052360
0.015874 -0.040000 0.052446
0.015922 -0.040000 0.052532
0.015971 -0.040000 0.052618
0.016019 -0.040000 0.052704
0.016068 -0.040000 0.052789
0.016117 -0.040000 0.052875
0.016165 -0.040000 0.052961
0.016214 -0.040000 0.053046
0.016263 -0.040000 0.053132
0.016312 -0.040000 0.053217
0.016361 -0.040000 0.053302
0.016410 -0.040000 0.053388
0.016460 -0.040000 0.053473
0.016509 -0.040000 0.053558
0.016558 -0.040000 0.053643
0.016608 -0.040000 0.053728
0.016657 -0.040000 0.053813
0.016707 -0.040000 0.053898
0.016756 -0.040000 0.053983
0.016806 -0.040000 0.054068
0.016856 -0.040000 0.054153
0.016906 -0.040000 0.054237
0.016956 -0.040000 0.054322
0.017006 -0.040000 0.054406
0.017056 -0.040000 0.054491
0.017106 -0.040000 0.054575
0.017156 -0.040000 0.054659
0.017206 -0.040000 0.054744
0.017257 -0.040000 0.054828
0.017307 -0.040000 0.054912
0.017358 -0.040000 0.054996
0.017408 -0.040000 0.055080
0.017459 -0.040000 0.055164
0.017510 -0.040000 0.055248
0.017561 -0.040000 0.055331
0.017612 -0.040000 0.055415
0.017662 -0.040000 0.055499
0.017714 -0.040000 0.055582
0.017765 -0.040000 0.055666
0.017816 -0.040000 0.055749
0.017867 -0.040000 0.055832
0.017918 -0.040000 0.055916
0.017970 -0.040000 0.055999
0.018021 -0.040000 0.056082
0.018073 -0.040000 0.056165
0.018124 -0.040000 0.056248
0.018176 -0.040000 0.056331
0.018228 -0.040000 0.056414
0.018280 -0.040000 0.056497
0.018331 -0.040000 0.056579
0.018383 -0.040000 0.056662
0.018435 -0.040000 0.056744
0.018488 -0.040000 0.056827
0.018540 -0.040000 0.056909
0.018592 -0.040000 0.056992
0.018644 -0.040000 0.057074
0.018697 -0.040000 0.057156
0.018749 -0.040000 0.057238
0.018802 -0.040000 0.057320
0.018854 -0.040000 0.057402
0.018907 -0.040000 0.057484
0.018960 -0.040000 0.057565
0.019013 -0.040000 0.057647
0.019065 -0.040000 0.057729
0.019118 -0.040000 0.057810
0.019171 -0.040000 0.057892
0.019224 -0.040000 0.057973
0.019278 -0.040000 0.058054
0.019331 -0.040000 0.058136
0.019384 -0.040000 0.058217
0.019438 -0.040000 0.058298
0.019491 -0.040000 0.058379
0.019544 -0.040000 0.058460
0.019598 -0.040000 0.058540
0.019652 -0.040000 0.058621
0.019705 -0.040000 0.058702
0.019759 -0.040000 0.058782
0.019813 -0.040000 0.058863
0.019867 -0.040000 0.058943
0.019921 -0.040000 0.059023
0.019975 -0.040000 0.059104
0.020029 -0.040000 0.059184
0.020083 -0.040000 0.059264
0.020138 -0.040000 0.059344
0.020192 -0.040000 0.059424
0.020246 -0.040000 0.059503
0.020301 -0.040000 0.059583
0.020355 -0.040000 0.059663
0.020410 -0.040000 0.059742
0.020465 -0.040000 0.059822
0.020519 -0.040000 0.059901
0.020574 -0.040000 0.059980
0.020629 -0.040000 0.060059
0.020684 -0.040000 0.060138
0.020739 -0.040000 0.060217
0.020794 -0.040000 0.060296
0.020849 -0.040000 0.060375
0.020904 -0.040000 0.060454
0.020960 -0.040000 0.060532
0.021015 -0.040000 0.060611
0.021070 -0.040000 0.060689
0.021126 -0.040000 0.060768
0.021181 -0.040000 0.060846
0.021237 -0.040000 0.060924
0.021293 -0.040000 0.061002
0.021348 -0.040000 0.061080
0.021404 -0.040000 0.061158
0.021460 -0.040000 0.061236
0.021516 -0.040000 0.061314
0.021572 -0.040000 0.061391
0.021628 -0.040000 0.061469
0.021684 -0.040000 0.061546
0.021740 -0.040000 0.061623
0.021797 -0.040000 0.061701
0.021853 -0.040000 0.061778
0.021909 -0.040000 0.061855
0.021966 -0.040000 0.061932
0.022022 -0.040000 0.062008
0.022079 -0.040000 0.062085
0.022135 -0.040000 0.062162
0.022192 -0.040000 0.062238
0.022249 -0.040000 0.062315
0.022306 -0.040000 0.062391
0.022362 -0.040000 0.062467
0.022419 -0.040000 0.062543
0.022476 -0.040000 0.062619
0.022534 -0.040000 0.062695
0.022591 -0.040000 0.062771
0.022648 -0.040000 0.062847
0.022705 -0.040000 0.062922
0.022762 -0.040000 0.062998
0.022820 -0.040000 0.063073
0.022877 -0.040000 0.063149
0.022935 -0.040000 0.063224
0.022992 -0.040000 0.063299
0.023050 -0.040000 0.063374
0.023108 -0.040000 0.063449
0.023165 -0.040000 0.063524
0.023223 -0.040000 0.063598
0.023281 -0.040000 0.063673
0.023339 -0.040000 0.063747
0.023397 -0.040000 0.063822
0.023455 -0.040000 0.063896
0.023513 -0.040000 0.063970
0.023571 -0.040000 0.064044
0.023629 -0.040000 0.064118
0.023688 -0.040000 0.064192
0.023746 -0.040000 0.064265
0.023804 -0.040000 0.064339
0.023863 -0.040000 0.064412
0.023921 -0.040000 0.064486
0.023980 -0.040000 0.064559
0.024039 -0.040000 0.064632
0.024097 -0.040000 0.064705
0.024156 -0.040000 0.064778
0.024215 -0.040000 0.064851
0.024274 -0.040000 0.064923
0.024332 -0.040000 0.064996
0.024391 -0.040000 0.065068
0.024450 -0.040000 0.065141
0.024510 -0.040000 0.065213
0.024569 -0.040000 0.065285
0.024628 -0.040000 0.065357
0.024687 -0.040000 0.065429
0.024746 -0.040000 0.065501
0.024806 -0.040000 0.065572
0.024865 -0.040000 0.065644
0.024925 -0.040000 0.065715
0.024984 -0.040000 0.065786
0.025044 -0.040000 0.065857
0.025103 -0.040000 0.065928
0.025163 -0.040000 0.065999
0.025223 -0.040000 0.066070
0.025282 -0.040000 0.066141
0.025342 -0.040000 0.066211
0.025402 -0.040000 0.066282
0.025462 -0.040000 0.066352
0.025522 -0.040000 0.066422
0.025582 -0.040000 0.066492
0.025642 -0.040000 0.066562
0.025702 -0.040000 0.066632
0.025763 -0.040000 0.066702
0.025823 -0.040000 0.066771
0.025883 -0.040000 0.066841
0.025943 -0.040000 0.066910
0.026004 -0.040000 0.066979
0.026064 -0.040000 0.067048
0.026125 -0.040000 0.067117
0.026185 -0.040000 0.067186
0.026246 -0.040000 0.067255
0.026307 -0.040000 0.067323
0.026367 -0.040000 0.067392
0.026428 -0.040000 0.067460
0.026489 -0.040000 0.067528
0.026550 -0.040000 0.067596
0.026610 -0.040000 0.067664
0.026671 -0.040000 0.067732
0.026732 -0.040000 0.067799
0.026793 -0.040000 0.067867
0.026854 -0.040000 0.067934
0.026916 -0.040000 0.068001
0.026977 -0.040000 0.068068
0.027038 -0.040000 0.068135
0.027099 -0.040000 0.068202
0.027161 -0.040000 0.068269
0.027222 -0.040000 0.068335
0.027283 -0.040000 0.068402
0.027345 -0.040000 0.068468
0.027406 -0.040000 0.068534
0.027468 -0.040000 0.068600
0.027529 -0.040000 0.068666
0.027591 -0.040000 0.068732
0.027653 -0.040000 0.068797
0.027714 -0.040000 0.068863
0.027776 -0.040000 0.068928
0.027838 -0.040000 0.068993
0.027900 -0.040000 0.069058
0.027961 -0.040000 0.069123
0.028023 -0.040000 0.069188
0.028085 -0.040000 0.069253
0.028147 -0.040000 0.069317
0.028209 -0.040000 0.069381
0.028271 -0.040000 0.069446
0.028333 -0.040000 0.069510
0.028396 -0.040000 0.069573
0.028458 -0.040000 0.069637
0.028520 -0.040000 0.069701
0.028582 -0.040000 0.069764
0.028645 -0.040000 0.069828
0.028707 -0.040000 0.069891
0.028769 -0.040000 0.069954
0.028832 -0.040000 0.070017
0.028894 -0.040000 0.070079
0.028957 -0.040000 0.070142
0.029019 -0.040000 0.070204
0.029082 -0.040000 0.070267
0.029144 -0.040000 0.070329
0.029207 -0.040000 0.070391
0.029270 -0.040000 0.070453
0.029332 -0.040000 0.070514
0.029395 -0.040000 0.070576
0.029458 -0.040000 0.070637
0.029521 -0.040000 0.070698
0.029584 -0.040000 0.070759
0.029646 -0.040000 0.070820
0.029709 -0.040000 0.070881
0.029772 -0.040000 0.070942
0.029835 -0.040000 0.071002
0.029898 -0.040000 0.071062
0.029961 -0.040000 0.071123
0.030024 -0.040000 0.071183
0.030087 -0.040000 0.071242
0.030151 -0.040000 0.071302
0.030214 -0.040000 0.071362
0.030277 -0.040000 0.071421
0.030340 -0.040000 0.071480
0.030403 -0.040000 0.071539
0.030467 -0.040000 0.071598
0.030530 -0.040000 0.071657
0.030593 -0.040000 0.071716
0.030657 -0.040000 0.071774
0.030720 -0.040000 0.071832
0.030784 -0.040000 0.071890
0.030847 -0.040000 0.071948
0.030910 -0.040000 0.072006
0.030974 -0.040000 0.072064
0.031037 -0.040000 0.072121
0.031101 -0.040000 0.072178
0.031165 -0.040000 0.072235
0.031228 -0.040000 0.072292
0.031292 -0.040000 0.072349
0.031355 -0.040000 0.072406
0.031419 -0.040000 0.072462
0.031483 -0.040000 0.072519
0.031547 -0.040000 0.072575
0.031610 -0.040000 0.072631
0.031674 -0.040000 0.072686
0.031738 -0.040000 0.072742
0.031802 -0.040000 0.072798
0.031866 -0.040000 0.072853
0.031929 -0.040000 0.072908
0.031993 -0.040000 0.072963
0.032057 -0.040000 0.073018
0.032121 -0.040000 0.073072
0.032185 -0.040000 0.073127
0.032249 -0.040000 0.073181
0.032313 -0.040000 0.073235
0.032377 -0.040000 0.073289
0.032441 -0.040000 0.073343
0.032505 -0.040000 0.073396
0.032569 -0.040000 0.073450
0.032633 -0.040000 0.073503
0.032697 -0.040000 0.073556
0.032761 -0.040000 0.073609
0.032826 -0.040000 0.073662
0.032890 -0.040000 0.073714
0.032954 -0.040000 0.073767
0.033018 -0.040000 0.073819
0.033082 -0.040000 0.073871
0.033146 -0.040000 0.073923
0.033211 -0.040000 0.073974
0.033275 -0.040000 0.074026
0.033339 -0.040000 0.074077
0.033403 -0.040000 0.074128
0.033468 -0.040000 0.074179
0.033532 -0.040000 0.074230
0.033596 -0.040000 0.074281
0.033661 -0.040000 0.074331
0.033725 -0.040000 0.074381
0.033789 -0.040000 0.074431
0.033853 -0.040000 0.074481
0.033918 -0.040000 0.074531
0.033982 -0.040000 0.074580
0.034047 -0.040000 0.074630
0.034111 -0.040000 0.074679
0.034175 -0.040000 0.074728
0.034240 -0.040000 0.074777
0.034304 -0.040000 0.074825
0.034368 -0.040000 0.074874
0.034433 -0.040000 0.074922
0.034497 -0.040000 0.074970
0.034562 -0.040000 0.075018
0.034626 -0.040000 0.075065
0.034691 -0.040000 0.075113
0.034755 -0.040000 0.075160
0.034819 -0.040000 0.075207
0.034884 -0.040000 0.075254
0.034948 -0.040000 0.075301
0.035013 -0.040000 0.075348
0.035077 -0.040000 0.075394
0.035142 -0.040000 0.075440
0.035206 -0.040000 0.075486
0.035271 -0.040000 0.075532
0.035335 -0.040000 0.075577
0.035400 -0.040000 0.075623
0.035464 -0.040000 0.075668
0.035528 -0.040000 0.075713
0.035593 -0.040000 0.075758
0.035657 -0.040000 0.075803
0.035722 -0.040000 0.075847
0.035786 -0.040000 0.075891
0.035851 -0.040000 0.075935
0.035915 -0.040000 0.075979
0.035980 -0.040000 0.076023
0.036044 -0.040000 0.076066
0.036109 -0.040000 0.076110
0.036173 -0.040000 0.076153
0.036237 -0.040000 0.076196
0.036302 -0.040000 0.076238
0.036366 -0.040000 0.076281
0.036431 -0.040000 0.076323
0.036495 -0.040000 0.076365
0.036560 -0.040000 0.076407
0.036624 -0.040000 0.076449
0.036688 -0.040000 0.076490
0.036753 -0.040000 0.076532
0.036817 -0.040000 0.076573
0.036882 -0.040000 0.076614
0.036946 -0.040000 0.076655
0.037010 -0.040000 0.076695
0.037075 -0.040000 0.076735
0.037139 -0.040000 0.076776
0.037203 -0.040000 0.076816
0.037268 -0.040000 0.076855
0.037332 -0.040000 0.076895
0.037396 -0.040000 0.076934
0.037460 -0.040000 0.076973
0.037525 -0.040000 0.077012
0.037589 -0.040000 0.077051
0.037653 -0.040000 0.077089
0.037717 -0.040000 0.077128
0.037782 -0.040000 0.077166
0.037846 -0.040000 0.077204
0.037910 -0.040000 0.077241
0.037974 -0.040000 0.077279
0.038038 -0.040000 0.077316
0.038102 -0.040000 0.077353
0.038167 -0.040000 0.077390
0.038231 -0.040000 0.077427
0.038295 -0.040000 0.077463
0.038359 -0.040000 0.077500
0.038423 -0.040000 0.077536
0.038487 -0.040000 0.077572
0.038551 -0.040000 0.077607
0.038615 -0.040000 0.077643
0.038679 -0.040000 0.077678
0.038743 -0.040000 0.077713
0.038807 -0.040000 0.077748
0.038871 -0.040000 0.077782
0.038935 -0.040000 0.077817
0.038998 -0.040000 0.077851
0.039062 -0.040000 0.077885
0.039126 -0.040000 0.077919
0.039190 -0.040000 0.077952
0.039254 -0.040000 0.077986
0.039317 -0.040000 0.078019
0.039381 -0.040000 0.078052
0.039445 -0.040000 0.078085
0.039509 -0.040000 0.078117
0.039572 -0.040000 0.078149
0.039636 -0.040000 0.078182
0.039699 -0.040000 0.078213
0.039763 -0.040000 0.078245
0.039827 -0.040000 0.078277
0.039890 -0.040000 0.078308
0.039954 -0.040000 0.078339
0.040017 -0.040000 0.078370
0.040081 -0.040000 0.078400
0.040144 -0.040000 0.078431
0.040207 -0.040000 0.078461
0.040271 -0.040000 0.078491
0.040334 -0.040000 0.078521
0.040397 -0.040000 0.078550
0.040460 -0.040000 0.078580
0.040524 -0.040000 0.078609
0.040587 -0.040000 0.078638
0.040650 -0.040000 0.078666
0.040713 -0.040000 0.078695
0.040776 -0.040000 0.078723
0.040839 -0.040000 0.078751
0.040902 -0.040000 0.078779
0.040965 -0.040000 0.078807
0.041028 -0.040000 0.078834
0.041091 -0.040000 0.078861
0.041154 -0.040000 0.078888
0.041217 -0.040000 0.078915
0.041280 -0.040000 0.078941
0.041343 -0.040000 0.078968
0.041405 -0.040000 0.078994
0.041468 -0.040000 0.079020
0.041531 -0.040000 0.079045
0.041593 -0.040000 0.079071
0.041656 -0.040000 0.079096
0.041718 -0.040000 0.079121
0.041781 -0.040000 0.079146
0.041843 -0.040000 0.079170
0.041906 -0.040000 0.079195
0.041968 -0.040000 0.079219
0.042031 -0.040000 0.079243
0.042093 -0.040000 0.079267
0.042155 -0.040000 0.079290
0.042217 -0.040000 0.079313
0.042280 -0.040000 0.079336
0.042342 -0.040000 0.079359
0.042404 -0.040000 0.079382
0.042466 -0.040000 0.079404
0.042528 -0.040000 0.079426
0.042590 -0.040000 0.079448


==> data/Data_3d_op_new_z.txt <==
0.000831 -0.000145 0.000000
0.000831 -0.000145 0.000000
0.000831 -0.000146 0.000000
0.000831 -0.000146 0.000000
0.000832 -0.000146 0.000000
0.000832 -0.000146 0.000000
0.000833 -0.000146 0.000000
0.000834 -0.000146 0.000000
0.000835 -0.000146 0.000000
0.000837 -0.000146 0.000000
0.000838 -0.000147 0.000000
0.000840 -0.000147 0.000000
0.000841 -0.000147 0.000000
0.000843 -0.000147 0.000000
0.000845 -0.000148 0.000000
0.000847 -0.000148 0.000000
0.000850 -0.000148 0.000000
0.000852 -0.000148 0.000000
0.000855 -0.000149 0.000000
0.000858 -0.000149 0.000000
0.000861 -0.000150 0.000000
0.000864 -0.000150 0.000000
0.000867 -0.000150 0.000000
0.000870 -0.000151 0.000000
0.000874 -0.000151 0.000000
0.000878 -0.000152 0.000000
0.000881 -0.000152 0.000000
0.000885 -0.000153 0.000000
0.000889 -0.000153 0.000000
0.000894 -0.000154 0.000000
0.000898 -0.000155 0.000000
0.000903 -0.000155 0.000000
0.000907 -0.000156 0.000000
0.000912 -0.000156 0.000000
0.000917 -0.000157 0.000000
0.000922 -0.000158 0.000000
0.000928 -0.000158 0.000000
0.000933 -0.000159 0.000000
0.000939 -0.000160 0.000000
0.000944 -0.000161 0.000000
0.000950 -0.000161 0.000000
0.000956 -0.000162 0.000000
0.000962 -0.000163 0.000000
0.000969 -0.000164 0.000000
0.000975 -0.000165 0.000000
0.000982 -0.000165 0.000000
0.000988 -0.000166 0.000000
0.000995 -0.000167 0.000000
0.001002 -0.000168 0.000000
0.001009 -0.000169 0.000000
0.001016 -0.000170 0.000000
0.001024 -0.000171 0.000000
0.001031 -0.000172 0.000000
0.001039 -0.000173 0.000000
0.001047 -0.000173 0.000000
0.001055 -0.000174 0.000000
0.001063 -0.000175 0.000000
0.001071 -0.000176 0.000000
0.001080 -0.000177 0.000000
0.001088 -0.000178 0.000000
0.001097 -0.000179 0.000000
0.001105 -0.000180 0.000000
0.001114 -0.000181 0.000000
0.001123 -0.000182 0.000000
0.001133 -0.000184 0.000000
0.001142 -0.000185 0.000000
0.001151 -0.000186 0.000000
0.001161 -0.000187 0.000000
0.001171 -0.000188 0.000000
0.001180 -0.000189 0.000000
0.001190 -0.000190 0.000000
0.001201 -0.000191 0.000000
0.001211 -0.000192 0.000000
0.001221 -0.000193 0.000000
0.001232 -0.000194 0.000000
0.001242 -0.000196 0.000000
0.001253 -0.000197 0.000000
0.001264 -0.000198 0.000000
0.001275 -0.000199 0.000000
0.001286 -0.000200 0.000000
0.001297 -0.000201 0.000000
0.001308 -0.000202 0.000000
0.001320 -0.000204 0.000000
0.001332 -0.000205 0.000000
0.001343 -0.000206 0.000000
0.001355 -0.000207 0.000000
0.001367 -0.000208 0.000000
0.001379 -0.000209 0.000000
0.001391 -0.000210 0.000000
0.001404 -0.000212 0.000000
0.001416 -0.000213 0.000000
0.001429 -0.000214 0.000000
0.001442 -0.000215 0.000000
0.001454 -0.000216 0.000000
0.001467 -0.000217 0.000000
0.001480 -0.000219 0.000000
0.001493 -0.000220 0.000000
0.001507 -0.000221 0.000000
0.001520 -0.000222 0.000000
0.001534 -0.000223 0.000000
0.001547 -0.000224 0.000000
0.001561 -0.000225 0.000000
0.001575 -0.000227 0.000000
0.001589 -0.000228 0.000000
0.001603 -0.000229 0.000000
0.001617 -0.000230 0.000000
0.001631 -0.000231 0.000000
0.001646 -0.000232 0.000000
0.001660 -0.000233 0.000000
0.001675 -0.000234 0.000000
0.001690 -0.000235 0.000000
0.001704 -0.000236 0.000000
0.001719 -0.000237 0.000000
0.001734 -0.000238 0.000000
0.001750 -0.000240 0.000000
0.001765 -0.000241 0.000000
0.001780 -0.000242 0.000000
0.001796 -0.000243 0.000000
0.001811 -0.000244 0.000000
0.001827 -0.000245 0.000000
0.001843 -0.000246 0.000000
0.001859 -0.000246 0.000000
0.001875 -0.000247 0.000000
0.001891 -0.000248 0.000000
0.001907 -0.000249 0.000000
0.001923 -0.000250 0.000000
0.001940 -0.000251 0.000000
0.001956 -0.000252 0.000000
0.001973 -0.000253 0.000000
0.001989 -0.000254 0.000000
0.002006 -0.000254 0.000000
0.002023 -0.000255 0.000000
0.002040 -0.000256 0.000000
0.002057 -0.000257 0.000000
0.002074 -0.000258 0.000000
0.002091 -0.000258 0.000000
0.002109 -0.000259 0.000000
0.002126 -0.000260 0.000000
0.002144 -0.000261 0.000000
0.002161 -0.000261 0.000000
0.002179 -0.000262 0.000000
0.002197 -0.000263 0.000000
0.002215 -0.000263 0.000000
0.002233 -0.000264 0.000000
0.002251 -0.000264 0.000000
0.002269 -0.000265 0.000000
0.002287 -0.000265 0.000000
0.002306 -0.000266 0.000000
0.002324 -0.000267 0.000000
0.002343 -0.000267 0.000000
0.002361 -0.000267 0.000000
0.002380 -0.000268 0.000000
0.002399 -0.000268 0.000000
0.002418 -0.000269 0.000000
0.002437 -0.000269 0.000000
0.002456 -0.000269 0.000000
0.002475 -0.000270 0.000000
0.002494 -0.000270 0.000000
0.002514 -0.000270 0.000000
0.002533 -0.000271 0.000000
0.002552 -0.000271 0.000000
0.002572 -0.000271 0.000000
0.002592 -0.000271 0.000000
0.002611 -0.000271 0.000000
0.002631 -0.000271 0.000000
0.002651 -0.000272 0.000000
0.002671 -0.000272 0.000000
0.002691 -0.000272 0.000000
0.002711 -0.000272 0.000000
0.002732 -0.000272 0.000000
0.002752 -0.000272 0.000000
0.002772 -0.000272 0.000000
0.002793 -0.000271 0.000000
0.002813 -0.000271 0.000000
0.002834 -0.000271 0.000000
0.002855 -0.000271 0.000000
0.002875 -0.000271 0.000000
0.002896 -0.000271 0.000000
0.002917 -0.000270 0.000000
0.002938 -0.000270 0.000000
0.002959 -0.000270 0.000000
0.002980 -0.000269 0.000000
0.003002 -0.000269 0.000000
0.003023 -0.000269 0.000000
0.003045 -0.000268 0.000000
0.003066 -0.000268 0.000000
0.003088 -0.000267 0.000000
0.003109 -0.000267 0.000000
0.003131 -0.000266 0.000000
0.003153 -0.000266 0.000000
0.003175 -0.000265 0.000000
0.003197 -0.000265 0.000000
0.003219 -0.000264 0.000000
0.003241 -0.000263 0.000000
0.003263 -0.000262 0.000000
0.003285 -0.000262 0.000000
0.003307 -0.000261 0.000000
0.003330 -0.000260 0.000000
0.003352 -0.000259 0.000000
0.003375 -0.000258 0.000000
0.003398 -0.000258 0.000000
0.003420 -0.000257 0.000000
0.003443 -0.000256 0.000000
0.003466 -0.000255 0.000000
0.003489 -0.000254 0.000000
0.003512 -0.000253 0.000000
0.003535 -0.000252 0.000000
0.003558 -0.000252 0.000000
0.003581 -0.000251 0.000000
0.003604 -0.000250 0.000000
0.003628 -0.000249 0.000000
0.003651 -0.000249 0.000000
0.003675 -0.000248 0.000000
0.003698 -0.000247 0.000000
0.003722 -0.000247 0.000000
0.003746 -0.000246 0.000000
0.003769 -0.000246 0.000000
0.003793 -0.000245 0.000000
0.003817 -0.000244 0.000000
0.003841 -0.000244 0.000000
0.003865 -0.000243 0.000000
0.003889 -0.000243 0.000000
0.003913 -0.000242 0.000000
0.003938 -0.000242 0.000000
0.003962 -0.000242 0.000000
0.003986 -0.000241 0.000000
0.004011 -0.000241 0.000000
0.004035 -0.000240 0.000000
0.004060 -0.000240 0.000000
0.004085 -0.000240 0.000000
0.004109 -0.000239 0.000000
0.004134 -0.000239 0.000000
0.004159 -0.000239 0.000000
0.004184 -0.000239 0.000000
0.004209 -0.000238 0.000000
0.004234 -0.000238 0.000000
0.004259 -0.000238 0.000000
0.004285 -0.000238 0.000000
0.004310 -0.000238 0.000000
0.004335 -0.000238 0.000000
0.004361 -0.000237 0.000000
0.004386 -0.000237 0.000000
0.004412 -0.000237 0.000000
0.004438 -0.000237 0.000000
0.004463 -0.000237 0.000000
0.004489 -0.000237 0.000000
0.004515 -0.000237 0.000000
0.004541 -0.000237 0.000000
0.004567 -0.000238 0.000000
0.004593 -0.000238 0.000000
0.004619 -0.000238 0.000000
0.004646 -0.000238 0.000000
0.004672 -0.000238 0.000000
0.004698 -0.000238 0.000000
0.004725 -0.000239 0.000000
0.004751 -0.000239 0.000000
0.004778 -0.000239 0.000000
0.004804 -0.000239 0.000000
0.004831 -0.000240 0.000000
0.004858 -0.000240 0.000000
0.004885 -0.000240 0.000000
0.004912 -0.000241 0.000000
0.004939 -0.000241 0.000000
0.004966 -0.000241 0.000000
0.004993 -0.000242 0.000000
0.005020 -0.000242 0.000000
0.005048 -0.000243 0.000000
0.005075 -0.000243 0.000000
0.005102 -0.000244 0.000000
0.005130 -0.000245 0.000000
0.005157 -0.000245 0.000000
0.005185 -0.000246 0.000000
0.005213 -0.000246 0.000000
0.005241 -0.000247 0.000000
0.005268 -0.000248 0.000000
0.005296 -0.000248 0.000000
0.005324 -0.000249 0.000000
0.005352 -0.000250 0.000000
0.005381 -0.000251 0.000000
0.005409 -0.000252 0.000000
0.005437 -0.000252 0.000000
0.005465 -0.000253 0.000000
0.005494 -0.000254 0.000000
0.005522 -0.000255 0.000000
0.005551 -0.000256 0.000000
0.005579 -0.000257 0.000000
0.005608 -0.000258 0.000000
0.005637 -0.000259 0.000000
0.005666 -0.000260 0.000000
0.005695 -0.000261 0.000000
0.005724 -0.000262 0.000000
0.005753 -0.000263 0.000000
0.005782 -0.000265 0.000000
0.005811 -0.000266 0.000000
0.005840 -0.000267 0.000000
0.005870 -0.000268 0.000000
0.005899 -0.000270 0.000000
0.005929 -0.000271 0.000000
0.005958 -0.000272 0.000000
0.005988 -0.000274 0.000000
0.006018 -0.000275 0.000000
0.006047 -0.000276 0.000000
0.006077 -0.000278 0.000000
0.006107 -0.000279 0.000000
0.006137 -0.000281 0.000000
0.006167 -0.000282 0.000000
0.006197 -0.000284 0.000000
0.006227 -0.000285 0.000000
0.006258 -0.000287 0.000000
0.006288 -0.000289 0.000000
0.006318 -0.000290 0.000000
0.006349 -0.000292 0.000000
0.006379 -0.000294 0.000000
0.006410 -0.000296 0.000000
0.006441 -0.000297 0.000000
0.006472 -0.000299 0.000000
0.006502 -0.000301 0.000000
0.006533 -0.000303 0.000000
0.006564 -0.000305 0.000000
0.006595 -0.000307 0.000000
0.006626 -0.000309 0.000000
0.006658 -0.000311 0.000000
0.006689 -0.000313 0.000000
0.006720 -0.000315 0.000000
0.006752 -0.000317 0.000000
0.006783 -0.000319 0.000000
0.006815 -0.000321 0.000000
0.006846 -0.000324 0.000000
0.006878 -0.000326 0.000000
0.006910 -0.000328 0.000000
0.006942 -0.000331 0.000000
0.006973 -0.000333 0.000000
0.007005 -0.000335 0.000000
0.007037 -0.000338 0.000000
0.007070 -0.000340 0.000000
0.007102 -0.000343 0.000000
0.007134 -0.000345 0.000000
0.007166 -0.000348 0.000000
0.007199 -0.000350 0.000000
0.007231 -0.000353 0.000000
0.007264 -0.000356 0.000000
0.007297 -0.000358 0.000000
0.007329 -0.000361 0.000000
0.007362 -0.000364 0.000000
0.007395 -0.000367 0.000000
0.007428 -0.000370 0.000000
0.007461 -0.000372 0.000000
0.007494 -0.000375 0.000000
0.007527 -0.000378 0.000000
0.007560 -0.000381 0.000000
0.007593 -0.000384 0.000000
0.007627 -0.000387 0.000000
0.007660 -0.000391 0.000000
0.007694 -0.000394 0.000000
0.007727 -0.000397 0.000000
0.007761 -0.000400 0.000000
0.007795 -0.000403 0.000000
0.007828 -0.000407 0.000000
0.007862 -0.000410 0.000000
0.007896 -0.000413 0.000000
0.007930 -0.000417 0.000000
0.007964 -0.000420 0.000000
0.007998 -0.000424 0.000000
0.008033 -0.000427 0.000000
0.008067 -0.000431 0.000000
0.008101 -0.000435 0.000000
0.008136 -0.000438 0.000000
0.008170 -0.000442 0.000000
0.008205 -0.000446 0.000000
0.008239 -0.000450 0.000000
0.008274 -0.000454 0.000000
0.008309 -0.000457 0.000000
0.008344 -0.000461 0.000000
0.008379 -0.000465 0.000000
0.008414 -0.000469 0.000000
0.008449 -0.000473 0.000000
0.008484 -0.000478 0.000000
0.008519 -0.000482 0.000000
0.008554 -0.000486 0.000000
0.008590 -0.000490 0.000000
0.008625 -0.000494 0.000000
0.008661 -0.000499 0.000000
0.008696 -0.000503 0.000000
0.008732 -0.000508 0.000000
0.008768 -0.000512 0.000000
0.008804 -0.000517 0.000000
0.008840 -0.000521 0.000000
0.008876 -0.000526 0.000000
0.008912 -0.000530 0.000000
0.008948 -0.000535 0.000000
0.008984 -0.000540 0.000000
0.009020 -0.000545 0.000000
0.009056 -0.000550 0.000000
0.009093 -0.000554 0.000000
0.009129 -0.000559 0.000000
0.009166 -0.000564 0.000000
0.009202 -0.000569 0.000000
0.009239 -0.000575 0.000000
0.009276 -0.000580 0.000000
0.009313 -0.000585 0.000000
0.009350 -0.000590 0.000000
0.009387 -0.000595 0.000000
0.009424 -0.000601 0.000000
0.009461 -0.000606 0.000000
0.009498 -0.000612 0.000000
0.009535 -0.000617 0.000000
0.009573 -0.000623 0.000000
0.009610 -0.000628 0.000000
0.009648 -0.000634 0.000000
0.009685 -0.000640 0.000000
0.009723 -0.000645 0.000000
0.009761 -0.000651 0.000000
0.009798 -0.000657 0.000000
0.009836 -0.000663 0.000000
0.009874 -0.000669 0.000000
0.009912 -0.000675 0.000000
0.009950 -0.000681 0.000000
0.009988 -0.000687 0.000000
0.010027 -0.000694 0.000000
0.010065 -0.000700 0.000000
0.010103 -0.000706 0.000000
0.010142 -0.000712 0.000000
0.010180 -0.000719 0.000000
0.010219 -0.000725 0.000000
0.010258 -0.000732 0.000000
0.010296 -0.000739 0.000000
0.010335 -0.000745 0.000000
0.010374 -0.000752 0.000000
0.010413 -0.000759 0.000000
0.010452 -0.000766 0.000000
0.010491 -0.000772 0.000000
0.010531 -0.000779 0.000000
0.010570 -0.000786 0.000000
0.010609 -0.000793 0.000000
0.010649 -0.000801 0.000000
0.010688 -0.000808 0.000000
0.010728 -0.000815 0.000000
0.010767 -0.000822 0.000000
0.010807 -0.000830 0.000000
0.010847 -0.000837 0.000000
0.010887 -0.000845 0.000000
0.010927 -0.000852 0.000000
0.010967 -0.000860 0.000000
0.011007 -0.000867 0.000000
0.011047 -0.000875 0.000000
0.011087 -0.000883 0.000000
0.011128 -0.000891 0.000000
0.011168 -0.000899 0.000000
0.011208 -0.000907 0.000000
0.011249 -0.000915 0.000000
0.011290 -0.000923 0.000000
0.011330 -0.000931 0.000000
0.011371 -0.000940 0.000000
0.011412 -0.000948 0.000000
0.011453 -0.000956 0.000000
0.011494 -0.000965 0.000000
0.011535 -0.000973 0.000000
0.011576 -0.000982 0.000000
0.011617 -0.000990 0.000000
0.011658 -0.000999 0.000000
0.011700 -0.001008 0.000000
0.011741 -0.001017 0.000000
0.011783 -0.001026 0.000000
0.011824 -0.001035 0.000000
0.011866 -0.001044 0.000000
0.011908 -0.001053 0.000000
0.011950 -0.001062 0.000000
0.011992 -0.001072 0.000000
0.012033 -0.001081 0.000000
0.012076 -0.001090 0.000000
0.012118 -0.001100 0.000000
0.012160 -0.001109 0.000000
0.012202 -0.001119 0.000000
0.012244 -0.001129 0.000000
0.012287 -0.001138 0.000000
0.012329 -0.001148 0.000000
0.012372 -0.001158 0.000000
0.012414 -0.001168 0.000000
0.012457 -0.001178 0.000000
0.012500 -0.001188 0.000000
0.012543 -0.001199 0.000000
0.012586 -0.001209 0.000000
0.012629 -0.001219 0.000000
0.012672 -0.001230 0.000000
0.012715 -0.001240 0.000000
0.012758 -0.001251 0.000000
0.012802 -0.001262 0.000000
0.012845 -0.001272 0.000000
0.012888 -0.001283 0.000000
0.012932 -0.001294 0.000000
0.012976 -0.001305 0.000000
0.013019 -0.001316 0.000000
0.013063 -0.001327 0.000000
0.013107 -0.001338 0.000000
0.013151 -0.001350 0.000000
0.013195 -0.001361 0.000000
0.013239 -0.001373 0.000000
0.013283 -0.001384 0.000000
0.013327 -0.001396 0.000000
0.013371 -0.001407 0.000000
0.013416 -0.001419 0.000000
0.013460 -0.001431 0.000000
0.013505 -0.001443 0.000000
0.013549 -0.001455 0.000000
0.013594 -0.001467 0.000000
0.013639 -0.001479 0.000000
0.013684 -0.001492 0.000000
0.013728 -0.001504 0.000000
0.013773 -0.001516 0.000000
0.013818 -0.001529 0.000000
0.013864 -0.001541 0.000000
0.013909 -0.001554 0.000000
0.013954 -0.001567 0.000000
0.013999 -0.001580 0.000000
0.014045 -0.001593 0.000000
0.014090 -0.001606 0.000000
0.014136 -0.001619 0.000000
0.014181 -0.001632 0.000000
0.014227 -0.001645 0.000000
0.014273 -0.001659 0.000000
0.014319 -0.001672 0.000000
0.014365 -0.001686 0.000000
0.014411 -0.001699 0.000000
0.014457 -0.001713 0.000000
0.014503 -0.001727 0.000000
0.014549 -0.001741 0.000000
0.014596 -0.001755 0.000000
0.014642 -0.001769 0.000000
0.014688 -0.001783 0.000000
0.014735 -0.001797 0.000000
0.014781 -0.001812 0.000000
0.014828 -0.001826 0.000000
0.014875 -0.001841 0.000000
0.014922 -0.001855 0.000000
0.014969 -0.001870 0.000000
0.015016 -0.001885 0.000000
0.015063 -0.001900 0.000000
0.015110 -0.001915 0.000000
0.015157 -0.001930 0.000000
0.015204 -0.001945 0.000000
0.015252 -0.001960 0.000000
0.015299 -0.001976 0.000000
0.015347 -0.001991 0.000000
0.015394 -0.002007 0.000000
0.015442 -0.002022 0.000000
0.015490 -0.002038 0.000000
0.015537 -0.002054 0.000000
0.015585 -0.002070 0.000000
0.015633 -0.002086 0.000000
0.015681 -0.002102 0.000000
0.015729 -0.002118 0.000000
0.015777 -0.002134 0.000000
0.015826 -0.002151 0.000000
0.015874 -0.002167 0.000000
0.015922 -0.002184 0.000000
0.015971 -0.002201 0.000000
0.016019 -0.002217 0.000000
0.016068 -0.002234 0.000000
0.016117 -0.002251 0.000000
0.016165 -0.002269 0.000000
0.016214 -0.002286 0.000000
0.016263 -0.002303 0.000000
0.016312 -0.002320 0.000000
0.016361 -0.002338 0.000000
0.016410 -0.002356 0.000000
0.016460 -0.002373 0.000000
0.016509 -0.002391 0.000000
0.016558 -0.002409 0.000000
0.016608 -0.002427 0.000000
0.016657 -0.002445 0.000000
0.016707 -0.002463 0.000000
0.016756 -0.002482 0.000000
0.016806 -0.002500 0.000000
0.016856 -0.002519 0.000000
0.016906 -0.002537 0.000000
0.016956 -0.002556 0.000000
0.017006 -0.002575 0.000000
0.017056 -0.002594 0.000000
0.017106 -0.002613 0.000000
0.017156 -0.002632 0.000000
0.017206 -0.002652 0.000000
0.017257 -0.002671 0.000000
0.017307 -0.002691 0.000000
0.017358 -0.002710 0.000000
0.017408 -0.002730 0.000000
0.017459 -0.002750 0.000000
0.017510 -0.002770 0.000000
0.017561 -0.002790 0.000000
0.017612 -0.002810 0.000000
0.017662 -0.002830 0.000000
0.017714 -0.002850 0.000000
0.017765 -0.002871 0.000000
0.017816 -0.002891 0.000000
0.017867 -0.002912 0.000000
0.017918 -0.002933 0.000000
0.017970 -0.002954 0.000000
0.018021 -0.002975 0.000000
0.018073 -0.002996 0.000000
0.018124 -0.003017 0.000000
0.018176 -0.003039 0.000000
0.018228 -0.003060 0.000000
0.018280 -0.003082 0.000000
0.018331 -0.003104 0.000000
0.018383 -0.003125 0.000000
0.018435 -0.003147 0.000000
0.018488 -0.003169 0.000000
0.018540 -0.003192 0.000000
0.018592 -0.003214 0.000000
0.018644 -0.003236 0.000000
0.018697 -0.003259 0.000000
0.018749 -0.003281 0.000000
0.018802 -0.003304 0.000000
0.018854 -0.003327 0.000000
0.018907 -0.003350 0.000000
0.018960 -0.003373 0.000000
0.019013 -0.003396 0.000000
0.019065 -0.003420 0.000000
0.019118 -0.003443 0.000000
0.019171 -0.003467 0.000000
0.019224 -0.003490 0.000000
0.019278 -0.003514 0.000000
0.019331 -0.003538 0.000000
0.019384 -0.003562 0.000000
0.019438 -0.003586 0.000000
0.019491 -0.003611 0.000000
0.019544 -0.003635 0.000000
0.019598 -0.003660 0.000000
0.019652 -0.003684 0.000000
0.019705 -0.003709 0.000000
0.019759 -0.003734 0.000000
0.019813 -0.003759 0.000000
0.019867 -0.003784 0.000000
0.019921 -0.003809 0.000000
0.019975 -0.003835 0.000000
0.020029 -0.003860 0.000000
0.020083 -0.003886 0.000000
0.020138 -0.003912 0.000000
0.020192 -0.003937 0.000000
0.020246 -0.003963 0.000000
0.020301 -0.003990 0.000000
0.020355 -0.004016 0.000000
0.020410 -0.004042 0.000000
0.020465 -0.004069 0.000000
0.020519 -0.004095 0.000000
0.020574 -0.004122 0.000000
0.020629 -0.004149 0.000000
0.020684 -0.004176 0.000000
0.020739 -0.004203 0.000000
0.020794 -0.004230 0.000000
0.020849 -0.004258 0.000000
0.020904 -0.004285 0.000000
0.020960 -0.004313 0.000000
0.021015 -0.004341 0.000000
0.021070 -0.004368 0.000000
0.021126 -0.004396 0.000000
0.021181 -0.004425 0.000000
0.021237 -0.004453 0.000000
0.021293 -0.004481 0.000000
0.021348 -0.004510 0.000000
0.021404 -0.004539 0.000000
0.021460 -0.004567 0.000000
0.021516 -0.004596 0.000000
0.021572 -0.004625 0.000000
0.021628 -0.004654 0.000000
0.021684 -0.004684 0.000000
0.021740 -0.004713 0.000000
0.021797 -0.004743 0.000000
0.021853 -0.004773 0.000000
0.021909 -0.004802 0.000000
0.021966 -0.004832 0.000000
0.022022 -0.004862 0.000000
0.022079 -0.004893 0.000000
0.022135 -0.004923 0.000000
0.022192 -0.004954 0.000000
0.022249 -0.004984 0.000000
0.022306 -0.005015 0.000000
0.022362 -0.005046 0.000000
0.022419 -0.005077 0.000000
0.022476 -0.005108 0.000000
0.022534 -0.005139 0.000000
0.022591 -0.005171 0.000000
0.022648 -0.005202 0.000000
0.022705 -0.005234 0.000000
0.022762 -0.005266 0.000000
0.022820 -0.005298 0.000000
0.022877 -0.005330 0.000000
0.022935 -0.005362 0.000000
0.022992 -0.005395 0.000000
0.023050 -0.005427 0.000000
0.023108 -0.005460 0.000000
0.023165 -0.005493 0.000000
0.023223 -0.005526 0.000000
0.023281 -0.005559 0.000000
0.023339 -0.005592 0.000000
0.023397 -0.005625 0.000000
0.023455 -0.005659 0.000000
0.023513 -0.005693 0.000000
0.023571 -0.005726 0.000000
0.023629 -0.005760 0.000000
0.023688 -0.005794 0.000000
0.023746 -0.005828 0.000000
0.023804 -0.005863 0.000000
0.023863 -0.005897 0.000000
0.023921 -0.005932 0.000000
0.023980 -0.005967 0.000000
0.024039 -0.006001 0.000000
0.024097 -0.006036 0.000000
0.024156 -0.006072 0.000000
0.024215 -0.006107 0.000000
0.024274 -0.006142 0.000000
0.024332 -0.006178 0.000000
0.024391 -0.006214 0.000000
0.024450 -0.006250 0.000000
0.024510 -0.006286 0.000000
0.024569 -0.006322 0.000000
0.024628 -0.006358 0.000000
0.024687 -0.006394 0.000000
0.024746 -0.006431 0.000000
0.024806 -0.006468 0.000000
0.024865 -0.006505 0.000000
0.024925 -0.006542 0.000000
0.024984 -0.006579 0.000000
0.025044 -0.006616 0.000000
0.025103 -0.006653 0.000000
0.025163 -0.006691 0.000000
0.025223 -0.006729 0.000000
0.025282 -0.006767 0.000000
0.025342 -0.006805 0.000000
0.025402 -0.006843 0.000000
0.025462 -0.006881 0.000000
0.025522 -0.006919 0.000000
0.025582 -0.006958 0.000000
0.025642 -0.006997 0.000000
0.025702 -0.007036 0.000000
0.025763 -0.007075 0.000000
0.025823 -0.007114 0.000000
0.025883 -0.007153 0.000000
0.025943 -0.007193 0.000000
0.026004 -0.007232 0.000000
0.026064 -0.007272 0.000000
0.026125 -0.007312 0.000000
0.026185 -0.007352 0.000000
0.026246 -0.007392 0.000000
0.026307 -0.007432 0.000000
0.026367 -0.007473 0.000000
0.026428 -0.007513 0.000000
0.026489 -0.007554 0.000000
0.026550 -0.007595 0.000000
0.026610 -0.007636 0.000000
0.026671 -0.007677 0.000000
0.026732 -0.007719 0.000000
0.026793 -0.007760 0.000000
0.026854 -0.007802 0.000000
0.026916 -0.007844 0.000000
0.026977 -0.007885 0.000000
0.027038 -0.007928 0.000000
0.027099 -0.007970 0.000000
0.027161 -0.008012 0.000000
0.027222 -0.008055 0.000000
0.027283 -0.008097 0.000000
0.027345 -0.008140 0.000000
0.027406 -0.008183 0.000000
0.027468 -0.008226 0.000000
0.027529 -0.008270 0.000000
0.027591 -0.008313 0.000000
0.027653 -0.008356 0.000000
0.027714 -0.008400 0.000000
0.027776 -0.008444 0.000000
0.027838 -0.008488 0.000000
0.027900 -0.008532 0.000000
0.027961 -0.008577 0.000000
0.028023 -0.008621 0.000000
0.028085 -0.008666 0.000000
0.028147 -0.008710 0.000000
0.028209 -0.008755 0.000000
0.028271 -0.008800 0.000000
0.028333 -0.008845 0.000000
0.028396 -0.008891 0.000000
0.028458 -0.008936 0.000000
0.028520 -0.008982 0.000000
0.028582 -0.009028 0.000000
0.028645 -0.009074 0.000000
0.028707 -0.009120 0.000000
0.028769 -0.009166 0.000000
0.028832 -0.009212 0.000000
0.028894 -0.009259 0.000000
0.028957 -0.009306 0.000000
0.029019 -0.009352 0.000000
0.029082 -0.009399 0.000000
0.029144 -0.009447 0.000000
0.029207 -0.009494 0.000000
0.029270 -0.009541 0.000000
0.029332 -0.009589 0.000000
0.029395 -0.009637 0.000000
0.029458 -0.009684 0.000000
0.029521 -0.009732 0.000000
0.029584 -0.009781 0.000000
0.029646 -0.009829 0.000000
0.029709 -0.009877 0.000000
0.029772 -0.009926 0.000000
0.029835 -0.009975 0.000000
0.029898 -0.010024 0.000000
0.029961 -0.010073 0.000000
0.030024 -0.010122 0.000000
0.030087 -0.010171 0.000000
0.030151 -0.010221 0.000000
0.030214 -0.010271 0.000000
0.030277 -0.010320 0.000000
0.030340 -0.010370 0.000000
0.030403 -0.010420 0.000000
0.030467 -0.010471 0.000000
0.030530 -0.010521 0.000000
0.030593 -0.010572 0.000000
0.030657 -0.010622 0.000000
0.030720 -0.010673 0.000000
0.030784 -0.010724 0.000000
0.030847 -0.010776 0.000000
0.030910 -0.010827 0.000000
0.030974 -0.010878 0.000000
0.031037 -0.010930 0.000000
0.031101 -0.010982 0.000000
0.031165 -0.011034 0.000000
0.031228 -0.011086 0.000000
0.031292 -0.011138 0.000000
0.031355 -0.011190 0.000000
0.031419 -0.011243 0.000000
0.031483 -0.011295 0.000000
0.031547 -0.011348 0.000000
0.031610 -0.011401 0.000000
0.031674 -0.011454 0.000000
0.031738 -0.011507 0.000000
0.031802 -0.011561 0.000000
0.031866 -0.011614 0.000000
0.031929 -0.011668 0.000000
0.031993 -0.011722 0.000000
0.032057 -0.011776 0.000000
0.032121 -0.011830 0.000000
0.032185 -0.011884 0.000000
0.032249 -0.011939 0.000000
0.032313 -0.011993 0.000000
0.032377 -0.012048 0.000000
0.032441 -0.012103 0.000000
0.032505 -0.012158 0.000000
0.032569 -0.012213 0.000000
0.032633 -0.012268 0.000000
0.032697 -0.012324 0.000000
0.032761 -0.012379 0.000000
0.032826 -0.012435 0.000000
0.032890 -0.012491 0.000000
0.032954 -0.012547 0.000000
0.033018 -0.012603 0.000000
0.033082 -0.012660 0.000000
0.033146 -0.012716 0.000000
0.033211 -0.012773 0.000000
0.033275 -0.012830 0.000000
0.033339 -0.012887 0.000000
0.033403 -0.012944 0.000000
0.033468 -0.013001 0.000000
0.033532 -0.013058 0.000000
0.033596 -0.013116 0.000000
0.033661 -0.013173 0.000000
0.033725 -0.013231 0.000000
0.033789 -0.013289 0.000000
0.033853 -0.013347 0.000000
0.033918 -0.013405 0.000000
0.033982 -0.013464 0.000000
0.034047 -0.013522 0.000000
0.034111 -0.013581 0.000000
0.034175 -0.013640 0.000000
0.034240 -0.013699 0.000000
0.034304 -0.013758 0.000000
0.034368 -0.013817 0.000000
0.034433 -0.013876 0.000000
0.034497 -0.013936 0.000000
0.034562 -0.013996 0.000000
0.034626 -0.014055 0.000000
0.034691 -0.014115 0.000000
0.034755 -0.014175 0.000000
0.034819 -0.014236 0.000000
0.034884 -0.014296 0.000000
0.034948 -0.014357 0.000000
0.035013 -0.014417 0.000000
0.035077 -0.014478 0.000000
0.035142 -0.014539 0.000000
0.035206 -0.014600 0.000000
0.035271 -0.014661 0.000000
0.035335 -0.014723 0.000000
0.035400 -0.014784 0.000000
0.035464 -0.014846 0.000000
0.035528 -0.014908 0.000000
0.035593 -0.014970 0.000000
0.035657 -0.015032 0.000000
0.035722 -0.015094 0.000000
0.035786 -0.015156 0.000000
0.035851 -0.015219 0.000000
0.035915 -0.015281 0.000000
0.035980 -0.015344 0.000000
0.036044 -0.015407 0.000000
0.036109 -0.015470 0.000000
0.036173 -0.015533 0.000000
0.036237 -0.015596 0.000000
0.036302 -0.015660 0.000000
0.036366 -0.015723 0.000000
0.036431 -0.015787 0.000000
0.036495 -0.015851 0.000000
0.036560 -0.015915 0.000000
0.036624 -0.015979 0.000000
0.036688 -0.016043 0.000000
0.036753 -0.016108 0.000000
0.036817 -0.016172 0.000000
0.036882 -0.016237 0.000000
0.036946 -0.016302 0.000000
0.037010 -0.016367 0.000000
0.037075 -0.016432 0.000000
0.037139 -0.016497 0.000000
0.037203 -0.016562 0.000000
0.037268 -0.016628 0.000000
0.037332 -0.016693 0.000000
0.037396 -0.016759 0.000000
0.037460 -0.016825 0.000000
0.037525 -0.016891 0.000000
0.037589 -0.016957 0.000000
0.037653 -0.017023 0.000000
0.037717 -0.017090 0.000000
0.037782 -0.017156 0.000000
0.037846 -0.017223 0.000000
0.037910 -0.017289 0.000000
0.037974 -0.017356 0.000000
0.038038 -0.017423 0.000000
0.038102 -0.017491 0.000000
0.038167 -0.017558 0.000000
0.038231 -0.017625 0.000000
0.038295 -0.017693 0.000000
0.038359 -0.017760 0.000000
0.038423 -0.017828 0.000000
0.038487 -0.017896 0.000000
0.038551 -0.017964 0.000000
0.038615 -0.018032 0.000000
0.038679 -0.018101 0.000000
0.038743 -0.018169 0.000000
0.038807 -0.018238 0.000000
0.038871 -0.018306 0.000000
0.038935 -0.018375 0.000000
0.038998 -0.018444 0.000000
0.039062 -0.018513 0.000000
0.039126 -0.018582 0.000000
0.039190 -0.018652 0.000000
0.039254 -0.018721 0.000000
0.039317 -0.018791 0.000000
0.039381 -0.018860 0.000000
0.039445 -0.018930 0.000000
0.039509 -0.019000 0.000000
0.039572 -0.019070 0.000000
0.039636 -0.019140 0.000000
0.039699 -0.019210 0.000000
0.039763 -0.019281 0.000000
0.039827 -0.019351 0.000000
0.039890 -0.019422 0.000000
0.039954 -0.019493 0.000000
0.040017 -0.019564 0.000000
0.040081 -0.019635 0.000000
0.040144 -0.019706 0.000000
0.040207 -0.019777 0.000000
0.040271 -0.019848 0.000000
0.040334 -0.019920 0.000000
0.040397 -0.019991 0.000000
0.040460 -0.020063 0.000000
0.040524 -0.020135 0.000000
0.040587 -0.020207 0.000000
0.040650 -0.020279 0.000000
0.040713 -0.020351 0.000000
0.040776 -0.020423 0.000000
0.040839 -0.020495 0.000000
0.040902 -0.020568 0.000000
0.040965 -0.020640 0.000000
0.041028 -0.020713 0.000000
0.041091 -0.020786 0.000000
0.041154 -0.020859 0.000000
0.041217 -0.020932 0.000000
0.041280 -0.021005 0.000000
0.041343 -0.021078 0.000000
0.041405 -0.021152 0.000000
0.041468 -0.021225 0.000000
0.041531 -0.021299 0.000000
0.041593 -0.021372 0.000000
0.041656 -0.021446 0.000000
0.041718 -0.021520 0.000000
0.041781 -0.021594 0.000000
0.041843 -0.021668 0.000000
0.041906 -0.021743 0.000000
0.041968 -0.021817 0.000000
0.042031 -0.021891 0.000000
0.042093 -0.021966 0.000000
0.042155 -0.022040 0.000000
0.042217 -0.022115 0.000000
0.042280 -0.022190 0.000000
0.042342 -0.022265 0.000000
0.042404 -0.022340 0.000000
0.042466 -0.022415 0.000000
0.042528 -0.022490 0.000000
0.042590 -0.022566 0.000000


==> data/Data_3d_op_old.txt <==
1.138870022259652615e-03 1.138870720751583576e-03 1.138877472840249538e-03 1.138890394940972328e-03 1.138909137807786465e-03 1.138933817856013775e-03 1.138964318670332432e-03 1.139000989496707916e-03 1.139043364673852921e-03 1.139091560617089272e-03 1.139145460911095142e-03 1.139205065555870533e-03 1.139270258136093616e-03 1.139340922236442566e-03 1.139416825026273727e-03 1.139498432166874409e-03 1.139585161581635475e-03 1.139677129685878754e-03 1.139773987233638763e-03 1.139876083470880985e-03 1.139982719905674458e-03 1.140094245783984661e-03 1.140210311859846115e-03 1.140330918133258820e-03 1.140455831773579121e-03 1.140584936365485191e-03 1.140718115493655205e-03 1.140855369158089161e-03 1.140996115282177925e-03 1.141140703111886978e-03 1.141288434155285358e-03 1.141439774073660374e-03 1.141593907959759235e-03 1.141750952228903770e-03 1.141910674050450325e-03 1.142073073424398899e-03 1.142237684689462185e-03 1.142404391430318356e-03 1.142572960816323757e-03 1.142743392847478390e-03 1.142915105447173119e-03 1.143088098615407944e-03 1.143262023106217384e-03 1.143436878919601440e-03 1.143612316809594631e-03 1.143787987530231476e-03 1.143963891081511974e-03 1.144139561802148819e-03 1.144314883276820183e-03 1.144489506259560585e-03 1.144663430750370026e-03 1.144835958257317543e-03 1.145007205195724964e-03 1.145176822319626808e-03 1.145344227552413940e-03 1.145509770140051842e-03 1.145672751590609550e-03 1.145832939073443413e-03 1.145990099757909775e-03 1.146143884398043156e-03 1.146294176578521729e-03 1.146440510638058186e-03 1.146582653746008873e-03 1.146720373071730137e-03 1.146853319369256496e-03 1.146981259807944298e-03 1.147103961557149887e-03 1.147220842540264130e-03 1.147332019172608852e-03 1.147436792962253094e-03 1.147535047493875027e-03 1.147626317106187344e-03 1.147710718214511871e-03 1.147787435911595821e-03 1.147856470197439194e-03 1.147917471826076508e-03 1.147969858720898628e-03 1.148013630881905556e-03 1.148048322647809982e-03 1.148073351942002773e-03 1.148088835179805756e-03 1.148094306699931622e-03 1.148089184425771236e-03 1.148073468357324600e-03 1.148046460002660751e-03 1.148008275777101517e-03 1.147960429079830647e-03 1.147898379713296890e-03 1.147823990322649479e-03 1.147736795246601105e-03 1.147636794485151768e-03 1.147523173131048679e-03 1.147395814768970013e-03 1.147254486568272114e-03 1.147098490037024021e-03 1.146927708759903908e-03 1.146742026321589947e-03 1.146540744230151176e-03 1.146323629654943943e-03 1.146090449765324593e-03 1.145840506069362164e-03 1.145574031397700310e-03 1.145290327258408070e-03 1.144988927990198135e-03 1.144669717177748680e-03 1.144332345575094223e-03 1.143976463936269283e-03 1.143601723015308380e-03 1.143207773566246033e-03 1.142794149927794933e-03 1.142360735684633255e-03 1.141907065175473690e-03 1.141432905569672585e-03 1.140938024036586285e-03 1.140421605668962002e-03 1.139883766882121563e-03 1.139324042014777660e-03 1.138742081820964813e-03 1.138137537054717541e-03 1.137510291300714016e-03 1.136859646067023277e-03 1.136185484938323498e-03 1.135487342253327370e-03 1.134764985181391239e-03 1.134018180891871452e-03 1.133246696554124355e-03 1.132449950091540813e-03 1.131627359427511692e-03 1.130779157392680645e-03 1.129905809648334980e-03 1.129004987888038158e-03 1.128077507019042969e-03 1.127122901380062103e-03 1.126141054555773735e-03 1.125131384469568729e-03 1.124093891121447086e-03 1.123027992434799671e-03 1.121933688409626484e-03 1.120810164138674736e-03 1.119657768867909908e-03 1.118475804105401039e-03 1.117264037020504475e-03 1.116022234782576561e-03 1.114750280976295471e-03 1.113447477109730244e-03 1.112113939598202705e-03 1.110749202780425549e-03 1.109353150241076946e-03 1.107925316318869591e-03 1.106465584598481655e-03 1.104973489418625832e-03 1.103449263609945774e-03 1.101892208680510521e-03 1.100302324630320072e-03 1.098679145798087120e-03 1.097022555768489838e-03 1.095332205295562744e-03 1.093608210794627666e-03 1.091849873773753643e-03 1.090057427063584328e-03 1.088230172172188759e-03 1.086368225514888763e-03 1.084471354261040688e-03 1.082539092749357224e-03 1.080571673810482025e-03 1.078568515367805958e-03 1.076529501006007195e-03 1.074454514309763908e-03 1.072343206033110619e-03 1.070195692591369152e-03 1.068011508323252201e-03 1.065790420398116112e-03 1.063530915416777134e-03 1.061235787346959114e-03 1.058903522789478302e-03 1.056533656083047390e-03 1.054126536473631859e-03 1.051681814715266228e-03 1.049199257977306843e-03 1.046678633429110050e-03 1.044120290316641331e-03 1.041521783918142319e-03 1.038886490277945995e-03 1.036212779581546783e-03 1.033500651828944683e-03 1.030750223435461521e-03 1.027959282509982586e-03 1.025130855850875378e-03 1.022263895720243454e-03 1.019358751364052296e-03 1.016411231830716133e-03 1.013426342979073524e-03 1.010402105748653412e-03 1.007339800707995892e-03 1.004236866720020771e-03 1.001096097752451897e-03 9.979148162528872490e-04 9.946948848664760590e-04 9.914351394400000572e-04 9.881366277113556862e-04 9.847950423136353493e-04 9.813272627070546150e-04 9.776917286217212677e-04 9.738883236423134804e-04 9.699187939986586571e-04 9.657808113843202591e-04 9.614753071218729019e-04 9.570022230036556721e-04 9.523615590296685696e-04 9.475533151999115944e-04 9.425777243450284004e-04 9.374345536343753338e-04 9.321226389147341251e-04 9.266439592465758324e-04 9.209977579303085804e-04 9.151839767582714558e-04 9.092026739381253719e-04 9.030536748468875885e-04 8.967373869381844997e-04 8.902534609660506248e-04 8.836018969304859638e-04 8.767828694544732571e-04 8.697963785380125046e-04 8.626422495581209660e-04 8.553208317607641220e-04 8.478318341076374054e-04 8.401752565987408161e-04 8.323513320647180080e-04 8.243598858825862408e-04 8.162010926753282547e-04 8.078749524429440498e-04 7.993812323547899723e-04 7.907201652415096760e-04 7.818917511031031609e-04 7.728947675786912441e-04 7.637314265593886375e-04 7.544010295532643795e-04 7.449031108990311623e-04 7.352378452196717262e-04 7.254053489305078983e-04 7.154055638238787651e-04 7.052386063151061535e-04 6.949045928195118904e-04 6.844032322987914085e-04 6.737345829606056213e-04 6.628988776355981827e-04 6.518959417007863522e-04 6.407260661944746971e-04 6.293892511166632175e-04 6.178852054290473461e-04 6.062141619622707367e-04 5.943760043010115623e-04 5.823710234835743904e-04 5.701990448869764805e-04 5.578604177571833134e-04 5.453545600175857544e-04 5.326819955371320248e-04 5.198425496928393841e-04 5.068363971076905727e-04 4.936637124046683311e-04 4.803240299224853516e-04 4.668176698032766581e-04 4.531447193585336208e-04 4.393050621729344130e-04 4.252989019732922316e-04 4.111264715902507305e-04 3.967872762586921453e-04 3.822816361207515001e-04 3.676095220725983381e-04 3.527710505295544863e-04 3.377662214916199446e-04 3.225954133085906506e-04 3.072580439038574696e-04 2.917544916272163391e-04 2.760847273748368025e-04 2.602488384582102299e-04 2.442468539811670780e-04 2.280791086377575994e-04 2.117451513186097145e-04 1.952451711986213923e-04 1.785793429007753730e-04 1.617476373212412000e-04 1.447501272195950150e-04 1.275871618418022990e-04 1.102582027669996023e-04 9.276183118345215917e-05 7.510151772294193506e-05 5.727565439883619547e-05 3.928428850485943258e-05 2.112782021868042648e-05 2.805620624712901190e-06 -1.568190054967999458e-05 -3.433472011238336563e-05 -5.315276939654722810e-05 -7.213597564259544015e-05 -9.128390956902876496e-05 -1.105972842196933925e-04 -1.300756412092596292e-04 -1.497189368819817901e-04 -1.695270912023261189e-04 -1.895000896183773875e-04 -2.096374082611873746e-04 -2.299398183822631836e-04 -2.504068252164870501e-04 -2.710384142119437456e-04 -2.918344980571419001e-04 -3.127949894405901432e-04 -3.339194518048316240e-04 -3.552086418494582176e-04 -3.766619483940303326e-04 -3.982794878538697958e-04 -4.200610856059938669e-04 -4.420066543389111757e-04 -4.641158448066562414e-04 -4.863897047471255064e-04 -5.088264588266611099e-04 -5.314269801601767540e-04 -5.541919963434338570e-04 -5.771197029389441013e-04 -6.002118461765348911e-04 -6.234664469957351685e-04 -6.468853680416941643e-04 -6.704665720462799072e-04 -6.942110485397279263e-04 -7.181194378063082695e-04 -7.421900518238544464e-04 -7.664244039915502071e-04 -7.908206316642463207e-04 -8.153797825798392296e-04 -8.401025552302598953e-04 -8.649869705550372601e-04 -8.900348911993205547e-04 -9.152442216873168945e-04 -9.406168246641755104e-04 -9.661508956924080849e-04 -9.918470168486237526e-04 -1.017706352286040783e-03 -1.043726457282900810e-03 -1.069909660145640373e-03 -1.096253516152501106e-03 -1.122759305872023106e-03 -1.149427611380815506e-03 -1.176256337203085423e-03 -1.203247695229947567e-03 -1.230399124324321747e-03 -1.257713069207966328e-03 -1.285187085159122944e-03 -1.312822219915688038e-03 -1.340619171969592571e-03 -1.368576195091009140e-03 -1.396693987771868706e-03 -1.424972433596849442e-03 -1.453411066904664040e-03 -1.482011517509818077e-03 -1.510771107859909534e-03 -1.539691933430731297e-03 -1.568772015161812305e-03 -1.598013099282979965e-03 -1.627412973903119564e-03 -1.656972686760127544e-03 -1.686693402007222176e-03 -1.716572325676679611e-03 -1.746612018905580044e-03 -1.776810036972165108e-03 -1.807167194783687592e-03 -1.837684772908687592e-03 -1.868360093794763088e-03 -1.899195718578994274e-03 -1.930188969708979130e-03 -1.961341826245188713e-03 -1.992652425542473793e-03 -2.024121116846799850e-03 -2.055749529972672462e-03 -2.087535336613655090e-03 -2.119480166584253311e-03 -2.151581691578030586e-03 -2.183841075748205185e-03 -2.216259483247995377e-03 -2.248834352940320969e-03 -2.281567780300974846e-03 -2.314457437023520470e-03 -2.347505418583750725e-03 -2.380709862336516380e-03 -2.414070768281817436e-03 -2.447589999064803123e-03 -2.481264760717749596e-03 -2.515097381547093391e-03 -2.549084601923823357e-03 -2.583228750154376030e-03 -2.617530757561326027e-03 -2.651986898854374886e-03 -2.686600666493177414e-03 -2.721368800848722458e-03 -2.756292233243584633e-03 -2.791373059153556824e-03 -2.826608018949627876e-03 -2.861999208107590675e-03 -2.897544531151652336e-03 -2.933245850726962090e-03 -2.969100838527083397e-03 -3.005110425874590874e-03 -3.041276009753346443e-03 -3.077594563364982605e-03 -3.114068647846579552e-03 -3.150695469230413437e-03 -3.187476657330989838e-03 -3.224412910640239716e-03 -3.261501202359795570e-03 -3.298744792118668556e-03 -3.336140187457203865e-03 -3.373689949512481689e-03 -3.411391749978065491e-03 -3.449246287345886230e-03 -3.487254958599805832e-03 -3.525414969772100449e-03 -3.563728881999850273e-03 -3.602193668484687805e-03 -3.640810726210474968e-03 -3.679580986499786377e-03 -3.718501655384898186e-03 -3.757569240406155586e-03 -3.796792821958661079e-03 -3.836169606074690819e-03 -3.875695634633302689e-03 -3.915372770279645920e-03 -3.955202177166938782e-03 -3.995181061327457428e-03 -4.035311751067638397e-03 -4.075591918081045151e-03 -4.116021096706390381e-03 -4.156602546572685242e-03 -4.197332076728343964e-03 -4.238212946802377701e-03 -4.279241897165775299e-03 -4.320421721786260605e-03 -4.361749161034822464e-03 -4.403225146234035492e-03 -4.444852005690336227e-03 -4.486625548452138901e-03 -4.528549499809741974e-03 -4.570620134472846985e-03 -4.612838383764028549e-03 -4.655206575989723206e-03 -4.697720985859632492e-03 -4.740384407341480255e-03 -4.783193580806255341e-03 -4.826151765882968903e-03 -4.869254771620035172e-03 -4.912504926323890686e-03 -4.955904092639684677e-03 -4.999447148293256760e-03 -5.043138284236192703e-03 -5.086973309516906738e-03 -5.130955018103122711e-03 -5.175084341317415237e-03 -5.219357088208198547e-03 -5.263776984065771103e-03 -5.308339837938547134e-03 -5.353049840778112411e-03 -5.397902335971593857e-03 -5.442900117486715317e-03 -5.488043185323476791e-03 -5.533329211175441742e-03 -5.578760989010334015e-03 -5.624333862215280533e-03 -5.670051090419292450e-03 -5.715913604944944382e-03 -5.761917214840650558e-03 -5.808065179735422134e-03 -5.854353774338960648e-03 -5.900788120925426483e-03 -5.947361234575510025e-03 -5.994077771902084351e-03 -6.040937732905149460e-03 -6.087936926633119583e-03 -6.135080475360155106e-03 -6.182362791150808334e-03 -6.229786202311515808e-03 -6.277353037148714066e-03 -6.325057242065668106e-03 -6.372904870659112930e-03 -6.420890334993600845e-03 -6.469017360359430313e-03 -6.517283152788877487e-03 -6.565687712281942368e-03 -6.614233367145061493e-03 -6.662917323410511017e-03 -6.711740978062152863e-03 -6.760702002793550491e-03 -6.809801794588565826e-03 -6.859039422124624252e-03 -6.908414885401725769e-03 -6.957929581403732300e-03 -7.007580250501632690e-03 -7.057369686663150787e-03 -7.107294630259275436e-03 -7.157356943935155869e-03 -7.207557093352079391e-03 -7.257892284542322159e-03 -7.308364380151033401e-03 -7.358971517533063889e-03 -7.409716024994850159e-03 -7.460593245923519135e-03 -7.511609233915805817e-03 -7.562757004052400589e-03 -7.614040281623601913e-03 -7.665459066629409790e-03 -7.717010565102100372e-03 -7.768698036670684814e-03 -7.820515893399715424e-03 -7.872472517192363739e-03 -7.924558594822883606e-03 -7.976775988936424255e-03 -8.029130287468433380e-03 -8.081615902483463287e-03 -8.134232833981513977e-03 -8.186982013285160065e-03 -8.239862509071826935e-03 -8.292878046631813049e-03 -8.346020244061946869e-03 -8.399296551942825317e-03 -8.452701382339000702e-03 -8.506239391863346100e-03 -8.559904061257839203e-03 -8.613700978457927704e-03 -8.667628280818462372e-03 -8.721682243049144745e-03 -8.775868453085422516e-03 -8.830182254314422607e-03 -8.884624578058719635e-03 -8.939196355640888214e-03 -8.993894793093204498e-03 -9.048722684383392334e-03 -9.103677235543727875e-03 -9.158760309219360352e-03 -9.213969111442565918e-03 -9.269304573535919189e-03 -9.324767626821994781e-03 -9.380356408655643463e-03 -9.436072781682014465e-03 -9.491912089288234711e-03 -9.547877125442028046e-03 -9.603970684111118317e-03 -9.660184383392333984e-03 -9.716527536511421204e-03 -9.772993624210357666e-03 -9.829584509134292603e-03 -9.886296465992927551e-03 -9.943131357431411743e-03 -1.000009384006261826e-02 -1.005717553198337555e-02 -1.011438202112913132e-02 -1.017170958220958710e-02 -1.022916007786989212e-02 -1.028673257678747177e-02 -1.034442521631717682e-02 -1.040224172174930573e-02 -1.046017743647098541e-02 -1.051823422312736511e-02 -1.057641115039587021e-02 -1.063470728695392609e-02 -1.069312635809183121e-02 -1.075165346264839172e-02 -1.081031095236539841e-02 -1.086908392608165741e-02 -1.092797610908746719e-02 -1.098698843270540237e-02 -1.104611624032258987e-02 -1.110536605119705200e-02 -1.116472948342561722e-02 -1.122421212494373322e-02 -1.128381025046110153e-02 -1.134352292865514755e-02 -1.140335574746131897e-02 -1.146330218762159348e-02 -1.152336504310369492e-02 -1.158354245126247406e-02 -1.164383441209793091e-02 -1.170424278825521469e-02 -1.176476385444402695e-02 -1.182540226727724075e-02 -1.188615057617425919e-02 -1.194701436907052994e-02 -1.200799085199832916e-02 -1.206907909363508224e-02 -1.213028095662593842e-02 -1.219159364700317383e-02 -1.225301995873451233e-02 -1.231455709785223007e-02 -1.237620413303375244e-02 -1.243796385824680328e-02 -1.249983347952365875e-02 -1.256181485950946808e-02 -1.262390334159135818e-02 -1.268610451370477676e-02 -1.274841278791427612e-02 -1.281083002686500549e-02 -1.287335716187953949e-02 -1.293599139899015427e-02 -1.299873553216457367e-02 -1.306158583611249924e-02 -1.312454137951135635e-02 -1.318760775029659271e-02 -1.325077749788761139e-02 -1.331405714154243469e-02 -1.337743923068046570e-02 -1.344093028455972672e-02 -1.350452378392219543e-02 -1.356822252273559570e-02 -1.363202929496765137e-02 -1.369593571871519089e-02 -1.375995017588138580e-02 -1.382406428456306458e-02 -1.388828363269567490e-02 -1.395260728895664215e-02 -1.401703152805566788e-02 -1.408156007528305054e-02 -1.414618827402591705e-02 -1.421091798692941666e-02 -1.427575107663869858e-02 -1.434068288654088974e-02 -1.440571714192628860e-02 -1.447085011750459671e-02 -1.453608460724353790e-02 -1.460141688585281372e-02 -1.466684788465499878e-02 -1.473237667232751846e-02 -1.479800883680582047e-02 -1.486373599618673325e-02 -1.492955908179283142e-02 -1.499548088759183884e-02 -1.506149955093860626e-02 -1.512761786580085754e-02 -1.519380696117877960e-02 -1.526011247187852859e-02 -1.532651763409376144e-02 -1.539300940930843353e-02 -1.545960549265146255e-02 -1.552629098296165466e-02 -1.559307053685188293e-02 -1.565995067358016968e-02 -1.572691276669502258e-02 -1.579397544264793396e-02 -1.586112752556800842e-02 -1.592837274074554443e-02 -1.599571295082569122e-02 -1.606313325464725494e-02 -1.613065972924232483e-02 -1.619826816022396088e-02 -1.626596972346305847e-02 -1.633376255631446838e-02 -1.640163734555244446e-02 -1.646961085498332977e-02 -1.653766818344593048e-02 -1.660581491887569427e-02 -1.667405292391777039e-02 -1.674236916005611420e-02 -1.681078225374221802e-02 -1.687927916646003723e-02 -1.694786176085472107e-02 -1.701653376221656799e-02 -1.708528585731983185e-02 -1.715412922203540802e-02 -1.722305454313755035e-02 -1.729206182062625885e-02 -1.736116036772727966e-02 -1.743033528327941895e-02 -1.749959960579872131e-02 -1.756894402205944061e-02 -1.763836853206157684e-02 -1.770788431167602539e-02 -1.777747273445129395e-02 -1.784714497625827789e-02 -1.791689731180667877e-02 -1.798673346638679504e-02 -1.805665157735347748e-02 -1.812664605677127838e-02 -1.819672062993049622e-02 -1.826687157154083252e-02 -1.833710260689258575e-02 -1.840742118656635284e-02 -1.847780495882034302e-02 -1.854827255010604858e-02 -1.861882023513317108e-02 -1.868943311274051666e-02 -1.876013353466987610e-02 -1.883090473711490631e-02 -1.890174858272075653e-02 -1.897267252206802368e-02 -1.904366724193096161e-02 -1.911474578082561493e-02 -1.918588951230049133e-02 -1.925710961222648621e-02 -1.932840049266815186e-02 -1.939976029098033905e-02 -1.947120390832424164e-02 -1.954271271824836731e-02 -1.961429044604301453e-02 -1.968594454228878021e-02 -1.975766196846961975e-02 -1.982945576310157776e-02 -1.990131661295890808e-02 -1.997324824333190918e-02 -2.004525065422058105e-02 -2.011736296117305756e-02 -2.018949761986732483e-02 -2.026170305907726288e-02 -2.033397369086742401e-02 -2.040631882846355438e-02 -2.047872357070446014e-02 -2.055119536817073822e-02 -2.062373235821723938e-02 -2.069633267819881439e-02 -2.076900564134120941e-02 -2.084173448383808136e-02 -2.091453224420547485e-02 -2.098738774657249451e-02 -2.106031030416488647e-02 -2.113329805433750153e-02 -2.120634354650974274e-02 -2.127945236861705780e-02 -2.135262265801429749e-02 -2.142585068941116333e-02 -2.149914577603340149e-02 -2.157249860465526581e-02 -2.164590544998645782e-02 -2.171937748789787292e-02 -2.179290354251861572e-02 -2.186649665236473083e-02 -2.194013819098472595e-02 -2.201384305953979492e-02 -2.208759821951389313e-02 -2.216141298413276672e-02 -2.223528921604156494e-02 -2.230921946465969086e-02 -2.238319814205169678e-02 -2.245723269879817963e-02 -2.253132499754428864e-02 -2.260547503829002380e-02 -2.267967537045478821e-02 -2.275392599403858185e-02 -2.282823063433170319e-02 -2.290258556604385376e-02 -2.297699823975563049e-02 -2.305145934224128723e-02 -2.312596887350082397e-02 -2.320052683353424072e-02 -2.327513881027698517e-02 -2.334980480372905731e-02 -2.342451177537441254e-02 -2.349927090108394623e-02 -2.357407845556735992e-02 -2.364892698824405670e-02 -2.372383140027523041e-02 -2.379878051578998566e-02 -2.387377433478832245e-02 -2.394881658256053925e-02 -2.402390353381633759e-02 -2.409903332591056824e-02 -2.417420595884323120e-02 -2.424942515790462494e-02 -2.432469464838504791e-02 -2.439999766647815704e-02 -2.447534538805484772e-02 -2.455073595046997070e-02 -2.462616935372352600e-02 -2.470161393284797668e-02 -2.477712370455265045e-02 -2.485267631709575653e-02 -2.492826990783214569e-02 -2.500390261411666870e-02 -2.507958002388477325e-02 -2.515528909862041473e-02 -2.523103728890419006e-02 -2.530682086944580078e-02 -2.538264542818069458e-02 -2.545851096510887146e-02 -2.553440630435943604e-02 -2.561033703386783600e-02 -2.568630501627922058e-02 -2.576230652630329132e-02 -2.583834901452064514e-02 -2.591441757977008820e-02 -2.599052153527736664e-02 -2.606665901839733124e-02 -2.614282816648483276e-02 -2.621903456747531891e-02 -2.629526704549789429e-02 -2.637153118848800659e-02 -2.644782699644565582e-02 -2.652415074408054352e-02 -2.660051174461841583e-02 -2.667689509689807892e-02 -2.675330825150012970e-02 -2.682974934577941895e-02 -2.690622024238109589e-02 -2.698272280395030975e-02 -2.705924585461616516e-02 -2.713579684495925903e-02 -2.721237950026988983e-02 -2.728897519409656525e-02 -2.736560814082622528e-02 -2.744225971400737762e-02 -2.751893736422061920e-02 -2.759564109146595001e-02 -2.767236530780792236e-02 -2.774911187589168549e-02 -2.782587893307209015e-02 -2.790266834199428558e-02 -2.797948569059371948e-02 -2.805631794035434723e-02 -2.813317067921161652e-02 -2.821004576981067657e-02 -2.828693576157093048e-02 -2.836385183036327362e-02 -2.844078093767166138e-02 -2.851773053407669067e-02 -2.859461493790149689e-02 -2.867159247398376465e-02 -2.874859049916267395e-02 -2.882560156285762787e-02 -2.890262566506862640e-02 -2.897966466844081879e-02 -2.905671857297420502e-02 -2.913379296660423279e-02 -2.921087667346000671e-02 -2.928796969354152679e-02 -2.936507761478424072e-02 -2.944219857454299927e-02 -2.951933443546295166e-02 -2.959647774696350098e-02 -2.967363037168979645e-02 -2.975079417228698730e-02 -2.982796542346477509e-02 -2.990515530109405518e-02 -2.998234517872333527e-02 -3.005954436957836151e-02 -3.013675101101398468e-02 -3.021396137773990631e-02 -3.029118850827217102e-02 -3.036841563880443573e-02 -3.044564835727214813e-02 -3.052288666367530823e-02 -3.060013055801391602e-02 -3.067738190293312073e-02 -3.075463138520717621e-02 -3.083188645541667938e-02 -3.090914525091648102e-02 -3.098640963435173035e-02 -3.106367029249668121e-02 -3.114093467593193054e-02 -3.121819905936717987e-02 -3.129545971751213074e-02 -3.137273341417312622e-02 -3.144999966025352478e-02 -3.152725473046302795e-02 -3.160452097654342651e-02 -3.168178722262382507e-02 -3.175904229283332825e-02 -3.183630108833312988e-02 -3.191354870796203613e-02 -3.199079260230064392e-02 -3.206804022192955017e-02 -3.214528039097785950e-02 -3.222251310944557190e-02 -3.229973465204238892e-02 -3.237695991992950439e-02 -3.245417401194572449e-02 -3.253143280744552612e-02 -3.260863199830055237e-02 -3.268582746386528015e-02 -3.276300802826881409e-02 -3.284018486738204956e-02 -3.291734680533409119e-02 -3.299450501799583435e-02 -3.307164832949638367e-02 -3.314877673983573914e-02 -3.322590515017509460e-02 -3.330301493406295776e-02 -3.338010981678962708e-02 -3.345719352364540100e-02 -3.353426605463027954e-02 -3.361132740974426270e-02 -3.368836641311645508e-02 -3.376539051532745361e-02 -3.384239971637725830e-02 -3.391939401626586914e-02 -3.399637714028358459e-02 -3.407334163784980774e-02 -3.415028378367424011e-02 -3.422721102833747864e-02 -3.430411592125892639e-02 -3.438100963830947876e-02 -3.445787727832794189e-02 -3.453473001718521118e-02 -3.461156040430068970e-02 -3.468836843967437744e-02 -3.476515412330627441e-02 -3.484191745519638062e-02 -3.491866216063499451e-02 -3.499538078904151917e-02 -3.507208451628684998e-02 -3.514875844120979309e-02 -3.522541001439094543e-02 -3.530203178524971008e-02 -3.537863865494728088e-02 -3.545520827174186707e-02 -3.553175553679466248e-02 -3.560827672481536865e-02 -3.568476811051368713e-02 -3.576123714447021484e-02 -3.583768010139465332e-02 -3.591408953070640564e-02 -3.599046543240547180e-02 -3.606681898236274719e-02 -3.614314272999763489e-02 -3.621943667531013489e-02 -3.629569336771965027e-02 -3.637192770838737488e-02 -3.644812107086181641e-02 -3.652429208159446716e-02 -3.660042211413383484e-02 -3.667652234435081482e-02 -3.675258532166481018e-02 -3.682861477136611938e-02 -3.690461441874504089e-02 -3.698046877980232239e-02 -3.705639019608497620e-02 -3.713227063417434692e-02 -3.720811754465103149e-02 -3.728393465280532837e-02 -3.735970333218574524e-02 -3.743543475866317749e-02 -3.751113265752792358e-02 -3.758678585290908813e-02 -3.766240552067756653e-02 -3.773798048496246338e-02 -3.781351447105407715e-02 -3.788901120424270630e-02 -3.796446323394775391e-02 -3.803987428545951843e-02 -3.811524063348770142e-02 -3.819056600332260132e-02 -3.826585039496421814e-02 -3.834109008312225342e-02 -3.841628506779670715e-02 -3.849143162369728088e-02 -3.856653720140457153e-02 -3.864159435033798218e-02 -3.871660679578781128e-02 -3.879157081246376038e-02 -3.886648640036582947e-02 -3.894135728478431702e-02 -3.901617228984832764e-02 -3.909095004200935364e-02 -3.916567564010620117e-02 -3.924034908413887024e-02 -3.931496664881706238e-02 -3.938954696059226990e-02 -3.946406766772270203e-02 -3.953853622078895569e-02 -3.961295261979103088e-02 -3.968731686472892761e-02 -3.976164013147354126e-02 -3.983589634299278259e-02 -3.991010040044784546e-02 -3.998425230383872986e-02 -4.005834832787513733e-02 -4.013239964842796326e-02 -4.020638391375541687e-02 -4.028031229972839355e-02 -4.035418480634689331e-02 -4.042800143361091614e-02 -4.050176590681076050e-02 -4.057546705007553101e-02 -4.064910858869552612e-02 -4.072269424796104431e-02 -4.079621285200119019e-02 -4.086968675255775452e-02 -4.094309359788894653e-02 -4.101643711328506470e-02 -4.108971357345581055e-02 -4.116293415427207947e-02 -4.123610258102416992e-02 -4.130919650197029114e-02 -4.138223454356193542e-02 -4.145520180463790894e-02 -4.152810573577880859e-02 -4.160100594162940979e-02 -4.167378321290016174e-02 -4.174650087952613831e-02 -4.181914404034614563e-02 -4.189173504710197449e-02 -4.196424782276153564e-02 -4.203670099377632141e-02 -4.210908338427543640e-02 -4.218139499425888062e-02 -4.225364699959754944e-02 -4.232582077383995056e-02 -4.239793494343757629e-02
2.890900068450719118e-04 3.115657600574195385e-04 3.340523107908666134e-04 3.565496299415826797e-04 3.790577757172286510e-04 4.015767772216349840e-04 4.241066053509712219e-04 4.466473183128982782e-04 4.691988870035856962e-04 4.917614278383553028e-04 5.143348826095461845e-04 5.369194550439715385e-04 5.595149123109877110e-04 5.821216618642210960e-04 6.047394126653671265e-04 6.273684557527303696e-04 6.500086165033280849e-04 6.726601277478039265e-04 6.953229894861578941e-04 7.179973181337118149e-04 7.406831136904656887e-04 7.633804343640804291e-04 7.860893383622169495e-04 8.088100003078579903e-04 8.315425366163253784e-04 8.542869472876191139e-04 8.770431741140782833e-04 8.998115081340074539e-04 9.225919493474066257e-04 9.453845559619367123e-04 9.681895026005804539e-04 9.910069638863205910e-04 1.013836939819157124e-03 1.036679488606750965e-03 1.059534726664423943e-03 1.082403003238141537e-03 1.105284085497260094e-03 1.128178322687745094e-03 1.151085714809596539e-03 1.174006378278136253e-03 1.196940545924007893e-03 1.219888450577855110e-03 1.242849975824356079e-03 1.265824306756258011e-03 1.288813538849353790e-03 1.311817090027034283e-03 1.334834494628012180e-03 1.357866334728896618e-03 1.380913075990974903e-03 1.403974136337637901e-03 1.427049981430172920e-03 1.450140960514545441e-03 1.473247073590755463e-03 1.496368320658802986e-03 1.519505283795297146e-03 1.542657380923628807e-03 1.565825310535728931e-03 1.589009305462241173e-03 1.612209365703165531e-03 1.635425607673823833e-03 1.658658264204859734e-03 1.681907102465629578e-03 1.705173053778707981e-03 1.728455885313451290e-03 1.751755597069859505e-03 1.775072421878576279e-03 1.798406825400888920e-03 1.821758574806153774e-03 1.845128252170979977e-03 1.868515857495367527e-03 1.891921274363994598e-03 1.915344968438148499e-03 1.938787172548472881e-03 1.962248468771576881e-03 1.985727809369564056e-03 2.009226474910974503e-03 2.032743999734520912e-03 2.056281315162777901e-03 2.079837722703814507e-03 2.103414153680205345e-03 2.127010375261306763e-03 2.150626853108406067e-03 2.174263354390859604e-03 2.197920810431241989e-03 2.221598522737622261e-03 2.245297189801931381e-03 2.269021701067686081e-03 2.292763208970427513e-03 2.316525904461741447e-03 2.340310020372271538e-03 2.364116255193948746e-03 2.387944608926773071e-03 2.411794848740100861e-03 2.435668138787150383e-03 2.459563314914703369e-03 2.483481541275978088e-03 2.507423283532261848e-03 2.531387377530336380e-03 2.555375453084707260e-03 2.579387044534087181e-03 2.603422384709119797e-03 2.627481706440448761e-03 2.651565009728074074e-03 2.675672760233283043e-03 2.699805190786719322e-03 2.723962534219026566e-03 2.748144324868917465e-03 2.772351959720253944e-03 2.796584507450461388e-03 2.820842433720827103e-03 2.845126204192638397e-03 2.869436051696538925e-03 2.893771510571241379e-03 2.918133744969964027e-03 2.942522522062063217e-03 2.966937376186251640e-03 2.991379238665103912e-03 3.015848575159907341e-03 3.040344454348087311e-03 3.064868040382862091e-03 3.089419566094875336e-03 3.113998565822839737e-03 3.138605738058686256e-03 3.163240617141127586e-03 3.187904134392738342e-03 3.212596056982874870e-03 3.237316850572824478e-03 3.262066282331943512e-03 3.286845050752162933e-03 3.311652224510908127e-03 3.336489433422684669e-03 3.361356211826205254e-03 3.386253025382757187e-03 3.411179408431053162e-03 3.436136292293667793e-03 3.461123211309313774e-03 3.486140165477991104e-03 3.511188086122274399e-03 3.536266973242163658e-03 3.561376361176371574e-03 3.586517181247472763e-03 3.611689433455467224e-03 3.636892419308423996e-03 3.662127302959561348e-03 3.687394084408879280e-03 3.712692297995090485e-03 3.738023107871413231e-03 3.763385582715272903e-03 3.788780886679887772e-03 3.814208321273326874e-03 3.839668352156877518e-03 3.865160979330539703e-03 3.890686435624957085e-03 3.916244953870773315e-03 3.941836766898632050e-03 3.967462107539176941e-03 3.993120510131120682e-03 4.018811974674463272e-03 4.044537432491779327e-03 4.070296883583068848e-03 4.096090327948331833e-03 4.121917765587568283e-03 4.147778730839490891e-03 4.173674155026674271e-03 4.199603572487831116e-03 4.225567914545536041e-03 4.251567181199789047e-03 4.277600441128015518e-03 4.303668625652790070e-03 4.329771734774112701e-03 4.355910234153270721e-03 4.382083192467689514e-03 4.408290609717369080e-03 4.434534814208745956e-03 4.460813477635383606e-03 4.487127531319856644e-03 4.513476975262165070e-03 4.539861809462308884e-03 4.566282033920288086e-03 4.592737648636102676e-03 4.619228653609752655e-03 4.645759239792823792e-03 4.672322422266006470e-03 4.698920994997024536e-03 4.725554957985877991e-03 4.752222914248704910e-03 4.778936970978975296e-03 4.805680830031633377e-03 4.832459613680839539e-03 4.859275184571743011e-03 4.886128474026918411e-03 4.913016688078641891e-03 4.939944483339786530e-03 4.966902080923318863e-03 4.993898328393697739e-03 5.020932294428348541e-03 5.047999788075685501e-03 5.075108259916305542e-03 5.102248862385749817e-03 5.129426717758178711e-03 5.156645085662603378e-03 5.183958914130926132e-03 5.211399402469396591e-03 5.238965153694152832e-03 5.266655236482620239e-03 5.294471513479948044e-03 5.322412587702274323e-03 5.350478924810886383e-03 5.378670990467071533e-03 5.406987387686967850e-03 5.435429047793149948e-03 5.463994573801755905e-03 5.492687225341796875e-03 5.521502811461687088e-03 5.550442263484001160e-03 5.579506978392601013e-03 5.608695093542337418e-03 5.638007540255784988e-03 5.667443387210369110e-03 5.697004031389951706e-03 5.726688541471958160e-03 5.756495986133813858e-03 5.786427296698093414e-03 5.816482007503509521e-03 5.846658721566200256e-03 5.876959767192602158e-03 5.907384213060140610e-03 5.937930662184953690e-03 5.968600511550903320e-03 5.999392829835414886e-03 6.030307151377201080e-03 6.061343941837549210e-03 6.092504132539033890e-03 6.123784929513931274e-03 6.155184004455804825e-03 6.186709273606538773e-03 6.218356080353260040e-03 6.250124424695968628e-03 6.282014772295951843e-03 6.314026191830635071e-03 6.346159148961305618e-03 6.378413178026676178e-03 6.410787347704172134e-03 6.443283986300230026e-03 6.475900299847126007e-03 6.508637685328722000e-03 6.541495677083730698e-03 6.574473343789577484e-03 6.607572082430124283e-03 6.640790496021509171e-03 6.674129515886306763e-03 6.707588676363229752e-03 6.741166114807128906e-03 6.774864159524440765e-03 6.808681413531303406e-03 6.842618342489004135e-03 6.876674015074968338e-03 6.910849362611770630e-03 6.945143453776836395e-03 6.979555822908878326e-03 7.014087866991758347e-03 7.048737257719039917e-03 7.083506323397159576e-03 7.118393667042255402e-03 7.153397891670465469e-03 7.188520394265651703e-03 7.223761640489101410e-03 7.259120699018239975e-03 7.294596638530492783e-03 7.330191321671009064e-03 7.365901023149490356e-03 7.401729002594947815e-03 7.437674794346094131e-03 7.473737001419067383e-03 7.509916089475154877e-03 7.546211127191781998e-03 7.582623511552810669e-03 7.619151845574378967e-03 7.655796129256486893e-03 7.692557293921709061e-03 7.729434408247470856e-03 7.766426075249910355e-03 7.803534157574176788e-03 7.840757258236408234e-03 7.878096774220466614e-03 7.915551774203777313e-03 7.953121326863765717e-03 7.990805432200431824e-03 8.028604090213775635e-03 8.066517300903797150e-03 8.104545995593070984e-03 8.142687380313873291e-03 8.180943317711353302e-03 8.219314739108085632e-03 8.257798850536346436e-03 8.296395651996135712e-03 8.335107937455177307e-03 8.373931050300598145e-03 8.412869647145271301e-03 8.451920934021472931e-03 8.491085842251777649e-03 8.530361577868461609e-03 8.569751866161823273e-03 8.609252050518989563e-03 8.648866787552833557e-03 8.688594214618206024e-03 8.728432469069957733e-03 8.768382482230663300e-03 8.808444254100322723e-03 8.848617784678936005e-03 8.888903073966503143e-03 8.929298259317874908e-03 8.969807066023349762e-03 9.010422974824905396e-03 9.051152504980564117e-03 9.091990999877452850e-03 9.132940322160720825e-03 9.174002334475517273e-03 9.215170517563819885e-03 9.256451390683650970e-03 9.297840297222137451e-03 9.339341893792152405e-03 9.380948729813098907e-03 9.422665461897850037e-03 9.464494884014129639e-03 9.506430476903915405e-03 9.548475034534931183e-03 9.590628556907176971e-03 9.632888250052928925e-03 9.675259701907634735e-03 9.717737324535846710e-03 9.760324843227863312e-03 9.803018532693386078e-03 9.845819324254989624e-03 9.888728149235248566e-03 9.931743144989013672e-03 9.974866174161434174e-03 1.001809630542993546e-02 1.006143447011709213e-02 1.010487694293260574e-02 1.014842558652162552e-02 1.019208133220672607e-02 1.023584231734275818e-02 1.027971040457487106e-02 1.032368373125791550e-02 1.036776322871446609e-02 1.041194610297679901e-02 1.045623514801263809e-02 1.050062943249940872e-02 1.054512802511453629e-02 1.058976724743843079e-02 1.063447538763284683e-02 1.067928876727819443e-02 1.072420738637447357e-02 1.076922751963138580e-02 1.081435382366180420e-02 1.085958164185285568e-02 1.090491469949483871e-02 1.095034927129745483e-02 1.099588815122842789e-02 1.104152947664260864e-02 1.108727231621742249e-02 1.113311853259801865e-02 1.117906626313924789e-02 1.122511643916368484e-02 1.127126906067132950e-02 1.131752226501703262e-02 1.136387884616851807e-02 1.141033414751291275e-02 1.145689189434051514e-02 1.150355208665132523e-02 1.155031006783246994e-02 1.159717142581939697e-02 1.164412964135408401e-02 1.169119123369455338e-02 1.173835061490535736e-02 1.178561057895421982e-02 1.183297112584114075e-02 1.188042946159839630e-02 1.192798931151628494e-02 1.197564415633678436e-02 1.202340144664049149e-02 1.207125559449195862e-02 1.211920753121376038e-02 1.216725911945104599e-02 1.221540756523609161e-02 1.226365473121404648e-02 1.231199782341718674e-02 1.236043963581323624e-02 1.240898016840219498e-02 1.245761383324861526e-02 1.250634808093309402e-02 1.255517639219760895e-02 1.260410156100988388e-02 1.265312265604734421e-02 1.270223967730998993e-02 1.275145355612039566e-02 1.280076242983341217e-02 1.285016722977161407e-02 1.289966609328985214e-02 1.294925902038812637e-02 1.299894880503416061e-02 1.304873172193765640e-02 1.309860963374376297e-02 1.314858067780733109e-02 1.319864485412836075e-02 1.324880495667457581e-02 1.329905632883310318e-02 1.334940362721681595e-02 1.339984219521284103e-02 1.345037575811147690e-02 1.350099779665470123e-02 1.355171389877796173e-02 1.360252313315868378e-02 1.365342270582914352e-02 1.370441634207963943e-02 1.375549938529729843e-02 1.380667369812726974e-02 1.385794114321470261e-02 1.390929613262414932e-02 1.396074611693620682e-02 1.401228364557027817e-02 1.406391244381666183e-02 1.411562971770763397e-02 1.416743639856576920e-02 1.421933434903621674e-02 1.427131984382867813e-02 1.432339753955602646e-02 1.437556091696023941e-02 1.442781183868646622e-02 1.448015403002500534e-02 1.453258190304040909e-02 1.458510104566812515e-02 1.463770493865013123e-02 1.469039823859930038e-02 1.474317628890275955e-02 1.479604188352823257e-02 1.484899688512086868e-02 1.490203663706779480e-02 1.495516393333673477e-02 1.500837411731481552e-02 1.506167091429233551e-02 1.511505711823701859e-02 1.516852341592311859e-02 1.522208005189895630e-02 1.527571864426136017e-02 1.532944291830062866e-02 1.538325008004903793e-02 1.543714106082916260e-02 1.549111865460872650e-02 1.554517820477485657e-02 1.559932250529527664e-02 1.565354689955711365e-02 1.570785604417324066e-02 1.576224900782108307e-02 1.581672392785549164e-02 1.587128080427646637e-02 1.592592149972915649e-02 1.598064415156841278e-02 1.603544317185878754e-02 1.609032787382602692e-02 1.614529266953468323e-02 1.620033755898475647e-02 1.625546626746654510e-02 1.631066948175430298e-02 1.636595651507377625e-02 1.642132177948951721e-02 1.647676713764667511e-02 1.653229445219039917e-02 1.658789440989494324e-02 1.664358191192150116e-02 1.669934019446372986e-02 1.675518043339252472e-02 1.681109890341758728e-02 1.686709187924861908e-02 1.692316867411136627e-02 1.697931624948978424e-02 1.703554391860961914e-02 1.709184795618057251e-02 1.714822836220264435e-02 1.720468513667583466e-02 1.726122014224529266e-02 1.731782779097557068e-02 1.737451180815696716e-02 1.743127033114433289e-02 1.748810522258281708e-02 1.754501461982727051e-02 1.760199852287769318e-02 1.765905693173408508e-02 1.771618612110614777e-02 1.777333021163940430e-02 1.783060468733310699e-02 1.788795553147792816e-02 1.794537529349327087e-02 1.800287142395973206e-02 1.806043647229671478e-02 1.811807602643966675e-02 1.817578636109828949e-02 1.823356561362743378e-02 1.829142123460769653e-02 1.834934204816818237e-02 1.840733923017978668e-02 1.846540346741676331e-02 1.852354034781455994e-02 1.858174242079257965e-02 1.864001527428627014e-02 1.869836263358592987e-02 1.875677146017551422e-02 1.881525665521621704e-02 1.887380145490169525e-02 1.893242262303829193e-02 1.899110712110996246e-02 1.904985867440700531e-02 1.910868100821971893e-02 1.916756667196750641e-02 1.922652497887611389e-02 1.928554289042949677e-02 1.934462971985340118e-02 1.940378174185752869e-02 1.946300081908702850e-02 1.952228695154190063e-02 1.958163455128669739e-02 1.964104920625686646e-02 1.970052719116210938e-02 1.976006664335727692e-02 1.981967501342296600e-02 1.987934671342372894e-02 1.993907988071441650e-02 1.999887451529502869e-02 2.005873247981071472e-02 2.011865563690662384e-02 2.017864026129245758e-02 2.023868449032306671e-02 2.029879391193389893e-02 2.035896293818950653e-02 2.041919156908988953e-02 2.047947980463504791e-02 2.053983509540557861e-02 2.060024626553058624e-02 2.066071704030036926e-02 2.072124741971492767e-02 2.078183554112911224e-02 2.084248512983322144e-02 2.090319246053695679e-02 2.096396125853061676e-02 2.102478221058845520e-02 2.108566462993621826e-02 2.114660479128360748e-02 2.120759896934032440e-02 2.126865461468696594e-02 2.132976241409778595e-02 2.139092981815338135e-02 2.145215123891830444e-02 2.151342853903770447e-02 2.157476358115673065e-02 2.163614891469478607e-02 2.169759571552276611e-02 2.175908908247947693e-02 2.182064391672611237e-02 2.188224904239177704e-02 2.194390632212162018e-02 2.200561948120594025e-02 2.206733450293540955e-02 2.212915010750293732e-02 2.219101786613464355e-02 2.225293591618537903e-02 2.231490984559059143e-02 2.237693034112453461e-02 2.243900857865810394e-02 2.250112965703010559e-02 2.256330847740173340e-02 2.262553200125694275e-02 2.268780581653118134e-02 2.275013178586959839e-02 2.281250432133674622e-02 2.287492714822292328e-02 2.293739654123783112e-02 2.299991436302661896e-02 2.306248247623443604e-02 2.312509529292583466e-02 2.318775653839111328e-02 2.325046248733997345e-02 2.331322059035301208e-02 2.337601780891418457e-02 2.343886718153953552e-02 2.350175939500331879e-02 2.356469444930553436e-02 2.362767979502677917e-02 2.369070611894130707e-02 2.375377528369426727e-02 2.381689287722110748e-02 2.388005144894123077e-02 2.394325286149978638e-02 2.400649711489677429e-02 2.406978607177734375e-02 2.413311414420604706e-02 2.419648505747318268e-02 2.425990253686904907e-02 2.432335540652275085e-02 2.438685297966003418e-02 2.445038966834545135e-02 2.451396547257900238e-02 2.457758411765098572e-02 2.464124001562595367e-02 2.470493502914905548e-02 2.476866915822029114e-02 2.483244426548480988e-02 2.489625476300716400e-02 2.496010437607765198e-02 2.502399496734142303e-02 2.508791722357273102e-02 2.515188232064247131e-02 2.521588094532489777e-02 2.527991309762001038e-02 2.534398436546325684e-02 2.540809102356433868e-02 2.547223679721355438e-02 2.553640864789485931e-02 2.560062147676944733e-02 2.566486783325672150e-02 2.572914585471153259e-02 2.579346299171447754e-02 2.585780620574951172e-02 2.592218667268753052e-02 2.598659880459308624e-02 2.605104260146617889e-02 2.611551806330680847e-02 2.618002705276012421e-02 2.624456770718097687e-02 2.630913630127906799e-02 2.637373283505439758e-02 2.643836475908756256e-02 2.650302834808826447e-02 2.656776271760463715e-02 2.663248218595981598e-02 2.669723518192768097e-02 2.676200494170188904e-02 2.682681754231452942e-02 2.689164876937866211e-02 2.695650979876518250e-02 2.702139876782894135e-02 2.708630822598934174e-02 2.715125121176242828e-02 2.721621841192245483e-02 2.728120982646942139e-02 2.734623104333877563e-02 2.741126716136932373e-02 2.747633866965770721e-02 2.754142694175243378e-02 2.760654315352439880e-02 2.767168544232845306e-02 2.773684076964855194e-02 2.780202962458133698e-02 2.786723338067531586e-02 2.793246321380138397e-02 2.799771726131439209e-02 2.806298248469829559e-02 2.812827937304973602e-02 2.819359116256237030e-02 2.825892530381679535e-02 2.832428365945816040e-02 2.838964946568012238e-02 2.845504507422447205e-02 2.852045558393001556e-02 2.858588472008705139e-02 2.865133620798587799e-02 2.871679514646530151e-02 2.878228202462196350e-02 2.884778007864952087e-02 2.891329675912857056e-02 2.897883206605911255e-02 2.904437854886054993e-02 2.910994179546833038e-02 2.917552180588245392e-02 2.924111485481262207e-02 2.930672653019428253e-02 2.937234751880168915e-02 2.943798154592514038e-02 2.950363233685493469e-02 2.956929430365562439e-02 2.963497117161750793e-02 2.970065735280513763e-02 2.976635470986366272e-02 2.983206883072853088e-02 2.989778481423854828e-02 2.996352314949035645e-02 3.002926334738731384e-02 3.009501472115516663e-02 3.016077540814876556e-02 3.022654727101325989e-02 3.029233217239379883e-02 3.035811893641948700e-02 3.042391687631607056e-02 3.048972226679325104e-02 3.055553138256072998e-02 3.062135539948940277e-02 3.068717755377292633e-02 3.075301088392734528e-02 3.081885352730751038e-02 3.088469058275222778e-02 3.095054253935813904e-02 3.101639449596405029e-02 3.108225017786026001e-02 3.114811703562736511e-02 3.121401928365230560e-02 3.127988800406455994e-02 3.134576231241226196e-02 3.141163662075996399e-02 3.147751837968826294e-02 3.154339641332626343e-02 3.160927817225456238e-02 3.167515993118286133e-02 3.174104169011116028e-02 3.180692717432975769e-02 3.187280893325805664e-02 3.193869069218635559e-02 3.200457245111465454e-02 3.207045048475265503e-02 3.213633596897125244e-02 3.220221400260925293e-02 3.226808831095695496e-02 3.233395516872406006e-02 3.239982202649116516e-02 3.246569260954856873e-02 3.253155201673507690e-02 3.259741142392158508e-02 3.266325592994689941e-02 3.272910416126251221e-02 3.279494866728782654e-02 3.286078572273254395e-02 3.292661160230636597e-02 3.299243375658988953e-02 3.305825218558311462e-02 3.312406316399574280e-02 3.318986296653747559e-02 3.325565531849861145e-02 3.332144021987915039e-02 3.338721022009849548e-02 3.345298022031784058e-02 3.351873904466629028e-02 3.358447924256324768e-02 3.365021944046020508e-02 3.371594473719596863e-02 3.378165885806083679e-02 3.384736180305480957e-02 3.391305357217788696e-02 3.397872298955917358e-02 3.404439240694046021e-02 3.411004319787025452e-02 3.417568653821945190e-02 3.424130752682685852e-02 3.430692106485366821e-02 3.437251225113868713e-02 3.443809598684310913e-02 3.450366482138633728e-02 3.456921130418777466e-02 3.463474288582801819e-02 3.470025956630706787e-02 3.476576134562492371e-02 3.483123704791069031e-02 3.489670529961585999e-02 3.496215119957923889e-02 3.502758219838142395e-02 3.509299084544181824e-02 3.515837341547012329e-02 3.522374480962753296e-02 3.528909012675285339e-02 3.535442054271697998e-02 3.541972488164901733e-02 3.548501059412956238e-02 3.555027022957801819e-02 3.561551868915557861e-02 3.568073734641075134e-02 3.574593365192413330e-02 3.581110760569572449e-02 3.587625175714492798e-02 3.594138473272323608e-02 3.600648045539855957e-02 3.607155755162239075e-02 3.613660857081413269e-02 3.620163723826408386e-02 3.626663982868194580e-02 3.633161261677742004e-02 3.639655560255050659e-02 3.646147623658180237e-02 3.652636706829071045e-02 3.659123182296752930e-02 3.665606677532196045e-02 3.672086820006370544e-02 3.678564727306365967e-02 3.685039281845092773e-02 3.691511601209640503e-02 3.697980567812919617e-02 3.704445809125900269e-02 3.710908070206642151e-02 3.717367351055145264e-02 3.723824024200439453e-02 3.730276972055435181e-02 3.736726194620132446e-02 3.743173182010650635e-02 3.749615699052810669e-02 3.756055235862731934e-02 3.762491792440414429e-02 3.768924251198768616e-02 3.775353729724884033e-02 3.781779110431671143e-02 3.788201510906219482e-02 3.794619441032409668e-02 3.801034018397331238e-02 3.807445243000984192e-02 3.813852369785308838e-02 3.820255771279335022e-02 3.826655447483062744e-02 3.833051025867462158e-02 3.839443251490592957e-02 3.845830634236335754e-02 3.852214664220809937e-02 3.858599439263343811e-02 3.864975646138191223e-02 3.871348500251770020e-02 3.877716138958930969e-02 3.884079679846763611e-02 3.890439495444297791e-02 3.896794840693473816e-02 3.903146088123321533e-02 3.909492865204811096e-02 3.915835171937942505e-02 3.922173380851745605e-02 3.928506374359130859e-02 3.934835642576217651e-02 3.941160440444946289e-02 3.947480767965316772e-02 3.953795880079269409e-02 3.960106521844863892e-02 3.966412693262100220e-02 3.972714394330978394e-02 3.979010134935379028e-02 3.985302150249481201e-02 3.991589695215225220e-02 3.997872024774551392e-02 4.004148766398429871e-02 4.010420665144920349e-02 4.016688093543052673e-02 4.022949934005737305e-02 4.029207676649093628e-02 4.035459458827972412e-02 4.041706398129463196e-02 4.047948122024536133e-02 4.054184257984161377e-02 4.060415923595428467e-02 4.066641628742218018e-02 4.072862118482589722e-02 4.079077020287513733e-02 4.085286706686019897e-02 4.091491550207138062e-02 4.097689688205718994e-02 4.103882983326911926e-02 4.110070690512657166e-02 4.116252809762954712e-02 4.122429341077804565e-02 4.128599539399147034e-02 4.134764522314071655e-02 4.140923917293548584e-02 4.147077351808547974e-02 4.153224080801010132e-02 4.159365966916084290e-02 4.165501520037651062e-02 4.171631485223770142e-02 4.177768900990486145e-02 4.183886945247650146e-02 4.189999401569366455e-02 4.196105524897575378e-02 4.202206060290336609e-02 4.208299890160560608e-02 4.214387759566307068e-02 4.220468923449516296e-02 4.226544126868247986e-02 4.232613369822502136e-02 4.238675907254219055e-02 4.244732111692428589e-02 4.250781610608100891e-02 4.256824776530265808e-02 4.262862354516983032e-02 4.268892109394073486e-02 4.274915903806686401e-02 4.280932247638702393e-02 4.286943003535270691e-02 4.292947426438331604e-02 4.298943653702735901e-02 4.304933547973632812e-02 4.310916736721992493e-02 4.316893219947814941e-02 4.322863742709159851e-02 4.328826069831848145e-02 4.334781691431999207e-02 4.340730234980583191e-02 4.346672445535659790e-02 4.352606832981109619e-02 4.358534142374992371e-02 4.364454746246337891e-02 4.370367527008056641e-02 4.376273602247238159e-02 4.382172599434852600e-02 4.388064146041870117e-02 4.393947869539260864e-02 4.399824887514114380e-02 4.405694082379341125e-02 4.411555454134941101e-02 4.417409747838973999e-02 4.423257336020469666e-02 4.429096356034278870e-02 4.434928297996520996e-02 4.440752416849136353e-02 4.446568712592124939e-02 4.452377185225486755e-02 4.458178579807281494e-02 4.463971778750419617e-02 4.469757527112960815e-02 4.475534707307815552e-02 4.481304436922073364e-02 4.487066343426704407e-02 4.492820054292678833e-02 4.498566314578056335e-02 4.504303634166717529e-02 4.510033130645751953e-02 4.515755549073219299e-02 4.521479830145835876e-02 4.527185857295989990e-02 4.532883688807487488e-02 4.538572952151298523e-02 4.544254392385482788e-02 4.549927264451980591e-02 4.555591940879821777e-02 4.561248421669006348e-02 4.566896334290504456e-02 4.572536051273345947e-02 4.578167200088500977e-02 4.583789408206939697e-02 4.589403048157691956e-02 4.595008864998817444e-02 4.600606113672256470e-02 4.606194049119949341e-02 4.611774161458015442e-02 4.617344588041305542e-02 4.622906818985939026e-02 4.628460109233856201e-02 4.634005203843116760e-02 4.639540612697601318e-02 4.645066708326339722e-02 4.650585725903511047e-02 4.656093940138816833e-02 4.661594331264495850e-02 4.667084664106369019e-02 4.672567173838615417e-02 4.678040370345115662e-02 4.683503881096839905e-02 4.688958451151847839e-02 4.694403707981109619e-02 4.699840396642684937e-02 4.705267027020454407e-02 4.710685089230537415e-02 4.716093465685844421e-02 4.721492528915405273e-02 4.726882651448249817e-02 4.732262715697288513e-02 4.737633839249610901e-02 4.742994904518127441e-02 4.748347029089927673e-02 4.753689840435981750e-02 4.759021848440170288e-02 4.764345288276672363e-02 4.769658669829368591e-02 4.774962365627288818e-02 4.780257120728492737e-02 4.785541817545890808e-02 4.790816456079483032e-02 4.796081036329269409e-02 4.801335930824279785e-02 4.806581884622573853e-02 4.811817035079002380e-02 4.817042499780654907e-02 4.822257906198501587e-02 4.827463626861572266e-02 4.832659289240837097e-02 4.837844893336296082e-02 4.843020439147949219e-02 4.848185181617736816e-02 4.853340610861778259e-02 4.858475551009178162e-02 4.863609746098518372e-02 4.868733882904052734e-02 4.873847588896751404e-02 4.878951236605644226e-02 4.884044453501701355e-02 4.889127239584922791e-02 4.894199594855308533e-02 4.899261519312858582e-02 4.904313385486602783e-02 4.909354075789451599e-02 4.914384335279464722e-02
-7.024290040135383606e-03 -6.926746107637882233e-03 -6.829204503446817398e-03 -6.731664761900901794e-03 -6.634128279983997345e-03 -6.536594126373529434e-03 -6.439062301069498062e-03 -6.341532804071903229e-03 -6.244006101042032242e-03 -6.146482191979885101e-03 -6.048961076885461807e-03 -5.951441358774900436e-03 -5.853924900293350220e-03 -5.756411701440811157e-03 -5.658900365233421326e-03 -5.561391357332468033e-03 -5.463885143399238586e-03 -5.366381723433732986e-03 -5.268881097435951233e-03 -5.171382799744606018e-03 -5.073887296020984650e-03 -4.976394586265087128e-03 -4.878904670476913452e-03 -4.781417548656463623e-03 -4.683932289481163025e-03 -4.586450755596160889e-03 -4.488971550017595291e-03 -4.391495604068040848e-03 -4.294022917747497559e-03 -4.196551628410816193e-03 -4.099083598703145981e-03 -4.001619294285774231e-03 -3.904157783836126328e-03 -3.806698601692914963e-03 -3.709243144840002060e-03 -3.611790481954813004e-03 -3.514340613037347794e-03 -3.416893770918250084e-03 -3.319450421258807182e-03 -3.222010331228375435e-03 -3.124573267996311188e-03 -3.027139697223901749e-03 -2.929708454757928848e-03 -2.832278842106461525e-03 -2.734854817390441895e-03 -2.637433353811502457e-03 -2.540015848353505135e-03 -2.442602068185806274e-03 -2.345190849155187607e-03 -2.247783588245511055e-03 -2.150379819795489311e-03 -2.052979543805122375e-03 -1.955582993105053902e-03 -1.858190051279962063e-03 -1.760800369083881378e-03 -1.663414877839386463e-03 -1.566033111885190010e-03 -1.468654721975326538e-03 -1.371280406601727009e-03 -1.273910165764391422e-03 -1.176543068140745163e-03 -1.079180510714650154e-03 -9.818221442401409149e-04 -8.844671538099646568e-04 -7.871168199926614761e-04 -6.897703278809785843e-04 -5.924277356825768948e-04 -4.950898583047091961e-04 -3.977562009822577238e-04 -3.004261525347828865e-04 -2.031011536018922925e-04 -1.057805202435702085e-04 -8.463862286589574069e-06 8.884808630682528019e-05 1.861555065261200070e-04 2.834583283402025700e-04 3.807565371971577406e-04 4.780498275067657232e-04 5.753388395532965660e-04 6.726222345605492592e-04 7.699019042775034904e-04 8.671766263432800770e-04 9.644452948123216629e-04 1.061709946952760220e-03 1.158969593234360218e-03 1.256223069503903389e-03 1.353472587652504444e-03 1.450716867111623287e-03 1.547954860143363476e-03 1.645188545808196068e-03 1.742416876368224621e-03 1.839638804085552692e-03 1.936856308020651340e-03 2.034068340435624123e-03 2.131273737177252769e-03 2.228474477306008339e-03 2.325669396668672562e-03 2.422857563942670822e-03 2.520041074603796005e-03 2.617218764498829842e-03 2.714389702305197716e-03 2.811555285006761551e-03 2.908715046942234039e-03 3.005867591127753258e-03 3.103015013039112091e-03 3.200156381353735924e-03 3.297290299087762833e-03 3.394419094547629356e-03 3.491541137918829918e-03 3.588655963540077209e-03 3.685765434056520462e-03 3.782867686823010445e-03 3.879962954670190811e-03 3.977051936089992523e-03 4.074135329574346542e-03 4.171209875494241714e-03 4.268278367817401886e-03 4.365340806543827057e-03 4.462394397705793381e-03 4.559441935271024704e-03 4.656482022255659103e-03 4.753514658659696579e-03 4.850541707128286362e-03 4.947560373693704605e-03 5.044570658355951309e-03 5.141574889421463013e-03 5.238571204245090485e-03 5.335559137165546417e-03 5.432541016489267349e-03 5.529515445232391357e-03 5.626480560749769211e-03 5.723438691347837448e-03 5.820388440042734146e-03 5.917329806834459305e-03 6.014263723045587540e-03 6.111190188676118851e-03 6.208107341080904007e-03 6.305016577243804932e-03 6.401917897164821625e-03 6.498809903860092163e-03 6.595694459974765778e-03 6.692570634186267853e-03 6.789437960833311081e-03 6.886297371238470078e-03 6.983147002756595612e-03 7.079987786710262299e-03 7.176820188760757446e-03 7.273644208908081055e-03 7.370457984507083893e-03 7.467264775186777115e-03 7.564061321318149567e-03 7.660848554223775864e-03 7.757626939564943314e-03 7.854396477341651917e-03 7.951155304908752441e-03 8.047905750572681427e-03 8.144647814333438873e-03 8.241379633545875549e-03 8.338099345564842224e-03 8.434812538325786591e-03 8.531515486538410187e-03 8.628210052847862244e-03 8.724892511963844299e-03 8.821566589176654816e-03 8.918227627873420715e-03 9.014881215989589691e-03 9.111524559557437897e-03 9.208158589899539948e-03 9.304782375693321228e-03 9.401395916938781738e-03 9.497996419668197632e-03 9.594589471817016602e-03 9.691171348094940186e-03 9.787742979824542999e-03 9.884306229650974274e-03 9.980858303606510162e-03 1.007739920169115067e-02 1.017393358051776886e-02 1.027045957744121552e-02 1.036697532981634140e-02 1.046348363161087036e-02 1.055993326008319855e-02 1.065640617161989212e-02 1.075286976993083954e-02 1.084932126104831696e-02 1.094575785100460052e-02 1.104219816625118256e-02 1.113861985504627228e-02 1.123503129929304123e-02 1.133143529295921326e-02 1.142780948430299759e-02 1.152418181300163269e-02 1.162054110318422318e-02 1.171690132468938828e-02 1.181323919445276260e-02 1.190957054495811462e-02 1.200588699430227280e-02 1.210219599306583405e-02 1.219848543405532837e-02 1.229476928710937500e-02 1.239104382693767548e-02 1.248728297650814056e-02 1.258348673582077026e-02 1.267966348677873611e-02 1.277574710547924042e-02 1.287181675434112549e-02 1.296783983707427979e-02 1.306382101029157639e-02 1.315975561738014221e-02 1.325564645230770111e-02 1.335149072110652924e-02 1.344728842377662659e-02 1.354304421693086624e-02 1.363875158131122589e-02 1.373441051691770554e-02 1.383002102375030518e-02 1.392558496445417404e-02 1.402109954506158829e-02 1.411656383424997330e-02 1.421197969466447830e-02 1.430734619498252869e-02 1.440266147255897522e-02 1.449792739003896713e-02 1.459314208477735519e-02 1.468830276280641556e-02 1.478341314941644669e-02 1.487847231328487396e-02 1.497347746044397354e-02 1.506842952221632004e-02 1.516332942992448807e-02 1.525817159563302994e-02 1.535296253859996796e-02 1.544769760221242905e-02 1.554237771779298782e-02 1.563697494566440582e-02 1.573153957724571228e-02 1.582604460418224335e-02 1.592049375176429749e-02 1.601488329470157623e-02 1.610921882092952728e-02 1.620349101722240448e-02 1.629770733416080475e-02 1.639185845851898193e-02 1.648595370352268219e-02 1.657998748123645782e-02 1.667395979166030884e-02 1.676787063479423523e-02 1.686172001063823700e-02 1.695550791919231415e-02 1.704923063516616821e-02 1.714289374649524689e-02 1.723648980259895325e-02 1.733002439141273499e-02 1.742349006235599518e-02 1.751689426600933075e-02 1.761023141443729401e-02 1.770350337028503418e-02 1.779671013355255127e-02 1.788984797894954681e-02 1.798291876912117004e-02 1.807592250406742096e-02 1.816885918378829956e-02 1.826172694563865662e-02 1.835452578961849213e-02 1.844725385308265686e-02 1.853991113603115082e-02 1.863250136375427246e-02 1.872501894831657410e-02 1.881746388971805573e-02 1.890983991324901581e-02 1.900214329361915588e-02 1.909437030553817749e-02 1.918653026223182678e-02 1.927861385047435760e-02 1.937062293291091919e-02 1.946255937218666077e-02 1.955442130565643311e-02 1.964620500802993774e-02 1.973791420459747314e-02 1.982955075800418854e-02 1.992110721766948700e-02 2.001258917152881622e-02 2.010399103164672852e-02 2.019531466066837311e-02 2.028656378388404846e-02 2.037769556045532227e-02 2.046878263354301453e-02 2.055978961288928986e-02 2.065071463584899902e-02 2.074155770242214203e-02 2.083232440054416656e-02 2.092300727963447571e-02 2.101361006498336792e-02 2.110412903130054474e-02 2.119456604123115540e-02 2.128491550683975220e-02 2.137518301606178284e-02 2.146536856889724731e-02 2.155547030270099640e-02 2.164548449218273163e-02 2.173541299998760223e-02 2.182525582611560822e-02 2.191501110792160034e-02 2.200468257069587708e-02 2.209426462650299072e-02 2.218376100063323975e-02 2.227316610515117645e-02 2.236248366534709930e-02 2.245171554386615753e-02 2.254085429012775421e-02 2.262990362942218781e-02 2.271886169910430908e-02 2.280773036181926727e-02 2.289650589227676392e-02 2.298519201576709747e-02 2.307378314435482025e-02 2.316228300333023071e-02 2.325069159269332886e-02 2.333900332450866699e-02 2.342722564935684204e-02 2.351534925401210785e-02 2.360338158905506134e-02 2.369131334125995636e-02 2.377915009856224060e-02 2.386689558625221252e-02 2.395454049110412598e-02 2.404209226369857788e-02 2.412954159080982208e-02 2.421689592301845551e-02 2.430415153503417969e-02 2.439130656421184540e-02 2.447836659848690033e-02 2.456532232463359833e-02 2.465218119323253632e-02 2.473893575370311737e-02 2.482558973133563995e-02 2.491214498877525330e-02 2.499859593808650970e-02 2.508494816720485687e-02 2.517119236290454865e-02 2.525733597576618195e-02 2.534337341785430908e-02 2.542931027710437775e-02 2.551514282822608948e-02 2.560086734592914581e-02 2.568648941814899445e-02 2.577200345695018768e-02 2.585740946233272552e-02 2.594271115958690643e-02 2.602790668606758118e-02 2.611301653087139130e-02 2.619799599051475525e-02 2.628286369144916534e-02 2.636762894690036774e-02 2.645227871835231781e-02 2.653682231903076172e-02 2.662125416100025177e-02 2.670557424426078796e-02 2.678978443145751953e-02 2.687388285994529724e-02 2.695786952972412109e-02 2.704174071550369263e-02 2.712550200521945953e-02 2.720914967358112335e-02 2.729268185794353485e-02 2.737610228359699249e-02 2.745940349996089935e-02 2.754259482026100159e-02 2.762566879391670227e-02 2.770862728357315063e-02 2.779146656394004822e-02 2.787418849766254425e-02 2.795679681003093719e-02 2.803928405046463013e-02 2.812165766954421997e-02 2.820390835404396057e-02 2.828603982925415039e-02 2.836805582046508789e-02 2.844994515180587769e-02 2.853172086179256439e-02 2.861336991190910339e-02 2.869490347802639008e-02 2.877631038427352905e-02 2.885759621858596802e-02 2.893876284360885620e-02 2.901979908347129822e-02 2.910071797668933868e-02 2.918151393532752991e-02 2.926218137145042419e-02 2.934272587299346924e-02 2.942314371466636658e-02 2.950344048440456390e-02 2.958360500633716583e-02 2.966364659368991852e-02 2.974355965852737427e-02 2.982334792613983154e-02 2.990300767123699188e-02 2.998253703117370605e-02 3.006193786859512329e-02 3.014120832085609436e-02 3.022035397589206696e-02 3.029936552047729492e-02 3.037824667990207672e-02 3.045700304210186005e-02 3.053562156856060028e-02 3.061410784721374512e-02 3.069246746599674225e-02 3.077069111168384552e-02 3.084878064692020416e-02 3.092673607170581818e-02 3.100456111133098602e-02 3.108225204050540924e-02 3.115980513393878937e-02 3.123722597956657410e-02 3.131450712680816650e-02 3.139165416359901428e-02 3.146866708993911743e-02 3.154553845524787903e-02 3.162227571010589600e-02 3.169887512922286987e-02 3.177537396550178528e-02 3.185169771313667297e-02 3.192788735032081604e-02 3.200392797589302063e-02 3.207983449101448059e-02 3.215559944510459900e-02 3.223122283816337585e-02 3.230670839548110962e-02 3.238204866647720337e-02 3.245724737644195557e-02 3.253230825066566467e-02 3.260722383856773376e-02 3.268199414014816284e-02 3.275662288069725037e-02 3.283111006021499634e-02 3.290544450283050537e-02 3.297963738441467285e-02 3.305369243025779724e-02 3.312759473919868469e-02 3.320135548710823059e-02 3.327496349811553955e-02 3.334842249751091003e-02 3.342174366116523743e-02 3.349491208791732788e-02 3.356793150305747986e-02 3.364080190658569336e-02 3.371352702379226685e-02 3.378609940409660339e-02 3.385851904749870300e-02 3.393079712986946106e-02 3.400291875004768372e-02 3.407488763332366943e-02 3.414670750498771667e-02 3.421837091445922852e-02 3.428988903760910034e-02 3.436124324798583984e-02 3.443245589733123779e-02 3.450350835919380188e-02 3.457441180944442749e-02 3.464515507221221924e-02 3.471574559807777405e-02 3.478618711233139038e-02 3.485646098852157593e-02 3.492658585309982300e-02 3.499655425548553467e-02 3.506636619567871094e-02 3.513601794838905334e-02 3.520551323890686035e-02 3.527484834194183350e-02 3.534402698278427124e-02 3.541304916143417358e-02 3.548190742731094360e-02 3.555060550570487976e-02 3.561915084719657898e-02 3.568752110004425049e-02 3.575574234127998352e-02 3.582379966974258423e-02 3.589169308543205261e-02 3.595942631363868713e-02 3.602699190378189087e-02 3.609440103173255920e-02 3.616164252161979675e-02 3.622872382402420044e-02 3.629563748836517334e-02 3.636238351464271545e-02 3.642897307872772217e-02 3.649539500474929810e-02 3.656164929270744324e-02 3.662773221731185913e-02 3.669365122914314270e-02 3.675940260291099548e-02 3.682498633861541748e-02 3.689040616154670715e-02 3.695565089583396912e-02 3.702073544263839722e-02 3.708564862608909607e-02 3.715038672089576721e-02 3.721496090292930603e-02 3.727936372160911560e-02 3.734359517693519592e-02 3.740765899419784546e-02 3.747154399752616882e-02 3.753526136279106140e-02 3.759880736470222473e-02 3.766218200325965881e-02 3.772537410259246826e-02 3.778840973973274231e-02 3.785125538706779480e-02 3.791393712162971497e-02 3.797644004225730896e-02 3.803876414895057678e-02 3.810092061758041382e-02 3.816289827227592468e-02 3.822469711303710938e-02 3.828632459044456482e-02 3.834777325391769409e-02 3.840903565287590027e-02 3.847013041377067566e-02 3.853104636073112488e-02 3.859178349375724792e-02 3.865234181284904480e-02 3.871271759271621704e-02 3.877291455864906311e-02 3.883293643593788147e-02 3.889277204871177673e-02 3.895243257284164429e-02 3.901190683245658875e-02 3.907120227813720703e-02 3.913031890988349915e-02 3.918924182653427124e-02 3.924799337983131409e-02 3.930655866861343384e-02 3.936494141817092896e-02 3.942314535379409790e-02 3.948115929961204529e-02 3.953898698091506958e-02 3.959663212299346924e-02 3.965409100055694580e-02 3.971136361360549927e-02 3.976845368742942810e-02 3.982535377144813538e-02 3.988207131624221802e-02 3.993859887123107910e-02 3.999493643641471863e-02 4.005109518766403198e-02 4.010705649852752686e-02 4.016283154487609863e-02 4.021842032670974731e-02 4.027381911873817444e-02 4.032902792096138000e-02 4.038404673337936401e-02 4.043887555599212646e-02 4.049351438879966736e-02 4.054795950651168823e-02 4.060221463441848755e-02 4.065627977252006531e-02 4.071015492081642151e-02 4.076382890343666077e-02 4.081732034683227539e-02 4.087061062455177307e-02 4.092371091246604919e-02 4.097661748528480530e-02 4.102940857410430908e-02 4.108192771673202515e-02 4.113425314426422119e-02 4.118638485670089722e-02 4.123831540346145630e-02 4.129005968570709229e-02 4.134160280227661133e-02 4.139294475317001343e-02 4.144409671425819397e-02 4.149504750967025757e-02 4.154580458998680115e-02 4.159636050462722778e-02 4.164671525359153748e-02 4.169687628746032715e-02 4.174683988094329834e-02 4.179660230875015259e-02 4.184616357088088989e-02 4.189552366733551025e-02 4.194468632340431213e-02 4.199364408850669861e-02 4.204240813851356506e-02 4.209097102284431458e-02 4.213932156562805176e-02 4.218748211860656738e-02 4.223543405532836914e-02 4.228318482637405396e-02 4.233073443174362183e-02 4.237807542085647583e-02 4.242521896958351135e-02 4.247215390205383301e-02 4.251888766884803772e-02 4.256542026996612549e-02 4.261174052953720093e-02 4.265785962343215942e-02 4.270377382636070251e-02 4.274948313832283020e-02 4.279498010873794556e-02 4.284027591347694397e-02 4.288536682724952698e-02 4.293024539947509766e-02 4.297491908073425293e-02 4.301938414573669434e-02 4.306364431977272034e-02 4.310769587755203247e-02 4.315153881907463074e-02 4.319516941905021667e-02 4.323859140276908875e-02 4.328180477023124695e-02 4.332481324672698975e-02 4.336760938167572021e-02 4.341018572449684143e-02 4.345256090164184570e-02 4.349472001194953918e-02 4.353667423129081726e-02 4.357841610908508301e-02 4.361993819475173950e-02 4.366125538945198059e-02 4.370235651731491089e-02 4.374324902892112732e-02 4.378392547369003296e-02 4.382438585162162781e-02 4.386463761329650879e-02 4.390466958284378052e-02 4.394449666142463684e-02 4.398410394787788391e-02 4.402349144220352173e-02 4.406267404556274414e-02 4.410163313150405884e-02 4.414037987589836121e-02 4.417891055345535278e-02 4.421722143888473511e-02 4.425526037812232971e-02 4.429313540458679199e-02 4.433079808950424194e-02 4.436823725700378418e-02 4.440546780824661255e-02 4.444247484207153320e-02 4.447926208376884460e-02 4.451583325862884521e-02 4.455218464136123657e-02 4.458831623196601868e-02 4.462423175573348999e-02 4.465992748737335205e-02 4.469540342688560486e-02 4.473065584897994995e-02 4.476569592952728271e-02 4.480050504207611084e-02 4.483509808778762817e-02 4.486947134137153625e-02 4.490361735224723816e-02 4.493754729628562927e-02 4.497125372290611267e-02 4.500473290681838989e-02 4.503800347447395325e-02 4.507103934884071350e-02 4.510385543107986450e-02 4.513645172119140625e-02 4.516882076859474182e-02 4.520096257328987122e-02 4.523288086056709290e-02 4.526458308100700378e-02 4.529605433344841003e-02 4.532730206847190857e-02 4.535833001136779785e-02 4.538912326097488403e-02 4.541970044374465942e-02 4.545004293322563171e-02 4.548016563057899475e-02 4.551005735993385315e-02 4.553973302245140076e-02 4.556917399168014526e-02 4.559838771820068359e-02 4.562737420201301575e-02 4.565614089369773865e-02 4.568467289209365845e-02 4.571297764778137207e-02 4.574105516076087952e-02 4.576890170574188232e-02 4.579652845859527588e-02 4.582392051815986633e-02 4.585108160972595215e-02 4.587801918387413025e-02 4.590472579002380371e-02 4.593119770288467407e-02 4.595744609832763672e-02 4.598346725106239319e-02 4.600924998521804810e-02 4.603480547666549683e-02 4.606013000011444092e-02 4.608522355556488037e-02 4.611008986830711365e-02 4.613472148776054382e-02 4.615912586450576782e-02 4.618329182267189026e-02 4.620723053812980652e-02 4.623093828558921814e-02 4.625441133975982666e-02 4.627764970064163208e-02 4.630066454410552979e-02 4.632344096899032593e-02 4.634598270058631897e-02 4.636828973889350891e-02 4.639041796326637268e-02 4.641226306557655334e-02 4.643387719988822937e-02 4.645525664091110229e-02 4.647639766335487366e-02 4.649730771780014038e-02 4.651798307895660400e-02 4.653842374682426453e-02 4.655862972140312195e-02 4.657860100269317627e-02 4.659833759069442749e-02 4.661783576011657715e-02 4.663710296154022217e-02 4.665613546967506409e-02 4.667492583394050598e-02 4.669348895549774170e-02 4.671180620789527893e-02 4.672989621758460999e-02 4.674774408340454102e-02 4.676536098122596741e-02 4.678273573517799377e-02 4.679987579584121704e-02 4.681677371263504028e-02 4.683343693614006042e-02 4.684986919164657593e-02 4.686605930328369141e-02 4.688201472163200378e-02 4.689772054553031921e-02 4.691320285201072693e-02 4.692844301462173462e-02 4.694344475865364075e-02 4.695820435881614685e-02 4.697272926568984985e-02 4.698701202869415283e-02 4.700106009840965271e-02 4.701486974954605103e-02 4.702843353152275085e-02 4.704176634550094604e-02 4.705485329031944275e-02 4.706770554184913635e-02 4.708031564950942993e-02 4.709268733859062195e-02 4.710482060909271240e-02 4.711671173572540283e-02 4.712836444377899170e-02 4.713977500796318054e-02 4.715094342827796936e-02 4.716187715530395508e-02 4.717256873846054077e-02 4.718301445245742798e-02 4.719322919845581055e-02 4.720319435000419617e-02 4.721292108297348022e-02 4.722240567207336426e-02 4.723165184259414673e-02 4.724065586924552917e-02 4.724941775202751160e-02 4.725793749094009399e-02 4.726621881127357483e-02 4.727425798773765564e-02 4.728205502033233643e-02 4.728960990905761719e-02 4.729689285159111023e-02 4.730395972728729248e-02 4.731078818440437317e-02 4.731737449765205383e-02 4.732371121644973755e-02 4.732980951666831970e-02 4.733566939830780029e-02 4.734128341078758240e-02 4.734665155410766602e-02 4.735177755355834961e-02 4.735666513442993164e-02 4.736131057143211365e-02 4.736571013927459717e-02 4.736986756324768066e-02 4.737377911806106567e-02 4.737744480371475220e-02 4.738087207078933716e-02 4.738405719399452209e-02 4.738699644804000854e-02 4.738969728350639343e-02 4.739214852452278137e-02 4.739435389637947083e-02 4.739632084965705872e-02 4.739804565906524658e-02 4.739952459931373596e-02 4.740075767040252686e-02 4.740174859762191772e-02 4.740249365568161011e-02 4.740299656987190247e-02 4.740325734019279480e-02 4.740327224135398865e-02 4.740303754806518555e-02 4.740256443619728088e-02 4.740184545516967773e-02 4.740088805556297302e-02 4.739968106150627136e-02 4.739823192358016968e-02 4.739653319120407104e-02 4.739459604024887085e-02 4.739241302013397217e-02 4.738998040556907654e-02 4.738731682300567627e-02 4.738439247012138367e-02 4.738122969865798950e-02 4.737782850861549377e-02 4.737417772412300110e-02 4.737028479576110840e-02 4.736614599823951721e-02 4.736176133155822754e-02 4.735713079571723938e-02 4.735226184129714966e-02 4.734720289707183838e-02 4.734184592962265015e-02 4.733624309301376343e-02 4.733039438724517822e-02 4.732430353760719299e-02 4.731796681880950928e-02 4.731138423085212708e-02 4.730455949902534485e-02 4.729748889803886414e-02 4.729017242789268494e-02 4.728261381387710571e-02 4.727480933070182800e-02 4.726676270365715027e-02 4.725847020745277405e-02 4.724993184208869934e-02 4.724115133285522461e-02 4.723212867975234985e-02 4.722285643219947815e-02 4.721334576606750488e-02 4.720358550548553467e-02 4.719358310103416443e-02 4.718334227800369263e-02 4.717284813523292542e-02 4.716211184859275818e-02 4.715113341808319092e-02 4.713991284370422363e-02 4.712844267487525940e-02 4.711673408746719360e-02 4.710477590560913086e-02 4.709257930517196655e-02 4.708014056086540222e-02 4.706745222210884094e-02 4.705452546477317810e-02 4.704135283827781677e-02 4.702793434262275696e-02 4.701427370309829712e-02 4.700037091970443726e-02 4.698622226715087891e-02 4.697183147072792053e-02 4.695719853043556213e-02 4.694232344627380371e-02 4.692720249295234680e-02 4.691183939576148987e-02 4.689623415470123291e-02 4.688038676977157593e-02 4.686429724097251892e-02 4.684796184301376343e-02 4.683138057589530945e-02 4.681456089019775391e-02 4.679750278592109680e-02 4.678019508719444275e-02 4.676262289285659790e-02 4.674483463168144226e-02 4.672680422663688660e-02 4.670852422714233398e-02 4.669000953435897827e-02 4.667125269770622253e-02 4.665224999189376831e-02 4.663301259279251099e-02 4.661352559924125671e-02 4.659380018711090088e-02 4.657383635640144348e-02 4.655362665653228760e-02 4.653318598866462708e-02 4.651249200105667114e-02 4.649156332015991211e-02 4.647038877010345459e-02 4.644897952675819397e-02 4.642732813954353333e-02 4.640543460845947266e-02 4.638329893350601196e-02 4.636092483997344971e-02 4.633831232786178589e-02 4.631545767188072205e-02 4.629236459732055664e-02 4.626903310418128967e-02 4.624545946717262268e-02 4.622165113687515259e-02 4.619759693741798401e-02 4.617330804467201233e-02 4.614878073334693909e-02 4.612400755286216736e-02 4.609900340437889099e-02 4.607376083731651306e-02 4.604827612638473511e-02 4.602255299687385559e-02 4.599659517407417297e-02 4.597039520740509033e-02 4.594395682215690613e-02 4.591728746891021729e-02 4.589037597179412842e-02 4.586322605609893799e-02 4.583584144711494446e-02 4.580821841955184937e-02 4.578035697340965271e-02 4.575226828455924988e-02 4.572393372654914856e-02 4.569536447525024414e-02 4.566655680537223816e-02 4.563751444220542908e-02 4.560824111104011536e-02 4.557873308658599854e-02 4.554898291826248169e-02 4.551899805665016174e-02 4.548877850174903870e-02 4.545832797884941101e-02 4.542764276266098022e-02 4.539671912789344788e-02 4.536556825041770935e-02 4.533408582210540771e-02 4.530245810747146606e-02 4.527059569954872131e-02 4.523849859833717346e-02 4.520617425441741943e-02 4.517361149191856384e-02 4.514081776142120361e-02 4.510778933763504028e-02 4.507453367114067078e-02 4.504103586077690125e-02 4.500730708241462708e-02 4.497335106134414673e-02 4.493916407227516174e-02 4.490474984049797058e-02 4.487008973956108093e-02 4.483520612120628357e-02 4.480009526014328003e-02 4.476475715637207031e-02 4.472917318344116211e-02 4.469337314367294312e-02 4.465733468532562256e-02 4.462107270956039429e-02 4.458457976579666138e-02 4.454785212874412537e-02 4.451090097427368164e-02 4.447372257709503174e-02 4.443631321191787720e-02 4.439867660403251648e-02 4.436080530285835266e-02 4.432271048426628113e-02 4.428439587354660034e-02 4.424584656953811646e-02 4.420706257224082947e-02 4.416806623339653015e-02 4.412883520126342773e-02 4.408938065171241760e-02 4.404969885945320129e-02 4.400978982448577881e-02 4.396965354681015015e-02 4.392929375171661377e-02 4.388871043920516968e-02 4.384789988398551941e-02 4.380686953663825989e-02 4.376561194658279419e-02 4.372413083910942078e-02 4.368242621421813965e-02 4.364049434661865234e-02 4.359834641218185425e-02 4.355597123503684998e-02 4.351337254047393799e-02 4.347055405378341675e-02 4.342751204967498779e-02 4.338424652814865112e-02 4.334076493978500366e-02 4.329705610871315002e-02 4.325313121080398560e-02 4.320897907018661499e-02 4.316461086273193359e-02 4.312002286314964294e-02 4.307521879673004150e-02 4.303018748760223389e-02 4.298494383692741394e-02 4.293950274586677551e-02 4.289381951093673706e-02 4.284791648387908936e-02 4.280179738998413086e-02 4.275545850396156311e-02 4.270891100168228149e-02 4.266213998198509216e-02 4.261515289545059204e-02 4.256794601678848267e-02 4.252052307128906250e-02 4.247288778424263000e-02 4.242503270506858826e-02


==> data/Epipolar_tubepos.txt <==
3.068242222070693970e-05 -2.352893352508544922e-05 4.913166165351867676e-03 4.913318307427734163e-03
-1.443270593881607056e-05 -6.633996963500976562e-05 6.747730076313018799e-03 6.748936126297384527e-03
-5.154963582754135132e-05 -4.668533802032470703e-05 8.565071970224380493e-03 8.566763239270120886e-03
-8.657481521368026733e-05 -9.757280349731445312e-05 1.038213446736335754e-02 1.038487556978133323e-02
-1.221327111124992371e-04 -1.487284898757934570e-04 1.220878213644027710e-02 1.221258529583927992e-02
-1.582587137818336487e-04 -2.001374959945678711e-04 1.404525712132453918e-02 1.405013479414400461e-02
-2.096993848681449890e-04 -1.722276210784912109e-04 1.594053581357002258e-02 1.594631686928686676e-02
-3.321571275591850281e-04 -2.258867025375366211e-04 1.778249815106391907e-02 1.779312499455180940e-02
-3.688661381602287292e-04 -3.483593463897705078e-04 1.963787153363227844e-02 1.965289852703926143e-02
-4.078699275851249695e-04 -4.005879163742065430e-04 2.151561900973320007e-02 2.153177709440705356e-02
-5.466686561703681946e-04 -4.455894231796264648e-04 2.342582121491432190e-02 2.344754395197150287e-02
-5.874512717127799988e-04 -4.981905221939086914e-04 2.532551810145378113e-02 2.534840650512841520e-02
-7.129544392228126526e-04 -6.247013807296752930e-04 2.720544859766960144e-02 2.723676419007596550e-02
-7.555345073342323303e-04 -6.778687238693237305e-04 2.912752702832221985e-02 2.916004914912399826e-02
-8.988091722130775452e-04 -7.943063974380493164e-04 3.106776997447013855e-02 3.110905607352969227e-02
-1.027866266667842865e-03 -9.222924709320068359e-04 3.297958150506019592e-02 3.302948827511635599e-02
-1.174385659396648407e-03 -9.686201810836791992e-04 3.495665267109870911e-02 3.501252246676948843e-02
-1.306007616221904755e-03 -1.097634434700012207e-03 3.689083829522132874e-02 3.695546950801280317e-02
-1.438903622329235077e-03 -1.227259635925292969e-03 3.883630409836769104e-02 3.890977263106969175e-02
-1.590532250702381134e-03 -1.345098018646240234e-03 4.083366319537162781e-02 4.091634204267528829e-02
-1.827870495617389679e-03 -1.468256115913391113e-03 4.282123968005180359e-02 4.292182390234437761e-02
-1.965449191629886627e-03 -1.599475741386413574e-03 4.480214044451713562e-02 4.491182764648464498e-02
-2.122956328094005585e-03 -1.718237996101379395e-03 4.683646187186241150e-02 4.695569093926814375e-02
-2.365902997553348541e-03 -1.843020319938659668e-03 4.886026307940483093e-02 4.899783803737726984e-02
-2.508643083274364471e-03 -1.975834369659423828e-03 5.087915435433387756e-02 5.102612193330195722e-02
-2.776890061795711517e-03 -2.158641815185546875e-03 5.295159295201301575e-02 5.312382940790620622e-02
-2.923748455941677094e-03 -2.292439341545104980e-03 5.499688163399696350e-02 5.517874424002137956e-02
-3.177565522491931915e-03 -2.490043640136718750e-03 5.705306306481361389e-02 5.725993447593417940e-02
-3.434027545154094696e-03 -2.688229084014892578e-03 5.912194773554801941e-02 5.935405333182779131e-02
-3.711252473294734955e-03 -2.801969647407531738e-03 6.126688048243522644e-02 6.151981580658820448e-02
-3.973334096372127533e-03 -3.001227974891662598e-03 6.336280703544616699e-02 6.364144220604565916e-02
-4.238241352140903473e-03 -3.201156854629516602e-03 6.547233462333679199e-02 6.577691737218764600e-02
-4.506054334342479706e-03 -3.401741385459899902e-03 6.759580969810485840e-02 6.792659287928608236e-02
-4.776834510266780853e-03 -3.602966666221618652e-03 6.973350048065185547e-02 7.009074067353275594e-02
-5.077463574707508087e-03 -3.859296441078186035e-03 7.190749049186706543e-02 7.230033677659002123e-02
-5.458961240947246552e-03 -4.054710268974304199e-03 7.408809661865234375e-02 7.452267104416158972e-02
-5.739754997193813324e-03 -4.257842898368835449e-03 7.626976072788238525e-02 7.673169019288388071e-02
-6.042822264134883881e-03 -4.375159740447998047e-03 7.853589951992034912e-02 7.902101286343303499e-02
-6.249933503568172455e-03 -4.569604992866516113e-03 8.078221976757049561e-02 8.128522544755605039e-02
-6.406248547136783600e-03 -4.727974534034729004e-03 8.297918736934661865e-02 8.349343318148520765e-02
-6.385552696883678436e-03 -4.936963319778442383e-03 8.489529788494110107e-02 8.542101828969088373e-02
-6.178594194352626801e-03 -5.145475268363952637e-03 8.684627711772918701e-02 8.739399303338495073e-02
-5.994978360831737518e-03 -5.339562892913818359e-03 8.885867893695831299e-02 8.942405365995136080e-02
-5.698828957974910736e-03 -5.472049117088317871e-03 9.090135991573333740e-02 9.149233855894771394e-02
-5.432258360087871552e-03 -5.659386515617370605e-03 9.298165142536163330e-02 9.359798998228278932e-02
-5.070888437330722809e-03 -5.694836378097534180e-03 9.517236053943634033e-02 9.581858710042205629e-02
-4.608496092259883881e-03 -5.807757377624511719e-03 9.734332561492919922e-02 9.804111880837944326e-02
-4.169375635683536530e-03 -5.902677774429321289e-03 9.958474338054656982e-02 1.003271175886597949e-01
-3.614305518567562103e-03 -5.932003259658813477e-03 1.018663346767425537e-01 1.026754407084640580e-01
-2.920907922089099884e-03 -5.914136767387390137e-03 1.043024063110351562e-01 1.052083372942265588e-01
-2.215008251368999481e-03 -5.821615457534790039e-03 1.067987382411956787e-01 1.078042047902103978e-01
-1.325552351772785187e-03 -5.789190530776977539e-03 1.093224883079528809e-01 1.104803022335377055e-01
-4.377504810690879822e-04 -5.587190389633178711e-03 1.119982302188873291e-01 1.133067116479482966e-01
6.467634811997413635e-04 -5.369037389755249023e-03 1.147422492504119873e-01 1.162653264927771407e-01
1.888410188257694244e-03 -5.017727613449096680e-03 1.177045553922653198e-01 1.194964814803656655e-01
3.318657167255878448e-03 -4.548519849777221680e-03 1.208416074514389038e-01 1.229759724683221894e-01
4.957997240126132965e-03 -4.053324460983276367e-03 1.240689605474472046e-01 1.266295271798130728e-01
6.852377206087112427e-03 -3.211632370948791504e-03 1.276041418313980103e-01 1.307276519819256522e-01
8.656667545437812805e-03 -2.229526638984680176e-03 1.307982504367828369e-01 1.345253256022092558e-01
1.046282425522804260e-02 -8.284747600555419922e-04 1.341434270143508911e-01 1.385769122152682997e-01
1.238771621137857437e-02 7.356554269790649414e-04 1.372611522674560547e-01 1.425608703739103533e-01
1.453009061515331268e-02 2.302080392837524414e-03 1.397132426500320435e-01 1.461742070841696717e-01
1.684068329632282257e-02 3.904372453689575195e-03 1.418745219707489014e-01 1.497206569056120373e-01
1.929010823369026184e-02 5.265384912490844727e-03 1.435227990150451660e-01 1.529716343957093216e-01
2.188458666205406189e-02 6.462499499320983887e-03 1.445367038249969482e-01 1.560035322199669339e-01
2.441624179482460022e-02 7.447242736816406250e-03 1.453309208154678345e-01 1.588336874137726284e-01
2.695760689675807953e-02 8.248135447502136230e-03 1.459581553936004639e-01 1.615710928908642985e-01
2.941419370472431183e-02 8.934184908866882324e-03 1.463248133659362793e-01 1.641478971450683333e-01
3.184165805578231812e-02 9.560972452163696289e-03 1.467023044824600220e-01 1.666832363571134068e-01
3.424951061606407166e-02 1.022176444530487061e-02 1.468491107225418091e-01 1.691844265314844109e-01
3.661862388253211975e-02 1.093809306621551514e-02 1.469818949699401855e-01 1.716630260798242547e-01
3.900472819805145264e-02 1.154166460037231445e-02 1.469828635454177856e-01 1.741242846346554018e-01
4.134852439165115356e-02 1.207917928695678711e-02 1.468433290719985962e-01 1.765329716599640109e-01
4.365091398358345032e-02 1.266776025295257568e-02 1.466896533966064453e-01 1.789143665100541569e-01
4.595918953418731689e-02 1.325790584087371826e-02 1.463768631219863892e-01 1.813173324207869030e-01
4.819727689027786255e-02 1.379999518394470215e-02 1.459950208663940430e-01 1.836515772028919913e-01
5.047022178769111633e-02 1.431570947170257568e-02 1.455292403697967529e-01 1.860283799341973521e-01


==> data/ang40_img_pos.csv <==
,im0_p1,im0_p2,im1_p1,im1_p2
0,1224.0,560.2319,1224.0,560.2319
1,1223.9998,561.62476,1223.9985,561.6245
2,1223.9991,563.0178,1223.994,563.0172
3,1223.998,564.41125,1223.9866,564.4097
4,1223.9965,565.80493,1223.9761,565.80225
5,1223.9944,567.19885,1223.9626,567.1947
6,1223.992,568.5931,1223.9463,568.58704
7,1223.989,569.98755,1223.9269,569.9794
8,1223.9857,571.3822,1223.9044,571.37146
9,1223.9819,572.77716,1223.8792,572.7636
10,1223.9777,574.17224,1223.8507,574.1556
11,1223.973,575.5676,1223.8193,575.5475
12,1223.9679,576.96313,1223.785,576.9393
13,1223.9623,578.35876,1223.7477,578.33093
14,1223.9563,579.75464,1223.7074,579.7225
15,1223.9498,581.15076,1223.6641,581.1139
16,1223.9429,582.54694,1223.6178,582.5051
17,1223.9354,583.94324,1223.5685,583.89624
18,1223.9276,585.33984,1223.5162,585.28723
19,1223.9194,586.73645,1223.4609,586.67804
20,1223.9106,588.1332,1223.4027,588.0687
21,1223.9015,589.5301,1223.3416,589.4592
22,1223.892,590.92706,1223.2773,590.8495
23,1223.882,592.32416,1223.2101,592.2396
24,1223.8715,593.7213,1223.1399,593.6296
25,1223.8605,595.1185,1223.0668,595.0193
26,1223.8491,596.51587,1222.9906,596.40894
27,1223.8373,597.9132,1222.9114,597.7982
28,1223.825,599.31067,1222.8292,599.1874
29,1223.8123,600.708,1222.7441,600.5763
30,1223.7991,602.1056,1222.656,601.9651
31,1223.7855,603.50305,1222.565,603.3535
32,1223.7714,604.90063,1222.4708,604.74176
33,1223.7568,606.2981,1222.3738,606.12976
34,1223.742,607.69556,1222.2738,607.51746
35,1223.7266,609.09314,1222.1708,608.90497
36,1223.7107,610.49054,1222.0647,610.29224
37,1223.6945,611.88794,1221.9557,611.67914
38,1223.6777,613.2854,1221.8438,613.06586
39,1223.6605,614.68274,1221.7288,614.4523
40,1223.6428,616.07996,1221.6108,615.8384
41,1223.6248,617.4772,1221.4899,617.22424
42,1223.6063,618.8744,1221.366,618.60986
43,1223.5874,620.27136,1221.2391,619.99506
44,1223.568,621.6683,1221.1093,621.38
45,1223.5481,623.0651,1220.9764,622.76465
46,1223.5278,624.4618,1220.8406,624.1489
47,1223.5071,625.8584,1220.7018,625.5329
48,1223.486,627.2548,1220.5599,626.9165
49,1223.4642,628.6511,1220.4153,628.2998
50,1223.4423,630.04724,1220.2676,629.6828
51,1223.4197,631.4432,1220.1168,631.0653
52,1223.3967,632.83905,1219.9631,632.44763
53,1223.3734,634.2346,1219.8065,633.82947
54,1223.3496,635.63007,1219.6469,635.211
55,1223.3253,637.02527,1219.4844,636.59204
56,1223.3005,638.4203,1219.3187,637.9728
57,1223.2754,639.81506,1219.1503,639.35315
58,1223.2498,641.2096,1218.9788,640.73315
59,1223.2238,642.6039,1218.8043,642.1127
60,1223.1973,643.9979,1218.627,643.4918
61,1223.1703,645.3918,1218.4465,644.8706
62,1223.143,646.78534,1218.2632,646.2489
63,1223.1152,648.17865,1218.0769,647.62683
64,1223.0869,649.5716,1217.8876,649.0043
65,1223.0582,650.96436,1217.6954,650.38135
66,1223.0292,652.3567,1217.5002,651.75793
67,1222.9995,653.74884,1217.302,653.1341
68,1222.9696,655.14056,1217.101,654.50977
69,1222.9391,656.532,1216.8969,655.88495
70,1222.9082,657.9231,1216.69,657.2597
71,1222.877,659.31384,1216.48,658.63403
72,1222.8452,660.7042,1216.267,660.0078
73,1222.813,662.09424,1216.0511,661.3811
74,1222.7803,663.4839,1215.8324,662.75397
75,1222.7473,664.87317,1215.6106,664.12634
76,1222.7137,666.2621,1215.3859,665.49817
77,1222.6798,667.6505,1215.1582,666.8694
78,1222.6454,669.0386,1214.9276,668.24023
79,1222.6106,670.42615,1214.6941,669.61053
80,1222.5753,671.8135,1214.4576,670.98035
81,1222.5397,673.2002,1214.2183,672.34955
82,1222.5035,674.5865,1213.976,673.71826
83,1222.467,675.9724,1213.7306,675.0864
84,1222.43,677.3578,1213.4824,676.454
85,1222.3926,678.7427,1213.2313,677.82104
86,1222.3547,680.12714,1212.9772,679.1875
87,1222.3164,681.51105,1212.7202,680.5534
88,1222.2777,682.89453,1212.4602,681.9187
89,1222.2385,684.27747,1212.1974,683.2835
90,1222.199,685.6599,1211.9316,684.64764
91,1222.1589,687.04175,1211.663,686.0112
92,1222.1185,688.4231,1211.3912,687.3742
93,1222.0776,689.80396,1211.1167,688.7366
94,1222.0363,691.1842,1210.8392,690.0984
95,1221.9945,692.5639,1210.5588,691.4595
96,1221.9524,693.943,1210.2756,692.82007
97,1221.9098,695.32153,1209.9894,694.17993
98,1221.8667,696.69946,1209.7003,695.5392
99,1221.8232,698.0769,1209.4082,696.8978
100,1221.7793,699.4536,1209.1133,698.25586
101,1221.735,700.8297,1208.8154,699.61316
102,1221.6903,702.2052,1208.5148,700.96985
103,1221.6451,703.5801,1208.211,702.3259
104,1221.5995,704.95435,1207.9045,703.6813
105,1221.5535,706.3279,1207.5951,705.03595
106,1221.507,707.7008,1207.2828,706.3899
107,1221.4601,709.0731,1206.9675,707.7433
108,1221.4128,710.44464,1206.6494,709.0959
109,1221.3651,711.81555,1206.3285,710.4478
110,1221.3169,713.18567,1206.0045,711.799
111,1221.2683,714.55524,1205.6777,713.14954
112,1221.2194,715.924,1205.3481,714.4994
113,1221.1699,717.292,1205.0156,715.8485
114,1221.1201,718.6594,1204.6802,717.1969
115,1221.0698,720.026,1204.3419,718.5445
116,1221.0192,721.39185,1204.0007,719.89136
117,1220.968,722.75696,1203.6566,721.23755
118,1220.9165,724.1212,1203.3097,722.583
119,1220.8645,725.48486,1202.96,723.92773
120,1220.8121,726.84766,1202.6073,725.2716
121,1220.7594,728.2096,1202.2518,726.61475
122,1220.7062,729.57086,1201.8934,727.9571
123,1220.6525,730.9313,1201.5322,729.2987
124,1220.5985,732.29083,1201.1681,730.6395
125,1220.544,733.64954,1200.8011,731.9796
126,1220.4891,735.00745,1200.4314,733.3188
127,1220.4338,736.3646,1200.0587,734.6572
128,1220.378,737.7209,1199.6832,735.9949
129,1220.322,739.0763,1199.3049,737.3318
130,1220.2654,740.4308,1198.9237,738.6677
131,1220.2085,741.7845,1198.5397,740.003
132,1220.1511,743.13727,1198.1528,741.33734
133,1220.0933,744.48914,1197.7632,742.6709
134,1220.0352,745.8402,1197.3706,744.00366
135,1219.9764,747.1903,1196.9752,745.33545
136,1219.9175,748.5394,1196.577,746.6665
137,1219.858,749.8877,1196.176,747.99664
138,1219.7982,751.2351,1195.7722,749.326
139,1219.7379,752.5814,1195.3656,750.6544
140,1219.6772,753.92694,1194.956,751.98206
141,1219.6162,755.2714,1194.5438,753.3087
142,1219.5547,756.615,1194.1287,754.6346
143,1219.4928,757.9576,1193.7108,755.95953
144,1219.4305,759.2992,1193.29,757.28357
145,1219.3678,760.6398,1192.8666,758.6067
146,1219.3047,761.97943,1192.4402,759.92896
147,1219.2412,763.31805,1192.0111,761.25037
148,1219.1772,764.65564,1191.5791,762.5708
149,1219.1129,765.9923,1191.1444,763.8903
150,1219.0482,767.3279,1190.7069,765.209
151,1218.983,768.6624,1190.2666,766.5266
152,1218.9176,769.9959,1189.8235,767.8434
153,1218.8516,771.32837,1189.3776,769.1592
154,1218.7853,772.6598,1188.929,770.474
155,1218.7185,773.9901,1188.4775,771.78796
156,1218.6514,775.31946,1188.0232,773.10095
157,1218.5839,776.6476,1187.5663,774.4129
158,1218.5159,777.97473,1187.1064,775.72394
159,1218.4475,779.3008,1186.6439,777.03406
160,1218.3788,780.6256,1186.1787,778.34314
161,1218.3097,781.94946,1185.7106,779.65125
162,1218.2401,783.2721,1185.2397,780.9583
163,1218.1702,784.5937,1184.7662,782.2645
164,1218.0999,785.9141,1184.2898,783.56964
165,1218.0292,787.23346,1183.8108,784.8738
166,1217.958,788.55164,1183.329,786.17694
167,1217.8866,789.8684,1182.8444,787.4789
168,1217.8147,791.1842,1182.357,788.78
169,1217.7423,792.4989,1181.8671,790.0801
170,1217.6697,793.8123,1181.3743,791.3791
171,1217.5966,795.12463,1180.8787,792.6771
172,1217.5232,796.4358,1180.3804,793.9742
173,1217.4492,797.7456,1179.8794,795.2701
174,1217.375,799.0544,1179.3757,796.565
175,1217.3004,800.3618,1178.8693,797.8589
176,1217.2253,801.6681,1178.3601,799.1516
177,1217.1499,802.97314,1177.8483,800.44336
178,1217.0742,804.2769,1177.3336,801.734
179,1216.9979,805.57947,1176.8163,803.0236
180,1216.9214,806.8808,1176.2963,804.3122
181,1216.8445,808.1808,1175.7736,805.59955
182,1216.7671,809.4796,1175.2482,806.8859
183,1216.6893,810.7771,1174.7201,808.1712
184,1216.6113,812.0733,1174.1892,809.4553
185,1216.5328,813.3683,1173.6558,810.7384
186,1216.454,814.6619,1173.1195,812.0203
187,1216.3746,815.9542,1172.5807,813.30115
188,1216.295,817.2453,1172.0391,814.5809
189,1216.2151,818.53503,1171.4949,815.8595
190,1216.1346,819.8234,1170.948,817.13696
191,1216.0538,821.1105,1170.3983,818.4133
192,1215.9728,822.39624,1169.8461,819.6885
193,1215.8912,823.68066,1169.2911,820.9626
194,1215.8093,824.9637,1168.7335,822.2355
195,1215.727,826.24536,1168.1733,823.5072
196,1215.6444,827.5257,1167.6104,824.77783
197,1215.5614,828.8047,1167.0448,826.0473
198,1215.478,830.0822,1166.4766,827.31555
199,1215.3943,831.3584,1165.9056,828.5827
200,1215.31,832.63324,1165.3322,829.84863
201,1215.2256,833.9066,1164.756,831.11334
202,1215.1407,835.17865,1164.1772,832.37695
203,1215.0554,836.4492,1163.5957,833.63934
204,1214.9698,837.71844,1163.0117,834.9005
205,1214.8838,838.9862,1162.4249,836.1605
206,1214.7975,840.2525,1161.8357,837.4193
207,1214.7108,841.5174,1161.2437,838.6769
208,1214.6237,842.7808,1160.6492,839.9332
209,1214.5363,844.04285,1160.0519,841.18835
210,1214.4484,845.30334,1159.4521,842.44226
211,1214.3602,846.5624,1158.8497,843.69495
212,1214.2717,847.82,1158.2446,844.9464
213,1214.1827,849.0761,1157.6371,846.19666
214,1214.0935,850.33075,1157.0269,847.4456
215,1214.0039,851.58386,1156.414,848.69336
216,1213.9138,852.8356,1155.7986,849.9398
217,1213.8235,854.0857,1155.1805,851.1851
218,1213.7328,855.33435,1154.5599,852.4291
219,1213.6417,856.5814,1153.9368,853.67175
220,1213.5503,857.8271,1153.3109,854.9132
221,1213.4585,859.07117,1152.6826,856.1534
222,1213.3665,860.3137,1152.0518,857.39233
223,1213.2739,861.5547,1151.4182,858.6299
224,1213.181,862.7941,1150.7821,859.86615
225,1213.0879,864.03204,1150.1436,861.1012
226,1212.9943,865.2683,1149.5023,862.33484
227,1212.9004,866.5032,1148.8586,863.5674
228,1212.8062,867.73627,1148.2123,864.7984
229,1212.7115,868.96796,1147.5635,866.02826
230,1212.6166,870.19806,1146.9121,867.25684
231,1212.5212,871.4265,1146.2582,868.484
232,1212.4257,872.6534,1145.6017,869.70984
233,1212.3296,873.8786,1144.9426,870.9343
234,1212.2333,875.1023,1144.2811,872.15753
235,1212.1366,876.3243,1143.617,873.3794
236,1212.0396,877.54474,1142.9503,874.6
237,1211.9421,878.7635,1142.2812,875.81903
238,1211.8444,879.98065,1141.6096,877.03687
239,1211.7463,881.19617,1140.9354,878.25336
240,1211.648,882.41,1140.2587,879.4684
241,1211.5492,883.6223,1139.5795,880.6822
242,1211.4501,884.8328,1138.8978,881.89453
243,1211.3506,886.04175,1138.2136,883.1055
244,1211.2509,887.24896,1137.5269,884.3151
245,1211.1508,888.4545,1136.8376,885.5234
246,1211.0503,889.65845,1136.146,886.7302
247,1210.9495,890.86066,1135.4518,887.93567
248,1210.8484,892.06116,1134.7551,889.1397
249,1210.7468,893.25995,1134.0559,890.3424
250,1210.6451,894.4571,1133.3544,891.5437
251,1210.543,895.65247,1132.6501,892.74347
252,1210.4406,896.84625,1131.9436,893.942
253,1210.3376,898.03815,1131.2345,895.139
254,1210.2346,899.2284,1130.5231,896.3346
255,1210.1311,900.41693,1129.8091,897.52875
256,1210.0273,901.6037,1129.0927,898.7215
257,1209.9232,902.7888,1128.3737,899.91284
258,1209.8187,903.97205,1127.6523,901.10266
259,1209.714,905.1536,1126.9286,902.29114
260,1209.6089,906.3334,1126.2023,903.4781
261,1209.5034,907.5114,1125.4736,904.66364
262,1209.3977,908.68774,1124.7424,905.8478
263,1209.2916,909.8622,1124.0089,907.03033
264,1209.1853,911.0349,1123.273,908.21155
265,1209.0785,912.2059,1122.5345,909.39124
266,1208.9716,913.375,1121.7937,910.56946
267,1208.8641,914.54236,1121.0504,911.7462
268,1208.7565,915.7079,1120.3047,912.9215
269,1208.6484,916.8716,1119.5566,914.0952
270,1208.5402,918.03357,1118.8062,915.2675
271,1208.4315,919.19366,1118.0532,916.43835
272,1208.3225,920.3519,1117.2979,917.6076
273,1208.2133,921.5084,1116.5402,918.77545
274,1208.1036,922.6631,1115.7802,919.9417
275,1207.9938,923.81586,1115.0176,921.1065
276,1207.8835,924.96686,1114.2527,922.2698
277,1207.7731,926.1159,1113.4855,923.4315
278,1207.6622,927.2632,1112.7158,924.59174
279,1207.551,928.40857,1111.9437,925.7504
280,1207.4396,929.5522,1111.1693,926.90765
281,1207.3279,930.69385,1110.3926,928.0633
282,1207.2157,931.8336,1109.6134,929.21735
283,1207.1034,932.97156,1108.8319,930.3699
284,1206.9907,934.1076,1108.048,931.52094
285,1206.8777,935.24176,1107.2617,932.67035
286,1206.7644,936.374,1106.4731,933.8183
287,1206.6508,937.5044,1105.6823,934.9646
288,1206.5369,938.6329,1104.8889,936.10944
289,1206.4226,939.75946,1104.0934,937.2526
290,1206.3081,940.8841,1103.2954,938.3943
291,1206.1932,942.00684,1102.4951,939.5343
292,1206.0781,943.1276,1101.6924,940.6728
293,1205.9628,944.2465,1100.8875,941.8097
294,1205.847,945.36346,1100.0802,942.94507
295,1205.731,946.47845,1099.2705,944.07874
296,1205.6147,947.5916,1098.4586,945.2109
297,1205.498,948.7024,1097.6445,946.34106
298,1205.3812,949.8115,1096.828,947.4699
299,1205.2639,950.91876,1096.0092,948.5972
300,1205.1465,952.024,1095.188,949.7229
301,1205.0287,953.12726,1094.3646,950.8469
302,1204.9106,954.2285,1093.5388,951.9693
303,1204.7922,955.3278,1092.7108,953.0901
304,1204.6736,956.4251,1091.8804,954.20917
305,1204.5546,957.52045,1091.0477,955.32666
306,1204.4354,958.6137,1090.2129,956.4425
307,1204.3158,959.705,1089.3756,957.55664
308,1204.196,960.7943,1088.5361,958.6691
309,1204.0759,961.88153,1087.6943,959.7799
310,1203.9556,962.96674,1086.8503,960.88904
311,1203.8348,964.04987,1086.004,961.99646
312,1203.7139,965.1326,1085.1558,963.1039
313,1203.5927,966.21204,1084.3049,964.20825
314,1203.4712,967.28937,1083.4519,965.3109
315,1203.3494,968.36475,1082.5966,966.412
316,1203.2273,969.43805,1081.739,967.51135
317,1203.105,970.5093,1080.8792,968.60895
318,1202.9823,971.5786,1080.0171,969.705
319,1202.8594,972.6458,1079.1528,970.7994
320,1202.7362,973.711,1078.2863,971.892
321,1202.6127,974.7738,1077.4177,972.98267
322,1202.4889,975.83484,1076.5468,974.07184
323,1202.3649,976.8938,1075.6736,975.15936
324,1202.2406,977.9507,1074.7983,976.2451
325,1202.1161,979.0055,1073.9207,977.3292
326,1201.9912,980.0582,1073.041,978.41156
327,1201.8661,981.1088,1072.159,979.49207
328,1201.7407,982.1575,1071.2745,980.5711
329,1201.6151,983.2039,1070.3882,981.64825
330,1201.4891,984.2484,1069.4995,982.72375
331,1201.363,985.29095,1068.609,983.7977
332,1201.2366,986.3313,1067.7157,984.8698
333,1201.1099,987.369,1066.8204,985.9397
334,1200.9825,988.4054,1065.9236,987.0086
335,1200.8547,989.4404,1065.0255,988.0765
336,1200.7261,990.474,1064.1263,989.1433
337,1200.5968,991.50616,1063.2261,990.2092
338,1200.4668,992.5374,1062.3243,991.27454
339,1200.336,993.567,1061.4216,992.3386
340,1200.2047,994.5953,1060.5177,993.40173
341,1200.0725,995.6222,1059.6127,994.4639
342,1199.9398,996.64777,1058.7065,995.52515
343,1199.8063,997.67194,1057.7991,996.5854
344,1199.6721,998.6947,1056.8906,997.64465
345,1199.5372,999.7162,1055.9808,998.703
346,1199.4016,1000.7363,1055.0701,999.7603
347,1199.2653,1001.75507,1054.1581,1000.8167
348,1199.1283,1002.7724,1053.2449,1001.87213
349,1198.9906,1003.7884,1052.3306,1002.9266
350,1198.8523,1004.80304,1051.4152,1003.9801
351,1198.7133,1005.8162,1050.4985,1005.03253
352,1198.5735,1006.8281,1049.5808,1006.0841
353,1198.4329,1007.8388,1048.6614,1007.1348
354,1198.2917,1008.8479,1047.7412,1008.1844
355,1198.1499,1009.8557,1046.82,1009.23303
356,1198.0073,1010.86206,1045.8975,1010.28064
357,1197.8641,1011.86707,1044.9739,1011.3273
358,1197.7202,1012.87067,1044.0491,1012.3729
359,1197.5756,1013.8729,1043.1232,1013.41766
360,1197.4302,1014.8738,1042.1962,1014.46136
361,1197.2842,1015.87317,1041.2678,1015.504
362,1197.1375,1016.8713,1040.3385,1016.5458
363,1196.9901,1017.868,1039.408,1017.58655
364,1196.8419,1018.8632,1038.4763,1018.6263
365,1196.6932,1019.8571,1037.5435,1019.66504
366,1196.5437,1020.8496,1036.6095,1020.7028
367,1196.3936,1021.8407,1035.6743,1021.73956
368,1196.2427,1022.83044,1034.738,1022.7754
369,1196.0911,1023.81866,1033.8005,1023.8101
370,1195.9388,1024.8057,1032.862,1024.8439
371,1195.7859,1025.7911,1031.9222,1025.8767
372,1195.6323,1026.7751,1030.9814,1026.9084
373,1195.4779,1027.7578,1030.0394,1027.9392
374,1195.3229,1028.7391,1029.0962,1028.969
375,1195.1672,1029.719,1028.1519,1029.9978
376,1195.0109,1030.6975,1027.2064,1031.0256
377,1194.8538,1031.6746,1026.2598,1032.0524
378,1194.6959,1032.6501,1025.3121,1033.0781
379,1194.5375,1033.6244,1024.3632,1034.1029
380,1194.3783,1034.5972,1023.41315,1035.1266
381,1194.2184,1035.5686,1022.462,1036.1493
382,1194.0579,1036.5386,1021.5097,1037.171
383,1193.8966,1037.5071,1020.5562,1038.1918
384,1193.7346,1038.4741,1019.6016,1039.2114
385,1193.572,1039.4398,1018.6459,1040.23
386,1193.4087,1040.4042,1017.689,1041.2477
387,1193.2446,1041.367,1016.731,1042.2643
388,1193.08,1042.3285,1015.77185,1043.2799
389,1192.9146,1043.2883,1014.8116,1044.2944
390,1192.7485,1044.247,1013.85016,1045.308
391,1192.5817,1045.204,1012.8876,1046.3204
392,1192.4142,1046.1598,1011.92395,1047.332
393,1192.2461,1047.114,1010.9591,1048.3424
394,1192.0771,1048.0668,1009.99316,1049.3518
395,1191.9076,1049.0182,1009.02606,1050.3602
396,1191.7373,1049.9681,1008.0578,1051.3677
397,1191.5664,1050.9166,1007.0885,1052.3739
398,1191.3948,1051.8636,1006.118,1053.3793
399,1191.2224,1052.8093,1005.14636,1054.3835
400,1191.0494,1053.7534,1004.1736,1055.3867
401,1190.8756,1054.6962,1003.1997,1056.3889
402,1190.7013,1055.6378,1002.2247,1057.3905
403,1190.5261,1056.5776,1001.24854,1058.3906
404,1190.3503,1057.5161,1000.2713,1059.3898
405,1190.1738,1058.453,999.29285,1060.3878
406,1189.9966,1059.3884,998.31335,1061.3848
407,1189.8187,1060.3225,997.33276,1062.3806
408,1189.6401,1061.255,996.35095,1063.3755
409,1189.4608,1062.1862,995.36804,1064.3694
410,1189.2808,1063.1158,994.38403,1065.362
411,1189.1001,1064.044,993.3989,1066.3539
412,1188.9187,1064.9707,992.4126,1067.3445
413,1188.7367,1065.896,991.4253,1068.3341
414,1188.5538,1066.8198,990.4367,1069.3226
415,1188.3704,1067.7421,989.44714,1070.31
416,1188.1863,1068.663,988.4564,1071.2966
417,1188.0013,1069.5823,987.46454,1072.282
418,1187.8158,1070.5002,986.47156,1073.2662
419,1187.6295,1071.4166,985.4775,1074.2494
420,1187.4425,1072.3317,984.48224,1075.2316
421,1187.2549,1073.2451,983.48596,1076.2126
422,1187.0664,1074.1571,982.48846,1077.1927
423,1186.8773,1075.0676,981.48987,1078.1716
424,1186.6876,1075.9767,980.49023,1079.1495
425,1186.4971,1076.8843,979.48944,1080.1263
426,1186.3059,1077.7903,978.48755,1081.102
427,1186.114,1078.695,977.48456,1082.0767
428,1185.9214,1079.598,976.48035,1083.0503
429,1185.7281,1080.4996,975.4751,1084.0227
430,1185.5342,1081.3998,974.4688,1084.9941
431,1185.3395,1082.2985,973.46136,1085.9645
432,1185.144,1083.1957,972.45276,1086.9337
433,1184.9479,1084.0913,971.44305,1087.9019
434,1184.7511,1084.9855,970.43225,1088.8688
435,1184.5536,1085.878,969.4204,1089.8347
436,1184.3553,1086.7693,968.4074,1090.7996
437,1184.1564,1087.659,967.3933,1091.7634
438,1183.9568,1088.5471,966.37805,1092.7261
439,1183.7563,1089.4338,965.36176,1093.6877
440,1183.5553,1090.3191,964.34436,1094.6482
441,1183.3536,1091.2026,963.3258,1095.6075
442,1183.1511,1092.0848,962.3062,1096.5659
443,1182.9479,1092.9655,961.2854,1097.5231
444,1182.744,1093.8446,960.2636,1098.4791
445,1182.5394,1094.7223,959.2407,1099.4341
446,1182.3341,1095.5984,958.2167,1100.388
447,1182.128,1096.473,957.1915,1101.3407
448,1181.9214,1097.3462,956.16534,1102.2924
449,1181.7139,1098.2178,955.138,1103.2429
450,1181.5057,1099.0878,954.1096,1104.1924
451,1181.2969,1099.9564,953.0801,1105.1406
452,1181.0873,1100.8234,952.0495,1106.0878
453,1180.8771,1101.689,951.01776,1107.0339
454,1180.666,1102.553,949.985,1107.9789
455,1180.4543,1103.4154,948.95105,1108.9227
456,1180.2418,1104.2764,947.91614,1109.8654
457,1180.0287,1105.1359,946.88007,1110.807
458,1179.8148,1105.9937,945.8429,1111.7476
459,1179.6002,1106.8501,944.8046,1112.6868
460,1179.385,1107.7048,943.76526,1113.625
461,1179.169,1108.5582,942.72485,1114.5621
462,1178.9521,1109.4099,941.68335,1115.498
463,1178.7347,1110.2603,940.64075,1116.4329
464,1178.5166,1111.1089,939.59705,1117.3666
465,1178.2977,1111.9562,938.55225,1118.2991
466,1178.0781,1112.8019,937.5064,1119.2306
467,1177.8578,1113.6459,936.4595,1120.1608
468,1177.6367,1114.4884,935.4115,1121.0898
469,1177.4149,1115.3295,934.3623,1122.0178
470,1177.1924,1116.169,933.31213,1122.9447
471,1176.9694,1117.0076,932.26117,1123.8711
472,1176.7454,1117.8439,931.20886,1124.7957
473,1176.5208,1118.6787,930.1554,1125.719
474,1176.2954,1119.5121,929.1009,1126.6412
475,1176.0692,1120.3439,928.04535,1127.5624
476,1175.8424,1121.1741,926.98865,1128.4823
477,1175.6149,1122.0027,925.9309,1129.4011
478,1175.3866,1122.8298,924.8722,1130.3187
479,1175.1576,1123.6554,923.81226,1131.2352
480,1174.9279,1124.4794,922.75134,1132.1505
481,1174.6975,1125.3019,921.6893,1133.0647
482,1174.4663,1126.1227,920.6262,1133.9778
483,1174.2344,1126.942,919.5621,1134.8895
484,1174.0017,1127.7598,918.4968,1135.8002
485,1173.7684,1128.576,917.43054,1136.7097
486,1173.5343,1129.3906,916.36316,1137.618
487,1173.2996,1130.2037,915.2947,1138.5251
488,1173.064,1131.0153,914.2252,1139.4312
489,1172.8278,1131.8252,913.15466,1140.3359
490,1172.5907,1132.6335,912.083,1141.2395
491,1172.353,1133.4403,911.0103,1142.142
492,1172.1145,1134.2456,909.9365,1143.0432
493,1171.8754,1135.0493,908.8617,1143.9434
494,1171.6355,1135.8513,907.7859,1144.8423
495,1171.3948,1136.6519,906.70886,1145.74
496,1171.1534,1137.4509,905.63086,1146.6365
497,1170.9113,1138.2482,904.55176,1147.5317
498,1170.6685,1139.0441,903.4717,1148.426
499,1170.4248,1139.8381,902.3905,1149.3188
500,1170.1805,1140.6309,901.3082,1150.2107
501,1169.9355,1141.4219,900.225,1151.1012
502,1169.6897,1142.2114,899.1406,1151.9907
503,1169.4431,1142.9993,898.05524,1152.8789
504,1169.1959,1143.7856,896.96875,1153.7659
505,1168.9479,1144.5703,895.8812,1154.6516
506,1168.6992,1145.3534,894.7927,1155.5361
507,1168.4497,1146.1349,893.7031,1156.4196
508,1168.1996,1146.9149,892.6125,1157.3018
509,1167.9486,1147.6932,891.52075,1158.1826
510,1167.6969,1148.47,890.428,1159.0624
511,1167.4446,1149.2452,889.33417,1159.941
512,1167.1914,1150.0188,888.2394,1160.8184
513,1166.9375,1150.7908,887.1435,1161.6945
514,1166.6829,1151.5612,886.0466,1162.5693
515,1166.4275,1152.33,884.9486,1163.443
516,1166.1714,1153.0972,883.84955,1164.3154
517,1165.9146,1153.8628,882.7496,1165.1866
518,1165.657,1154.6267,881.64844,1166.0566
519,1165.3987,1155.3892,880.5464,1166.9255
520,1165.1395,1156.1499,879.44324,1167.793
521,1164.8798,1156.9092,878.3389,1168.6594
522,1164.6193,1157.6666,877.23376,1169.5244
523,1164.3579,1158.4227,876.1275,1170.3883
524,1164.096,1159.177,875.02014,1171.251
525,1163.8331,1159.9298,873.91187,1172.1123
526,1163.5696,1160.681,872.8025,1172.9725
527,1163.3054,1161.4305,871.6921,1173.8315
528,1163.0404,1162.1785,870.58057,1174.6892
529,1162.7747,1162.9247,869.46814,1175.5457
530,1162.5082,1163.6694,868.35474,1176.4009
531,1162.241,1164.4126,867.2401,1177.2549
532,1161.9729,1165.154,866.12463,1178.1075
533,1161.7042,1165.8938,865.00806,1178.959
534,1161.4348,1166.6321,863.89044,1179.8092
535,1161.1646,1167.3687,862.77185,1180.6582
536,1160.8936,1168.1036,861.6522,1181.5059
537,1160.622,1168.837,860.5316,1182.3523
538,1160.3495,1169.5687,859.4099,1183.1975
539,1160.0763,1170.2988,858.28723,1184.0414
540,1159.8024,1171.0273,857.1636,1184.8842
541,1159.5277,1171.7543,856.0388,1185.7256
542,1159.2523,1172.4814,854.91235,1186.568
543,1158.9761,1173.2052,853.78564,1187.407
544,1158.6992,1173.9272,852.65784,1188.2446
545,1158.4215,1174.6477,851.52905,1189.081
546,1158.1431,1175.3666,850.39923,1189.9163
547,1157.864,1176.0837,849.2684,1190.7502
548,1157.5841,1176.7993,848.1365,1191.5829
549,1157.3035,1177.5132,847.00366,1192.4143
550,1157.0221,1178.2256,845.8699,1193.2445
551,1156.7399,1178.9363,844.7349,1194.0734
552,1156.457,1179.6453,843.5991,1194.9009
553,1156.1733,1180.3527,842.46216,1195.7272
554,1155.889,1181.0583,841.32434,1196.5521
555,1155.6039,1181.7626,840.18555,1197.376
556,1155.318,1182.465,839.0456,1198.1982
557,1155.0314,1183.1659,837.90466,1199.0195
558,1154.744,1183.8651,836.7628,1199.8395
559,1154.4559,1184.5627,835.62,1200.658
560,1154.167,1185.2585,834.4761,1201.4752
561,1153.8774,1185.953,833.3313,1202.2914
562,1153.587,1186.6458,832.1853,1203.1062
563,1153.2959,1187.3367,831.03845,1203.9196
564,1153.004,1188.0261,829.8906,1204.7317
565,1152.7114,1188.7137,828.74176,1205.5425
566,1152.4181,1189.3999,827.59204,1206.352
567,1152.124,1190.0844,826.44116,1207.1604
568,1151.8292,1190.7672,825.2893,1207.9673
569,1151.5336,1191.4484,824.1366,1208.7731
570,1151.2373,1192.1277,822.9828,1209.5773
571,1150.9402,1192.8057,821.828,1210.3804
572,1150.6423,1193.4818,820.67224,1211.182
573,1150.3438,1194.1565,819.5155,1211.9825
574,1150.0444,1194.8293,818.3578,1212.7816
575,1149.7444,1195.5005,817.1991,1213.5793
576,1149.4436,1196.1702,816.03955,1214.3759
577,1149.142,1196.8381,814.87885,1215.1711
578,1148.8396,1197.5044,813.71716,1215.965
579,1148.5366,1198.1691,812.55457,1216.7574
580,1148.2328,1198.8322,811.391,1217.5488
581,1147.9282,1199.4934,810.2265,1218.3387
582,1147.6229,1200.1531,809.061,1219.1272
583,1147.3169,1200.811,807.8944,1219.9146
584,1147.0101,1201.4675,806.727,1220.7004
585,1146.7026,1202.1222,805.5586,1221.4851
586,1146.3943,1202.7753,804.3892,1222.2683
587,1146.0853,1203.4266,803.2188,1223.0503
588,1145.7755,1204.0764,802.0475,1223.8309
589,1145.4651,1204.7245,800.8752,1224.6102
590,1145.1538,1205.3708,799.7019,1225.3882
591,1144.8418,1206.0156,798.5278,1226.1648
592,1144.529,1206.6588,797.35254,1226.9402
593,1144.2156,1207.3002,796.17645,1227.7141
594,1143.9014,1207.94,794.9994,1228.4867
595,1143.5864,1208.5781,793.8213,1229.258
596,1143.2708,1209.2146,792.64233,1230.0281
597,1142.9543,1209.8494,791.4624,1230.7966
598,1142.6371,1210.4824,790.28143,1231.5638
599,1142.3192,1211.1139,789.0996,1232.3297
600,1142.0005,1211.7437,787.9168,1233.0944
601,1141.6812,1212.3717,786.73303,1233.8574
602,1141.361,1212.9982,785.54834,1234.6193
603,1141.0402,1213.623,784.36273,1235.3799
604,1140.7185,1214.2462,783.17615,1236.139
605,1140.3961,1214.8676,781.9886,1236.8969
606,1140.073,1215.4873,780.80005,1237.6532
607,1139.7493,1216.1055,779.6106,1238.4083
608,1139.4247,1216.7219,778.42035,1239.162
609,1139.0994,1217.3367,777.229,1239.9144
610,1138.7733,1217.9498,776.03674,1240.6655
611,1138.4465,1218.5612,774.8435,1241.415
612,1138.119,1219.171,773.6495,1242.1633
613,1137.7909,1219.779,772.45447,1242.9102
614,1137.4619,1220.3829,771.25793,1243.653
615,1137.1323,1220.9875,770.06104,1244.3971
616,1136.8019,1221.5906,768.86316,1245.1398
617,1136.4707,1222.1919,767.6644,1245.8811
618,1136.1388,1222.7914,766.4647,1246.621
619,1135.8062,1223.3894,765.2641,1247.3596
620,1135.4729,1223.9856,764.0625,1248.0967
621,1135.1388,1224.5803,762.86005,1248.8326
622,1134.804,1225.1732,761.6566,1249.5671
623,1134.4685,1225.7645,760.45233,1250.3002
624,1134.1322,1226.3542,759.2471,1251.032
625,1133.7953,1226.9423,758.04095,1251.7625
626,1133.4575,1227.5286,756.83386,1252.4915
627,1133.1191,1228.1133,755.62585,1253.2191
628,1132.78,1228.6964,754.4169,1253.9456
629,1132.4402,1229.2778,753.20715,1254.6707
630,1132.0994,1229.8561,751.99634,1255.3925
631,1131.758,1230.4338,750.78467,1256.1144
632,1131.416,1231.01,749.572,1256.835
633,1131.0732,1231.5844,748.35864,1257.5541
634,1130.7299,1232.1571,747.1442,1258.2719
635,1130.3856,1232.7283,745.92883,1258.9882
636,1130.0408,1233.2976,744.71265,1259.7031
637,1129.6951,1233.8652,743.4955,1260.4166
638,1129.3488,1234.4313,742.27734,1261.1287
639,1129.0017,1234.9955,741.05835,1261.8392
640,1128.6539,1235.5579,739.83856,1262.5483
641,1128.3054,1236.1187,738.6177,1263.256
642,1127.9563,1236.6787,737.3968,1263.9633
643,1127.6063,1237.2363,736.1743,1264.6683
644,1127.2557,1237.7921,734.9509,1265.372
645,1126.9044,1238.3463,733.7267,1266.0741
646,1126.5524,1238.8988,732.50146,1266.7749
647,1126.1997,1239.4497,731.2754,1267.4744
648,1125.8462,1239.9988,730.04834,1268.1722
649,1125.4921,1240.5461,728.82043,1268.8687
650,1125.1373,1241.0918,727.5916,1269.5637
651,1124.7817,1241.6367,726.36255,1270.2583
652,1124.4255,1242.1793,725.13196,1270.9507
653,1124.0686,1242.7201,723.9006,1271.6416
654,1123.7109,1243.2592,722.6682,1272.3312
655,1123.3527,1243.7966,721.43494,1273.0192
656,1122.9935,1244.3324,720.20074,1273.7059
657,1122.6338,1244.8665,718.96655,1274.3911
658,1122.2734,1245.3988,717.73083,1275.075
659,1121.9124,1245.9297,716.4942,1275.7576
660,1121.5505,1246.459,715.2566,1276.4388
661,1121.1881,1246.9869,714.0182,1277.119
662,1120.8248,1247.5116,712.7793,1277.7959
663,1120.4609,1248.0358,711.53973,1278.4728
664,1120.0964,1248.558,710.2981,1279.148
665,1119.7312,1249.0785,709.0564,1279.8217
666,1119.3652,1249.5973,707.8138,1280.4939
667,1118.9976,1250.1123,706.56903,1281.1624
668,1118.6268,1250.6207,705.3215,1281.8241
669,1118.2533,1251.1227,704.0708,1282.4791
670,1117.8767,1251.6182,702.8172,1283.1274
671,1117.4973,1252.1072,701.5608,1283.7692
672,1117.115,1252.5895,700.30145,1284.4039
673,1116.7299,1253.0653,699.0393,1285.032
674,1116.3419,1253.5344,697.77435,1285.6531
675,1115.9509,1253.9978,696.50635,1286.2683
676,1115.5571,1254.4541,695.2358,1286.8762
677,1115.1606,1254.9039,693.96265,1287.4772
678,1114.7614,1255.347,692.68677,1288.0713
679,1114.3593,1255.7837,691.4083,1288.6586
680,1113.9543,1256.2136,690.12726,1289.2389
681,1113.5468,1256.637,688.8436,1289.8124
682,1113.1365,1257.0537,687.55774,1290.3788
683,1112.7234,1257.4636,686.2691,1290.9382
684,1112.3076,1257.8672,684.97815,1291.491
685,1111.8892,1258.2639,683.6848,1292.0364
686,1111.468,1258.6539,682.38916,1292.5748
687,1111.0442,1259.0374,681.0912,1293.1063
688,1110.6177,1259.4141,679.791,1293.6306
689,1110.1886,1259.784,678.4885,1294.148
690,1109.757,1260.1473,677.1839,1294.6581
691,1109.3226,1260.5039,675.8771,1295.1611
692,1108.8857,1260.8536,674.5682,1295.657
693,1108.4463,1261.1967,673.25726,1296.1455
694,1108.0044,1261.533,671.9443,1296.627
695,1107.5598,1261.8624,670.62933,1297.1013
696,1107.1125,1262.1857,669.3121,1297.5688
697,1106.663,1262.5018,667.9932,1298.0287
698,1106.2109,1262.8112,666.67255,1298.4813
699,1105.7563,1263.1135,665.35,1298.9265
700,1105.2993,1263.4094,664.02563,1299.3646
701,1104.84,1263.6984,662.6995,1299.7954
702,1104.378,1263.9805,661.3717,1300.2188
703,1103.9138,1264.2557,660.04224,1300.6348
704,1103.4473,1264.5244,658.7112,1301.0435
705,1102.9783,1264.7859,657.37854,1301.4446
706,1102.5068,1265.0408,656.0444,1301.8385
707,1102.0332,1265.2888,654.7086,1302.2249
708,1101.5571,1265.53,653.3714,1302.604
709,1101.0789,1265.7644,652.03296,1302.9755
710,1100.5981,1265.9918,650.693,1303.3396
711,1100.1154,1266.2125,649.35175,1303.696
712,1099.6301,1266.4263,648.0091,1304.0452
713,1099.1428,1266.633,646.6653,1304.3866
714,1098.6532,1266.8331,645.3203,1304.7206
715,1098.1614,1267.0262,643.97406,1305.047
716,1097.6674,1267.2125,642.6268,1305.3658
717,1097.1713,1267.3918,641.2784,1305.677
718,1096.673,1267.5645,639.92896,1305.9807
719,1096.1726,1267.73,638.5786,1306.2767
720,1095.6699,1267.8888,637.22723,1306.5652
721,1095.1653,1268.0405,635.87494,1306.846
722,1094.6586,1268.1855,634.5218,1307.119
723,1094.1498,1268.3235,633.1678,1307.3843
724,1093.6389,1268.4559,631.8117,1307.6436
725,1093.126,1268.5803,630.4562,1307.8938
726,1092.6111,1268.6978,629.0999,1308.1362
727,1092.0942,1268.8083,627.7429,1308.371
728,1091.5753,1268.912,626.3853,1308.5979
729,1091.0546,1269.0088,625.0272,1308.8173
730,1090.5319,1269.0986,623.66864,1309.0287
731,1090.0072,1269.1816,622.30945,1309.2324
732,1089.4806,1269.2579,620.94977,1309.4285
733,1088.9521,1269.327,619.58984,1309.6166
734,1088.4219,1269.3893,618.2294,1309.7969
735,1087.8896,1269.4448,616.86865,1309.9695
736,1087.3557,1269.4933,615.50775,1310.1343
737,1086.8198,1269.5349,614.14655,1310.291
738,1086.2822,1269.5697,612.78534,1310.4401
739,1085.7429,1269.5977,611.42377,1310.5813
740,1085.2017,1269.6185,610.06213,1310.7146
741,1084.6588,1269.6327,608.7005,1310.84
742,1084.1143,1269.6399,607.33887,1310.9575
743,1083.568,1269.6403,605.9772,1311.0671
744,1083.0199,1269.6337,604.61554,1311.1688
745,1082.4703,1269.6202,603.2541,1311.2626
746,1081.9191,1269.6,601.8928,1311.3485
747,1081.3661,1269.5729,600.5316,1311.4265
748,1080.8116,1269.5387,599.1731,1311.4961
749,1080.2556,1269.4978,597.81287,1311.5581
750,1079.6979,1269.4501,596.45294,1311.6122
751,1079.1387,1269.3955,595.0935,1311.6583
752,1078.578,1269.334,593.7345,1311.6963
753,1078.0156,1269.2659,592.3759,1311.7266
754,1077.4519,1269.1907,591.0179,1311.7487
755,1076.8867,1269.1086,589.6606,1311.7627
756,1076.3201,1269.02,588.3037,1311.769
757,1075.752,1268.9244,586.9477,1311.7671
758,1075.1824,1268.8221,585.5923,1311.7573
759,1074.6115,1268.7128,584.23773,1311.7393
760,1074.0391,1268.5968,582.8839,1311.7134
761,1073.4653,1268.474,581.53107,1311.6793
762,1072.8904,1268.3445,580.1791,1311.6375
763,1072.3141,1268.2081,578.82776,1311.5874
764,1071.7365,1268.065,577.47784,1311.5293
765,1071.1575,1267.915,576.1289,1311.4631
766,1070.5773,1267.7583,574.7809,1311.3889
767,1069.9958,1267.5951,573.434,1311.3068
768,1069.4132,1267.4248,572.0885,1311.2164
769,1068.8293,1267.2479,570.74414,1311.118
770,1068.2443,1267.0643,569.40094,1311.0115
771,1067.6581,1266.874,568.059,1310.8971
772,1067.0707,1266.677,566.71857,1310.7747
773,1066.4822,1266.4731,565.3815,1310.6437
774,1065.8926,1266.2627,564.0442,1310.5049
775,1065.302,1266.0457,562.7082,1310.3582
776,1064.7102,1265.8219,561.3739,1310.2034
777,1064.1174,1265.5916,560.0413,1310.0403
778,1063.5236,1265.3544,558.7103,1309.8693
779,1062.9287,1265.1108,557.38104,1309.6903
780,1062.333,1264.8605,556.05334,1309.503
781,1061.7361,1264.6035,554.7276,1309.3079
782,1061.1384,1264.34,553.4037,1309.1045
783,1060.5398,1264.07,552.0818,1308.8933
784,1059.9402,1263.7932,550.76166,1308.6738
785,1059.3397,1263.51,549.44354,1308.4463
786,1058.7384,1263.2203,548.12744,1308.2108
787,1058.1362,1262.924,546.81354,1307.967
788,1057.5332,1262.6212,545.50165,1307.7156
789,1056.9294,1262.3119,544.1921,1307.4558
790,1056.3248,1261.9961,542.8846,1307.1881
791,1055.7195,1261.6738,541.57935,1306.9124
792,1055.1134,1261.3451,540.2765,1306.6287
793,1054.5066,1261.0099,538.976,1306.3368
794,1053.8988,1260.6652,537.6776,1306.0332
795,1053.2905,1260.3168,536.382,1305.725
796,1052.6816,1259.9619,535.08887,1305.4084
797,1052.072,1259.6006,533.79816,1305.0841
798,1051.4618,1259.2329,532.51025,1304.7517
799,1050.851,1258.8589,531.22504,1304.4111
800,1050.2396,1258.4784,529.9423,1304.0627
801,1049.6277,1258.0917,528.6624,1303.7062
802,1049.0151,1257.6986,527.3854,1303.3418
803,1048.4021,1257.2991,526.111,1302.9691
804,1047.7886,1256.8933,524.8398,1302.5886
805,1047.1746,1256.4813,523.5714,1302.2002
806,1046.5599,1256.063,522.3059,1301.8036
807,1045.9451,1255.6382,521.04346,1301.399
808,1045.3296,1255.2073,519.7843,1300.9865
809,1044.7139,1254.7703,518.528,1300.566
810,1044.0977,1254.3269,517.2751,1300.1377
811,1043.4811,1253.8774,516.0252,1299.7013
812,1042.8643,1253.4215,514.77875,1299.2568
813,1042.2471,1252.9597,513.5356,1298.8047
814,1041.6295,1252.4917,512.2957,1298.3445
815,1041.0117,1252.0175,511.05933,1297.8763
816,1040.3936,1251.537,509.82526,1297.4001
817,1039.7753,1251.0505,508.59564,1296.9163
818,1039.1566,1250.5581,507.3695,1296.4246
819,1038.538,1250.0596,506.1471,1295.9249
820,1037.919,1249.5549,504.92828,1295.4175
821,1037.2999,1249.0444,503.71307,1294.9022
822,1036.6807,1248.5277,502.5017,1294.3789
823,1036.0613,1248.0052,501.294,1293.8481
824,1035.4418,1247.4767,500.09015,1293.3093
825,1034.8223,1246.9421,498.89032,1292.7627
826,1034.2026,1246.4017,497.69427,1292.2084
827,1033.583,1245.8555,496.50214,1291.6464
828,1032.9634,1245.3032,495.31403,1291.0764
829,1032.3436,1244.7451,494.13,1290.499
830,1031.724,1244.1812,492.95013,1289.9135
831,1031.1044,1243.6115,491.77423,1289.3206
832,1030.4849,1243.0359,490.60266,1288.72
833,1029.8652,1242.4546,489.43524,1288.1115
834,1029.2458,1241.8674,488.2721,1287.4955
835,1028.6267,1241.2747,487.11334,1286.8718
836,1028.0074,1240.676,485.95905,1286.2405
837,1027.3885,1240.0718,484.80896,1285.6016
838,1026.7697,1239.4619,483.66345,1284.9551
839,1026.1511,1238.846,482.52393,1284.3003
840,1025.5328,1238.2247,481.38782,1283.6387
841,1024.9147,1237.5978,480.2561,1282.9695
842,1024.2969,1236.9655,479.12903,1282.2927
843,1023.6792,1236.3274,478.00665,1281.6084
844,1023.06195,1235.6838,476.88904,1280.9167
845,1022.445,1235.0349,475.7763,1280.2177
846,1021.82837,1234.3801,474.6684,1279.5109
847,1021.21216,1233.7203,473.56525,1278.797
848,1020.59625,1233.0547,472.46698,1278.0754
849,1019.98083,1232.3839,471.37384,1277.3467
850,1019.3658,1231.7076,470.2857,1276.6105
851,1018.75116,1231.026,469.20245,1275.867
852,1018.1371,1230.3391,468.1245,1275.1162
853,1017.5234,1229.6467,467.05157,1274.358
854,1016.9103,1228.9491,465.98376,1273.5928
855,1016.2976,1228.2462,464.92126,1272.8201
856,1015.68555,1227.5382,463.86407,1272.0404
857,1015.0741,1226.8248,462.81238,1271.2534
858,1014.46313,1226.1063,461.76587,1270.4592
859,1013.8528,1225.3826,460.72467,1269.658
860,1013.2431,1224.6537,459.68896,1268.8494
861,1012.63403,1223.9197,458.65887,1268.0338
862,1012.0257,1223.1808,457.63428,1267.2114
863,1011.41797,1222.4365,456.6153,1266.3816
864,1010.811,1221.6875,455.60193,1265.545
865,1010.2042,1220.9316,454.5949,1264.6995
866,1009.5987,1220.1724,453.59296,1263.8486
867,1008.9939,1219.4081,452.59674,1262.9908
868,1008.38983,1218.6388,451.6062,1262.1261
869,1007.7866,1217.8646,450.6217,1261.2545
870,1007.18414,1217.0856,449.64294,1260.3761
871,1006.5826,1216.3018,448.67017,1259.4907
872,1005.98193,1215.513,447.70337,1258.5986
873,1005.382,1214.7194,446.7423,1257.6997
874,1004.7831,1213.921,445.7876,1256.794
875,1004.185,1213.1179,444.8388,1255.8816
876,1003.58795,1212.31,443.8963,1254.9625
877,1002.9919,1211.4976,442.95984,1254.0367
878,1002.39667,1210.6804,442.02954,1253.1044
879,1001.8025,1209.8585,441.10553,1252.1653
880,1001.2093,1209.032,440.1878,1251.2197
881,1000.6172,1208.201,439.27637,1250.2676
882,1000.0261,1207.3654,438.3714,1249.3088
883,999.43616,1206.5253,437.47278,1248.3438
884,998.84717,1205.6805,436.5807,1247.3721
885,998.2594,1204.8314,435.6949,1246.3939
886,997.6727,1203.9779,434.8158,1245.4095
887,997.0872,1203.1199,433.94318,1244.4187
888,996.5028,1202.2574,433.0771,1243.4215
889,995.9197,1201.3907,432.2177,1242.4182
890,995.33765,1200.5198,431.365,1241.4084
891,994.75696,1199.6443,430.51898,1240.3925
892,994.17737,1198.7646,429.6798,1239.3702
893,993.5996,1197.8835,428.84784,1238.3455
894,993.0227,1196.9958,428.0221,1237.3115
895,992.4471,1196.1039,427.2033,1236.2714
896,991.8728,1195.2078,426.3916,1235.2252
897,991.29974,1194.3075,425.5865,1234.173
898,990.72815,1193.4033,424.78864,1233.1149
899,990.15796,1192.4951,423.99756,1232.0509
900,989.58905,1191.5828,423.21362,1230.981
901,989.02167,1190.6666,422.43683,1229.9054
902,988.4556,1189.7463,421.66693,1228.8239
903,987.8911,1188.8223,420.90436,1227.7366
904,987.32806,1187.8943,420.14886,1226.6436
905,986.7664,1186.9624,419.40057,1225.5448
906,986.20636,1186.0269,418.65973,1224.4404
907,985.64777,1185.0874,417.92584,1223.3304
908,985.0907,1184.1443,417.1994,1222.215
909,984.5353,1183.1975,416.4803,1221.094
910,983.9813,1182.2468,415.7685,1219.9674
911,983.4291,1181.2926,415.06415,1218.8354
912,982.87836,1180.3347,414.3672,1217.698
913,982.32935,1179.3734,413.6778,1216.5552
914,981.7819,1178.4084,412.9958,1215.4072
915,981.23615,1177.4401,412.32135,1214.2539
916,980.69214,1176.468,411.65442,1213.0952
917,980.1498,1175.4926,410.99512,1211.9314
918,979.60913,1174.5138,410.3435,1210.7625
919,979.0702,1173.5315,409.69934,1209.5883
920,978.5332,1172.5453,409.06567,1208.4082
921,977.9979,1171.5564,408.4372,1207.224
922,977.46436,1170.5641,407.8166,1206.0347
923,976.9326,1169.5687,407.20367,1204.8406
924,976.4026,1168.5701,406.59857,1203.6415
925,975.8746,1167.5681,406.00146,1202.4375
926,975.3483,1166.5631,405.41205,1201.2289
927,974.824,1165.5549,404.83044,1200.0154
928,974.30145,1164.5438,404.25696,1198.7972
929,973.7809,1163.5294,403.69122,1197.5742
930,973.26227,1162.5123,403.13354,1196.3469
931,972.7456,1161.492,402.58386,1195.1147
932,972.23083,1160.4688,402.042,1193.878
933,971.71814,1159.4426,401.50842,1192.637
934,971.2073,1158.4137,400.9828,1191.3914
935,970.6985,1157.382,400.4652,1190.1416
936,970.1918,1156.3473,399.95575,1188.8872
937,969.68713,1155.3098,399.45453,1187.6285
938,969.1845,1154.2698,398.96136,1186.3657
939,968.6839,1153.2269,398.4762,1185.0986
940,968.1854,1152.1814,397.9995,1183.8274
941,967.6891,1151.1334,397.53082,1182.5522
942,967.19543,1150.0833,397.0741,1181.2734
943,966.7034,1149.0302,396.6225,1179.9901
944,966.2135,1147.9745,396.17902,1178.7029
945,965.7259,1146.9163,395.7442,1177.4117
946,965.24036,1145.8557,395.31757,1176.1168
947,964.7571,1144.7926,394.89923,1174.8179
948,964.276,1143.7273,394.48944,1173.5154
949,963.7972,1142.6597,394.08795,1172.2092
950,963.32056,1141.5896,393.695,1170.8993
951,962.8463,1140.5175,393.3105,1169.5859
952,962.37427,1139.443,392.93433,1168.2688
953,961.90454,1138.3665,392.56696,1166.9485
954,961.43713,1137.2877,392.20776,1165.6245
955,960.9721,1136.2069,391.8573,1164.2972
956,960.5093,1135.124,391.51538,1162.9667
957,960.04895,1134.0391,391.18195,1161.6328
958,959.59094,1132.9521,390.85718,1160.2957
959,959.1354,1131.8633,390.54095,1158.9553
960,958.68225,1130.7725,390.23346,1157.612
961,958.23145,1129.6798,389.93463,1156.2655
962,957.7831,1128.5853,389.6443,1154.916
963,957.3373,1127.4891,389.3626,1153.5637
964,956.89386,1126.3885,389.0896,1152.2053
965,956.4529,1125.2886,388.82532,1150.8469
966,956.0145,1124.1868,388.56982,1149.4855
967,955.57855,1123.0834,388.323,1148.1215
968,955.1452,1121.9784,388.08484,1146.7548
969,954.7143,1120.8716,387.85553,1145.3851
970,954.286,1119.7634,387.635,1144.0132
971,953.8602,1118.6536,387.42328,1142.6384
972,953.4371,1117.5425,387.2201,1141.2614
973,953.01654,1116.4298,387.02582,1139.8818
974,952.5986,1115.3156,386.84033,1138.4999
975,952.1832,1114.2002,386.66382,1137.1156
976,951.7705,1113.0834,386.4959,1135.729
977,951.3605,1111.9652,386.33698,1134.3403
978,950.9531,1110.846,386.18677,1132.9495
979,950.5484,1109.7252,386.04565,1131.5563
980,950.14636,1108.6035,385.91315,1130.1613
981,949.7471,1107.4806,385.7896,1128.764
982,949.35046,1106.3566,385.67487,1127.3651
983,948.95654,1105.2314,385.56903,1125.9641
984,948.5655,1104.1053,385.4721,1124.5614
985,948.1771,1102.9783,385.38403,1123.1569
986,947.7915,1101.8501,385.3048,1121.7505
987,947.4083,1100.7219,385.23462,1120.3436
988,947.0282,1099.592,385.17322,1118.9342
989,946.651,1098.4614,385.1208,1117.5233
990,946.2766,1097.3301,385.0772,1116.1108
991,945.9049,1096.1978,385.0426,1114.6969
992,945.53613,1095.065,385.01703,1113.2817
993,945.1703,1093.9312,385.00024,1111.865
994,944.8071,1092.797,384.99237,1110.4473
995,944.44696,1091.6621,384.99347,1109.0283
996,944.0897,1090.5266,385.00348,1107.608
997,943.7352,1089.3906,385.02252,1106.1869
998,943.3838,1088.2542,385.05035,1104.7644
999,943.03516,1087.1172,385.0871,1103.3413


==> data/backbone_1.txt <==
1703 416
1702 416
1701 415
1700 414
1699 413
1698 412
1697 411
1696 410
1695 409
1694 409
1693 408
1692 407
1691 407
1690 407
1689 407
1688 407
1687 407
1686 408
1685 408
1684 408
1683 408
1682 408
1681 408
1680 408
1679 408
1678 408
1677 408
1676 408
1675 408
1674 408
1673 408
1672 408
1671 408
1670 408
1669 408
1668 408
1667 408
1666 408
1665 408
1664 409
1663 409
1662 409
1661 409
1660 409
1659 409
1658 409
1657 409
1656 409
1655 409
1654 409
1653 409
1652 409
1651 409
1650 409
1649 409
1648 409
1647 409
1646 409
1645 409
1644 409
1643 409
1642 409
1641 410
1640 410
1639 410
1638 410
1637 410
1636 410
1635 410
1634 410
1633 410
1632 410
1631 410
1630 410
1629 410
1628 410
1627 410
1626 410
1625 410
1624 411
1623 411
1622 411
1621 411
1620 411
1619 411
1618 411
1617 411
1616 411
1615 411
1614 411
1613 411
1612 411
1611 411
1610 411
1609 411
1608 411
1607 411
1606 411
1605 411
1604 411
1603 411
1602 411
1601 411
1600 412
1599 412
1598 412
1597 412
1596 412
1595 412
1594 412
1593 412
1592 412
1591 412
1590 412
1589 412
1588 412
1587 412
1586 412
1585 412
1584 413
1583 413
1582 413
1581 413
1580 413
1579 413
1578 413
1577 413
1576 413
1575 413
1574 413
1573 413
1572 413
1571 413
1570 413
1569 413
1568 413
1567 413
1566 413
1565 413
1564 413
1563 413
1562 413
1561 413
1560 413
1559 413
1558 413
1557 413
1556 413
1555 413
1554 413
1553 413
1552 413
1551 413
1550 413
1549 414
1548 414
1547 414
1546 414
1545 414
1544 414
1543 414
1542 414
1541 414
1540 414
1539 414
1538 415
1537 415
1536 415
1535 415
1534 415
1533 415
1532 415
1531 415
1530 415
1529 415
1528 415
1527 415
1526 416
1525 416
1524 416
1523 416
1522 416
1521 416
1520 416
1519 416
1518 416
1517 416
1516 416
1515 416
1514 416
1513 416
1512 416
1511 417
1510 417
1509 417
1508 417
1507 417
1506 417
1505 417
1504 417
1503 417
1502 417
1501 417
1500 417
1499 417
1498 417
1497 417
1496 417
1495 417
1494 417
1493 417
1492 417
1491 417
1490 417
1489 417
1488 417
1487 417
1486 418
1485 418
1484 418
1483 418
1482 418
1481 418
1480 418
1479 418
1478 419
1477 419
1476 419
1475 419
1474 419
1473 419
1472 419
1471 419
1470 419
1469 419
1468 419
1467 419
1466 419
1465 419
1464 419
1463 419
1462 419
1461 419
1460 419
1459 419
1458 419
1457 419
1456 419
1455 420
1454 420
1453 420
1452 420
1451 420
1450 420
1449 420
1448 420
1447 421
1446 421
1445 421
1444 421
1443 421
1442 421
1441 421
1440 421
1439 421
1438 421
1437 421
1436 421
1435 421
1434 421
1433 421
1432 421
1431 421
1430 421
1429 421
1428 421
1427 421
1426 421
1425 421
1424 421
1423 421
1422 421
1421 421
1420 422
1419 422
1418 422
1417 422
1416 422
1415 422
1414 422
1413 422
1412 422
1411 422
1410 423
1409 423
1408 423
1407 423
1406 423
1405 423
1404 423
1403 423
1402 423
1401 423
1400 423
1399 424
1398 424
1397 424
1396 424
1395 424
1394 424
1393 424
1392 424
1391 424
1390 424
1389 424
1388 424
1387 424
1386 425
1385 425
1384 425
1383 425
1382 425
1381 425
1380 425
1379 425
1378 425
1377 425
1376 425
1375 425
1374 425
1373 426
1372 426
1371 426
1370 426
1369 426
1368 426
1367 426
1366 426
1365 426
1364 426
1363 426
1362 426
1361 427
1360 427
1359 427
1358 427
1357 427
1356 427
1355 427
1354 427
1353 427
1352 427
1351 427
1350 427
1349 428
1348 428
1347 428
1346 428
1345 428
1344 428
1343 428
1342 428
1341 428
1340 428
1339 428
1338 428
1337 428
1336 429
1335 429
1334 429
1333 429
1332 429
1331 429
1330 429
1329 429
1328 429
1327 429
1326 429
1325 429
1324 430
1323 430
1322 430
1321 430
1320 430
1319 430
1318 430
1317 430
1316 430
1315 430
1314 430
1313 430
1312 431
1311 431
1310 431
1309 431
1308 431
1307 431
1306 431
1305 431
1304 431
1303 431
1302 431
1301 432
1300 432
1299 432
1298 432
1297 432
1296 432
1295 432
1294 432
1293 432
1292 432
1291 432
1290 432
1289 432
1288 433
1287 433
1286 433
1285 433
1284 433
1283 433
1282 433
1281 433
1280 433
1279 434
1278 434
1277 434
1276 434
1275 434
1274 434
1273 435
1272 435
1271 435
1270 435
1269 435
1268 435
1267 436
1266 436
1265 436
1264 436
1263 436
1262 436
1261 436
1260 436
1259 436
1258 436
1257 436
1256 436
1255 437
1254 437
1253 437
1252 437
1251 437
1250 438
1249 438
1248 438
1247 438
1246 438
1245 438
1244 438
1243 439
1242 439
1241 439
1240 440
1239 440
1238 440
1237 440
1236 440
1235 440
1234 440
1233 440
1232 441
1231 441
1230 441
1229 441
1228 442
1227 442
1226 442
1225 442
1224 442
1223 442
1222 442
1221 443
1220 443
1219 443
1218 443
1217 443
1216 444
1215 444
1214 444
1213 444
1212 444
1211 444
1210 445
1209 445
1208 445
1207 445
1206 445
1205 446
1204 446
1203 446
1202 446
1201 446
1200 447
1199 447
1198 447
1197 447
1196 447
1195 448
1194 448
1193 448
1192 448
1191 448
1190 449
1189 449
1188 449
1187 449
1186 450
1185 450
1184 450
1183 450
1182 450
1181 450
1180 451
1179 451
1178 451
1177 452
1176 452
1175 452
1174 452
1173 452
1172 453
1171 453
1170 453
1169 453
1168 454
1167 454
1166 454
1165 454
1164 455
1163 455
1162 455
1161 455
1160 455
1159 456
1158 456
1157 456
1156 457
1155 457
1154 457
1153 457
1152 457
1151 458
1150 458
1149 458
1148 459
1147 459
1146 459
1145 459
1144 459
1143 460
1142 460
1141 460
1140 461
1139 461
1138 461
1137 461
1136 461
1135 462
1134 462
1133 462
1132 463
1131 463
1130 463
1129 463
1128 464
1127 464
1126 464
1125 465
1124 465
1123 465
1122 465
1121 466
1120 466
1119 466
1118 467
1117 467
1116 467
1115 467
1114 467
1113 468
1112 468
1111 468
1110 468
1109 468
1108 469
1107 469
1106 469
1105 470
1104 470
1103 470
1102 470
1101 471
1100 471
1099 471
1098 472
1097 472
1096 472
1095 472
1094 473
1093 474
1092 474
1091 474
1090 475
1089 475
1088 476
1087 476
1086 476
1085 476
1084 476
1083 477
1082 477
1081 477
1080 478
1079 478
1078 479
1077 479
1076 479
1075 479
1074 480
1073 480
1072 481
1071 481
1070 481
1069 482
1068 482
1067 482
1066 483
1065 483
1064 483
1063 484
1062 484
1061 484
1060 485
1059 485
1058 486
1057 486
1056 486
1055 487
1054 487
1053 487
1052 488
1051 488
1050 488
1049 489
1048 489
1047 489
1046 490
1045 490
1044 490
1043 491
1042 491
1041 492
1040 492
1039 493
1038 493
1037 493
1036 493
1035 494
1034 494
1033 495
1032 495
1031 495
1030 496
1029 496
1028 497
1027 497
1026 497
1025 498
1024 498
1023 499
1022 499
1021 499
1020 500
1019 500
1018 500
1017 501
1016 501
1015 502
1014 502
1013 503
1012 503
1011 503
1010 504
1009 504
1008 505
1007 505
1006 505
1005 506
1004 506
1003 507
1002 507
1001 507
1000 508
999 508
998 509
997 509
996 509
995 510
994 510
993 511
992 511
991 512
990 512
989 513
988 513
987 513
986 514
985 514
984 515
983 515
982 516
981 516
980 516
979 517
978 517
977 518
976 518
975 519
974 519
973 519
972 519
971 519
970 520
969 520
968 521
967 521
966 522
965 523
964 523
963 524
962 525
961 525
960 526
959 526
958 527
957 527
956 528
955 529
954 529
953 529
952 530
951 530
950 531
949 531
948 532
947 532
946 533
945 533
944 534
943 534
942 535
941 535
940 536
939 536
938 537
937 537
936 538
935 538
934 539
933 539
932 540
931 540
930 541
929 541
928 542
927 543
926 543
925 544
924 544
923 545
922 545
921 546
920 546
919 547
918 547
917 548
916 548
915 549
914 550
913 550
912 551
911 551
910 552
909 553
908 553
907 554
906 554
905 555
904 555
903 556
902 556
901 557
900 558
899 558
898 559
897 559
896 560
895 560
894 561
893 561
892 562
891 562
890 563
889 563
888 564
887 564
886 565
885 565
884 566
883 566
882 567
881 568
880 568
879 569
878 569
877 570
876 571
875 571
874 572
873 572
872 573
871 574
870 575
869 575
868 576
867 576
866 577
865 578
864 578
863 579
862 579
861 580
860 581
859 581
858 582
857 583
856 584
855 584
854 585
853 585
852 586
851 586
850 587
849 588
848 588
847 589
846 590
845 590
844 591
843 591
842 592
841 593
840 593
839 594
838 594
837 595
836 595
835 595
834 596
833 596
832 597
831 598
830 599
829 600
828 601
827 602
826 602
825 603
824 604
823 604
822 605
821 606
820 606
819 607
818 608
817 609
816 609
815 610
814 610
813 611
812 612
811 612
810 613
809 614
808 615
807 615
806 616
805 616
804 617
803 618
802 619
801 620
800 620
799 621
798 621
797 622
796 623
795 624
794 625
793 625
792 626
791 627
790 627
789 628
788 629
787 630
786 631
785 631
784 632
783 633
782 633
781 634
780 635
779 636
778 637
777 637
776 638
775 639
774 640
773 640
772 641
771 642
770 643
769 644
768 645
767 646
766 646
765 647
764 648
763 648
762 649
761 650
760 651
759 652
758 653
757 653
756 654
755 655
754 656
753 656
752 657
751 658
750 659
749 660
748 661
747 662
746 663
745 664
744 665
743 665
742 666
741 667
740 668
739 669
738 669
737 670
736 671
735 672
734 673
733 674
732 675
731 676
730 677
729 678
728 679
727 680
726 681
725 681
724 682
723 683
722 684
721 685
720 686
719 687
718 688
717 689
716 689
715 690
714 690
713 691
712 692
711 693
710 694
709 695
708 696
707 697
706 698
705 699
704 700
703 701
702 702
701 703
700 704
699 705
698 706
697 707
696 708
695 709
694 710
694 711
693 712
692 713
691 714
690 715
689 716
688 717
687 718
686 719
685 720
684 721
683 722
682 723
681 724
681 725
680 726
679 727
678 728
677 729
676 730
675 731
674 732
673 733
673 734
672 735
671 736
670 737
669 738
668 739
667 740
666 741
665 742
665 743
664 744
663 745
662 746
661 747
660 748
659 749
658 750
658 751
657 752
656 753
655 754
654 755
653 756
653 757
652 758
651 759
650 760
649 761
648 762
648 763
647 764
646 765
645 766
644 767
644 768
643 769
642 770
641 771
640 772
640 773
639 774
638 775
637 776
637 777
636 778
635 779
634 780
633 781
633 782
632 783
631 784
631 785
630 786
629 787
628 788
627 789
626 790
626 791
625 792
625 793
624 794
623 795
622 796
622 797
621 798
620 799
620 800
619 801
618 802
617 803
616 804
616 805
616 806
615 807
614 808
613 809
612 810
612 811
611 812
611 813
610 814
609 815
608 816
608 817
607 818
607 819
606 820
606 821
605 822
605 823
604 824
603 825
603 826
602 827
601 828
600 829
600 830
599 831
598 832
597 833
597 834
596 835
596 836
595 837
595 838
594 839
593 840
593 841
592 842
591 843
591 844
591 845
590 846
589 847
588 848
588 849
587 850
587 851
586 852
586 853
585 854
585 855
584 856
583 857
583 858
583 859
582 860
581 861
581 862
580 863
580 864
579 865
578 866
578 867
578 868
577 869
576 870
576 871
575 872
575 873
574 874
574 875
573 876
573 877
572 878
571 879
571 880
571 881
570 882
569 883
569 884
569 885
568 886
567 887
567 888
567 889
566 890
565 891
565 892
565 893
564 894
563 895
563 896
563 897
562 898
562 899
561 900
561 901
561 902
560 903
559 904
559 905
559 906
558 907
558 908
557 909
557 910
556 911
556 912
555 913
555 914
555 915
554 916
554 917
553 918
553 919
553 920
552 921
552 922
551 923
551 924
550 925
550 926
550 927
549 928
549 929
549 930
548 931
547 932
547 933
547 934
546 935
546 936
546 937
545 938
545 939
545 940
544 941
544 942
543 943
543 944
542 945
542 946
542 947
541 948
541 949
541 950
540 951
540 952
540 953
539 954
539 955
539 956
538 957
538 958
538 959
537 960
537 961
537 962
536 963
536 964
535 965
535 966
535 967
535 968
534 969
534 970
534 971
534 972
534 973
533 974
533 975
533 976
532 977
532 978
532 979
532 980
531 981
530 982
530 983
530 984
529 985
529 986
529 987
528 988
528 989
528 990
528 991
528 992
527 993
527 994
526 995
526 996
525 997
525 998
525 999
524 1000
524 1001
524 1002
524 1003
524 1004
523 1005
523 1006
523 1007
523 1008
523 1009
523 1010
522 1011
522 1012
522 1013
522 1014
522 1015
522 1016
522 1017
521 1018
521 1019
521 1020
521 1021
520 1022
520 1023
520 1024
520 1025
520 1026
519 1027
519 1028
519 1029
519 1030
518 1031
518 1032
518 1033
518 1034
518 1035
517 1036
517 1037
517 1038
517 1039
517 1040
516 1041
516 1042
516 1043
516 1044
516 1045
515 1046
515 1047
515 1048
515 1049
515 1050
515 1051
514 1052
514 1053
514 1054
514 1055
514 1056
514 1057
513 1058
513 1059
513 1060
513 1061
513 1062
513 1063
513 1064
513 1065
513 1066
512 1067
512 1068
512 1069
512 1070
512 1071
512 1072
512 1073
511 1074
511 1075
511 1076
511 1077
511 1078
511 1079
511 1080
511 1081
511 1082
511 1083
511 1084
511 1085
511 1086
510 1087
510 1088
510 1089
510 1090
510 1091
510 1092
510 1093
510 1094
510 1095
509 1096
509 1097
509 1098
509 1099
509 1100
509 1101
509 1102
509 1103
509 1104
509 1105
509 1106
509 1107
509 1108
508 1109
508 1110
508 1111
508 1112
508 1113
508 1114
508 1115
508 1116
508 1117
508 1118
508 1119
508 1120
508 1121
508 1122
508 1123
508 1124
508 1125
508 1126
508 1127
508 1128
508 1129
508 1130
508 1131
508 1132
508 1133
508 1134
508 1135
508 1136
508 1137
508 1138
508 1139
508 1140
508 1141
508 1142
508 1143
508 1144
508 1145
508 1146
508 1147
508 1148
508 1149
508 1150
508 1151
508 1152
508 1153
508 1154
508 1155
508 1156
508 1157
508 1158
508 1159
508 1160
508 1161
508 1162
508 1163
508 1164
509 1165
509 1166
509 1167
509 1168
509 1169
509 1170
509 1171
509 1172
509 1173
510 1174
510 1175
510 1176
510 1177
510 1178
510 1179
510 1180
510 1181
510 1182
510 1183
510 1184
510 1185
510 1186
510 1187
511 1188
511 1189
511 1190
511 1191
511 1192
511 1193
511 1194
511 1195
511 1196
512 1197
512 1198
512 1199
512 1200
512 1201
512 1202
512 1203
513 1204
513 1205
513 1206
513 1207
513 1208
513 1209
513 1210
513 1211
514 1212
514 1213
514 1214
514 1215
514 1216
514 1217
515 1218
515 1219
515 1220
515 1221
515 1222
515 1223
515 1224
515 1225
516 1226
516 1227
516 1228
516 1229
517 1230
517 1231
517 1232
517 1233
517 1234
517 1235
517 1236
518 1237
518 1238
518 1239
518 1240
519 1241
519 1242
519 1243
519 1244
519 1245
520 1246
520 1247
520 1248
520 1249
521 1250
521 1251
521 1252
521 1253
521 1254
522 1255
522 1256
522 1257
522 1258
523 1259
523 1260
523 1261
523 1262
524 1263
524 1264
524 1265
524 1266
525 1267
525 1268
525 1269
526 1270
526 1271
526 1272
527 1273
527 1274
527 1275
527 1276
528 1277
528 1278
528 1279
528 1280
529 1281
529 1282
529 1283
530 1284
530 1285
530 1286
531 1287
531 1288
531 1289
532 1290
532 1291
532 1292
532 1293
533 1294
533 1295
534 1296
534 1297
534 1298
534 1299
535 1300
535 1301
536 1302
536 1303
536 1304
536 1305
537 1306
537 1307
538 1308
538 1309
538 1310
538 1311
539 1312
539 1313
540 1314
540 1315
540 1316
541 1317
541 1318
542 1319
542 1320
542 1321
543 1322
543 1323
544 1324
544 1325
544 1326
545 1327
545 1328
546 1329
546 1330
546 1331
547 1332
547 1333
548 1334
548 1335
548 1336
549 1337
550 1338
551 1339
551 1340
551 1341
551 1342
551 1343
551 1344
550 1345



==> data/backbone_2.txt <==
1732.55798339844 393.057922363281
1731.44738769531 393.116424560547
1730.39916992188 392.089782714844
1729.35107421875 391.062957763672
1728.30334472656 390.036010742188
1727.25573730469 389.008850097656
1726.20837402344 387.981536865234
1725.16125488281 386.954040527344
1724.1142578125 385.926391601562
1723.00561523438 385.984619140625
1721.958984375 384.956756591797
1720.91271972656 383.928741455078
1719.80480957031 383.986785888672
1718.69738769531 384.044616699219
1717.59020996094 384.102325439453
1716.48352050781 384.159851074219
1715.37719726562 384.217193603516
1714.21057128906 385.359558105469
1713.10522460938 385.416442871094
1712.00024414062 385.473175048828
1710.89562988281 385.529754638672
1709.79138183594 385.586151123047
1708.6875 385.642395019531
1707.583984375 385.698486328125
1706.48095703125 385.754425048828
1705.37817382812 385.810211181641
1704.27575683594 385.865814208984
1703.173828125 385.921264648438
1702.07214355469 385.9765625
1700.97082519531 386.031707763672
1699.86987304688 386.086700439453
1698.76940917969 386.141540527344
1697.66918945312 386.196228027344
1696.5693359375 386.250732421875
1695.46984863281 386.305114746094
1694.37072753906 386.359313964844
1693.27197265625 386.413391113281
1692.17358398438 386.46728515625
1691.07556152344 386.521026611328
1689.9208984375 387.656402587891
1688.82373046875 387.709716796875
1687.72692871094 387.762878417969
1686.63037109375 387.815887451172
1685.5341796875 387.868743896484
1684.43835449219 387.921447753906
1683.34289550781 387.974029541016
1682.24780273438 388.026428222656
1681.15295410156 388.078704833984
1680.05847167969 388.130828857422
1678.96435546875 388.182800292969
1677.87060546875 388.234619140625
1676.77709960938 388.286285400391
1675.68408203125 388.337829589844
1674.59118652344 388.389221191406
1673.49877929688 388.440460205078
1672.40661621094 388.491546630859
1671.31481933594 388.542510986328
1670.22338867188 388.593292236328
1669.13220214844 388.643951416016
1668.04138183594 388.694488525391
1666.95080566406 388.744842529297
1665.86071777344 388.795074462891
1664.71765136719 389.923614501953
1663.62829589844 389.973449707031
1662.53918457031 390.023132324219
1661.45043945312 390.072662353516
1660.36193847656 390.1220703125
1659.27380371094 390.171325683594
1658.18591308594 390.220428466797
1657.09838867188 390.269409179688
1656.01123046875 390.318267822266
1654.92431640625 390.366973876953
1653.83776855469 390.41552734375
1652.75146484375 390.463958740234
1651.66540527344 390.512268066406
1650.57971191406 390.560394287109
1649.49438476562 390.608428955078
1648.40930175781 390.656311035156
1647.32446289062 390.704040527344
1646.189453125 391.827728271484
1645.10546875 391.875091552734
1644.02172851562 391.922302246094
1642.93823242188 391.969390869141
1641.85510253906 392.016357421875
1640.77221679688 392.063171386719
1639.68957519531 392.10986328125
1638.60729980469 392.156433105469
1637.52526855469 392.202850341797
1636.44360351562 392.249145507812
1635.36218261719 392.295288085938
1634.28100585938 392.341339111328
1633.20007324219 392.387237548828
1632.11950683594 392.433013916016
1631.03918457031 392.478637695312
1629.95922851562 392.524139404297
1628.87939453125 392.569519042969
1627.79992675781 392.614776611328
1626.72082519531 392.659912109375
1625.64184570312 392.704895019531
1624.56323242188 392.749755859375
1623.48486328125 392.794525146484
1622.40673828125 392.839111328125
1621.32897949219 392.883605957031
1620.20434570312 394.001007080078
1619.12719726562 394.045135498047
1618.05029296875 394.089141845703
1616.9736328125 394.133026123047
1615.89733886719 394.1767578125
1614.8212890625 394.220397949219
1613.74536132812 394.263885498047
1612.66979980469 394.307250976562
1611.59460449219 394.350524902344
1610.51953125 394.393646240234
1609.44470214844 394.436645507812
1608.37023925781 394.479553222656
1607.2958984375 394.522308349609
1606.22192382812 394.56494140625
1605.14819335938 394.607482910156
1604.07470703125 394.649871826172
1602.95654296875 395.763214111328
1601.88366699219 395.805267333984
1600.81103515625 395.847198486328
1599.73876953125 395.889007568359
1598.66662597656 395.930725097656
1597.5947265625 395.972290039062
1596.52307128906 396.013763427734
1595.45178222656 396.055084228516
1594.38061523438 396.096313476562
1593.30969238281 396.137420654297
1592.23901367188 396.178405761719
1591.16870117188 396.219268798828
1590.09851074219 396.260040283203
1589.02856445312 396.300689697266
1587.95886230469 396.341186523438
1586.88940429688 396.381622314453
1585.82019042969 396.421905517578
1584.75122070312 396.462066650391
1583.68249511719 396.502136230469
1582.61401367188 396.542083740234
1581.54565429688 396.581939697266
1580.47766113281 396.621643066406
1579.40979003906 396.661254882812
1578.34228515625 396.700744628906
1577.27490234375 396.740142822266
1576.20776367188 396.779388427734
1575.14086914062 396.818572998047
1574.07421875 396.857604980469
1573.0078125 396.896545410156
1571.94152832031 396.935363769531
1570.87561035156 396.974060058594
1569.80981445312 397.012664794922
1568.74426269531 397.051147460938
1567.67895507812 397.089538574219
1566.61376953125 397.127807617188
1565.50842285156 398.233306884766
1564.44384765625 398.271270751953
1563.37951660156 398.309112548828
1562.3154296875 398.346862792969
1561.25146484375 398.384490966797
1560.18786621094 398.422027587891
1559.12438964844 398.459442138672
1558.06103515625 398.496734619141
1556.998046875 398.533966064453
1555.93518066406 398.571044921875
1554.87255859375 398.608032226562
1553.77099609375 399.710998535156
1552.708984375 399.747711181641
1551.64709472656 399.784271240234
1550.58532714844 399.820770263672
1549.52392578125 399.857116699219
1548.46264648438 399.893402099609
1547.40161132812 399.929565429688
1546.34069824219 399.965637207031
1545.28002929688 400.001586914062
1544.21960449219 400.037445068359
1543.15930175781 400.073181152344
1542.09924316406 400.108825683594
1541.00170898438 401.209167480469
1539.94213867188 401.244506835938
1538.8828125 401.27978515625
1537.82360839844 401.31494140625
1536.76477050781 401.349975585938
1535.70593261719 401.384918212891
1534.64733886719 401.419769287109
1533.58898925781 401.454528808594
1532.53088378906 401.489166259766
1531.47290039062 401.523742675781
1530.4150390625 401.558166503906
1529.357421875 401.592529296875
1528.30004882812 401.626770019531
1527.24279785156 401.660949707031
1526.18579101562 401.694976806641
1525.09289550781 402.792236328125
1524.03637695312 402.825988769531
1522.97998046875 402.859680175781
1521.923828125 402.893249511719
1520.86779785156 402.926727294922
1519.81201171875 402.960113525391
1518.75634765625 402.993408203125
1517.70092773438 403.026611328125
1516.64562988281 403.059692382812
1515.59057617188 403.092712402344
1514.53564453125 403.125610351562
1513.48095703125 403.158416748047
1512.42639160156 403.191131591797
1511.3720703125 403.223754882812
1510.31787109375 403.256286621094
1509.26391601562 403.288726806641
1508.21008300781 403.321044921875
1507.15637207031 403.353302001953
1506.10290527344 403.385437011719
1505.04956054688 403.417510986328
1503.99645996094 403.449462890625
1502.94348144531 403.481323242188
1501.89074707031 403.513092041016
1500.83813476562 403.544799804688
1499.78564453125 403.576385498047
1498.69995117188 404.6689453125
1497.64794921875 404.700286865234
1496.59606933594 404.731506347656
1495.54443359375 404.762664794922
1494.49291992188 404.793731689453
1493.44165039062 404.82470703125
1492.39038085938 404.855560302734
1491.33947753906 404.886352539062
1490.25598144531 405.977294921875
1489.20544433594 406.007843017578
1488.15502929688 406.038269042969
1487.10473632812 406.068634033203
1486.0546875 406.098907470703
1485.00476074219 406.129058837891
1483.95495605469 406.159149169922
1482.90539550781 406.189178466797
1481.85595703125 406.219085693359
1480.806640625 406.248901367188
1479.75744628906 406.278656005859
1478.70849609375 406.308288574219
1477.65966796875 406.337860107422
1476.61108398438 406.367340087891
1475.5625 406.396728515625
1474.51416015625 406.426025390625
1473.46606445312 406.455230712891
1472.41796875 406.484375
1471.3701171875 406.513427734375
1470.32238769531 406.542388916016
1469.27478027344 406.571258544922
1468.22741699219 406.600036621094
1467.18005371094 406.628753662109
1466.1025390625 407.715728759766
1465.0556640625 407.744201660156
1464.00903320312 407.772583007812
1462.96240234375 407.800903320312
1461.916015625 407.8291015625
1460.86962890625 407.857238769531
1459.82348632812 407.885284423828
1458.77758789062 407.913238525391
1457.7021484375 408.998748779297
1456.65649414062 409.026458740234
1455.61108398438 409.054107666016
1454.56567382812 409.081695556641
1453.5205078125 409.109161376953
1452.47546386719 409.136566162109
1451.4306640625 409.163909912109
1450.38586425781 409.191131591797
1449.34130859375 409.218292236328
1448.29675292969 409.245391845703
1447.25244140625 409.272369384766
1446.20825195312 409.299285888672
1445.16418457031 409.326141357422
1444.12036132812 409.352905273438
1443.07653808594 409.379577636719
1442.03295898438 409.406158447266
1440.98937988281 409.432678222656
1439.94604492188 409.459136962891
1438.90283203125 409.485473632812
1437.85974121094 409.511779785156
1436.81689453125 409.537963867188
1435.77404785156 409.564086914062
1434.73132324219 409.590148925781
1433.68884277344 409.616088867188
1432.64636230469 409.641998291016
1431.60412597656 409.667816162109
1430.56201171875 409.693542480469
1429.49279785156 410.774841308594
1428.45092773438 410.800354003906
1427.40930175781 410.825805664062
1426.36779785156 410.851165771484
1425.32641601562 410.87646484375
1424.28515625 410.901672363281
1423.24401855469 410.926788330078
1422.20300292969 410.951843261719
1421.162109375 410.976837158203
1420.12133789062 411.001739501953
1419.05432128906 412.081420898438
1418.01391601562 412.106109619141
1416.9736328125 412.130737304688
1415.93347167969 412.1552734375
1414.89343261719 412.179748535156
1413.853515625 412.204132080078
1412.81372070312 412.228454589844
1411.77404785156 412.252716064453
1410.73449707031 412.276885986328
1409.69506835938 412.300994873047
1408.65576171875 412.325012207031
1407.59118652344 413.402954101562
1406.55224609375 413.426788330078
1405.51342773438 413.450531005859
1404.474609375 413.474212646484
1403.43603515625 413.497802734375
1402.39758300781 413.521331787109
1401.35925292969 413.544799804688
1400.32092285156 413.568176269531
1399.28283691406 413.591491699219
1398.24487304688 413.61474609375
1397.20690917969 413.637908935547
1396.16918945312 413.661010742188
1395.13146972656 413.684051513672
1394.06958007812 414.760070800781
1393.0322265625 414.782897949219
1391.99499511719 414.8056640625
1390.95788574219 414.828338623047
1389.9208984375 414.850952148438
1388.88403320312 414.873504638672
1387.84729003906 414.89599609375
1386.81066894531 414.918395996094
1385.77404785156 414.940734863281
1384.73767089844 414.963012695312
1383.70129394531 414.985229492188
1382.66516113281 415.007354736328
1381.62902832031 415.029418945312
1380.56970214844 416.103546142578
1379.53393554688 416.125427246094
1378.49829101562 416.147216796875
1377.46276855469 416.168975830078
1376.42724609375 416.190643310547
1375.39196777344 416.212219238281
1374.35668945312 416.233764648438
1373.32153320312 416.255218505859
1372.28649902344 416.276611328125
1371.25170898438 416.297943115234
1370.216796875 416.319213867188
1369.18212890625 416.340393066406
1368.12512207031 417.412841796875
1367.0908203125 417.433868408203
1366.05651855469 417.454803466797
1365.02233886719 417.475677490234
1363.98815917969 417.496490478516
1362.95422363281 417.517242431641
1361.92041015625 417.537902832031
1360.88659667969 417.558502197266
1359.85290527344 417.579071044922
1358.8193359375 417.599548339844
1357.78588867188 417.619964599609
1356.75256347656 417.640319824219
1355.69787597656 418.711120605469
1354.66479492188 418.731292724609
1353.6318359375 418.751373291016
1352.59887695312 418.771423339844
1351.56616210938 418.791412353516
1350.53356933594 418.811309814453
1349.5009765625 418.831146240234
1348.46850585938 418.850952148438
1347.43615722656 418.870666503906
1346.40393066406 418.890319824219
1345.37170410156 418.909912109375
1344.33972167969 418.929443359375
1343.30773925781 418.948913574219
1342.25537109375 420.018005371094
1341.2236328125 420.037292480469
1340.19201660156 420.056518554688
1339.16052246094 420.07568359375
1338.12915039062 420.094787597656
1337.09790039062 420.113830566406
1336.06665039062 420.1328125
1335.03564453125 420.151733398438
1334.00463867188 420.170562744141
1332.97375488281 420.189361572266
1331.94287109375 420.208099365234
1330.91223144531 420.226745605469
1329.86193847656 421.294311523438
1328.83142089844 421.312805175781
1327.80102539062 421.331237792969
1326.77087402344 421.349609375
1325.74072265625 421.367950439453
1324.71057128906 421.386199951172
1323.6806640625 421.404388427734
1322.65075683594 421.422515869141
1321.62097167969 421.440582275391
1320.59130859375 421.458587646484
1319.56164550781 421.476531982422
1318.5322265625 421.494445800781
1317.48388671875 422.560485839844
1316.45458984375 422.578216552734
1315.42553710938 422.595886230469
1314.39636230469 422.613494873047
1313.36743164062 422.631042480469
1312.33862304688 422.648529052734
1311.30981445312 422.665954589844
1310.28112792969 422.683319091797
1309.25244140625 422.700622558594
1308.22399902344 422.717864990234
1307.19555664062 422.735076904297
1306.14904785156 423.799774169922
1305.12084960938 423.816802978516
1304.0927734375 423.833770751953
1303.06481933594 423.850677490234
1302.03686523438 423.867553710938
1301.00903320312 423.884338378906
1299.98132324219 423.901092529297
1298.95361328125 423.917755126953
1297.92614746094 423.934387207031
1296.89868164062 423.950958251953
1295.87121582031 423.967468261719
1294.84399414062 423.983917236328
1293.81677246094 424.000305175781
1292.77233886719 425.0634765625
1291.74536132812 425.079711914062
1290.71850585938 425.095916748047
1289.69165039062 425.112030029297
1288.6650390625 425.128112792969
1287.63830566406 425.144104003906
1286.61181640625 425.160064697266
1285.58532714844 425.175964355469
1284.55895996094 425.191802978516
1283.51599121094 426.253875732422
1282.48986816406 426.269561767578
1281.4638671875 426.285217285156
1280.43786621094 426.30078125
1279.41198730469 426.316314697266
1278.38623046875 426.331787109375
1277.34411621094 427.39306640625
1276.31860351562 427.408386230469
1275.29309082031 427.423645019531
1274.26770019531 427.438842773438
1273.24243164062 427.453979492188
1272.21716308594 427.469085693359
1271.17602539062 428.529602050781
1270.15112304688 428.544525146484
1269.12609863281 428.559417724609
1268.10131835938 428.574279785156
1267.07653808594 428.589050292969
1266.05187988281 428.603790283203
1265.02734375 428.618438720703
1264.00280761719 428.633087158203
1262.97839355469 428.647644042969
1261.95397949219 428.662139892578
1260.92980957031 428.676605224609
1259.90551757812 428.691009521484
1258.8662109375 429.750183105469
1257.84228515625 429.764465332031
1256.818359375 429.778656005859
1255.79455566406 429.792816162109
1254.77087402344 429.806915283203
1253.73229980469 430.865417480469
1252.70886230469 430.87939453125
1251.68542480469 430.893280029297
1250.662109375 430.907135009766
1249.63879394531 430.920928955078
1248.61560058594 430.934692382812
1247.59252929688 430.948364257812
1246.55505371094 432.006042480469
1245.53210449219 432.019592285156
1244.50927734375 432.033111572266
1243.47229003906 433.090301513672
1242.44970703125 433.103668212891
1241.42712402344 433.116973876953
1240.40478515625 433.130218505859
1239.38232421875 433.143432617188
1238.36010742188 433.156585693359
1237.337890625 433.169677734375
1236.31567382812 433.182739257812
1235.27990722656 434.239044189453
1234.25793457031 434.251953125
1233.23608398438 434.264801025391
1232.21435546875 434.277618408203
1231.17907714844 435.333374023438
1230.15759277344 435.346038818359
1229.13610839844 435.358642578125
1228.11462402344 435.371215820312
1227.09326171875 435.383728027344
1226.07202148438 435.396209716797
1225.05090332031 435.408630371094
1224.0166015625 436.463592529297
1222.99560546875 436.475860595703
1221.97473144531 436.488098144531
1220.95397949219 436.500274658203
1219.93322753906 436.512390136719
1218.89965820312 437.566741943359
1217.87915039062 437.578735351562
1216.85864257812 437.590667724609
1215.83825683594 437.602569580078
1214.81799316406 437.614410400391
1213.79772949219 437.626220703125
1212.76501464844 438.679840087891
1211.74499511719 438.691528320312
1210.72497558594 438.703125
1209.705078125 438.714691162109
1208.68530273438 438.726226806641
1207.65344238281 439.779235839844
1206.6337890625 439.790618896484
1205.6142578125 439.801971435547
1204.5947265625 439.813262939453
1203.57531738281 439.824493408203
1202.54406738281 440.876892089844
1201.52490234375 440.888031005859
1200.50573730469 440.899078369141
1199.48669433594 440.910095214844
1198.4677734375 440.921051025391
1197.43725585938 441.972869873047
1196.41845703125 441.983703613281
1195.39965820312 441.994506835938
1194.38110351562 442.005218505859
1193.36242675781 442.015930175781
1192.33264160156 443.067138671875
1191.31433105469 443.077697753906
1190.29602050781 443.088226318359
1189.27770996094 443.098693847656
1188.24853515625 444.1494140625
1187.23046875 444.159729003906
1186.21252441406 444.170043945312
1185.19458007812 444.180267333984
1184.1767578125 444.190490722656
1183.15905761719 444.200622558594
1182.13061523438 445.250671386719
1181.11303710938 445.260711669922
1180.09558105469 445.270690917969
1179.06762695312 446.3203125
1178.05029296875 446.330169677734
1177.03308105469 446.339965820312
1176.01586914062 446.349731445312
1174.99877929688 446.359436035156
1173.97155761719 447.408477783203
1172.95458984375 447.418060302734
1171.93786621094 447.427612304688
1170.92102050781 447.437103271484
1169.89428710938 448.485656738281
1168.87780761719 448.495025634766
1167.86120605469 448.504364013672
1166.84484863281 448.513641357422
1165.81872558594 449.561676025391
1164.80236816406 449.570831298828
1163.78625488281 449.579956054688
1162.77014160156 449.589019775391
1161.75415039062 449.598022460938
1160.72863769531 450.645538330078
1159.71276855469 450.654418945312
1158.69702148438 450.663269042969
1157.671875 451.710357666016
1156.65637207031 451.719085693359
1155.64074707031 451.727783203125
1154.62536621094 451.736419677734
1153.60998535156 451.744995117188
1152.58557128906 452.791534423828
1151.5703125 452.800018310547
1150.55517578125 452.808441162109
1149.53125 453.854553222656
1148.51635742188 453.862854003906
1147.50146484375 453.871124267578
1146.48657226562 453.879333496094
1145.47192382812 453.887512207031
1144.44860839844 454.933074951172
1143.43395996094 454.941131591797
1142.41955566406 454.949127197266
1141.39660644531 455.994323730469
1140.38232421875 456.002197265625
1139.36804199219 456.010040283203
1138.35388183594 456.017852783203
1137.33984375 456.025604248047
1136.31762695312 457.070220947266
1135.30358886719 457.077850341797
1134.28979492188 457.08544921875
1133.26794433594 458.129699707031
1132.25427246094 458.137176513672
1131.24072265625 458.144592285156
1130.22717285156 458.151977539062
1129.20593261719 459.195739746094
1128.19250488281 459.203002929688
1127.17919921875 459.210235595703
1126.15832519531 460.253601074219
1125.14526367188 460.260711669922
1124.13220214844 460.267791748047
1123.11926269531 460.274810791016
1122.09887695312 461.317718505859
1121.08605957031 461.324615478516
1120.07336425781 461.331481933594
1119.05346679688 462.373992919922
1118.04089355469 462.380737304688
1117.02844238281 462.387451171875
1116.01599121094 462.394104003906
1115.00354003906 462.400726318359
1113.984375 463.442718505859
1112.97216796875 463.44921875
1111.96008300781 463.455688476562
1110.94799804688 463.462097167969
1109.93603515625 463.468444824219
1108.91735839844 464.509918212891
1107.90551757812 464.516174316406
1106.89379882812 464.522399902344
1105.87561035156 465.5634765625
1104.86401367188 465.569580078125
1103.8525390625 465.575622558594
1102.84106445312 465.581634521484
1101.82336425781 466.622283935547
1100.81213378906 466.628173828125
1099.80090332031 466.634033203125
1098.78369140625 467.674285888672
1097.77258300781 467.680023193359
1096.76159667969 467.685729980469
1095.75073242188 467.691375732422
1094.73400878906 468.731170654297
1093.71740722656 469.770751953125
1092.70678710938 469.776214599609
1091.6962890625 469.781646728516
1090.68005371094 470.820831298828
1089.66967773438 470.826171875
1088.65380859375 471.865020751953
1087.64367675781 471.870239257812
1086.63354492188 471.875427246094
1085.62341308594 471.880554199219
1084.61340332031 471.885620117188
1083.59814453125 472.924011230469
1082.58837890625 472.928985595703
1081.57861328125 472.933898925781
1080.56372070312 473.971893310547
1079.55407714844 473.976715087891
1078.53955078125 475.014404296875
1077.53015136719 475.019104003906
1076.52075195312 475.023773193359
1075.51147460938 475.028411865234
1074.49743652344 476.065643310547
1073.48828125 476.070190429688
1072.47448730469 477.107116699219
1071.46557617188 477.111541748047
1070.45666503906 477.115905761719
1069.443359375 478.152465820312
1068.4345703125 478.15673828125
1067.42602539062 478.160949707031
1066.41296386719 479.197143554688
1065.40454101562 479.201263427734
1064.39611816406 479.205322265625
1063.38354492188 480.241149902344
1062.37524414062 480.2451171875
1061.36706542969 480.2490234375
1060.35485839844 481.284515380859
1059.34692382812 481.288330078125
1058.3349609375 482.323486328125
1057.3271484375 482.327178955078
1056.3193359375 482.330841064453
1055.30786132812 483.365661621094
1054.30029296875 483.369201660156
1053.29272460938 483.372711181641
1052.28161621094 484.407165527344
1051.27429199219 484.410583496094
1050.26696777344 484.413940429688
1049.25622558594 485.448028564453
1048.2490234375 485.451263427734
1047.24194335938 485.454467773438
1046.23168945312 486.488189697266
1045.22473144531 486.491302490234
1044.21789550781 486.494354248047
1043.2080078125 487.527740478516
1042.20129394531 487.530700683594
1041.19165039062 488.563751220703
1040.18505859375 488.566619873047
1039.17565917969 489.599395751953
1038.16943359375 489.602142333984
1037.1630859375 489.604827880859
1036.15686035156 489.607482910156
1035.14794921875 490.639831542969
1034.14196777344 490.642395019531
1033.13330078125 491.674468994141
1032.12744140625 491.676910400391
1031.12170410156 491.679321289062
1030.11340332031 492.711029052734
1029.10778808594 492.713317871094
1028.09985351562 493.744750976562
1027.09436035156 493.746948242188
1026.08898925781 493.749084472656
1025.08142089844 494.780151367188
1024.076171875 494.782196044922
1023.06884765625 495.81298828125
1022.06378173828 495.814910888672
1021.05871582031 495.816802978516
1020.05181884766 496.847229003906
1019.04699707031 496.849029541016
1018.04217529297 496.850799560547
1017.03564453125 497.880859375
1016.03100585938 497.882507324219
1015.02478027344 498.912292480469
1014.02032470703 498.913848876953
1013.01434326172 499.943328857422
1012.01007080078 499.944763183594
1011.005859375 499.946166992188
1010.00024414062 500.975311279297
1008.99615478516 500.976593017578
1007.99084472656 502.005462646484
1006.98693847656 502.006652832031
1005.98309326172 502.0078125
1004.97821044922 503.036315917969
1003.97448730469 503.037353515625
1002.96984863281 504.065582275391
1001.96630859375 504.066528320312
1000.962890625 504.067413330078
999.958618164062 505.095306396484
998.955322265625 505.096099853516
997.951293945312 506.123687744141
996.948181152344 506.124389648438
995.945129394531 506.125030517578
994.941528320312 507.152282714844
993.938598632812 507.15283203125
992.935241699219 508.179779052734
991.932495117188 508.180236816406
990.929443359375 509.206909179688
989.926879882812 509.207244873047
988.924072265625 510.233642578125
987.921630859375 510.23388671875
986.919311523438 510.234069824219
985.916870117188 511.260131835938
984.914672851562 511.260223388672
983.912536621094 512.286010742188
982.910461425781 512.285949707031
981.908569335938 513.311462402344
980.90673828125 513.311340332031
979.904907226562 513.311218261719
978.903381347656 514.336364746094
977.901733398438 514.336059570312
976.900512695312 515.360961914062
975.899047851562 515.360595703125
974.898071289062 516.385192871094
973.896728515625 516.384704589844
972.895446777344 516.384216308594
971.894287109375 516.383666992188
970.893127441406 516.383056640625
969.892700195312 517.407165527344
968.891723632812 517.406494140625
967.8916015625 518.430358886719
966.890747070312 518.429565429688
965.890930175781 519.453125
964.891235351562 520.476440429688
963.890686035156 520.475524902344
962.891235351562 521.498596191406
961.892028808594 522.521423339844
960.891723632812 522.520324707031
959.892700195312 523.542907714844
958.892578125 523.541687011719
957.893859863281 524.56396484375
956.893859863281 524.562622070312
955.895385742188 525.584655761719
954.897094726562 526.6064453125
953.897399902344 526.60498046875
952.897705078125 526.603454589844
951.899780273438 527.624877929688
950.900268554688 527.623291015625
949.902648925781 528.644470214844
948.903259277344 528.642761230469
947.905883789062 529.663635253906
946.906677246094 529.661804199219
945.909606933594 530.682434082031
944.910522460938 530.680541992188
943.913696289062 531.700866699219
942.914794921875 531.698852539062
941.918212890625 532.718933105469
940.919494628906 532.716796875
939.923156738281 533.736633300781
938.924560546875 533.734375
937.928527832031 534.75390625
936.930114746094 534.751586914062
935.934265136719 535.770812988281
934.93603515625 535.768371582031
933.940490722656 536.787414550781
932.9423828125 536.784851074219
931.947143554688 537.803588867188
930.949157714844 537.800903320312
929.954162597656 538.819396972656
928.956359863281 538.816650390625
927.961608886719 539.834777832031
926.967041015625 540.852783203125
925.969482421875 540.849853515625
924.975158691406 541.867553710938
923.977722167969 541.864501953125
922.983703613281 542.881958007812
921.986450195312 542.878845214844
920.992614746094 543.89599609375
919.995544433594 543.892761230469
919.002014160156 544.90966796875
918.005065917969 544.906311035156
917.011779785156 545.922912597656
916.015014648438 545.919555664062
915.02197265625 546.935852050781
914.029113769531 547.951965332031
913.032592773438 547.948425292969
912.039978027344 548.964233398438
911.043579101562 548.960571289062
910.051208496094 549.976196289062
909.059020996094 550.991516113281
908.062927246094 550.987731933594
907.070983886719 552.002807617188
906.075012207031 551.998901367188
905.083312988281 553.013732910156
904.087463378906 553.009704589844
903.096069335938 554.024230957031
902.100341796875 554.020080566406
901.109191894531 555.034423828125
900.1181640625 556.048461914062
899.122741699219 556.044189453125
898.132019042969 557.057983398438
897.13671875 557.053588867188
896.146179199219 558.067138671875
895.151062011719 558.062683105469
894.160827636719 559.075927734375
893.165832519531 559.071350097656
892.175842285156 560.084350585938
891.180969238281 560.079650878906
890.191223144531 561.092407226562
889.196533203125 561.087646484375
888.20703125 562.10009765625
887.212463378906 562.09521484375
886.223266601562 563.107421875
885.228820800781 563.102416992188
884.239868164062 564.114379882812
883.24560546875 564.109252929688
882.2568359375 565.120971679688
881.268249511719 566.132446289062
880.274230957031 566.127136230469
879.285888671875 567.138366699219
878.292053222656 567.132995605469
877.303955078125 568.143981933594
876.316040039062 569.154663085938
875.322387695312 569.149169921875
874.334716796875 570.15966796875
873.341186523438 570.154052734375
872.353759765625 571.164245605469
871.366516113281 572.174255371094
870.37939453125 573.184020996094
869.38623046875 573.17822265625
868.399353027344 574.187744140625
867.406311035156 574.181823730469
866.419677734375 575.191040039062
865.433227539062 576.200134277344
864.440368652344 576.194030761719
863.454162597656 577.202819824219
862.461486816406 577.196655273438
861.475524902344 578.205139160156
860.489685058594 579.213500976562
859.497253417969 579.207153320312
858.511657714844 580.215209960938
857.526245117188 581.223083496094
856.540954589844 582.230712890625
855.548828125 582.224182128906
854.563781738281 583.231567382812
853.57177734375 583.224914550781
852.586975097656 584.232055664062
851.595153808594 584.225280761719
850.610595703125 585.232177734375
849.626159667969 586.238830566406
848.634521484375 586.231872558594
847.650390625 587.23828125
846.666381835938 588.244506835938
845.674987792969 588.237426757812
844.691162109375 589.243347167969
843.699890136719 589.236206054688
842.716369628906 590.241882324219
841.732971191406 591.247375488281
840.741943359375 591.240051269531
839.7587890625 592.245239257812
838.767822265625 592.237854003906
837.784912109375 593.242797851562
836.794128417969 593.235290527344
835.803405761719 593.227722167969
834.82080078125 594.232360839844
833.830139160156 594.224731445312
832.847839355469 595.229064941406
831.865600585938 596.233276367188
830.883544921875 597.237243652344
829.901611328125 598.241027832031
828.919860839844 599.244567871094
827.938232421875 600.247985839844
826.948120117188 600.239929199219
825.966735839844 601.243041992188
824.985473632812 602.245971679688
823.995666503906 602.23779296875
823.014587402344 603.240417480469
822.033752441406 604.242858886719
821.044067382812 604.234558105469
820.063415527344 605.236755371094
819.082946777344 606.23876953125
818.1025390625 607.240539550781
817.113220214844 607.231994628906
816.133056640625 608.233520507812
815.143859863281 608.224853515625
814.163940429688 609.226196289062
813.184143066406 610.227233886719
812.195129394531 610.218444824219
811.215576171875 611.219299316406
810.236206054688 612.219909667969
809.256896972656 613.220397949219
808.268188476562 613.211364746094
807.289123535156 614.211547851562
806.300537109375 614.202453613281
805.321716308594 615.202331542969
804.343017578125 616.202087402344
803.364501953125 617.20166015625
802.386047363281 618.200988769531
801.397827148438 618.191589355469
800.419616699219 619.190673828125
799.431457519531 619.181213378906
798.453491210938 620.180053710938
797.475646972656 621.1787109375
796.497985839844 622.177124023438
795.520446777344 623.175354003906
794.532653808594 623.165649414062
793.555297851562 624.163635253906
792.578063964844 625.161437988281
791.590454101562 625.151550292969
790.613464355469 626.149108886719
789.636657714844 627.146423339844
788.659912109375 628.143615722656
787.683349609375 629.140563964844
786.696044921875 629.130432128906
785.719665527344 630.127136230469
784.743408203125 631.123657226562
783.75634765625 631.113342285156
782.780334472656 632.109619140625
781.804443359375 633.105712890625
780.828674316406 634.1015625
779.85302734375 635.097229003906
778.866271972656 635.086730957031
777.890808105469 636.082153320312
776.91552734375 637.077392578125
775.940368652344 638.072448730469
774.953857421875 638.061706542969
773.978881835938 639.056518554688
773.004028320312 640.051086425781
772.029357910156 641.045532226562
771.054748535156 642.039733886719
770.080322265625 643.033813476562
769.10595703125 644.027648925781
768.119934082031 644.016540527344
767.145812988281 645.010131835938
766.171813964844 646.003540039062
765.185913085938 645.992248535156
764.212158203125 646.985412597656
763.238464355469 647.978393554688
762.264892578125 648.97119140625
761.29150390625 649.963806152344
760.318176269531 650.956176757812
759.332702636719 650.944641113281
758.359558105469 651.936767578125
757.386596679688 652.928771972656
756.413757324219 653.920532226562
755.428466796875 653.908813476562
754.455810546875 654.900329589844
753.483215332031 655.891662597656
752.510803222656 656.882873535156
751.538513183594 657.873840332031
750.566284179688 658.864624023438
749.59423828125 659.855224609375
748.622314453125 660.845642089844
747.650451660156 661.835815429688
746.678771972656 662.825866699219
745.694091796875 662.813598632812
744.722534179688 663.803405761719
743.751159667969 664.793029785156
742.779846191406 665.782470703125
741.808654785156 666.771728515625
740.824279785156 666.759216308594
739.853271484375 667.748229980469
738.882385253906 668.737060546875
737.91162109375 669.725646972656
736.940979003906 670.714111328125
735.970458984375 671.702392578125
735 672.690490722656
734.029724121094 673.678344726562
733.059509277344 674.666076660156
732.089416503906 675.653625488281
731.119445800781 676.640930175781
730.149536132812 677.628112792969
729.179809570312 678.615112304688
728.196166992188 678.601989746094
727.2265625 679.588745117188
726.257080078125 680.575256347656
725.287719726562 681.561645507812
724.318420410156 682.5478515625
723.349304199219 683.533874511719
722.380249023438 684.519775390625
721.411315917969 685.505432128906
720.442443847656 686.490905761719
719.459289550781 686.477355957031
718.490600585938 687.462585449219
717.507507324219 687.448913574219
716.538940429688 688.433959960938
715.570556640625 689.418823242188
714.602233886719 690.403503417969
713.634033203125 691.388000488281
712.665893554688 692.372314453125
711.697875976562 693.3564453125
710.72998046875 694.340393066406
709.76220703125 695.324157714844
708.794494628906 696.307800292969
707.826843261719 697.291198730469
706.859375 698.274475097656
705.891967773438 699.257568359375
704.924621582031 700.240417480469
703.957397460938 701.22314453125
702.990295410156 702.205688476562
702.023254394531 703.188110351562
701.056335449219 704.170288085938
700.089477539062 705.15234375
699.122741699219 706.134155273438
698.156066894531 707.115844726562
698.171630859375 708.111999511719
697.205078125 709.093383789062
696.238708496094 710.074584960938
695.272338867188 711.055603027344
694.306091308594 712.036499023438
693.339965820312 713.017150878906
692.373901367188 713.997680664062
691.407958984375 714.97802734375
690.442077636719 715.958251953125
689.476257324219 716.938232421875
688.510559082031 717.918090820312
687.544921875 718.897766113281
686.579406738281 719.877258300781
685.613952636719 720.856567382812
685.630126953125 721.850952148438
684.664794921875 722.830017089844
683.699523925781 723.808837890625
682.734375 724.78759765625
681.769287109375 725.76611328125
680.804321289062 726.744506835938
679.839416503906 727.722717285156
678.874572753906 728.700744628906
677.909851074219 729.678649902344
677.926330566406 730.671875
676.961730957031 731.649475097656
675.997131347656 732.626892089844
675.03271484375 733.604125976562
674.068298339844 734.581237792969
673.103942871094 735.558166503906
672.139709472656 736.534973144531
671.175537109375 737.511596679688
670.211486816406 738.488037109375
670.228332519531 739.480163574219
669.264343261719 740.456359863281
668.300415039062 741.432373046875
667.336547851562 742.408203125
666.372802734375 743.383911132812
665.409118652344 744.359436035156
664.445495605469 745.334777832031
663.48193359375 746.309997558594
663.499084472656 747.301208496094
662.535583496094 748.276123046875
661.572204589844 749.250915527344
660.60888671875 750.225524902344
659.645629882812 751.200012207031
658.682434082031 752.17431640625
658.699829101562 753.164794921875
657.736694335938 754.138793945312
656.773681640625 755.112670898438
655.810729980469 756.08642578125
654.847839355469 757.059997558594
653.885009765625 758.033386230469
653.902526855469 759.023193359375
652.939819335938 759.996337890625
651.977111816406 760.969299316406
651.014465332031 761.942138671875
650.051940917969 762.914855957031
650.069641113281 763.904052734375
649.107177734375 764.87646484375
648.144714355469 765.848754882812
647.182373046875 766.820861816406
646.220031738281 767.792846679688
646.237915039062 768.781494140625
645.275695800781 769.753173828125
644.313537597656 770.724731445312
643.351379394531 771.696166992188
643.369323730469 772.684326171875
642.407348632812 773.655517578125
641.4453125 774.626525878906
640.4833984375 775.597351074219
639.521545410156 776.568115234375
639.539611816406 777.5556640625
638.577819824219 778.526184082031
637.616027832031 779.496459960938
637.634216308594 780.483764648438
636.672546386719 781.453796386719
635.710876464844 782.423767089844
634.749267578125 783.393493652344
633.787719726562 784.363159179688
632.826232910156 785.332641601562
632.844543457031 786.319274902344
631.883117675781 787.288513183594
631.901489257812 788.27490234375
630.940124511719 789.243896484375
629.978759765625 790.212768554688
629.017517089844 791.181518554688
629.035949707031 792.167419433594
628.07470703125 793.135925292969
627.113525390625 794.104248046875
627.132019042969 795.089904785156
626.1708984375 796.057983398438
625.209838867188 797.025939941406
624.248779296875 797.993774414062
623.287719726562 798.961486816406
623.306396484375 799.946533203125
623.325012207031 800.931518554688
622.364074707031 801.898864746094
621.403137207031 802.866088867188
620.442260742188 803.833190917969
619.481384277344 804.800170898438
619.500183105469 805.784606933594
618.539367675781 806.751342773438
618.55810546875 807.735534667969
617.597351074219 808.702026367188
616.636657714844 809.668395996094
615.675964355469 810.634643554688
615.694763183594 811.618469238281
614.734130859375 812.58447265625
614.752990722656 813.568054199219
613.792419433594 814.533813476562
613.811279296875 815.517272949219
612.850708007812 816.482788085938
612.86962890625 817.466003417969
611.909118652344 818.431335449219
610.948608398438 819.396484375
610.967590332031 820.37939453125
610.007080078125 821.344360351562
609.046630859375 822.309204101562
608.086242675781 823.27392578125
608.105224609375 824.256469726562
607.144836425781 825.220947265625
606.184448242188 826.185363769531
605.224060058594 827.149597167969
605.2431640625 828.131713867188
604.282836914062 829.095764160156
604.301940917969 830.07763671875
603.341613769531 831.04150390625
603.360717773438 832.023193359375
602.400451660156 832.98681640625
601.440185546875 833.950317382812
601.459350585938 834.931762695312
600.499084472656 835.89501953125
599.538818359375 836.858215332031
599.558044433594 837.83935546875
599.577209472656 838.820373535156
598.617004394531 839.783203125
597.656799316406 840.745971679688
596.696594238281 841.708679199219
596.7158203125 842.689270019531
595.755615234375 843.651733398438
595.774841308594 844.632202148438
594.814697265625 845.594421386719
594.833923339844 846.57470703125
593.873779296875 847.536743164062
593.89306640625 848.516845703125
592.932861328125 849.478698730469
591.972717285156 850.4404296875
591.992004394531 851.420227050781
592.011291503906 852.39990234375
591.051147460938 853.361328125
590.091003417969 854.322692871094
590.1103515625 855.302124023438
589.150207519531 856.263305664062
589.169494628906 857.242492675781
588.209350585938 858.203491210938
587.249206542969 859.164367675781
587.2685546875 860.143310546875
587.287902832031 861.122192382812
586.327758789062 862.082763671875
585.367614746094 863.043273925781
585.386901855469 864.021850585938
584.4267578125 864.982177734375
584.446105957031 865.960632324219
583.485961914062 866.920715332031
583.505310058594 867.898986816406
582.545104980469 868.858947753906
582.564453125 869.836975097656
581.604309082031 870.796752929688
580.644104003906 871.756469726562
580.663452148438 872.734252929688
580.682800292969 873.711975097656
579.722595214844 874.67138671875
578.762329101562 875.630737304688
578.781677246094 876.608154296875
578.801025390625 877.585510253906
577.840759277344 878.544616699219
576.880493164062 879.503601074219
576.899841308594 880.480712890625
576.919189453125 881.457702636719
575.958923339844 882.416442871094
574.998596191406 883.375122070312
575.017944335938 884.351867675781
575.037292480469 885.328552246094
574.076904296875 886.286987304688
573.116516113281 887.245300292969
573.135864257812 888.221740722656
573.155212402344 889.198059082031
572.194763183594 890.156188964844
572.214111328125 891.13232421875
571.253662109375 892.090270996094
571.27294921875 893.066284179688
571.292236328125 894.042236328125
570.331787109375 894.999938964844
569.371276855469 895.957580566406
569.390563964844 896.933288574219
569.409851074219 897.908874511719
568.449279785156 898.866271972656
568.468566894531 899.841735839844
567.507995605469 900.798950195312
567.527221679688 901.774230957031
566.566589355469 902.731384277344
566.585815429688 903.706481933594
565.625122070312 904.663452148438
565.644348144531 905.638427734375
565.66357421875 906.613342285156
564.702819824219 907.570068359375
564.722045898438 908.544799804688
563.76123046875 909.501403808594
563.780456542969 910.476013183594
563.799621582031 911.450500488281
562.838745117188 912.406921386719
562.85791015625 913.381286621094
561.897033691406 914.337524414062
561.916137695312 915.311767578125
560.955200195312 916.267883300781
560.974304199219 917.241943359375
560.993408203125 918.215881347656
560.032409667969 919.171875
560.051452636719 920.145690917969
560.070495605469 921.119384765625
559.109436035156 922.0751953125
558.148315429688 923.030883789062
558.167358398438 924.00439453125
558.186340332031 924.977844238281
557.225158691406 925.933349609375
557.244140625 926.906677246094
557.263122558594 927.8798828125
556.301818847656 928.835266113281
556.320739746094 929.808349609375
556.339660644531 930.781372070312
555.378295898438 931.736511230469
555.397216796875 932.709411621094
554.435791015625 933.664428710938
554.454650878906 934.637145996094
553.493103027344 935.592102050781
553.511962890625 936.564697265625
553.530822753906 937.537231445312
552.569213867188 938.492004394531
552.588012695312 939.464416503906
552.606811523438 940.436706542969
551.645080566406 941.391296386719
551.663818359375 942.363525390625
551.682556152344 943.335632324219
550.720764160156 944.290100097656
550.739440917969 945.262084960938
550.758117675781 946.233947753906
549.796203613281 947.188293457031
549.814880371094 948.160034179688
549.83349609375 949.131774902344
548.871520996094 950.0859375
548.890075683594 951.057495117188
548.90869140625 952.028991699219
547.946533203125 952.983032226562
547.965087890625 953.954406738281
547.002868652344 954.908325195312
547.021362304688 955.879577636719
547.039855957031 956.850769042969
547.058349609375 957.821899414062
546.095947265625 958.775634765625
546.114379882812 959.746643066406
546.1328125 960.717590332031
546.151184082031 961.6884765625
546.169555664062 962.659301757812
545.20703125 963.61279296875
545.225341796875 964.58349609375
545.24365234375 965.554077148438
544.281005859375 966.507507324219
544.299255371094 967.47802734375
544.317504882812 968.448425292969
544.335693359375 969.418823242188
543.372924804688 970.372009277344
542.410034179688 971.325256347656
542.428161621094 972.295471191406
542.4462890625 973.265625
541.483276367188 974.218688964844
541.501342773438 975.188720703125
541.519409179688 976.158752441406
540.556213378906 977.111694335938
540.574279785156 978.081604003906
540.592224121094 979.051391601562
540.610229492188 980.021179199219
540.628173828125 980.990844726562
539.664794921875 981.943664550781
539.682678222656 982.913269042969
538.719177246094 983.865966796875
538.736999511719 984.835510253906
537.773376464844 985.788146972656
537.791198730469 986.757568359375
537.808959960938 987.726928710938
536.845153808594 988.679504394531
536.862854003906 989.648742675781
536.880554199219 990.617919921875
536.898193359375 991.587036132812
536.915832519531 992.556091308594
535.951843261719 993.508544921875
535.969421386719 994.4775390625
535.986999511719 995.446472167969
536.004516601562 996.415283203125
536.022033691406 997.384094238281
536.039489746094 998.352844238281
535.075256347656 999.305114746094
535.092651367188 1000.27380371094
535.110046386719 1001.24237060547
535.127380371094 1002.21087646484
535.144714355469 1003.17938232422
535.162048339844 1004.14782714844
535.179321289062 1005.1162109375
534.214782714844 1006.06829833984
534.231994628906 1007.03662109375
534.249145507812 1008.00482177734
534.266357421875 1008.97302246094
533.301574707031 1009.92504882812
533.318664550781 1010.89318847656
533.335754394531 1011.86120605469
533.352783203125 1012.82922363281
533.369812011719 1013.79718017578
532.404724121094 1014.74908447266
532.421691894531 1015.71697998047
532.438598632812 1016.68481445312
532.455505371094 1017.65258789062
531.490234375 1018.60443115234
531.507080078125 1019.57214355469
531.523864746094 1020.53979492188
531.540649414062 1021.50738525391
531.557373046875 1022.47497558594
530.591857910156 1023.4267578125
530.608520507812 1024.39428710938
530.625122070312 1025.36169433594
530.641723632812 1026.3291015625
530.658325195312 1027.29638671875
529.692504882812 1028.24816894531
529.708984375 1029.21545410156
529.725463867188 1030.18273925781
529.741882324219 1031.14990234375
529.75830078125 1032.11706542969
528.792175292969 1033.06872558594
528.808532714844 1034.03576660156
528.824829101562 1035.00280761719
528.841125488281 1035.96984863281
528.857360839844 1036.93676757812
528.87353515625 1037.90368652344
527.907104492188 1038.85534667969
527.923217773438 1039.822265625
527.939331054688 1040.7890625
527.955383300781 1041.755859375
527.971374511719 1042.72253417969
527.987365722656 1043.68920898438
527.020568847656 1044.64086914062
527.036499023438 1045.60754394531
527.052368164062 1046.57409667969
527.068237304688 1047.54064941406
527.084045410156 1048.50720214844
527.099853515625 1049.4736328125
527.115539550781 1050.44006347656
527.131286621094 1051.40649414062
527.14697265625 1052.37280273438
526.179626464844 1053.32446289062
526.195251464844 1054.29077148438
526.210815429688 1055.25708007812
526.226318359375 1056.22338867188
526.241821289062 1057.18957519531
526.257263183594 1058.15576171875
526.272644042969 1059.12182617188
525.304931640625 1060.07348632812
525.320251464844 1061.03967285156
525.335571289062 1062.00573730469
525.350830078125 1062.9716796875
525.366027832031 1063.93774414062
525.381225585938 1064.90368652344
525.396362304688 1065.86962890625
525.411437988281 1066.83557128906
525.426513671875 1067.80139160156
525.441589355469 1068.76721191406
525.45654296875 1069.73303222656
525.471496582031 1070.69885253906
525.486450195312 1071.66455078125
524.517944335938 1072.61633300781
524.532775878906 1073.58203125
524.547546386719 1074.54772949219
524.562316894531 1075.51330566406
524.577026367188 1076.47900390625
524.591735839844 1077.44458007812
524.606384277344 1078.41015625
524.620971679688 1079.37573242188
524.635498046875 1080.34118652344
523.666442871094 1081.29309082031
523.680908203125 1082.25866699219
523.6953125 1083.22412109375
523.709716796875 1084.18957519531
523.724060058594 1085.15502929688
523.738342285156 1086.12036132812
523.752624511719 1087.08569335938
523.766845703125 1088.05114746094
523.781066894531 1089.01647949219
523.795227050781 1089.98168945312
523.809326171875 1090.94702148438
523.823364257812 1091.91223144531
523.83740234375 1092.87756347656
522.867431640625 1093.82958984375
522.881408691406 1094.79479980469
522.895263671875 1095.76000976562
522.909118652344 1096.72521972656
522.922912597656 1097.6904296875
522.936706542969 1098.65563964844
522.950378417969 1099.62072753906
522.964050292969 1100.58581542969
522.977722167969 1101.55090332031
522.991271972656 1102.51599121094
523.004821777344 1103.48107910156
523.018371582031 1104.44616699219
523.031799316406 1105.4111328125
523.045227050781 1106.37609863281
523.05859375 1107.34118652344
523.071960449219 1108.30615234375
523.085266113281 1109.27111816406
523.098510742188 1110.23596191406
523.111694335938 1111.20092773438
523.124877929688 1112.16589355469
523.138000488281 1113.13073730469
523.151062011719 1114.095703125
523.1640625 1115.060546875
523.177062988281 1116.025390625
523.190002441406 1116.990234375
523.202880859375 1117.955078125
523.215759277344 1118.919921875
523.228576660156 1119.884765625
523.241333007812 1120.849609375
523.254028320312 1121.81433105469
523.266723632812 1122.77917480469
523.279357910156 1123.74389648438
523.291931152344 1124.70874023438
523.304443359375 1125.67346191406
523.316955566406 1126.63818359375
523.329406738281 1127.60290527344
523.341796875 1128.56774902344
523.354187011719 1129.53247070312
523.366455078125 1130.49719238281
523.378723144531 1131.4619140625
523.390930175781 1132.42663574219
523.403137207031 1133.39135742188
523.415222167969 1134.35595703125
523.427307128906 1135.32067871094
523.439331054688 1136.28540039062
523.451293945312 1137.25012207031
523.463256835938 1138.21484375
523.475158691406 1139.17944335938
523.486999511719 1140.14416503906
523.498779296875 1141.10888671875
523.510498046875 1142.07348632812
523.522216796875 1143.03820800781
523.533874511719 1144.0029296875
523.545471191406 1144.96752929688
523.557006835938 1145.93225097656
523.568542480469 1146.89697265625
524.565063476562 1147.87243652344
524.576477050781 1148.83703613281
524.587890625 1149.80163574219
524.599243164062 1150.76635742188
524.610534667969 1151.73095703125
524.621765136719 1152.69567871094
524.632934570312 1153.66027832031
524.644104003906 1154.625
524.655151367188 1155.58959960938
525.651428222656 1156.56469726562
525.662414550781 1157.529296875
525.673400878906 1158.49389648438
525.684326171875 1159.45861816406
525.695190429688 1160.42321777344
525.705993652344 1161.38793945312
525.716796875 1162.3525390625
525.727478027344 1163.31726074219
525.738159179688 1164.28198242188
525.748779296875 1165.24658203125
525.759338378906 1166.21130371094
525.769836425781 1167.17602539062
525.780334472656 1168.14074707031
525.790710449219 1169.10546875
526.786560058594 1170.07995605469
526.796936035156 1171.04467773438
526.807189941406 1172.00939941406
526.817443847656 1172.97412109375
526.82763671875 1173.93896484375
526.837768554688 1174.90368652344
526.847839355469 1175.86840820312
526.857849121094 1176.83325195312
526.867858886719 1177.79809570312
527.863403320312 1178.77221679688
527.873291015625 1179.73706054688
527.883178710938 1180.70178222656
527.892944335938 1181.66662597656
527.902709960938 1182.63146972656
527.912353515625 1183.59631347656
527.921997070312 1184.56127929688
528.917358398438 1185.53515625
528.926879882812 1186.5
528.936401367188 1187.46484375
528.945861816406 1188.42980957031
528.955261230469 1189.39477539062
528.964599609375 1190.35961914062
528.973937988281 1191.32458496094
528.983154296875 1192.28967285156
529.978210449219 1193.26330566406
529.987365722656 1194.22827148438
529.996459960938 1195.19323730469
530.005554199219 1196.15832519531
530.014526367188 1197.12341308594
530.023498535156 1198.08850097656
531.018310546875 1199.06188964844
531.027221679688 1200.02697753906
531.036010742188 1200.99206542969
531.044799804688 1201.95727539062
531.053466796875 1202.92248535156
531.062133789062 1203.88757324219
531.070739746094 1204.85290527344
531.079284667969 1205.81811523438
532.073852539062 1206.79138183594
532.082336425781 1207.75659179688
532.090698242188 1208.72192382812
532.099060058594 1209.68725585938
533.093505859375 1210.66040039062
533.101745605469 1211.62573242188
533.109985351562 1212.59106445312
533.1181640625 1213.55639648438
533.126220703125 1214.52185058594
533.13427734375 1215.4873046875
533.142272949219 1216.45288085938
534.136474609375 1217.42578125
534.144409179688 1218.39135742188
534.152221679688 1219.35693359375
534.160034179688 1220.32250976562
535.154052734375 1221.29528808594
535.161804199219 1222.26098632812
535.16943359375 1223.2265625
535.177062988281 1224.19226074219
535.1845703125 1225.15795898438
536.178405761719 1226.13073730469
536.185913085938 1227.09655761719
536.193298339844 1228.06225585938
536.20068359375 1229.02807617188
537.1943359375 1230.00085449219
537.201599121094 1230.96667480469
537.208801269531 1231.9326171875
537.216003417969 1232.89855957031
537.223083496094 1233.86450195312
538.216552734375 1234.83715820312
538.223571777344 1235.80310058594
538.230529785156 1236.76916503906
538.237426757812 1237.7353515625
539.230773925781 1238.70788574219
539.237609863281 1239.67395019531
539.244384765625 1240.64013671875
539.251098632812 1241.6064453125
540.244262695312 1242.57897949219
540.250854492188 1243.54516601562
540.257446289062 1244.51147460938
540.263916015625 1245.47790527344
541.256958007812 1246.45031738281
541.263366699219 1247.41674804688
541.269714355469 1248.38317871094
542.262634277344 1249.35559082031
542.268920898438 1250.32214355469
542.275146484375 1251.28869628906
543.267883300781 1252.26110839844
543.273986816406 1253.22766113281
543.280090332031 1254.1943359375
543.2861328125 1255.1611328125
544.278686523438 1256.13342285156
544.28466796875 1257.10021972656
544.29052734375 1258.06701660156
544.296325683594 1259.03393554688
545.288757324219 1260.00622558594
545.294494628906 1260.97326660156
545.300170898438 1261.94018554688
546.29248046875 1262.91247558594
546.298095703125 1263.87963867188
546.303588867188 1264.8466796875
547.295776367188 1265.81896972656
547.301208496094 1266.7861328125
547.306640625 1267.75341796875
548.298645019531 1268.72570800781
548.303955078125 1269.69299316406
548.309204101562 1270.66040039062
548.314392089844 1271.62780761719
549.306274414062 1272.60009765625
549.311401367188 1273.56762695312
550.303161621094 1274.53991699219
550.308227539062 1275.50744628906
550.313171386719 1276.47509765625
550.318054199219 1277.44287109375
551.309692382812 1278.41516113281
551.314514160156 1279.38293457031
552.306030273438 1280.35522460938
552.310729980469 1281.32299804688
552.3154296875 1282.291015625
552.320007324219 1283.25891113281
553.311401367188 1284.23132324219
553.31591796875 1285.19934082031
554.307189941406 1286.17163085938
554.311645507812 1287.13989257812
554.316040039062 1288.10803222656
554.3203125 1289.07641601562
555.311462402344 1290.04870605469
555.315673828125 1291.01708984375
556.306701660156 1291.98950195312
556.310852050781 1292.9580078125
556.31494140625 1293.92651367188
557.305847167969 1294.89892578125
557.309875488281 1295.86755371094
558.300659179688 1296.83996582031
558.304565429688 1297.80871582031
558.308410644531 1298.77758789062
559.299072265625 1299.75
559.302856445312 1300.71887207031
560.29345703125 1301.69140625
560.297119140625 1302.66040039062
560.30078125 1303.62951660156
561.291198730469 1304.60205078125
561.294738769531 1305.57116699219
562.285095214844 1306.54370117188
562.28857421875 1307.51306152344
562.2919921875 1308.482421875
563.282165527344 1309.455078125
563.285522460938 1310.42456054688
564.275634765625 1311.39709472656
564.278869628906 1312.36669921875
564.282043457031 1313.33642578125
565.272033691406 1314.30908203125
566.261962890625 1315.28186035156
567.251831054688 1316.25451660156
567.2548828125 1317.22436523438
567.257873535156 1318.1943359375
567.260803222656 1319.16430664062
567.263610839844 1320.13452148438
567.266418457031 1321.10473632812
566.282104492188 1322.07250976562


==> data/backbone_op_1.txt <==
1.711310791015625000e+03 4.049941406250000000e+02
1.709461914062500000e+03 4.050644226074218750e+02
1.707613037109375000e+03 4.051347961425781250e+02
1.705764038085937500e+03 4.052053833007812500e+02
1.703915161132812500e+03 4.052763366699218750e+02
1.702066162109375000e+03 4.053474121093750000e+02
1.700217041015625000e+03 4.054186706542968750e+02
1.698368164062500000e+03 4.054902038574218750e+02
1.696519042968750000e+03 4.055619506835937500e+02
1.694670043945312500e+03 4.056338806152343750e+02
1.692821044921875000e+03 4.057060852050781250e+02
1.690971801757812500e+03 4.057785339355468750e+02
1.689122680664062500e+03 4.058511962890625000e+02
1.687273559570312500e+03 4.059239807128906250e+02
1.685424560546875000e+03 4.059970703125000000e+02
1.683575195312500000e+03 4.060704040527343750e+02
1.681726074218750000e+03 4.061439208984375000e+02
1.679876953125000000e+03 4.062176513671875000e+02
1.678027709960937500e+03 4.062915954589843750e+02
1.676178466796875000e+03 4.063658142089843750e+02
1.674329345703125000e+03 4.064402770996093750e+02
1.672480102539062500e+03 4.065149841308593750e+02
1.670630859375000000e+03 4.065899047851562500e+02
1.668781494140625000e+03 4.066649780273437500e+02
1.666932250976562500e+03 4.067403869628906250e+02
1.665083007812500000e+03 4.068160705566406250e+02
1.663233642578125000e+03 4.068919067382812500e+02
1.661384399414062500e+03 4.069679870605468750e+02
1.659535156250000000e+03 4.070442504882812500e+02
1.657685791015625000e+03 4.071209106445312500e+02
1.655836669921875000e+03 4.071977539062500000e+02
1.653987304687500000e+03 4.072749023437500000e+02
1.652138061523437500e+03 4.073522033691406250e+02
1.650288696289062500e+03 4.074298095703125000e+02
1.648439453125000000e+03 4.075075378417968750e+02
1.646590209960937500e+03 4.075856933593750000e+02
1.644740966796875000e+03 4.076641540527343750e+02
1.642891601562500000e+03 4.077426452636718750e+02
1.641042480468750000e+03 4.078215942382812500e+02
1.639193115234375000e+03 4.079008178710937500e+02
1.637343994140625000e+03 4.079800720214843750e+02
1.635495117187500000e+03 4.080598754882812500e+02
1.633645751953125000e+03 4.081398620605468750e+02
1.631796630859375000e+03 4.082202148437500000e+02
1.629947387695312500e+03 4.083006896972656250e+02
1.628098144531250000e+03 4.083815612792968750e+02
1.626249145507812500e+03 4.084625854492187500e+02
1.624400024414062500e+03 4.085440368652343750e+02
1.622550903320312500e+03 4.086256408691406250e+02
1.620701904296875000e+03 4.087076416015625000e+02
1.618852783203125000e+03 4.087899169921875000e+02
1.617003662109375000e+03 4.088724975585937500e+02
1.615154785156250000e+03 4.089553833007812500e+02
1.613305664062500000e+03 4.090386047363281250e+02
1.611456665039062500e+03 4.091219482421875000e+02
1.609607788085937500e+03 4.092058715820312500e+02
1.607758789062500000e+03 4.092901000976562500e+02
1.605909912109375000e+03 4.093743896484375000e+02
1.604061157226562500e+03 4.094592590332031250e+02
1.602212280273437500e+03 4.095443420410156250e+02
1.600363403320312500e+03 4.096296997070312500e+02
1.598514648437500000e+03 4.097156066894531250e+02
1.596665771484375000e+03 4.098016357421875000e+02
1.594817138671875000e+03 4.098880310058593750e+02
1.592968505859375000e+03 4.099748535156250000e+02
1.591119873046875000e+03 4.100620117187500000e+02
1.589271240234375000e+03 4.101493225097656250e+02
1.587422607421875000e+03 4.102372436523437500e+02
1.585574096679687500e+03 4.103254089355468750e+02
1.583725585937500000e+03 4.104138488769531250e+02
1.581877075195312500e+03 4.105028381347656250e+02
1.580028808593750000e+03 4.105920715332031250e+02
1.578180297851562500e+03 4.106817016601562500e+02
1.576332031250000000e+03 4.107717285156250000e+02
1.574483642578125000e+03 4.108622131347656250e+02
1.572635375976562500e+03 4.109529113769531250e+02
1.570787231445312500e+03 4.110440368652343750e+02
1.568939086914062500e+03 4.111355285644531250e+02
1.567090942382812500e+03 4.112275695800781250e+02
1.565242797851562500e+03 4.113198852539062500e+02
1.563394897460937500e+03 4.114125976562500000e+02
1.561546875000000000e+03 4.115057983398437500e+02
1.559698852539062500e+03 4.115993652343750000e+02
1.557851074218750000e+03 4.116932678222656250e+02
1.556003295898437500e+03 4.117876892089843750e+02
1.554155517578125000e+03 4.118825988769531250e+02
1.552307739257812500e+03 4.119776611328125000e+02
1.550460083007812500e+03 4.120734252929687500e+02
1.548612548828125000e+03 4.121694946289062500e+02
1.546764892578125000e+03 4.122660827636718750e+02
1.544917480468750000e+03 4.123629760742187500e+02
1.543069946289062500e+03 4.124604492187500000e+02
1.541222656250000000e+03 4.125582885742187500e+02
1.539375244140625000e+03 4.126566467285156250e+02
1.537528076171875000e+03 4.127554321289062500e+02
1.535680786132812500e+03 4.128546142578125000e+02
1.533833496093750000e+03 4.129542846679687500e+02
1.531986572265625000e+03 4.130545043945312500e+02
1.530139526367187500e+03 4.131551208496093750e+02
1.528292602539062500e+03 4.132562561035156250e+02
1.526445678710937500e+03 4.133578491210937500e+02
1.524598876953125000e+03 4.134599609375000000e+02
1.522752075195312500e+03 4.135625610351562500e+02
1.520905395507812500e+03 4.136654968261718750e+02
1.519058715820312500e+03 4.137691040039062500e+02
1.517212158203125000e+03 4.138731689453125000e+02
1.515365600585937500e+03 4.139776916503906250e+02
1.513519042968750000e+03 4.140828857421875000e+02
1.511672729492187500e+03 4.141883850097656250e+02
1.509826416015625000e+03 4.142945251464843750e+02
1.507980224609375000e+03 4.144011230468750000e+02
1.506134033203125000e+03 4.145082092285156250e+02
1.504287963867187500e+03 4.146159973144531250e+02
1.502442016601562500e+03 4.147241210937500000e+02
1.500595947265625000e+03 4.148328247070312500e+02
1.498750244140625000e+03 4.149421691894531250e+02
1.496904418945312500e+03 4.150519714355468750e+02
1.495058593750000000e+03 4.151624450683593750e+02
1.493213012695312500e+03 4.152733459472656250e+02
1.491367431640625000e+03 4.153847351074218750e+02
1.489521972656250000e+03 4.154968261718750000e+02
1.487676513671875000e+03 4.156094360351562500e+02
1.485831176757812500e+03 4.157226257324218750e+02
1.483985839843750000e+03 4.158363952636718750e+02
1.482140747070312500e+03 4.159506530761718750e+02
1.480295654296875000e+03 4.160656433105468750e+02
1.478450561523437500e+03 4.161811218261718750e+02
1.476605590820312500e+03 4.162973327636718750e+02
1.474760742187500000e+03 4.164138793945312500e+02
1.472915893554687500e+03 4.165311889648437500e+02
1.471071166992187500e+03 4.166489562988281250e+02
1.469226562500000000e+03 4.167675781250000000e+02
1.467382080078125000e+03 4.168865356445312500e+02
1.465537597656250000e+03 4.170063171386718750e+02
1.463693115234375000e+03 4.171266174316406250e+02
1.461848876953125000e+03 4.172474060058593750e+02
1.460004638671875000e+03 4.173689270019531250e+02
1.458160522460937500e+03 4.174911804199218750e+02
1.456316650390625000e+03 4.176138610839843750e+02
1.454472534179687500e+03 4.177373657226562500e+02
1.452628662109375000e+03 4.178614196777343750e+02
1.450785034179687500e+03 4.179859924316406250e+02
1.448941284179687500e+03 4.181113586425781250e+02
1.447097656250000000e+03 4.182373962402343750e+02
1.445254150390625000e+03 4.183639221191406250e+02
1.443410766601562500e+03 4.184911499023437500e+02
1.441567382812500000e+03 4.186190490722656250e+02
1.439724121093750000e+03 4.187475585937500000e+02
1.437880981445312500e+03 4.188768310546875000e+02
1.436037841796875000e+03 4.190067138671875000e+02
1.434194946289062500e+03 4.191372375488281250e+02
1.432352050781250000e+03 4.192685241699218750e+02
1.430509277343750000e+03 4.194003906250000000e+02
1.428666503906250000e+03 4.195329895019531250e+02
1.426823974609375000e+03 4.196661682128906250e+02
1.424981445312500000e+03 4.198001403808593750e+02
1.423139038085937500e+03 4.199347229003906250e+02
1.421296630859375000e+03 4.200700378417968750e+02
1.419454467773437500e+03 4.202059631347656250e+02
1.417612304687500000e+03 4.203426208496093750e+02
1.415770263671875000e+03 4.204800415039062500e+02
1.413928344726562500e+03 4.206181640625000000e+02
1.412086425781250000e+03 4.207567443847656250e+02
1.410244750976562500e+03 4.208963012695312500e+02
1.408403076171875000e+03 4.210364379882812500e+02
1.406561523437500000e+03 4.211772766113281250e+02
1.404719970703125000e+03 4.213188171386718750e+02
1.402878540039062500e+03 4.214610290527343750e+02
1.401037231445312500e+03 4.216041259765625000e+02
1.399196044921875000e+03 4.217478332519531250e+02
1.397354980468750000e+03 4.218920898437500000e+02
1.395513916015625000e+03 4.220373229980468750e+02
1.393672973632812500e+03 4.221830139160156250e+02
1.391832153320312500e+03 4.223295593261718750e+02
1.389991333007812500e+03 4.224768981933593750e+02
1.388151000976562500e+03 4.226250000000000000e+02
1.386310546875000000e+03 4.227738647460937500e+02
1.384470092773437500e+03 4.229232177734375000e+02
1.382629638671875000e+03 4.230735168457031250e+02
1.380789306640625000e+03 4.232243041992187500e+02
1.378948974609375000e+03 4.233759155273437500e+02
1.377109497070312500e+03 4.235286254882812500e+02
1.375269653320312500e+03 4.236817321777343750e+02
1.373429809570312500e+03 4.238356628417968750e+02
1.371590209960937500e+03 4.239902343750000000e+02
1.369750488281250000e+03 4.241455688476562500e+02
1.367911010742187500e+03 4.243017272949218750e+02
1.366071655273437500e+03 4.244586181640625000e+02
1.364232421875000000e+03 4.246162109375000000e+02
1.362393188476562500e+03 4.247744750976562500e+02
1.360553955078125000e+03 4.249335632324218750e+02
1.358715087890625000e+03 4.250933227539062500e+02
1.356876098632812500e+03 4.252539978027343750e+02
1.355037353515625000e+03 4.254153137207031250e+02
1.353198608398437500e+03 4.255773620605468750e+02
1.351360107421875000e+03 4.257401733398437500e+02
1.349521484375000000e+03 4.259036865234375000e+02
1.347683105468750000e+03 4.260680847167968750e+02
1.345844848632812500e+03 4.262331542968750000e+02
1.344006591796875000e+03 4.263989562988281250e+02
1.342168579101562500e+03 4.265656127929687500e+02
1.340330810546875000e+03 4.267342224121093750e+02
1.338493286132812500e+03 4.269057922363281250e+02
1.336656250000000000e+03 4.270798645019531250e+02
1.334819458007812500e+03 4.272568359375000000e+02
1.332983154296875000e+03 4.274365234375000000e+02
1.331147094726562500e+03 4.276188049316406250e+02
1.329311401367187500e+03 4.278041381835937500e+02
1.327476196289062500e+03 4.279920654296875000e+02
1.325641357421875000e+03 4.281827697753906250e+02
1.323806884765625000e+03 4.283760375976562500e+02
1.321972778320312500e+03 4.285722656250000000e+02
1.320139160156250000e+03 4.287711181640625000e+02
1.318305908203125000e+03 4.289728088378906250e+02
1.316473022460937500e+03 4.291771240234375000e+02
1.314640625000000000e+03 4.293843383789062500e+02
1.312808715820312500e+03 4.295941772460937500e+02
1.310977172851562500e+03 4.298068237304687500e+02
1.309146118164062500e+03 4.300221862792968750e+02
1.307315429687500000e+03 4.302402954101562500e+02
1.305485229492187500e+03 4.304611511230468750e+02
1.303655517578125000e+03 4.306847839355468750e+02
1.301826293945312500e+03 4.309110107421875000e+02
1.299997558593750000e+03 4.311400756835937500e+02
1.298169189453125000e+03 4.313719482421875000e+02
1.296341430664062500e+03 4.316064758300781250e+02
1.294514160156250000e+03 4.318438110351562500e+02
1.292687255859375000e+03 4.320838623046875000e+02
1.290860961914062500e+03 4.323265075683593750e+02
1.289035156250000000e+03 4.325721130371093750e+02
1.287209838867187500e+03 4.328203430175781250e+02
1.285384643554687500e+03 4.330712890625000000e+02
1.283560302734375000e+03 4.333250122070312500e+02
1.281736572265625000e+03 4.335814819335937500e+02
1.279913208007812500e+03 4.338406982421875000e+02
1.278090576171875000e+03 4.341026611328125000e+02
1.276268432617187500e+03 4.343673400878906250e+02
1.274446777343750000e+03 4.346347351074218750e+02
1.272625732421875000e+03 4.349048767089843750e+02
1.270805297851562500e+03 4.351777648925781250e+02
1.268985351562500000e+03 4.354533996582031250e+02
1.267166015625000000e+03 4.357316894531250000e+02
1.265347167968750000e+03 4.360127563476562500e+02
1.263529052734375000e+03 4.362967529296875000e+02
1.261711425781250000e+03 4.365832824707031250e+02
1.259894531250000000e+03 4.368725585937500000e+02
1.258078125000000000e+03 4.371645812988281250e+02
1.256262207031250000e+03 4.374593200683593750e+02
1.254447265625000000e+03 4.377568664550781250e+02
1.252632568359375000e+03 4.380570373535156250e+02
1.250818725585937500e+03 4.383600158691406250e+02
1.249005371093750000e+03 4.386657409667968750e+02
1.247192749023437500e+03 4.389742126464843750e+02
1.245380859375000000e+03 4.392853393554687500e+02
1.243569458007812500e+03 4.395992431640625000e+02
1.241758789062500000e+03 4.399158020019531250e+02
1.239948730468750000e+03 4.402352600097656250e+02
1.238139404296875000e+03 4.405573425292968750e+02
1.236330810546875000e+03 4.408822631835937500e+02
1.234522827148437500e+03 4.412097473144531250e+02
1.232715454101562500e+03 4.415400695800781250e+02
1.230908813476562500e+03 4.418731079101562500e+02
1.229102905273437500e+03 4.422088623046875000e+02
1.227297607421875000e+03 4.425473937988281250e+02
1.225493164062500000e+03 4.428885803222656250e+02
1.223689453125000000e+03 4.432325439453125000e+02
1.221886352539062500e+03 4.435791320800781250e+02
1.220083984375000000e+03 4.439285888671875000e+02
1.218282348632812500e+03 4.442808227539062500e+02
1.216481445312500000e+03 4.446355590820312500e+02
1.214681396484375000e+03 4.449931335449218750e+02
1.212882080078125000e+03 4.453534851074218750e+02
1.211083374023437500e+03 4.457165527343750000e+02
1.209284912109375000e+03 4.460817871093750000e+02
1.207487670898437500e+03 4.464503479003906250e+02
1.205691406250000000e+03 4.468215026855468750e+02
1.203895874023437500e+03 4.471954345703125000e+02
1.202101074218750000e+03 4.475720825195312500e+02
1.200307128906250000e+03 4.479513549804687500e+02
1.198513916015625000e+03 4.483335266113281250e+02
1.196721435546875000e+03 4.487183837890625000e+02
1.194929931640625000e+03 4.491058959960937500e+02
1.193139160156250000e+03 4.494961547851562500e+02
1.191349121093750000e+03 4.498891296386718750e+02
1.189560058593750000e+03 4.502848205566406250e+02
1.187771728515625000e+03 4.506832580566406250e+02
1.185984375000000000e+03 4.510843200683593750e+02
1.184197753906250000e+03 4.514883728027343750e+02
1.182411987304687500e+03 4.518949279785156250e+02
1.180627075195312500e+03 4.523041992187500000e+02
1.178843017578125000e+03 4.527163696289062500e+02
1.177059814453125000e+03 4.531310424804687500e+02
1.175277587890625000e+03 4.535484313964843750e+02
1.173496215820312500e+03 4.539686584472656250e+02
1.171715698242187500e+03 4.543916015625000000e+02
1.169936035156250000e+03 4.548172302246093750e+02
1.168157348632812500e+03 4.552455749511718750e+02
1.166379516601562500e+03 4.556765136718750000e+02
1.164602539062500000e+03 4.561103820800781250e+02
1.162826660156250000e+03 4.565469055175781250e+02
1.161051513671875000e+03 4.569861450195312500e+02
1.159277465820312500e+03 4.574280700683593750e+02
1.157504150390625000e+03 4.578727416992187500e+02
1.155731933593750000e+03 4.583200378417968750e+02
1.153960693359375000e+03 4.587701721191406250e+02
1.152190185546875000e+03 4.592230529785156250e+02
1.150420898437500000e+03 4.596784667968750000e+02
1.148652465820312500e+03 4.601366882324218750e+02
1.146885009765625000e+03 4.605976867675781250e+02
1.145118408203125000e+03 4.610613403320312500e+02
1.143352905273437500e+03 4.615277404785156250e+02
1.141588500976562500e+03 4.619966735839843750e+02
1.139824951171875000e+03 4.624685058593750000e+02
1.138062500000000000e+03 4.629430236816406250e+02
1.136300903320312500e+03 4.634203491210937500e+02
1.134540527343750000e+03 4.639002075195312500e+02
1.132781005859375000e+03 4.643828125000000000e+02
1.131022583007812500e+03 4.648682250976562500e+02
1.129265258789062500e+03 4.653562622070312500e+02
1.127508789062500000e+03 4.658469848632812500e+02
1.125753540039062500e+03 4.663405151367187500e+02
1.123999145507812500e+03 4.668366394042968750e+02
1.122246093750000000e+03 4.673355407714843750e+02
1.120493896484375000e+03 4.678371582031250000e+02
1.118742797851562500e+03 4.683415222167968750e+02
1.116992797851562500e+03 4.688483886718750000e+02
1.115243896484375000e+03 4.693581237792968750e+02
1.113496093750000000e+03 4.698706054687500000e+02
1.111749389648437500e+03 4.703857116699218750e+02
1.110003662109375000e+03 4.709035034179687500e+02
1.108259277343750000e+03 4.714241027832031250e+02
1.106515747070312500e+03 4.719473266601562500e+02
1.104773559570312500e+03 4.724732971191406250e+02
1.103032348632812500e+03 4.730019836425781250e+02
1.101292358398437500e+03 4.735332946777343750e+02
1.099553222656250000e+03 4.740677490234375000e+02
1.097815307617187500e+03 4.746045227050781250e+02
1.096078857421875000e+03 4.751440124511718750e+02
1.094343261718750000e+03 4.756860961914062500e+02
1.092609008789062500e+03 4.762309875488281250e+02
1.090875976562500000e+03 4.767785644531250000e+02
1.089143920898437500e+03 4.773288574218750000e+02
1.087413208007812500e+03 4.778818359375000000e+02
1.085683593750000000e+03 4.784375610351562500e+02
1.083955200195312500e+03 4.789957885742187500e+02
1.082228027343750000e+03 4.795569458007812500e+02
1.080502075195312500e+03 4.801207580566406250e+02
1.078777343750000000e+03 4.806871948242187500e+02
1.077053710937500000e+03 4.812563476562500000e+02
1.075331420898437500e+03 4.818282470703125000e+02
1.073610351562500000e+03 4.824027709960937500e+02
1.071890502929687500e+03 4.829800415039062500e+02
1.070171875000000000e+03 4.835599975585937500e+02
1.068454467773437500e+03 4.841426391601562500e+02
1.066738525390625000e+03 4.847279663085937500e+02
1.065023559570312500e+03 4.853160400390625000e+02
1.063310058593750000e+03 4.859066162109375000e+02
1.061597778320312500e+03 4.865001220703125000e+02
1.059886718750000000e+03 4.870962219238281250e+02
1.058177124023437500e+03 4.876950378417968750e+02
1.056468627929687500e+03 4.882965087890625000e+02
1.054761596679687500e+03 4.889006958007812500e+02
1.053055664062500000e+03 4.895075683593750000e+02
1.051351318359375000e+03 4.901170654296875000e+02
1.049648193359375000e+03 4.907293701171875000e+02
1.047946289062500000e+03 4.913441772460937500e+02
1.046245727539062500e+03 4.919618530273437500e+02
1.044546630859375000e+03 4.925821533203125000e+02
1.042848876953125000e+03 4.932051391601562500e+02
1.041152343750000000e+03 4.938307800292968750e+02
1.039457275390625000e+03 4.944591064453125000e+02
1.037763549804687500e+03 4.950901489257812500e+02
1.036071166992187500e+03 4.957239074707031250e+02
1.034380249023437500e+03 4.963603515625000000e+02
1.032690551757812500e+03 4.969994506835937500e+02
1.031002441406250000e+03 4.976411743164062500e+02
1.029315673828125000e+03 4.982856140136718750e+02
1.027630249023437500e+03 4.989328002929687500e+02
1.025946289062500000e+03 4.995825805664062500e+02
1.024263671875000000e+03 5.002351074218750000e+02
1.022582580566406250e+03 5.008901977539062500e+02
1.020902832031250000e+03 5.015480957031250000e+02
1.019224548339843750e+03 5.022086181640625000e+02
1.017547790527343750e+03 5.028717956542968750e+02
1.015872436523437500e+03 5.035376586914062500e+02
1.014198486328125000e+03 5.042063293457031250e+02
1.012526062011718750e+03 5.048774719238281250e+02
1.010855102539062500e+03 5.055513305664062500e+02
1.009185668945312500e+03 5.062279052734375000e+02
1.007517578125000000e+03 5.069072875976562500e+02
1.005851074218750000e+03 5.075891723632812500e+02
1.004186035156250000e+03 5.082736816406250000e+02
1.002522521972656250e+03 5.089608764648437500e+02
1.000860595703125000e+03 5.096508789062500000e+02
9.992000732421875000e+02 5.103433837890625000e+02
9.975411987304687500e+02 5.110386962890625000e+02
9.958837280273437500e+02 5.117366027832031250e+02
9.942278442382812500e+02 5.124371948242187500e+02
9.925734863281250000e+02 5.131405029296875000e+02
9.909207153320312500e+02 5.138463745117187500e+02
9.892695312500000000e+02 5.145549316406250000e+02
9.876198730468750000e+02 5.152661743164062500e+02
9.859714965820312500e+02 5.159797973632812500e+02
9.843249511718750000e+02 5.166964111328125000e+02
9.826800537109375000e+02 5.174154663085937500e+02
9.810366821289062500e+02 5.181375122070312500e+02
9.793948974609375000e+02 5.188619384765625000e+02
9.777548217773437500e+02 5.195891723632812500e+02
9.761162109375000000e+02 5.203189697265625000e+02
9.744793090820312500e+02 5.210515136718750000e+02
9.728439941406250000e+02 5.217866821289062500e+02
9.712103271484375000e+02 5.225245361328125000e+02
9.695783691406250000e+02 5.232649536132812500e+02
9.679479370117187500e+02 5.240081787109375000e+02
9.663193359375000000e+02 5.247539062500000000e+02
9.646921386718750000e+02 5.255023193359375000e+02
9.630667114257812500e+02 5.262535400390625000e+02
9.614431152343750000e+02 5.270071411132812500e+02
9.598209228515625000e+02 5.277635498046875000e+02
9.582005615234375000e+02 5.285224609375000000e+02
9.565817871093750000e+02 5.292843017578125000e+02
9.549649658203125000e+02 5.300485839843750000e+02
9.533496704101562500e+02 5.308154907226562500e+02
9.517360229492187500e+02 5.315852050781250000e+02
9.501242675781250000e+02 5.323573608398437500e+02
9.485140380859375000e+02 5.331323852539062500e+02
9.469057617187500000e+02 5.339099121093750000e+02
9.452990722656250000e+02 5.346901245117187500e+02
9.436942138671875000e+02 5.354729003906250000e+02
9.420911865234375000e+02 5.362584228515625000e+02
9.404896850585937500e+02 5.370465087890625000e+02
9.388901367187500000e+02 5.378371582031250000e+02
9.372923583984375000e+02 5.386304931640625000e+02
9.356962280273437500e+02 5.394265747070312500e+02
9.341019897460937500e+02 5.402251586914062500e+02
9.325096435546875000e+02 5.410264892578125000e+02
9.309189453125000000e+02 5.418303833007812500e+02
9.293301391601562500e+02 5.426368408203125000e+02
9.277430419921875000e+02 5.434461059570312500e+02
9.261577148437500000e+02 5.442578125000000000e+02
9.245744628906250000e+02 5.450722656250000000e+02
9.229929199218750000e+02 5.458892822265625000e+02
9.214131469726562500e+02 5.467088623046875000e+02
9.198355102539062500e+02 5.475312500000000000e+02
9.182593994140625000e+02 5.483562011718750000e+02
9.166852416992187500e+02 5.491837158203125000e+02
9.151130371093750000e+02 5.500139160156250000e+02
9.135426635742187500e+02 5.508466186523437500e+02
9.119742431640625000e+02 5.516820068359375000e+02
9.104075927734375000e+02 5.525200195312500000e+02
9.088428955078125000e+02 5.533607177734375000e+02
9.072801513671875000e+02 5.542039794921875000e+02
9.057192382812500000e+02 5.550498046875000000e+02
9.041602783203125000e+02 5.558982543945312500e+02
9.026033935546875000e+02 5.567493286132812500e+02
9.010483398437500000e+02 5.576029663085937500e+02
8.994951782226562500e+02 5.584594116210937500e+02
8.979440307617187500e+02 5.593182373046875000e+02
8.963947143554687500e+02 5.601797485351562500e+02
8.948474731445312500e+02 5.610438232421875000e+02
8.933022460937500000e+02 5.619105834960937500e+02
8.917587890625000000e+02 5.627799072265625000e+02
8.902175292968750000e+02 5.636517944335937500e+02
8.886781005859375000e+02 5.645263671875000000e+02
8.871407470703125000e+02 5.654035034179687500e+02
8.856055297851562500e+02 5.662830810546875000e+02
8.840721435546875000e+02 5.671654663085937500e+02
8.825408935546875000e+02 5.680504760742187500e+02
8.810115966796875000e+02 5.689379272460937500e+02
8.794843139648437500e+02 5.698280029296875000e+02
8.779591064453125000e+02 5.707207641601562500e+02
8.764372558593750000e+02 5.716154174804687500e+02
8.749162597656250000e+02 5.725133666992187500e+02
8.733972778320312500e+02 5.734136962890625000e+02
8.718804321289062500e+02 5.743167724609375000e+02
8.703656005859375000e+02 5.752224121093750000e+02
8.688529052734375000e+02 5.761304931640625000e+02
8.673422851562500000e+02 5.770412597656250000e+02
8.658336791992187500e+02 5.779547729492187500e+02
8.643273315429687500e+02 5.788706054687500000e+02
8.628230590820312500e+02 5.797890625000000000e+02
8.613209228515625000e+02 5.807103271484375000e+02
8.598208618164062500e+02 5.816338500976562500e+02
8.583231201171875000e+02 5.825600585937500000e+02
8.568273925781250000e+02 5.834888916015625000e+02
8.553337402343750000e+02 5.844202270507812500e+02
8.538422241210937500e+02 5.853540039062500000e+02
8.523529052734375000e+02 5.862905883789062500e+02
8.508659057617187500e+02 5.872297973632812500e+02
8.493809814453125000e+02 5.881713867187500000e+02
8.478983154296875000e+02 5.891155395507812500e+02
8.464178466796875000e+02 5.900623168945312500e+02
8.449395751953125000e+02 5.910115966796875000e+02
8.434635620117187500e+02 5.919633789062500000e+02
8.419895019531250000e+02 5.929178466796875000e+02
8.405180053710937500e+02 5.938748168945312500e+02
8.390485229492187500e+02 5.948343505859375000e+02
8.375814208984375000e+02 5.957965087890625000e+02
8.361165771484375000e+02 5.967610473632812500e+02
8.346538085937500000e+02 5.977282714843750000e+02
8.331933593750000000e+02 5.986979980468750000e+02
8.317354736328125000e+02 5.996701660156250000e+02
8.302796630859375000e+02 6.006448974609375000e+02
8.288259887695312500e+02 6.016224365234375000e+02
8.273749389648437500e+02 6.026021118164062500e+02
8.259261474609375000e+02 6.035845336914062500e+02
8.244793090820312500e+02 6.045695800781250000e+02
8.230350341796875000e+02 6.055568847656250000e+02
8.215928955078125000e+02 6.065471191406250000e+02
8.201533203125000000e+02 6.075396118164062500e+02
8.187160644531250000e+02 6.085347290039062500e+02
8.172810668945312500e+02 6.095324096679687500e+02
8.158486328125000000e+02 6.105324096679687500e+02
8.144182128906250000e+02 6.115351562500000000e+02
8.129905395507812500e+02 6.125401611328125000e+02
8.115650634765625000e+02 6.135479125976562500e+02
8.101419677734375000e+02 6.145581054687500000e+02
8.087212524414062500e+02 6.155708618164062500e+02
8.073029785156250000e+02 6.165860595703125000e+02
8.058869628906250000e+02 6.176038818359375000e+02
8.044735107421875000e+02 6.186241455078125000e+02
8.030625000000000000e+02 6.196468505859375000e+02
8.016538696289062500e+02 6.206721801757812500e+02
8.002477416992187500e+02 6.216998291015625000e+02
7.988439941406250000e+02 6.227301635742187500e+02
7.974427490234375000e+02 6.237628784179687500e+02
7.960440063476562500e+02 6.247981567382812500e+02
7.946477050781250000e+02 6.258359375000000000e+02
7.932538452148437500e+02 6.268762207031250000e+02
7.918624267578125000e+02 6.279190063476562500e+02
7.904734497070312500e+02 6.289642333984375000e+02
7.890871582031250000e+02 6.300119628906250000e+02
7.877032470703125000e+02 6.310621337890625000e+02
7.863220214843750000e+02 6.321148071289062500e+02
7.849431152343750000e+02 6.331699218750000000e+02
7.835668945312500000e+02 6.342276611328125000e+02
7.821930541992187500e+02 6.352877807617187500e+02
7.808218994140625000e+02 6.363504028320312500e+02
7.794531860351562500e+02 6.374154663085937500e+02
7.780870361328125000e+02 6.384831542968750000e+02
7.767214355468750000e+02 6.395516357421875000e+02
7.753604125976562500e+02 6.406240234375000000e+02
7.740020141601562500e+02 6.416988525390625000e+02
7.726461181640625000e+02 6.427763671875000000e+02
7.712928466796875000e+02 6.438561401367187500e+02
7.699421386718750000e+02 6.449382324218750000e+02
7.685941162109375000e+02 6.460231323242187500e+02
7.672488403320312500e+02 6.471101684570312500e+02
7.659060058593750000e+02 6.481998291015625000e+02
7.645657958984375000e+02 6.492918701171875000e+02
7.632283935546875000e+02 6.503863525390625000e+02
7.618934326171875000e+02 6.514833984375000000e+02
7.605612792968750000e+02 6.525827636718750000e+02
7.592318115234375000e+02 6.536845092773437500e+02
7.579050292968750000e+02 6.547887573242187500e+02
7.565807495117187500e+02 6.558953857421875000e+02
7.552592773437500000e+02 6.570044555664062500e+02
7.539405517578125000e+02 6.581160278320312500e+02
7.526245117187500000e+02 6.592299804687500000e+02
7.513110351562500000e+02 6.603464355468750000e+02
7.500005493164062500e+02 6.614652099609375000e+02
7.486925659179687500e+02 6.625863647460937500e+02
7.473875122070312500e+02 6.637099609375000000e+02
7.460850219726562500e+02 6.648360595703125000e+02
7.447854003906250000e+02 6.659644775390625000e+02
7.434885864257812500e+02 6.670953369140625000e+02
7.421944580078125000e+02 6.682286376953125000e+02
7.409031372070312500e+02 6.693642578125000000e+02
7.396145019531250000e+02 6.705022583007812500e+02
7.383287353515625000e+02 6.716428222656250000e+02
7.370457763671875000e+02 6.727857055664062500e+02
7.357656250000000000e+02 6.739308471679687500e+02
7.344884033203125000e+02 6.750784912109375000e+02
7.332138061523437500e+02 6.762284545898437500e+02
7.319422607421875000e+02 6.773808593750000000e+02
7.306733398437500000e+02 6.785357055664062500e+02
7.294073486328125000e+02 6.796927490234375000e+02
7.281442871093750000e+02 6.808522949218750000e+02
7.268840942382812500e+02 6.820141601562500000e+02
7.256265869140625000e+02 6.831785888671875000e+02
7.243721313476562500e+02 6.843451538085937500e+02
7.231204833984375000e+02 6.855140991210937500e+02
7.218718872070312500e+02 6.866854248046875000e+02
7.206259765625000000e+02 6.878590087890625000e+02
7.193830566406250000e+02 6.890350952148437500e+02
7.181430053710937500e+02 6.902135620117187500e+02
7.169061279296875000e+02 6.913942871093750000e+02
7.156719970703125000e+02 6.925773925781250000e+02
7.144407958984375000e+02 6.937628173828125000e+02
7.132126464843750000e+02 6.949506225585937500e+02
7.119873046875000000e+02 6.961406250000000000e+02
7.107650146484375000e+02 6.973331298828125000e+02
7.095456542968750000e+02 6.985278930664062500e+02
7.083294067382812500e+02 6.997250976562500000e+02
7.071158447265625000e+02 7.009244995117187500e+02
7.059056396484375000e+02 7.021262207031250000e+02
7.046983642578125000e+02 7.033302001953125000e+02
7.034940185546875000e+02 7.045366821289062500e+02
7.022927246093750000e+02 7.057453002929687500e+02
7.010943603515625000e+02 7.069562377929687500e+02
6.998991699218750000e+02 7.081695556640625000e+02
6.987070312500000000e+02 7.093851318359375000e+02
6.975178833007812500e+02 7.106031494140625000e+02
6.963319091796875000e+02 7.118231811523437500e+02
6.951488037109375000e+02 7.130456542968750000e+02
6.939690551757812500e+02 7.142705078125000000e+02
6.927921142578125000e+02 7.154975585937500000e+02
6.916183471679687500e+02 7.167268676757812500e+02
6.904478759765625000e+02 7.179584960937500000e+02
6.892802734375000000e+02 7.191923217773437500e+02
6.881158447265625000e+02 7.204284667968750000e+02
6.869552612304687500e+02 7.216668090820312500e+02
6.857971191406250000e+02 7.229075317382812500e+02
6.846420898437500000e+02 7.241504516601562500e+02
6.834903564453125000e+02 7.253956298828125000e+02
6.823417358398437500e+02 7.266431274414062500e+02
6.811962890625000000e+02 7.278927612304687500e+02
6.800538330078125000e+02 7.291447753906250000e+02
6.789146728515625000e+02 7.303989868164062500e+02
6.777786865234375000e+02 7.316554565429687500e+02
6.766461181640625000e+02 7.329140625000000000e+02
6.755164794921875000e+02 7.341749877929687500e+02
6.743901367187500000e+02 7.354381713867187500e+02
6.732670898437500000e+02 7.367035522460937500e+02
6.721470947265625000e+02 7.379711914062500000e+02
6.710305175781250000e+02 7.392409057617187500e+02
6.699171752929687500e+02 7.405128784179687500e+02
6.688070678710937500e+02 7.417872314453125000e+02
6.677002563476562500e+02 7.430636596679687500e+02
6.665966186523437500e+02 7.443422241210937500e+02
6.654962158203125000e+02 7.456231079101562500e+02
6.643993530273437500e+02 7.469060668945312500e+02
6.633054809570312500e+02 7.481914062500000000e+02
6.622150268554687500e+02 7.494788208007812500e+02
6.611279296875000000e+02 7.507683715820312500e+02
6.600440063476562500e+02 7.520603027343750000e+02
6.589636230468750000e+02 7.533541259765625000e+02
6.578864135742187500e+02 7.546503295898437500e+02
6.568126831054687500e+02 7.559486694335937500e+02
6.557422485351562500e+02 7.572490234375000000e+02
6.546751098632812500e+02 7.585518188476562500e+02
6.536114501953125000e+02 7.598564453125000000e+02
6.525511474609375000e+02 7.611635131835937500e+02
6.514940795898437500e+02 7.624725952148437500e+02
6.504406127929687500e+02 7.637836914062500000e+02
6.493902587890625000e+02 7.650972290039062500e+02
6.483436279296875000e+02 7.664125976562500000e+02
6.473002319335937500e+02 7.677302856445312500e+02
6.462602539062500000e+02 7.690501098632812500e+02
6.452238769531250000e+02 7.703719482421875000e+02
6.441906738281250000e+02 7.716960449218750000e+02
6.431611938476562500e+02 7.730220947265625000e+02
6.421348876953125000e+02 7.743504638671875000e+02
6.411123046875000000e+02 7.756807250976562500e+02
6.400931396484375000e+02 7.770131835937500000e+02
6.390772705078125000e+02 7.783478393554687500e+02
6.380651245117187500e+02 7.796843261718750000e+02
6.370562744140625000e+02 7.810231933593750000e+02
6.360509643554687500e+02 7.823640136718750000e+02
6.350493774414062500e+02 7.837069091796875000e+02
6.340509033203125000e+02 7.850520019531250000e+02
6.330563964843750000e+02 7.863989257812500000e+02
6.320650634765625000e+02 7.877481079101562500e+02
6.310776367187500000e+02 7.890992431640625000e+02
6.300935058593750000e+02 7.904525146484375000e+02
6.291127929687500000e+02 7.918079833984375000e+02
6.281361083984375000e+02 7.931652221679687500e+02
6.271625976562500000e+02 7.945246582031250000e+02
6.261928710937500000e+02 7.958861083984375000e+02
6.252266235351562500e+02 7.972495117187500000e+02
6.242639160156250000e+02 7.986151123046875000e+02
6.233049316406250000e+02 7.999827880859375000e+02
6.223496093750000000e+02 8.013522949218750000e+02
6.213978271484375000e+02 8.027238769531250000e+02
6.204497680664062500e+02 8.040974731445312500e+02
6.195051269531250000e+02 8.054731445312500000e+02
6.185642700195312500e+02 8.068507690429687500e+02
6.176270751953125000e+02 8.082303466796875000e+02
6.166936035156250000e+02 8.096119384765625000e+02
6.157636718750000000e+02 8.109956054687500000e+02
6.148374023437500000e+02 8.123812255859375000e+02
6.139163208007812500e+02 8.137681274414062500e+02
6.129975585937500000e+02 8.151576538085937500e+02
6.120823974609375000e+02 8.165491333007812500e+02
6.111711425781250000e+02 8.179426269531250000e+02
6.102634277343750000e+02 8.193381347656250000e+02
6.093595581054687500e+02 8.207354736328125000e+02
6.084594726562500000e+02 8.221347656250000000e+02
6.075629882812500000e+02 8.235361328125000000e+02
6.066702880859375000e+02 8.249393310546875000e+02
6.057812500000000000e+02 8.263445434570312500e+02
6.048961791992187500e+02 8.277515258789062500e+02
6.040147705078125000e+02 8.291605834960937500e+02
6.031372070312500000e+02 8.305715332031250000e+02
6.022634277343750000e+02 8.319843750000000000e+02
6.013933105468750000e+02 8.333992919921875000e+02
6.005270996093750000e+02 8.348158569335937500e+02
5.996646728515625000e+02 8.362344360351562500e+02
5.988059692382812500e+02 8.376549682617187500e+02
5.979514770507812500e+02 8.390773315429687500e+02
5.971005249023437500e+02 8.405015869140625000e+02
5.962534179687500000e+02 8.419277343750000000e+02
5.954101562500000000e+02 8.433557128906250000e+02
5.945709228515625000e+02 8.447855834960937500e+02
5.937353515625000000e+02 8.462173461914062500e+02
5.929036865234375000e+02 8.476510009765625000e+02
5.920759887695312500e+02 8.490864257812500000e+02
5.912520751953125000e+02 8.505237426757812500e+02
5.904322509765625000e+02 8.519628906250000000e+02
5.896160278320312500e+02 8.534039306640625000e+02
5.888040771484375000e+02 8.548466186523437500e+02
5.879958496093750000e+02 8.562912597656250000e+02
5.871914672851562500e+02 8.577376708984375000e+02
5.863912353515625000e+02 8.591860351562500000e+02
5.855948486328125000e+02 8.606360473632812500e+02
5.848023681640625000e+02 8.620879516601562500e+02
5.840138549804687500e+02 8.635416870117187500e+02
5.832293701171875000e+02 8.649970092773437500e+02
5.824489135742187500e+02 8.664544067382812500e+02
5.816723022460937500e+02 8.679133300781250000e+02
5.808998413085937500e+02 8.693742065429687500e+02
5.801312866210937500e+02 8.708367919921875000e+02
5.793667602539062500e+02 8.723010253906250000e+02
5.786061401367187500e+02 8.737673339843750000e+02
5.778496704101562500e+02 8.752351074218750000e+02
5.770971679687500000e+02 8.767047729492187500e+02
5.763486938476562500e+02 8.781760253906250000e+02
5.756043090820312500e+02 8.796490478515625000e+02
5.748638916015625000e+02 8.811240234375000000e+02
5.741277465820312500e+02 8.826004638671875000e+02
5.733955688476562500e+02 8.840787353515625000e+02
5.726673583984375000e+02 8.855587158203125000e+02
5.719434204101562500e+02 8.870402832031250000e+02
5.712233886718750000e+02 8.885237426757812500e+02
5.705074462890625000e+02 8.900087890625000000e+02
5.697956542968750000e+02 8.914954833984375000e+02
5.690881347656250000e+02 8.929840087890625000e+02
5.683845825195312500e+02 8.944739379882812500e+02
5.676850585937500000e+02 8.959658203125000000e+02
5.669898071289062500e+02 8.974591674804687500e+02
5.662987060546875000e+02 8.989542236328125000e+02
5.656116943359375000e+02 9.004509887695312500e+02
5.649288940429687500e+02 9.019493408203125000e+02
5.642503051757812500e+02 9.034494018554687500e+02
5.635758666992187500e+02 9.049511108398437500e+02
5.629055175781250000e+02 9.064541015625000000e+02
5.622395629882812500e+02 9.079591674804687500e+02
5.615775756835937500e+02 9.094656982421875000e+02
5.609197387695312500e+02 9.109737548828125000e+02
5.602662963867187500e+02 9.124833984375000000e+02
5.596170043945312500e+02 9.139948120117187500e+02
5.589697265625000000e+02 9.155074462890625000e+02
5.583289184570312500e+02 9.170217285156250000e+02
5.576920776367187500e+02 9.185380859375000000e+02
5.570598144531250000e+02 9.200554199218750000e+02
5.564314575195312500e+02 9.215746459960937500e+02
5.558076782226562500e+02 9.230954589843750000e+02
5.551880493164062500e+02 9.246176147460937500e+02
5.545726928710937500e+02 9.261414184570312500e+02
5.539616088867187500e+02 9.276668090820312500e+02
5.533547363281250000e+02 9.291936645507812500e+02
5.527521972656250000e+02 9.307220458984375000e+02
5.521541137695312500e+02 9.322520141601562500e+02
5.515601196289062500e+02 9.337835083007812500e+02
5.509703979492187500e+02 9.353164062500000000e+02
5.503851928710937500e+02 9.368508300781250000e+02
5.498042602539062500e+02 9.383868408203125000e+02
5.492277832031250000e+02 9.399239501953125000e+02
5.486553955078125000e+02 9.414628906250000000e+02
5.480877685546875000e+02 9.430032958984375000e+02
5.475240478515625000e+02 9.445450439453125000e+02
5.469648437500000000e+02 9.460884399414062500e+02
5.464099731445312500e+02 9.476329345703125000e+02
5.458596801757812500e+02 9.491791992187500000e+02
5.453136596679687500e+02 9.507266235351562500e+02
5.447720336914062500e+02 9.522755126953125000e+02
5.442347412109375000e+02 9.538259887695312500e+02
5.437019653320312500e+02 9.553778686523437500e+02
5.431735229492187500e+02 9.569310302734375000e+02
5.426495971679687500e+02 9.584856567382812500e+02
5.421300659179687500e+02 9.600415039062500000e+02
5.416149291992187500e+02 9.615990600585937500e+02
5.411041870117187500e+02 9.631577148437500000e+02
5.405979614257812500e+02 9.647178344726562500e+02
5.400961303710937500e+02 9.662792358398437500e+02
5.395988159179687500e+02 9.678419799804687500e+02
5.391060180664062500e+02 9.694062500000000000e+02
5.386176147460937500e+02 9.709719238281250000e+02
5.381337890625000000e+02 9.725387573242187500e+02
5.376542968750000000e+02 9.741066894531250000e+02
5.371794433593750000e+02 9.756762084960937500e+02
5.367090454101562500e+02 9.772469482421875000e+02
5.362431030273437500e+02 9.788192749023437500e+02
5.357816772460937500e+02 9.803925170898437500e+02
5.353249511718750000e+02 9.819671630859375000e+02
5.348726196289062500e+02 9.835431518554687500e+02
5.344248046875000000e+02 9.851203613281250000e+02
5.339814453125000000e+02 9.866989746093750000e+02
5.335427856445312500e+02 9.882785644531250000e+02
5.331087036132812500e+02 9.898594970703125000e+02
5.326791381835937500e+02 9.914417724609375000e+02
5.322541503906250000e+02 9.930252075195312500e+02
5.318336181640625000e+02 9.946099853515625000e+02
5.314178466796875000e+02 9.961958007812500000e+02
5.310066528320312500e+02 9.977828369140625000e+02
5.305999755859375000e+02 9.993710937500000000e+02
5.301981811523437500e+02 1.000961914062500000e+03
5.298007812500000000e+02 1.002552734375000000e+03
5.294080200195312500e+02 1.004144592285156250e+03
5.290198364257812500e+02 1.005737792968750000e+03
5.286361694335937500e+02 1.007332214355468750e+03
5.282572631835937500e+02 1.008927490234375000e+03
5.278828735351562500e+02 1.010524169921875000e+03
5.275134277343750000e+02 1.012121704101562500e+03
5.271482543945312500e+02 1.013720764160156250e+03
5.267879638671875000e+02 1.015320800781250000e+03
5.264323120117187500e+02 1.016921752929687500e+03
5.260814208984375000e+02 1.018524047851562500e+03
5.257350463867187500e+02 1.020127441406250000e+03
5.253932495117187500e+02 1.021731811523437500e+03
5.250563354492187500e+02 1.023337402343750000e+03
5.247241210937500000e+02 1.024943847656250000e+03
5.243965454101562500e+02 1.026551513671875000e+03
5.240736083984375000e+02 1.028160278320312500e+03
5.237554931640625000e+02 1.029770263671875000e+03
5.234420776367187500e+02 1.031380859375000000e+03
5.231334228515625000e+02 1.032992797851562500e+03
5.228294677734375000e+02 1.034605590820312500e+03
5.225302124023437500e+02 1.036219360351562500e+03
5.222357788085937500e+02 1.037834472656250000e+03
5.219459838867187500e+02 1.039450317382812500e+03
5.216610107421875000e+02 1.041067138671875000e+03
5.213807983398437500e+02 1.042685058593750000e+03
5.211054077148437500e+02 1.044303955078125000e+03
5.208346557617187500e+02 1.045923828125000000e+03
5.205687866210937500e+02 1.047544555664062500e+03
5.203074951171875000e+02 1.049166503906250000e+03
5.200513305664062500e+02 1.050789062500000000e+03
5.197998046875000000e+02 1.052412597656250000e+03
5.195531616210937500e+02 1.054037231445312500e+03
5.193111572265625000e+02 1.055662841796875000e+03
5.190740356445312500e+02 1.057289306640625000e+03
5.188417968750000000e+02 1.058916381835937500e+03
5.186143188476562500e+02 1.060544677734375000e+03
5.183916625976562500e+02 1.062173828125000000e+03
5.181738281250000000e+02 1.063803710937500000e+03
5.179609985351562500e+02 1.065434448242187500e+03
5.177526855468750000e+02 1.067066162109375000e+03
5.175493774414062500e+02 1.068698974609375000e+03
5.173512573242187500e+02 1.070332153320312500e+03
5.171575927734375000e+02 1.071966186523437500e+03
5.169688720703125000e+02 1.073601318359375000e+03
5.167850341796875000e+02 1.075237060546875000e+03
5.166061401367187500e+02 1.076874023437500000e+03
5.164321289062500000e+02 1.078511474609375000e+03
5.162630004882812500e+02 1.080149536132812500e+03
5.160987548828125000e+02 1.081788452148437500e+03
5.159393920898437500e+02 1.083428466796875000e+03
5.157849121093750000e+02 1.085068847656250000e+03
5.156354370117187500e+02 1.086710205078125000e+03
5.154907836914062500e+02 1.088352172851562500e+03
5.153518676757812500e+02 1.089995361328125000e+03
5.152170410156250000e+02 1.091639038085937500e+03
5.150872802734375000e+02 1.093283569335937500e+03
5.149622802734375000e+02 1.094928344726562500e+03
5.148424072265625000e+02 1.096573974609375000e+03
5.147274169921875000e+02 1.098220458984375000e+03
5.146172485351562500e+02 1.099867431640625000e+03
5.145122680664062500e+02 1.101515014648437500e+03
5.144119873046875000e+02 1.103163452148437500e+03
5.143168334960937500e+02 1.104812377929687500e+03
5.142267456054687500e+02 1.106462036132812500e+03
5.141414794921875000e+02 1.108112426757812500e+03
5.140612792968750000e+02 1.109763305664062500e+03
5.139859008789062500e+02 1.111414916992187500e+03
5.139155273437500000e+02 1.113067016601562500e+03
5.138504028320312500e+02 1.114719604492187500e+03
5.137899780273437500e+02 1.116373291015625000e+03
5.137347412109375000e+02 1.118027099609375000e+03
5.136843872070312500e+02 1.119681518554687500e+03
5.136390991210937500e+02 1.121336669921875000e+03
5.135988769531250000e+02 1.122992065429687500e+03
5.135637207031250000e+02 1.124648437500000000e+03
5.135333862304687500e+02 1.126305175781250000e+03
5.135083007812500000e+02 1.127962402343750000e+03
5.134881591796875000e+02 1.129619873046875000e+03
5.134729614257812500e+02 1.131278320312500000e+03
5.134628906250000000e+02 1.132937133789062500e+03
5.134578247070312500e+02 1.134596435546875000e+03
5.134579467773437500e+02 1.136255859375000000e+03
5.134629516601562500e+02 1.137916015625000000e+03
5.134731445312500000e+02 1.139576782226562500e+03
5.134883422851562500e+02 1.141237792968750000e+03
5.135086059570312500e+02 1.142899414062500000e+03
5.135341186523437500e+02 1.144561035156250000e+03
5.135643310546875000e+02 1.146223632812500000e+03
5.135999145507812500e+02 1.147886474609375000e+03
5.136404418945312500e+02 1.149549438476562500e+03
5.136862182617187500e+02 1.151213134765625000e+03
5.137368164062500000e+02 1.152876953125000000e+03
5.137927856445312500e+02 1.154541137695312500e+03
5.138537597656250000e+02 1.156205932617187500e+03
5.139198608398437500e+02 1.157870849609375000e+03
5.139910888671875000e+02 1.159536376953125000e+03
5.140673217773437500e+02 1.161201904296875000e+03
5.141487426757812500e+02 1.162867919921875000e+03
5.142352294921875000e+02 1.164534179687500000e+03
5.143268432617187500e+02 1.166200927734375000e+03
5.144235839843750000e+02 1.167867919921875000e+03
5.145253906250000000e+02 1.169535034179687500e+03
5.146325073242187500e+02 1.171202636718750000e+03
5.147446899414062500e+02 1.172870483398437500e+03
5.148619384765625000e+02 1.174538330078125000e+03
5.149844360351562500e+02 1.176206665039062500e+03
5.151120605468750000e+02 1.177875000000000000e+03
5.152446289062500000e+02 1.179543701171875000e+03
5.153826293945312500e+02 1.181212646484375000e+03
5.155255737304687500e+02 1.182881591796875000e+03
5.156737060546875000e+02 1.184551147460937500e+03
5.158262939453125000e+02 1.186218017578125000e+03
5.159845581054687500e+02 1.187887939453125000e+03
5.161483764648437500e+02 1.189557495117187500e+03
5.163172607421875000e+02 1.191227294921875000e+03
5.164910278320312500e+02 1.192897338867187500e+03
5.166702880859375000e+02 1.194567260742187500e+03
5.168546142578125000e+02 1.196237670898437500e+03
5.170442504882812500e+02 1.197907958984375000e+03
5.172388916015625000e+02 1.199578369140625000e+03
5.174389038085937500e+02 1.201248779296875000e+03
5.176439208984375000e+02 1.202919433593750000e+03
5.178543701171875000e+02 1.204590087890625000e+03
5.180698242187500000e+02 1.206260742187500000e+03
5.182904052734375000e+02 1.207931518554687500e+03
5.185164184570312500e+02 1.209602172851562500e+03
5.187474975585937500e+02 1.211272949218750000e+03
5.189837646484375000e+02 1.212943847656250000e+03
5.192252807617187500e+02 1.214614746093750000e+03
5.194719238281250000e+02 1.216285644531250000e+03
5.197239990234375000e+02 1.217956298828125000e+03
5.199810180664062500e+02 1.219627197265625000e+03
5.202434082031250000e+02 1.221297851562500000e+03
5.205111083984375000e+02 1.222968627929687500e+03
5.207839355468750000e+02 1.224639160156250000e+03
5.210620117187500000e+02 1.226309692382812500e+03
5.213453369140625000e+02 1.227980224609375000e+03
5.216337280273437500e+02 1.229650878906250000e+03
5.219276123046875000e+02 1.231320800781250000e+03
5.222265014648437500e+02 1.232990966796875000e+03
5.225308227539062500e+02 1.234661010742187500e+03
5.228402709960937500e+02 1.236331054687500000e+03
5.231549072265625000e+02 1.238000976562500000e+03
5.234748535156250000e+02 1.239670410156250000e+03
5.237999877929687500e+02 1.241339843750000000e+03
5.241304931640625000e+02 1.243009033203125000e+03
5.244661865234375000e+02 1.244678222656250000e+03
5.248070678710937500e+02 1.246347167968750000e+03
5.251533203125000000e+02 1.248015869140625000e+03
5.255047607421875000e+02 1.249684326171875000e+03
5.258615112304687500e+02 1.251352539062500000e+03
5.262233886718750000e+02 1.253020751953125000e+03
5.265905761718750000e+02 1.254688476562500000e+03
5.269630737304687500e+02 1.256355957031250000e+03
5.273407592773437500e+02 1.258023193359375000e+03
5.277238769531250000e+02 1.259689941406250000e+03
5.281121826171875000e+02 1.261356689453125000e+03
5.285057373046875000e+02 1.263022949218750000e+03
5.289045410156250000e+02 1.264688964843750000e+03
5.293084716796875000e+02 1.266354736328125000e+03
5.297178344726562500e+02 1.268020263671875000e+03
5.301324462890625000e+02 1.269685058593750000e+03
5.305523681640625000e+02 1.271349731445312500e+03
5.309775390625000000e+02 1.273013916015625000e+03
5.314080200195312500e+02 1.274677734375000000e+03
5.318439941406250000e+02 1.276341308593750000e+03
5.322848510742187500e+02 1.278004394531250000e+03
5.327309570312500000e+02 1.279667358398437500e+03
5.331824340820312500e+02 1.281329589843750000e+03
5.336392822265625000e+02 1.282991210937500000e+03
5.341013183593750000e+02 1.284652954101562500e+03
5.345688476562500000e+02 1.286313720703125000e+03
5.350414428710937500e+02 1.287974121093750000e+03
5.355193481445312500e+02 1.289634033203125000e+03
5.360028686523437500e+02 1.291291381835937500e+03
5.364913940429687500e+02 1.292950439453125000e+03
5.369852905273437500e+02 1.294608764648437500e+03
5.374843139648437500e+02 1.296266601562500000e+03
5.379886474609375000e+02 1.297923828125000000e+03
5.384984130859375000e+02 1.299580444335937500e+03
5.390133056640625000e+02 1.301236816406250000e+03
5.395335083007812500e+02 1.302892456054687500e+03
5.400590820312500000e+02 1.304547363281250000e+03
5.405899658203125000e+02 1.306201904296875000e+03
5.411260375976562500e+02 1.307855712890625000e+03
5.416674804687500000e+02 1.309509277343750000e+03
5.422140502929687500e+02 1.311161621093750000e+03
5.427661132812500000e+02 1.312813476562500000e+03
5.433232421875000000e+02 1.314464843750000000e+03
5.438856811523437500e+02 1.316115722656250000e+03
5.444537353515625000e+02 1.317765502929687500e+03
5.450267333984375000e+02 1.319414794921875000e+03


==> data/backbone_op_1_new.txt <==
786.566284 1161.105469
787.184021 1161.105591
787.802185 1161.105591
788.420044 1161.105713
789.038086 1161.105591
789.656006 1161.105591
790.274048 1161.105347
790.892151 1161.105225
791.510376 1161.104858
792.128540 1161.104492
792.746704 1161.104004
793.364929 1161.103516
793.983093 1161.103027
794.601379 1161.102417
795.219666 1161.101685
795.838074 1161.100952
796.456421 1161.100098
797.074829 1161.099243
797.693176 1161.098389
798.311646 1161.097290
798.930054 1161.096191
799.548462 1161.095093
800.166870 1161.093872
800.785461 1161.092529
801.403870 1161.091187
802.022339 1161.089844
802.640930 1161.088379
803.259460 1161.086670
803.877869 1161.085205
804.496460 1161.083374
805.114990 1161.081665
805.733398 1161.079834
806.352051 1161.077881
806.970459 1161.075928
807.589172 1161.073853
808.207520 1161.071777
808.826111 1161.069580
809.444580 1161.067261
810.063232 1161.064819
810.681702 1161.062378
811.300110 1161.059937
811.918579 1161.057373
812.537109 1161.054688
813.155457 1161.052002
813.773987 1161.049072
814.392334 1161.046265
815.010681 1161.043213
815.629089 1161.040161
816.247437 1161.036987
816.865784 1161.033813
817.484192 1161.030518
818.102417 1161.027100
818.720764 1161.023560
819.339050 1161.020020
819.957153 1161.016357
820.575256 1161.012695
821.193604 1161.008789
821.811646 1161.004883
822.429688 1161.000854
823.047791 1160.996704
823.665894 1160.992554
824.283813 1160.988281
824.901855 1160.983765
825.519714 1160.979370
826.137573 1160.974731
826.755310 1160.970215
827.373230 1160.965332
827.990967 1160.960449
828.608521 1160.955566
829.226135 1160.950562
829.843872 1160.945312
830.461487 1160.940186
831.078979 1160.934692
831.696411 1160.929199
832.313843 1160.923706
832.931091 1160.917969
833.548401 1160.912231
834.165833 1160.906372
834.782959 1160.900391
835.400085 1160.894287
836.017212 1160.888062
836.634277 1160.881714
837.251221 1160.875244
837.868225 1160.868652
838.485107 1160.862061
839.101868 1160.855225
839.718628 1160.848389
840.335266 1160.841431
840.951904 1160.834229
841.568481 1160.826904
842.184937 1160.819580
842.801331 1160.812134
843.417786 1160.804565
844.033936 1160.796875
844.650330 1160.788940
845.266479 1160.780884
845.882446 1160.772949
846.498474 1160.764648
847.114502 1160.756226
847.730347 1160.747681
848.346069 1160.739136
848.961792 1160.730347
849.577515 1160.721436
850.192993 1160.712524
850.808533 1160.703369
851.423950 1160.694092
852.039246 1160.684570
852.654541 1160.675049
853.269653 1160.665405
853.884766 1160.655640
854.499695 1160.645630
855.114624 1160.635498
855.729614 1160.625244
856.344299 1160.614746
856.958984 1160.604248
857.573547 1160.593628
858.188171 1160.582764
858.802490 1160.571777
859.416870 1160.560669
860.031128 1160.549438
860.645264 1160.537964
861.259399 1160.526367
861.873352 1160.514648
862.487244 1160.502808
863.101074 1160.490723
863.714783 1160.478638
864.328430 1160.466309
864.941895 1160.453857
865.555298 1160.441162
866.168823 1160.428345
866.781921 1160.415283
867.395203 1160.402222
868.008179 1160.388916
868.621155 1160.375488
869.234070 1160.361816
869.846863 1160.348145
870.459473 1160.334229
871.072021 1160.320068
871.684570 1160.305786
872.296936 1160.291382
872.909180 1160.276733
873.521423 1160.261963
874.133484 1160.246948
874.745544 1160.231934
875.357361 1160.216675
875.969116 1160.201172
876.580811 1160.185547
877.192383 1160.169678
877.803833 1160.153809
878.415222 1160.137695
879.026550 1160.121338
879.637573 1160.104858
880.248718 1160.088135
880.859619 1160.071289
881.470459 1160.054199
882.081299 1160.036987
882.691833 1160.019653
883.302368 1160.002075
883.912781 1159.984375
884.523071 1159.966431
885.133240 1159.948242
885.743347 1159.930054
886.353271 1159.911621
886.963196 1159.892822
887.572937 1159.874023
888.182556 1159.854980
888.792053 1159.835693
889.401550 1159.816284
890.010864 1159.796753
890.619995 1159.776978
891.229004 1159.756958
891.838074 1159.736816
892.446899 1159.716553
893.055664 1159.695923
893.664246 1159.675171
894.272644 1159.654297
894.880981 1159.633179
895.489319 1159.611816
896.097351 1159.590332
896.705444 1159.568726
897.313416 1159.546753
897.921082 1159.524658
898.528809 1159.502441
899.136353 1159.480103
899.743835 1159.457397
900.351135 1159.434570
900.958435 1159.411499
901.565308 1159.388306
902.172302 1159.364868
902.779114 1159.341187
903.385742 1159.317505
903.992249 1159.293457
904.598694 1159.269165
905.205078 1159.244873
905.811218 1159.220215
906.417297 1159.195435
907.023254 1159.170410
907.629089 1159.145264
908.234680 1159.119873
908.840332 1159.094360
909.445557 1159.068604
910.050964 1159.042847
910.656128 1159.017334
911.261108 1158.992065
911.865967 1158.967041
912.470703 1158.942383
913.075317 1158.917847
913.679749 1158.893555
914.284180 1158.869629
914.888306 1158.845825
915.492432 1158.822266
916.096436 1158.798950
916.700195 1158.776001
917.303894 1158.753174
917.907349 1158.730713
918.510742 1158.708252
919.113892 1158.686279
919.717102 1158.664429
920.320007 1158.642944
920.922852 1158.621582
921.525452 1158.600586
922.127991 1158.579712
922.730286 1158.559082
923.332520 1158.538818
923.934509 1158.518799
924.536621 1158.498901
925.138428 1158.479248
925.740173 1158.459961
926.341553 1158.440918
926.942932 1158.422119
927.544006 1158.403442
928.145142 1158.385010
928.745911 1158.367065
929.346741 1158.349121
929.947266 1158.331543
930.547668 1158.314209
931.147888 1158.297119
931.747925 1158.280273
932.347900 1158.263672
932.947632 1158.247314
933.547241 1158.231201
934.146729 1158.215332
934.745911 1158.199829
935.345032 1158.184448
935.943970 1158.169434
936.542725 1158.154541
937.141357 1158.139893
937.739746 1158.125610
938.338135 1158.111572
938.936218 1158.097656
939.534058 1158.084229
940.131958 1158.070801
940.729553 1158.057739
941.326904 1158.044922
941.924133 1158.032349
942.521240 1158.020020
943.118164 1158.008057
943.714966 1157.996338
944.311462 1157.984741
944.907837 1157.973389
945.504028 1157.962402
946.100098 1157.951660
946.695923 1157.941162
947.291626 1157.930908
947.887085 1157.920898
948.482361 1157.911133
949.077454 1157.901733
949.672363 1157.892578
950.267151 1157.883545
950.861694 1157.874878
951.456177 1157.866455
952.050293 1157.858276
952.644287 1157.850342
953.238098 1157.842773
953.831787 1157.835327
954.425293 1157.828247
955.018494 1157.821289
955.611572 1157.814697
956.204407 1157.808350
956.797058 1157.802368
957.389526 1157.796631
957.981812 1157.791016
958.573853 1157.785767
959.165771 1157.780762
959.757568 1157.776001
960.348999 1157.771606
960.940186 1157.767334
961.531372 1157.763428
962.122314 1157.759766
962.712891 1157.756348
963.303467 1157.753418
963.893799 1157.750488
964.483826 1157.747803
965.073730 1157.745605
965.663391 1157.743530
966.252869 1157.741699
966.842163 1157.740234
967.431152 1157.739136
968.020020 1157.738159
968.608704 1157.737427
969.197144 1157.737183
969.785278 1157.737061
970.373352 1157.737183
970.961182 1157.737671
971.548706 1157.738403
972.136047 1157.739380
972.723267 1157.740601
973.310120 1157.742188
973.896851 1157.744141
974.483398 1157.746216
975.069580 1157.748657
975.655640 1157.751343
976.241577 1157.754272
976.827148 1157.757568
977.412598 1157.761108
977.997803 1157.764893
978.582642 1157.769043
979.167419 1157.773438
979.751892 1157.778198
980.336060 1157.783203
980.920166 1157.788452
981.504089 1157.793945
982.087646 1157.799805
982.670898 1157.805908
983.254028 1157.812378
983.837036 1157.819092
984.419617 1157.826172
985.002075 1157.833374
985.584290 1157.840942
986.166382 1157.848877
986.747986 1157.857056
987.329468 1157.865479
987.910767 1157.874268
988.491699 1157.883423
989.072510 1157.892822
989.653015 1157.902466
990.233398 1157.912354
990.813477 1157.922607
991.393311 1157.933228
991.972900 1157.944092
992.552246 1157.955322
993.131348 1157.966675
993.710144 1157.978516
994.288696 1157.990601
994.867065 1158.003052
995.445129 1158.015747
996.023071 1158.028809
996.600708 1158.041992
997.177979 1158.055664
997.755127 1158.069580
998.331909 1158.083862
998.908569 1158.098389
999.484863 1158.113281
1000.060913 1158.128418
1000.636780 1158.143921
1001.212280 1158.159668
1001.787659 1158.175781
1002.362671 1158.192261
1002.937500 1158.209106
1003.511963 1158.226074
1004.086304 1158.243408
1004.660400 1158.261230
1005.234131 1158.279175
1005.807617 1158.297485
1006.380737 1158.316162
1006.953735 1158.335205
1007.526489 1158.354492
1008.098816 1158.374146
1008.671021 1158.394165
1009.242859 1158.414429
1009.814514 1158.435059
1010.385864 1158.455933
1010.956909 1158.477295
1011.527710 1158.498779
1012.098328 1158.520630
1012.668457 1158.542969
1013.238403 1158.565552
1013.808228 1158.588379
1014.377625 1158.611694
1014.946716 1158.635254
1015.515625 1158.659180
1016.084229 1158.683350
1016.652588 1158.708008
1017.220581 1158.732910
1017.788269 1158.758301
1018.355774 1158.783813
1018.922974 1158.809814
1019.489807 1158.836060
1020.056396 1158.862793
1020.622681 1158.889648
1021.188721 1158.916992
1021.754517 1158.944580
1022.320007 1158.972656
1022.885132 1159.000977
1023.449951 1159.029785
1024.014526 1159.058838
1024.578857 1159.088135
1025.142822 1159.117920
1025.706543 1159.148071
1026.270020 1159.178467
1026.833374 1159.209229
1027.396118 1159.240479
1027.958618 1159.271973
1028.520874 1159.303833
1029.082764 1159.336060
1029.644409 1159.368652
1030.205688 1159.401611
1030.766724 1159.434937
1031.327393 1159.468506
1031.887817 1159.502563
1032.447876 1159.536987
1033.007812 1159.571777
1033.567261 1159.606812
1034.126465 1159.642334
1034.685303 1159.678101
1035.243774 1159.714355
1035.802002 1159.750977
1036.359985 1159.787842
1036.917725 1159.825195
1037.474854 1159.863037
1038.031982 1159.901001
1038.588623 1159.939453
1039.145020 1159.978271
1039.701050 1160.017334
1040.256714 1160.057007
1040.812134 1160.096924
1041.367188 1160.137207
1041.921875 1160.177979
1042.476440 1160.218994
1043.030518 1160.260498
1043.584229 1160.302246
1044.137817 1160.344604
1044.690918 1160.387207
1045.243774 1160.430176
1045.796143 1160.473511
1046.348267 1160.517334
1046.900146 1160.561523
1047.451660 1160.605957
1048.002808 1160.650879
1048.553711 1160.696167
1049.104126 1160.741943
1049.654297 1160.788086
1050.204224 1160.834595
1050.753662 1160.881470
1051.302734 1160.928711
1051.851562 1160.976440
1052.400024 1161.024536
1052.948120 1161.073120
1053.495850 1161.121948
1054.043457 1161.171143
1054.590576 1161.220947
1055.137207 1161.270996
1055.683594 1161.321533
1056.229736 1161.372314
1056.775391 1161.423706
1057.320801 1161.475342
1057.865723 1161.527588
1058.410400 1161.580078
1058.954712 1161.633057
1059.498779 1161.686401
1060.042236 1161.740112
1060.585571 1161.794312
1061.128418 1161.848877
1061.671021 1161.903931
1062.213135 1161.959473
1062.754883 1162.015259
1063.296387 1162.071533
1063.837402 1162.128174
1064.378174 1162.185303
1064.918457 1162.242920
1065.458496 1162.300781
1065.998291 1162.359253
1066.537598 1162.417969
1067.076416 1162.477173
1067.614868 1162.536987
1068.153076 1162.596924
1068.690918 1162.657471
1069.228394 1162.718506
1069.765503 1162.779785
1070.302124 1162.841675
1070.838379 1162.903931
1071.374268 1162.966553
1071.909912 1163.029663
1072.445068 1163.093140
1072.979858 1163.157227
1073.514282 1163.221558
1074.048340 1163.286499
1074.581909 1163.351807
1075.115234 1163.417480
1075.648071 1163.483765
1076.180664 1163.550293
1076.712769 1163.617432
1077.244507 1163.684937
1077.775757 1163.752930
1078.306763 1163.821411
1078.837402 1163.890259
1079.367554 1163.959473
1079.897339 1164.029297
1080.426636 1164.099609
1080.955566 1164.170166
1081.484253 1164.241333
1082.012329 1164.312988
1082.540161 1164.385010
1083.067627 1164.457520
1083.594604 1164.530518
1084.121216 1164.603882
1084.647461 1164.677856
1085.173218 1164.752197
1085.698486 1164.826904
1086.223633 1164.902222
1086.748169 1164.978027
1087.272217 1165.054199
1087.796021 1165.130859
1088.319458 1165.208008
1088.842285 1165.285645
1089.364746 1165.363770
1089.886841 1165.442261
1090.408569 1165.521240
1090.929932 1165.600830
1091.450684 1165.680786
1091.971191 1165.761230
1092.491211 1165.842285
1093.010742 1165.923584
1093.530029 1166.005493
1094.048706 1166.087891
1094.567017 1166.170654
1095.084961 1166.254028
1095.602417 1166.337891
1096.120483 1166.422119
1096.636963 1166.506958
1097.153320 1166.592163
1097.669189 1166.677979
1098.184448 1166.764160
1098.699463 1166.850952
1099.213989 1166.938232
1099.728027 1167.025879
1100.241699 1167.114258
1100.754883 1167.202881
1101.267700 1167.291992
1101.780029 1167.381714
1102.291870 1167.471924
1102.803223 1167.562622
1103.314331 1167.653809
1103.824951 1167.745483
1104.334961 1167.837769
1104.844727 1167.930420
1105.353882 1168.023560
1105.862671 1168.117310
1106.371094 1168.211426
1106.878906 1168.306152
1107.386353 1168.401489
1107.893433 1168.497192
1108.399902 1168.593506
1108.906006 1168.690186
1109.411621 1168.787476
1109.916748 1168.885254
1110.421387 1168.983521
1110.925659 1169.082397
1111.429443 1169.181641
1111.932861 1169.281494
1112.435669 1169.381836
1112.937988 1169.482666
1113.439941 1169.584106
1113.941406 1169.686035
1114.442383 1169.788574
1114.942993 1169.891479
1115.442993 1169.994995
1115.942627 1170.098877
1116.441650 1170.203491
1116.940308 1170.308594
1117.438477 1170.414062
1117.936279 1170.520264
1118.433472 1170.626831
1118.930176 1170.734131
1119.426270 1170.841797
1119.922241 1170.950073
1120.417480 1171.058838
1120.912354 1171.168213
1121.406616 1171.277954
1121.900513 1171.388306
1122.393799 1171.499268
1122.886719 1171.610840
1123.379028 1171.722778
1123.870972 1171.835205
1124.362305 1171.948364
1124.853394 1172.062012
1125.343750 1172.176147
1125.833618 1172.290894
1126.322998 1172.406128
1126.811890 1172.521973
1127.300293 1172.638306
1127.788330 1172.755127
1128.275757 1172.872681
1128.762695 1172.990601
1129.248169 1173.109253
1129.734131 1173.228271
1130.219482 1173.348022
1130.704346 1173.468262
1131.188721 1173.588989
1131.672607 1173.710327
1132.155884 1173.832275
1132.638794 1173.954590
1133.120972 1174.077637
1133.602783 1174.201172
1134.083984 1174.325317
1134.564819 1174.449951
1135.045044 1174.575317
1135.524658 1174.701050
1136.004028 1174.827515
1136.482666 1174.954346
1136.960815 1175.081909
1137.438354 1175.209961
1137.915527 1175.338623
1138.392090 1175.467773
1138.868042 1175.597656
1139.343506 1175.727905
1139.818481 1175.858887
1140.292969 1175.990356
1140.766846 1176.122437
1141.240356 1176.255005
1141.713135 1176.388306
1142.185425 1176.522095
1142.657227 1176.656494
1143.128296 1176.791504
1143.598999 1176.927002
1144.069092 1177.063110
1144.538696 1177.199829
1145.007812 1177.337036
1145.476318 1177.474854
1145.944214 1177.613403
1146.411499 1177.752441
1146.878296 1177.891968
1147.344604 1178.032227
1147.810425 1178.172974
1148.275513 1178.314331
1148.740234 1178.456299
1149.204224 1178.598877
1149.667725 1178.742065
1150.130737 1178.885742
1150.593018 1179.030029
1151.054932 1179.174927
1151.516113 1179.320435
1151.976807 1179.466553
1152.436890 1179.613281
1152.896484 1179.760498
1153.355469 1179.908447
1153.813843 1180.056885
1154.271729 1180.206055
1154.729004 1180.355713
1155.185669 1180.505859
1155.641846 1180.656738
1156.097290 1180.808350
1156.552246 1180.960449
1157.006592 1181.113037
1157.460449 1181.266479
1157.913574 1181.420410
1158.366211 1181.574829
1158.818237 1181.729980
1159.269653 1181.885620
1159.720581 1182.041992
1160.170898 1182.198853
1160.620605 1182.356445
1161.069702 1182.514526
1161.517700 1182.673340
1161.965576 1182.832764
1162.412842 1182.992676
1162.859497 1183.153198
1163.305664 1183.314453
1163.751099 1183.476318
1164.195923 1183.638672
1164.640259 1183.801758
1165.083984 1183.965332
1165.527100 1184.129761
1165.969482 1184.294678
1166.411377 1184.460205
1166.852539 1184.626343
1167.293213 1184.792969
1167.733276 1184.960449
1168.172607 1185.128418
1168.611450 1185.297119
1169.049561 1185.466309
1169.487183 1185.636230
1169.924072 1185.806641
1170.360352 1185.977783
1170.796143 1186.149536
1171.231201 1186.321777
1171.665527 1186.494873
1172.099365 1186.668457
1172.532715 1186.842773
1172.965088 1187.017578
1173.397095 1187.193115
1173.828491 1187.369141
1174.259155 1187.546021
1174.689209 1187.723267
1175.118652 1187.901367
1175.547241 1188.080078
1175.975464 1188.259277
1176.403076 1188.439209
1176.829834 1188.619751
1177.255981 1188.801025
1177.681519 1188.982788
1178.106445 1189.165283
1178.530762 1189.348389
1178.954224 1189.532104
1179.377197 1189.716553
1179.799561 1189.901489
1180.221313 1190.087158
1180.642334 1190.273315
1181.062622 1190.460327
1181.482300 1190.647827
1181.901367 1190.836060
1182.319824 1191.024902
1182.737427 1191.214355
1183.154541 1191.404541
1183.570923 1191.595215
1183.986694 1191.786621
1184.401855 1191.978638
1184.816162 1192.171387
1185.229980 1192.364624
1185.643066 1192.558716
1186.055420 1192.753296
1186.467163 1192.948486
1186.878174 1193.144409
1187.288574 1193.341064
1187.698242 1193.538208
1188.107178 1193.736084
1188.515625 1193.934448
1188.923340 1194.133667
1189.330322 1194.333496
1189.736572 1194.533813
1190.142212 1194.734985
1190.547119 1194.936768
1190.951416 1195.139160
1191.354980 1195.342285
1191.757812 1195.545898
1192.159912 1195.750122
1192.560547 1195.955322
1192.961304 1196.160889
1193.361450 1196.367188
1193.760742 1196.574097
1194.159424 1196.781738
1194.557373 1196.989990
1194.954590 1197.198853
1195.351196 1197.408447
1195.746948 1197.618652
1196.142090 1197.829590
1196.536499 1198.041016
1196.930298 1198.253174
1197.323364 1198.466064
1197.715698 1198.679443
1198.107300 1198.893677
1198.498169 1199.108521
1198.888306 1199.323975
1199.277710 1199.540039
1199.666504 1199.756836
1200.054443 1199.974243
1200.441772 1200.192383
1200.828247 1200.411011
1201.214111 1200.630493
1201.599243 1200.850464
1201.983643 1201.071289
1202.367310 1201.292603
1202.750244 1201.514648
1203.132446 1201.737305
1203.513916 1201.960693
1203.894653 1202.184692
1204.274658 1202.409424
1204.653931 1202.634766
1205.032471 1202.860718
1205.410278 1203.087402
1205.787354 1203.314697
1206.163696 1203.542603
1206.539307 1203.771240
1206.914062 1204.000488
1207.288208 1204.230469
1207.661499 1204.461182
1208.034180 1204.692383
1208.406006 1204.924316
1208.776978 1205.156982
1209.147339 1205.390137
1209.516968 1205.624146
1209.885864 1205.858643
1210.253906 1206.093994
1210.621216 1206.329834
1210.987671 1206.566406
1211.353638 1206.803711
1211.718506 1207.041504
1212.082886 1207.280151
1212.446289 1207.519287
1212.809082 1207.759277
1213.171143 1207.999756
1213.532349 1208.240967
1213.892700 1208.482910
1214.252441 1208.725342
1214.611328 1208.968506
1214.969482 1209.212402
1215.326782 1209.456909
1215.683472 1209.702026
1216.039307 1209.947876
1216.394287 1210.194458
1216.748535 1210.441650
1217.102051 1210.689453
1217.454712 1210.937866
1217.806641 1211.187012
1218.157715 1211.437012
1218.508057 1211.687256
1218.857666 1211.938477
1219.206421 1212.190186
1219.554321 1212.442749
1219.901611 1212.695801
1220.247925 1212.949585
1220.593506 1213.203979
1220.938354 1213.459229
1221.282227 1213.714844
1221.625488 1213.971191
1221.967896 1214.228271
1222.309448 1214.486084
1222.650146 1214.744385
1222.990234 1215.003418
1223.329468 1215.263184
1223.667847 1215.523682
1224.005493 1215.784668
1224.342285 1216.046387
1224.678223 1216.308594
1225.013428 1216.571655
1225.347778 1216.835449
1225.681274 1217.099731
1226.014038 1217.364746
1226.345947 1217.630371
1226.677002 1217.896606
1227.007324 1218.163574
1227.336792 1218.431152
1227.665405 1218.699585
1227.993408 1218.968384
1228.320190 1219.238037
1228.646484 1219.508301
1228.971802 1219.779175
1229.296387 1220.050781
1229.619995 1220.322998
1229.942871 1220.595947
1230.265015 1220.869385
1230.586182 1221.143555
1230.906494 1221.418457
1231.226074 1221.693848
1231.544922 1221.970093
1231.862793 1222.246826
1232.179810 1222.524292
1232.495972 1222.802490
1232.811401 1223.081177
1233.125977 1223.360596
1233.439697 1223.640625
1233.752441 1223.921387
1234.064453 1224.202637
1234.375610 1224.484619
1234.686035 1224.767334
1234.995483 1225.050781
1235.304077 1225.334717
1235.611816 1225.619263
1235.918701 1225.904419
1236.224854 1226.190308
1236.530151 1226.476929
1236.834473 1226.764160
1237.137939 1227.052002
1237.440674 1227.340454
1237.742432 1227.629517
1238.043457 1227.919312
1238.343384 1228.209717
1238.642822 1228.500732
1238.941162 1228.792480
1239.238647 1229.084961
1239.535400 1229.377808
1239.831177 1229.671387
1240.125977 1229.965820
1240.420044 1230.260620
1240.713379 1230.556274
1241.005615 1230.852295
1241.296997 1231.149170
1241.587646 1231.446533
1241.877319 1231.744751
1242.166138 1232.043457
1242.454224 1232.342896
1242.741333 1232.642822
1243.027466 1232.943604
1243.312866 1233.244873
1243.597290 1233.546753
1243.880859 1233.849243
1244.163574 1234.152466
1244.445435 1234.456299
1244.726440 1234.760742
1245.006348 1235.065796
1245.285522 1235.371460
1245.563843 1235.677734
1245.841309 1235.984619
1246.116943 1236.292358
1246.392456 1236.600586
1246.667236 1236.909424
1246.941040 1237.218994
1247.213989 1237.528931
1247.486084 1237.839722
1247.757202 1238.151001
1248.027344 1238.463013
1248.296753 1238.775513
1248.565186 1239.088745
1248.832764 1239.402588
1249.099365 1239.717041
1249.365234 1240.031982
1249.630127 1240.347656
1249.894043 1240.664062
1250.157227 1240.980957
1250.419312 1241.298462
1250.680542 1241.616577
1250.940918 1241.935303
1251.200317 1242.254639
1251.458862 1242.574707
1251.716553 1242.895264
1251.973267 1243.216431
1252.229126 1243.538208
1252.484131 1243.860718
1252.738037 1244.183716
1252.991211 1244.507324
1253.243286 1244.831543
1253.494507 1245.156372
1253.744995 1245.481812
1253.994263 1245.807861
1254.242798 1246.134521
1254.490479 1246.461792
1254.737183 1246.789673
1254.983032 1247.118042
1255.227783 1247.447021
1255.471680 1247.776733
1255.714722 1248.106934
1255.956909 1248.437744
1256.197998 1248.769287
1256.438354 1249.101196
1256.677612 1249.433838
1256.916016 1249.767090
1257.153564 1250.100830
1257.390015 1250.435303
1257.625610 1250.770142
1257.860352 1251.105835
1258.094238 1251.441895
1258.327026 1251.778564
1258.558838 1252.115967
1258.789917 1252.453857
1259.019897 1252.792358
1259.249023 1253.131348
1259.477295 1253.470947
1259.704468 1253.811279
1259.930908 1254.151978
1260.156250 1254.493408
1260.380615 1254.835449
1260.604248 1255.177856
1260.826782 1255.520996
1261.048462 1255.864624
1261.269043 1256.208862
1261.488892 1256.553711
1261.707764 1256.899048
1261.925659 1257.245117
1262.142578 1257.591431
1262.358643 1257.938599
1262.573730 1258.286133
1262.787842 1258.634399
1263.000977 1258.983154
1263.213135 1259.332520
1263.424561 1259.682373
1263.634888 1260.032959
1263.844238 1260.383911
1264.052734 1260.735352
1264.260376 1261.087524
1264.466797 1261.440186
1264.672485 1261.793457
1264.877197 1262.147217
1265.080933 1262.501465
1265.283691 1262.856445
1265.485596 1263.211792
1265.686523 1263.567749
1265.886597 1263.924072
1266.085571 1264.281250
1266.283691 1264.638672
1266.480713 1264.996826
1266.676880 1265.355469
1266.872070 1265.714600
1267.066162 1266.074341
1267.259521 1266.434692
1267.451782 1266.795410
1267.643188 1267.156738
1267.833618 1267.518677
1268.023071 1267.881104
1268.211548 1268.244019
1268.399048 1268.607422
1268.585693 1268.971436
1268.771362 1269.335938
1268.956055 1269.700928
1269.139648 1270.066528
1269.322510 1270.432617
1269.504272 1270.799072
1269.685059 1271.166138
1269.864990 1271.533813
1270.043945 1271.901978
1270.221802 1272.270630
1270.398926 1272.639648


==> data/backbone_op_1_old.txt <==
1.711310791015625000e+03 4.049941406250000000e+02
1.709461914062500000e+03 4.050644226074218750e+02
1.707613037109375000e+03 4.051349487304687500e+02
1.705764160156250000e+03 4.052055664062500000e+02
1.703915283203125000e+03 4.052766113281250000e+02
1.702066406250000000e+03 4.053477783203125000e+02
1.700217285156250000e+03 4.054192810058593750e+02
1.698368408203125000e+03 4.054909667968750000e+02
1.696519409179687500e+03 4.055629577636718750e+02
1.694670410156250000e+03 4.056351318359375000e+02
1.692821289062500000e+03 4.057076110839843750e+02
1.690972412109375000e+03 4.057804260253906250e+02
1.689123291015625000e+03 4.058534240722656250e+02
1.687274291992187500e+03 4.059266052246093750e+02
1.685425415039062500e+03 4.060000915527343750e+02
1.683576171875000000e+03 4.060738830566406250e+02
1.681727172851562500e+03 4.061478271484375000e+02
1.679878173828125000e+03 4.062221679687500000e+02
1.678029052734375000e+03 4.062967529296875000e+02
1.676179931640625000e+03 4.063714294433593750e+02
1.674331054687500000e+03 4.064465637207031250e+02
1.672481933593750000e+03 4.065218505859375000e+02
1.670632812500000000e+03 4.065974121093750000e+02
1.668783691406250000e+03 4.066732788085937500e+02
1.666934570312500000e+03 4.067494201660156250e+02
1.665085571289062500e+03 4.068257446289062500e+02
1.663236328125000000e+03 4.069024353027343750e+02
1.661387451171875000e+03 4.069794006347656250e+02
1.659538330078125000e+03 4.070565795898437500e+02
1.657689208984375000e+03 4.071340637207031250e+02
1.655840332031250000e+03 4.072118530273437500e+02
1.653991210937500000e+03 4.072899169921875000e+02
1.652142089843750000e+03 4.073682861328125000e+02
1.650292968750000000e+03 4.074468383789062500e+02
1.648443847656250000e+03 4.075257568359375000e+02
1.646594848632812500e+03 4.076050109863281250e+02
1.644745849609375000e+03 4.076843566894531250e+02
1.642896850585937500e+03 4.077642211914062500e+02
1.641047851562500000e+03 4.078443298339843750e+02
1.639198974609375000e+03 4.079247436523437500e+02
1.637349853515625000e+03 4.080053405761718750e+02
1.635500976562500000e+03 4.080863037109375000e+02
1.633652221679687500e+03 4.081676940917968750e+02
1.631803222656250000e+03 4.082492065429687500e+02
1.629954345703125000e+03 4.083311157226562500e+02
1.628105468750000000e+03 4.084133911132812500e+02
1.626256591796875000e+03 4.084960327148437500e+02
1.624407714843750000e+03 4.085788574218750000e+02
1.622558959960937500e+03 4.086619873046875000e+02
1.620710205078125000e+03 4.087456359863281250e+02
1.618861328125000000e+03 4.088294067382812500e+02
1.617012695312500000e+03 4.089136657714843750e+02
1.615163818359375000e+03 4.089981384277343750e+02
1.613315185546875000e+03 4.090829772949218750e+02
1.611466552734375000e+03 4.091682128906250000e+02
1.609617919921875000e+03 4.092536926269531250e+02
1.607769165039062500e+03 4.093397521972656250e+02
1.605920532226562500e+03 4.094260253906250000e+02
1.604072021484375000e+03 4.095125732421875000e+02
1.602223388671875000e+03 4.095996704101562500e+02
1.600374877929687500e+03 4.096869506835937500e+02
1.598526489257812500e+03 4.097745666503906250e+02
1.596677856445312500e+03 4.098626708984375000e+02
1.594829589843750000e+03 4.099511413574218750e+02
1.592981201171875000e+03 4.100399780273437500e+02
1.591132812500000000e+03 4.101291198730468750e+02
1.589284545898437500e+03 4.102188415527343750e+02
1.587436279296875000e+03 4.103087768554687500e+02
1.585588134765625000e+03 4.103992309570312500e+02
1.583739868164062500e+03 4.104899902343750000e+02
1.581891723632812500e+03 4.105811462402343750e+02
1.580043579101562500e+03 4.106727294921875000e+02
1.578195556640625000e+03 4.107646484375000000e+02
1.576347534179687500e+03 4.108570251464843750e+02
1.574499511718750000e+03 4.109499511718750000e+02
1.572651611328125000e+03 4.110430603027343750e+02
1.570803710937500000e+03 4.111366882324218750e+02
1.568955810546875000e+03 4.112307128906250000e+02
1.567107910156250000e+03 4.113252868652343750e+02
1.565260253906250000e+03 4.114201965332031250e+02
1.563412597656250000e+03 4.115155334472656250e+02
1.561564941406250000e+03 4.116112670898437500e+02
1.559717285156250000e+03 4.117075805664062500e+02
1.557869750976562500e+03 4.118044128417968750e+02
1.556022094726562500e+03 4.119015502929687500e+02
1.554174804687500000e+03 4.119990234375000000e+02
1.552327392578125000e+03 4.120971679687500000e+02
1.550479980468750000e+03 4.121957702636718750e+02
1.548632690429687500e+03 4.122947998046875000e+02
1.546785400390625000e+03 4.123941650390625000e+02
1.544938232421875000e+03 4.124941406250000000e+02
1.543091064453125000e+03 4.125946350097656250e+02
1.541244140625000000e+03 4.126955566406250000e+02
1.539396972656250000e+03 4.127969360351562500e+02
1.537550048828125000e+03 4.128988647460937500e+02
1.535703247070312500e+03 4.130014038085937500e+02
1.533856323242187500e+03 4.131042175292968750e+02
1.532009521484375000e+03 4.132076416015625000e+02
1.530162841796875000e+03 4.133115234375000000e+02
1.528316162109375000e+03 4.134158935546875000e+02
1.526469482421875000e+03 4.135208740234375000e+02
1.524623046875000000e+03 4.136264343261718750e+02
1.522776611328125000e+03 4.137323913574218750e+02
1.520930175781250000e+03 4.138389892578125000e+02
1.519083740234375000e+03 4.139460754394531250e+02
1.517237548828125000e+03 4.140536804199218750e+02
1.515391235351562500e+03 4.141617736816406250e+02
1.513545166015625000e+03 4.142705383300781250e+02
1.511699096679687500e+03 4.143797607421875000e+02
1.509853027343750000e+03 4.144896240234375000e+02
1.508007080078125000e+03 4.145999755859375000e+02
1.506161376953125000e+03 4.147109069824218750e+02
1.504315429687500000e+03 4.148224182128906250e+02
1.502469726562500000e+03 4.149345092773437500e+02
1.500624023437500000e+03 4.150471191406250000e+02
1.498778564453125000e+03 4.151604003906250000e+02
1.496933105468750000e+03 4.152741699218750000e+02
1.495087646484375000e+03 4.153885498046875000e+02
1.493242309570312500e+03 4.155035400390625000e+02
1.491396972656250000e+03 4.156191101074218750e+02
1.489551757812500000e+03 4.157353210449218750e+02
1.487706665039062500e+03 4.158521118164062500e+02
1.485861572265625000e+03 4.159695129394531250e+02
1.484016479492187500e+03 4.160875244140625000e+02
1.482171630859375000e+03 4.162062377929687500e+02
1.480326782226562500e+03 4.163253173828125000e+02
1.478482177734375000e+03 4.164452819824218750e+02
1.476637451171875000e+03 4.165657958984375000e+02
1.474792968750000000e+03 4.166869506835937500e+02
1.472948486328125000e+03 4.168088073730468750e+02
1.471104125976562500e+03 4.169312438964843750e+02
1.469259765625000000e+03 4.170542602539062500e+02
1.467415527343750000e+03 4.171779479980468750e+02
1.465571289062500000e+03 4.173022766113281250e+02
1.463727294921875000e+03 4.174273071289062500e+02
1.461883300781250000e+03 4.175529174804687500e+02
1.460039306640625000e+03 4.176793212890625000e+02
1.458195556640625000e+03 4.178062133789062500e+02
1.456351806640625000e+03 4.179339294433593750e+02
1.454508178710937500e+03 4.180621643066406250e+02
1.452664550781250000e+03 4.181912841796875000e+02
1.450821044921875000e+03 4.183208312988281250e+02
1.448977783203125000e+03 4.184512329101562500e+02
1.447134399414062500e+03 4.185822753906250000e+02
1.445291259765625000e+03 4.187140197753906250e+02
1.443447998046875000e+03 4.188463439941406250e+02
1.441604980468750000e+03 4.189795532226562500e+02
1.439762084960937500e+03 4.191132812500000000e+02
1.437919189453125000e+03 4.192478637695312500e+02
1.436076416015625000e+03 4.193830871582031250e+02
1.434233886718750000e+03 4.195189208984375000e+02
1.432391235351562500e+03 4.196555786132812500e+02
1.430548706054687500e+03 4.197929687500000000e+02
1.428706420898437500e+03 4.199309997558593750e+02
1.426864013671875000e+03 4.200698547363281250e+02
1.425021850585937500e+03 4.202093200683593750e+02
1.423179687500000000e+03 4.203495483398437500e+02
1.421337768554687500e+03 4.204906005859375000e+02
1.419495849609375000e+03 4.206322021484375000e+02
1.417654052734375000e+03 4.207746276855468750e+02
1.415812377929687500e+03 4.209178466796875000e+02
1.413970703125000000e+03 4.210617065429687500e+02
1.412129150390625000e+03 4.212062683105468750e+02
1.410287719726562500e+03 4.213517761230468750e+02
1.408446411132812500e+03 4.214978332519531250e+02
1.406605224609375000e+03 4.216447448730468750e+02
1.404764038085937500e+03 4.217922973632812500e+02
1.402922973632812500e+03 4.219407958984375000e+02
1.401082031250000000e+03 4.220899047851562500e+02
1.399241210937500000e+03 4.222396850585937500e+02
1.397400268554687500e+03 4.223903198242187500e+02
1.395559570312500000e+03 4.225418090820312500e+02
1.393719116210937500e+03 4.226939697265625000e+02
1.391878540039062500e+03 4.228469238281250000e+02
1.390038208007812500e+03 4.230005493164062500e+02
1.388197875976562500e+03 4.231551208496093750e+02
1.386357666015625000e+03 4.233102722167968750e+02
1.384517578125000000e+03 4.234663696289062500e+02
1.382677612304687500e+03 4.236232910156250000e+02
1.380838134765625000e+03 4.237807312011718750e+02
1.378998413085937500e+03 4.239389648437500000e+02
1.377158691406250000e+03 4.240981140136718750e+02
1.375319091796875000e+03 4.242579040527343750e+02
1.373479736328125000e+03 4.244184265136718750e+02
1.371640502929687500e+03 4.245803222656250000e+02
1.369801269531250000e+03 4.247424926757812500e+02
1.367962402343750000e+03 4.249056701660156250e+02
1.366123046875000000e+03 4.250693664550781250e+02
1.364284179687500000e+03 4.252339782714843750e+02
1.362445434570312500e+03 4.253994140625000000e+02
1.360606689453125000e+03 4.255655822753906250e+02
1.358768188476562500e+03 4.257324829101562500e+02
1.356929687500000000e+03 4.259003295898437500e+02
1.355091186523437500e+03 4.260689086914062500e+02
1.353252929687500000e+03 4.262382202148437500e+02
1.351414794921875000e+03 4.264082641601562500e+02
1.349576660156250000e+03 4.265792846679687500e+02
1.347738647460937500e+03 4.267510070800781250e+02
1.345900756835937500e+03 4.269234313964843750e+02
1.344062988281250000e+03 4.270966491699218750e+02
1.342225585937500000e+03 4.272709960937500000e+02
1.340388183593750000e+03 4.274472351074218750e+02
1.338551147460937500e+03 4.276260986328125000e+02
1.336714599609375000e+03 4.278077087402343750e+02
1.334878295898437500e+03 4.279920349121093750e+02
1.333042236328125000e+03 4.281789245605468750e+02
1.331206787109375000e+03 4.283685913085937500e+02
1.329371704101562500e+03 4.285608825683593750e+02
1.327536865234375000e+03 4.287559204101562500e+02
1.325702636718750000e+03 4.289535522460937500e+02
1.323868652343750000e+03 4.291539916992187500e+02
1.322035156250000000e+03 4.293570556640625000e+02
1.320202026367187500e+03 4.295628051757812500e+02
1.318369384765625000e+03 4.297713012695312500e+02
1.316537109375000000e+03 4.299823913574218750e+02
1.314705200195312500e+03 4.301962585449218750e+02
1.312873901367187500e+03 4.304127502441406250e+02
1.311042968750000000e+03 4.306319274902343750e+02
1.309212280273437500e+03 4.308536071777343750e+02
1.307382202148437500e+03 4.310781250000000000e+02
1.305552612304687500e+03 4.313053588867187500e+02
1.303723388671875000e+03 4.315352783203125000e+02
1.301894775390625000e+03 4.317677307128906250e+02
1.300066528320312500e+03 4.320030212402343750e+02
1.298238769531250000e+03 4.322409973144531250e+02
1.296411621093750000e+03 4.324814758300781250e+02
1.294584838867187500e+03 4.327247924804687500e+02
1.292758544921875000e+03 4.329707031250000000e+02
1.290932739257812500e+03 4.332194519042968750e+02
1.289107543945312500e+03 4.334707946777343750e+02
1.287282836914062500e+03 4.337247009277343750e+02
1.285458618164062500e+03 4.339813842773437500e+02
1.283634765625000000e+03 4.342407531738281250e+02
1.281811645507812500e+03 4.345029296875000000e+02
1.279989013671875000e+03 4.347675781250000000e+02
1.278166870117187500e+03 4.350350341796875000e+02
1.276345336914062500e+03 4.353050537109375000e+02
1.274524291992187500e+03 4.355777893066406250e+02
1.272703857421875000e+03 4.358532714843750000e+02
1.270883911132812500e+03 4.361313781738281250e+02
1.269064575195312500e+03 4.364122009277343750e+02
1.267245849609375000e+03 4.366955261230468750e+02
1.265427734375000000e+03 4.369817504882812500e+02
1.263610107421875000e+03 4.372705688476562500e+02
1.261793090820312500e+03 4.375620422363281250e+02
1.259976684570312500e+03 4.378561401367187500e+02
1.258160766601562500e+03 4.381531066894531250e+02
1.256345581054687500e+03 4.384526367187500000e+02
1.254531127929687500e+03 4.387548217773437500e+02
1.252717041015625000e+03 4.390597534179687500e+02
1.250903686523437500e+03 4.393672485351562500e+02
1.249090942382812500e+03 4.396775512695312500e+02
1.247278930664062500e+03 4.399903869628906250e+02
1.245467773437500000e+03 4.403059692382812500e+02
1.243656982421875000e+03 4.406241760253906250e+02
1.241846801757812500e+03 4.409450378417968750e+02
1.240037231445312500e+03 4.412687683105468750e+02
1.238228515625000000e+03 4.415950012207031250e+02
1.236420288085937500e+03 4.419239807128906250e+02
1.234612792968750000e+03 4.422556762695312500e+02
1.232806030273437500e+03 4.425898742675781250e+02
1.230999877929687500e+03 4.429269104003906250e+02
1.229194335937500000e+03 4.432665100097656250e+02
1.227389648437500000e+03 4.436088256835937500e+02
1.225585571289062500e+03 4.439538574218750000e+02
1.223782226562500000e+03 4.443015747070312500e+02
1.221979614257812500e+03 4.446519775390625000e+02
1.220177734375000000e+03 4.450048828125000000e+02
1.218376586914062500e+03 4.453605957031250000e+02
1.216576049804687500e+03 4.457190551757812500e+02
1.214776367187500000e+03 4.460800781250000000e+02
1.212977294921875000e+03 4.464437866210937500e+02
1.211179199218750000e+03 4.468101196289062500e+02
1.209381591796875000e+03 4.471792602539062500e+02
1.207584838867187500e+03 4.475509338378906250e+02
1.205788940429687500e+03 4.479254150390625000e+02
1.203993652343750000e+03 4.483025512695312500e+02
1.202199340820312500e+03 4.486821899414062500e+02
1.200405639648437500e+03 4.490646667480468750e+02
1.198612792968750000e+03 4.494496459960937500e+02
1.196820678710937500e+03 4.498375549316406250e+02
1.195029418945312500e+03 4.502279663085937500e+02
1.193238891601562500e+03 4.506210327148437500e+02
1.191449340820312500e+03 4.510168457031250000e+02
1.189660400390625000e+03 4.514152526855468750e+02
1.187872436523437500e+03 4.518164672851562500e+02
1.186085205078125000e+03 4.522202148437500000e+02
1.184298828125000000e+03 4.526267700195312500e+02
1.182513183593750000e+03 4.530358886718750000e+02
1.180728515625000000e+03 4.534477844238281250e+02
1.178944702148437500e+03 4.538622436523437500e+02
1.177161743164062500e+03 4.542793884277343750e+02
1.175379638671875000e+03 4.546992492675781250e+02
1.173598266601562500e+03 4.551217346191406250e+02
1.171817871093750000e+03 4.555468750000000000e+02
1.170038452148437500e+03 4.559747924804687500e+02
1.168259765625000000e+03 4.564052429199218750e+02
1.166482055664062500e+03 4.568384094238281250e+02
1.164705200195312500e+03 4.572743530273437500e+02
1.162929199218750000e+03 4.577128295898437500e+02
1.161154174804687500e+03 4.581540832519531250e+02
1.159380126953125000e+03 4.585979309082031250e+02
1.157606811523437500e+03 4.590445251464843750e+02
1.155834472656250000e+03 4.594937438964843750e+02
1.154063110351562500e+03 4.599456176757812500e+02
1.152292724609375000e+03 4.604002380371093750e+02
1.150523193359375000e+03 4.608574218750000000e+02
1.148754638671875000e+03 4.613173217773437500e+02
1.146987060546875000e+03 4.617798767089843750e+02
1.145220458984375000e+03 4.622451477050781250e+02
1.143454711914062500e+03 4.627130126953125000e+02
1.141690063476562500e+03 4.631836853027343750e+02
1.139926269531250000e+03 4.636568908691406250e+02
1.138163574218750000e+03 4.641327819824218750e+02
1.136401855468750000e+03 4.646114501953125000e+02
1.134640991210937500e+03 4.650926818847656250e+02
1.132881347656250000e+03 4.655765075683593750e+02
1.131123046875000000e+03 4.660636596679687500e+02
1.129365234375000000e+03 4.665529174804687500e+02
1.127608642578125000e+03 4.670448608398437500e+02
1.125852905273437500e+03 4.675395202636718750e+02
1.124098266601562500e+03 4.680367126464843750e+02
1.122344604492187500e+03 4.685367736816406250e+02
1.120592163085937500e+03 4.690393676757812500e+02
1.118840576171875000e+03 4.695446472167968750e+02
1.117090087890625000e+03 4.700527038574218750e+02
1.115340698242187500e+03 4.705633544921875000e+02
1.113592407226562500e+03 4.710765686035156250e+02
1.111845214843750000e+03 4.715924987792968750e+02
1.110098876953125000e+03 4.721111755371093750e+02
1.108353881835937500e+03 4.726325988769531250e+02
1.106609741210937500e+03 4.731565246582031250e+02
1.104866943359375000e+03 4.736832275390625000e+02
1.103125000000000000e+03 4.742125244140625000e+02
1.101384399414062500e+03 4.747444763183593750e+02
1.099644775390625000e+03 4.752791137695312500e+02
1.097906372070312500e+03 4.758164367675781250e+02
1.096169067382812500e+03 4.763564147949218750e+02
1.094432739257812500e+03 4.768991394042968750e+02
1.092697753906250000e+03 4.774444885253906250e+02
1.090963745117187500e+03 4.779923706054687500e+02
1.089230957031250000e+03 4.785431518554687500e+02
1.087499389648437500e+03 4.790963439941406250e+02
1.085768920898437500e+03 4.796524047851562500e+02
1.084039672851562500e+03 4.802110595703125000e+02
1.082311523437500000e+03 4.807724304199218750e+02
1.080584716796875000e+03 4.813363647460937500e+02
1.078859008789062500e+03 4.819029846191406250e+02
1.077134399414062500e+03 4.824723205566406250e+02
1.075411010742187500e+03 4.830443115234375000e+02
1.073688964843750000e+03 4.836190185546875000e+02
1.071968017578125000e+03 4.841964111328125000e+02
1.070248413085937500e+03 4.847763061523437500e+02
1.068529785156250000e+03 4.853590087890625000e+02
1.066812622070312500e+03 4.859444274902343750e+02
1.065096557617187500e+03 4.865323486328125000e+02
1.063381958007812500e+03 4.871230163574218750e+02
1.061668334960937500e+03 4.877163391113281250e+02
1.059956054687500000e+03 4.883122558593750000e+02
1.058245117187500000e+03 4.889109497070312500e+02
1.056535400390625000e+03 4.895123901367187500e+02
1.054827026367187500e+03 4.901163330078125000e+02
1.053119750976562500e+03 4.907229003906250000e+02
1.051413940429687500e+03 4.913321533203125000e+02
1.049709350585937500e+03 4.919442138671875000e+02
1.048006103515625000e+03 4.925588378906250000e+02
1.046304199218750000e+03 4.931761474609375000e+02
1.044603515625000000e+03 4.937961425781250000e+02
1.042904174804687500e+03 4.944187011718750000e+02
1.041206176757812500e+03 4.950441284179687500e+02
1.039509521484375000e+03 4.956719665527343750e+02
1.037814208984375000e+03 4.963026733398437500e+02
1.036120117187500000e+03 4.969357910156250000e+02
1.034427612304687500e+03 4.975717468261718750e+02
1.032736206054687500e+03 4.982103881835937500e+02
1.031046386718750000e+03 4.988516540527343750e+02
1.029357910156250000e+03 4.994955749511718750e+02
1.027670654296875000e+03 5.001421508789062500e+02
1.025984863281250000e+03 5.007914428710937500e+02
1.024300537109375000e+03 5.014434204101562500e+02
1.022617492675781250e+03 5.020979003906250000e+02
1.020935913085937500e+03 5.027551574707031250e+02
1.019255737304687500e+03 5.034149780273437500e+02
1.017576904296875000e+03 5.040778198242187500e+02
1.015899536132812500e+03 5.047431030273437500e+02
1.014223571777343750e+03 5.054109191894531250e+02
1.012549194335937500e+03 5.060813598632812500e+02
1.010876098632812500e+03 5.067546386718750000e+02
1.009204528808593750e+03 5.074304809570312500e+02
1.007534423828125000e+03 5.081090698242187500e+02
1.005865783691406250e+03 5.087901611328125000e+02
1.004198608398437500e+03 5.094740600585937500e+02
1.002532897949218750e+03 5.101604919433593750e+02
1.000868652343750000e+03 5.108496704101562500e+02
9.992059326171875000e+02 5.115415039062500000e+02
9.975446777343750000e+02 5.122358398437500000e+02
9.958848876953125000e+02 5.129331054687500000e+02
9.942266845703125000e+02 5.136328125000000000e+02
9.925699462890625000e+02 5.143353271484375000e+02
9.909147949218750000e+02 5.150403442382812500e+02
9.892611694335937500e+02 5.157481079101562500e+02
9.876090087890625000e+02 5.164584960937500000e+02
9.859583129882812500e+02 5.171715698242187500e+02
9.843093261718750000e+02 5.178872070312500000e+02
9.826618652343750000e+02 5.186055908203125000e+02
9.810159912109375000e+02 5.193267822265625000e+02
9.793715820312500000e+02 5.200504150390625000e+02
9.777287597656250000e+02 5.207767333984375000e+02
9.760875854492187500e+02 5.215057373046875000e+02
9.744479980468750000e+02 5.222373046875000000e+02
9.728099365234375000e+02 5.229716796875000000e+02
9.711735839843750000e+02 5.237085571289062500e+02
9.695388183593750000e+02 5.244481201171875000e+02
9.679056396484375000e+02 5.251903076171875000e+02
9.662740478515625000e+02 5.259351806640625000e+02
9.646440429687500000e+02 5.266827392578125000e+02
9.630159301757812500e+02 5.274328613281250000e+02
9.613891601562500000e+02 5.281857299804687500e+02
9.597642211914062500e+02 5.289412841796875000e+02
9.581408691406250000e+02 5.296994018554687500e+02
9.565191650390625000e+02 5.304600830078125000e+02
9.548991699218750000e+02 5.312236328125000000e+02
9.532808227539062500e+02 5.319897460937500000e+02
9.516642456054687500e+02 5.327584228515625000e+02
9.500491943359375000e+02 5.335296630859375000e+02
9.484360351562500000e+02 5.343037719726562500e+02
9.468245239257812500e+02 5.350803222656250000e+02
9.452145996093750000e+02 5.358596801757812500e+02
9.436065063476562500e+02 5.366416015625000000e+02
9.420001831054687500e+02 5.374262084960937500e+02
9.403953857421875000e+02 5.382133789062500000e+02
9.387926025390625000e+02 5.390032958984375000e+02
9.371915283203125000e+02 5.397958374023437500e+02
9.355920410156250000e+02 5.405908813476562500e+02
9.339943847656250000e+02 5.413887939453125000e+02
9.323985595703125000e+02 5.421892089843750000e+02
9.308043823242187500e+02 5.429923095703125000e+02
9.292120361328125000e+02 5.437978515625000000e+02
9.276215209960937500e+02 5.446062011718750000e+02
9.260328979492187500e+02 5.454172363281250000e+02
9.244459838867187500e+02 5.462308349609375000e+02
9.228607788085937500e+02 5.470469970703125000e+02
9.212774047851562500e+02 5.478660888671875000e+02
9.196960449218750000e+02 5.486875000000000000e+02
9.181163330078125000e+02 5.495116577148437500e+02
9.165385131835937500e+02 5.503383789062500000e+02
9.149625244140625000e+02 5.511679077148437500e+02
9.133885498046875000e+02 5.519998779296875000e+02
9.118162841796875000e+02 5.528344726562500000e+02
9.102459716796875000e+02 5.536719360351562500e+02
9.086774902343750000e+02 5.545117797851562500e+02
9.071108398437500000e+02 5.553544921875000000e+02
9.055460205078125000e+02 5.561997070312500000e+02
9.039833984375000000e+02 5.570477294921875000e+02
9.024224853515625000e+02 5.578983154296875000e+02
9.008635253906250000e+02 5.587513427734375000e+02
8.993063964843750000e+02 5.596070556640625000e+02
8.977512207031250000e+02 5.604654541015625000e+02
8.961979980468750000e+02 5.613264160156250000e+02
8.946466674804687500e+02 5.621900024414062500e+02
8.930973510742187500e+02 5.630562744140625000e+02
8.915499877929687500e+02 5.639250488281250000e+02
8.900045166015625000e+02 5.647965087890625000e+02
8.884609985351562500e+02 5.656706542968750000e+02
8.869196777343750000e+02 5.665473022460937500e+02
8.853801879882812500e+02 5.674266967773437500e+02
8.838426513671875000e+02 5.683087158203125000e+02
8.823071899414062500e+02 5.691931762695312500e+02
8.807736206054687500e+02 5.700803833007812500e+02
8.792422485351562500e+02 5.709701538085937500e+02
8.777127075195312500e+02 5.718625488281250000e+02
8.761853027343750000e+02 5.727576293945312500e+02
8.746599731445312500e+02 5.736552124023437500e+02
8.731365966796875000e+02 5.745554199218750000e+02
8.716152954101562500e+02 5.754583740234375000e+02
8.700960083007812500e+02 5.763638305664062500e+02
8.685788574218750000e+02 5.772719116210937500e+02
8.670638427734375000e+02 5.781824951171875000e+02
8.655506591796875000e+02 5.790958862304687500e+02
8.640397949218750000e+02 5.800118408203125000e+02
8.625309448242187500e+02 5.809303588867187500e+02
8.610242919921875000e+02 5.818514404296875000e+02
8.595195312500000000e+02 5.827751464843750000e+02
8.580170898437500000e+02 5.837014770507812500e+02
8.565168457031250000e+02 5.846303100585937500e+02
8.550184936523437500e+02 5.855618896484375000e+02
8.535223999023437500e+02 5.864959716796875000e+02
8.520283203125000000e+02 5.874327392578125000e+02
8.505365600585937500e+02 5.883721313476562500e+02
8.490469360351562500e+02 5.893139648437500000e+02
8.475595092773437500e+02 5.902583618164062500e+02
8.460742797851562500e+02 5.912055053710937500e+02
8.445911254882812500e+02 5.921553344726562500e+02
8.431102294921875000e+02 5.931074829101562500e+02
8.416315307617187500e+02 5.940623779296875000e+02
8.401549682617187500e+02 5.950198974609375000e+02
8.386807861328125000e+02 5.959797973632812500e+02
8.372086181640625000e+02 5.969424438476562500e+02
8.357388916015625000e+02 5.979076538085937500e+02
8.342713623046875000e+02 5.988754882812500000e+02
8.328059692382812500e+02 5.998458862304687500e+02
8.313428344726562500e+02 6.008188476562500000e+02
8.298820800781250000e+02 6.017943115234375000e+02
8.284234619140625000e+02 6.027725830078125000e+02
8.269672241210937500e+02 6.037533569335937500e+02
8.255133666992187500e+02 6.047364501953125000e+02
8.240615844726562500e+02 6.057224121093750000e+02
8.226121826171875000e+02 6.067108154296875000e+02
8.211651611328125000e+02 6.077018432617187500e+02
8.197203979492187500e+02 6.086953125000000000e+02
8.182780151367187500e+02 6.096914062500000000e+02
8.168380126953125000e+02 6.106901245117187500e+02
8.154000244140625000e+02 6.116915893554687500e+02
8.139645996093750000e+02 6.126953735351562500e+02
8.125316162109375000e+02 6.137016601562500000e+02
8.111010742187500000e+02 6.147106323242187500e+02
8.096726074218750000e+02 6.157221679687500000e+02
8.082467041015625000e+02 6.167363281250000000e+02
8.068231201171875000e+02 6.177529907226562500e+02
8.054019775390625000e+02 6.187722167968750000e+02
8.039832763671875000e+02 6.197939453125000000e+02
8.025669555664062500e+02 6.208182373046875000e+02
8.011530761718750000e+02 6.218450317382812500e+02
7.997410888671875000e+02 6.228751831054687500e+02
7.983321533203125000e+02 6.239071655273437500e+02
7.969254150390625000e+02 6.249418334960937500e+02
7.955213623046875000e+02 6.259788818359375000e+02
7.941195068359375000e+02 6.270184936523437500e+02
7.927203369140625000e+02 6.280606689453125000e+02
7.913234863281250000e+02 6.291053466796875000e+02
7.899291992187500000e+02 6.301526489257812500e+02
7.885374755859375000e+02 6.312023925781250000e+02
7.871481933593750000e+02 6.322547607421875000e+02
7.857613525390625000e+02 6.333095703125000000e+02
7.843770751953125000e+02 6.343671264648437500e+02
7.829952392578125000e+02 6.354270019531250000e+02
7.816160888671875000e+02 6.364893798828125000e+02
7.802393188476562500e+02 6.375543212890625000e+02
7.788652343750000000e+02 6.386220092773437500e+02
7.774936523437500000e+02 6.396919555664062500e+02
7.761246337890625000e+02 6.407645874023437500e+02
7.747581787109375000e+02 6.418395996093750000e+02
7.733942871093750000e+02 6.429172363281250000e+02
7.720330810546875000e+02 6.439973754882812500e+02
7.706743164062500000e+02 6.450800170898437500e+02
7.693182373046875000e+02 6.461651000976562500e+02
7.679645996093750000e+02 6.472528076171875000e+02
7.666137695312500000e+02 6.483430175781250000e+02
7.652656860351562500e+02 6.494356079101562500e+02
7.639200439453125000e+02 6.505308227539062500e+02
7.625770874023437500e+02 6.516286010742187500e+02
7.612368164062500000e+02 6.527288208007812500e+02
7.598991699218750000e+02 6.538314819335937500e+02
7.585642700195312500e+02 6.549365234375000000e+02
7.572318115234375000e+02 6.560444335937500000e+02
7.559023437500000000e+02 6.571546020507812500e+02
7.545753173828125000e+02 6.582672119140625000e+02
7.532511596679687500e+02 6.593823852539062500e+02
7.519296875000000000e+02 6.605000610351562500e+02
7.506108398437500000e+02 6.616202392578125000e+02
7.492949218750000000e+02 6.627427368164062500e+02
7.479814453125000000e+02 6.638679809570312500e+02
7.466708984375000000e+02 6.649955444335937500e+02
7.453630981445312500e+02 6.661255493164062500e+02
7.440579833984375000e+02 6.672580566406250000e+02
7.427557373046875000e+02 6.683930664062500000e+02
7.414561767578125000e+02 6.695305786132812500e+02
7.401594238281250000e+02 6.706704711914062500e+02
7.388655395507812500e+02 6.718129272460937500e+02
7.375744018554687500e+02 6.729577636718750000e+02
7.362861328125000000e+02 6.741051635742187500e+02
7.350005493164062500e+02 6.752548828125000000e+02
7.337178344726562500e+02 6.764071655273437500e+02
7.324379272460937500e+02 6.775618896484375000e+02
7.311610107421875000e+02 6.787189941406250000e+02
7.298866577148437500e+02 6.798786621093750000e+02
7.286154785156250000e+02 6.810407104492187500e+02
7.273469238281250000e+02 6.822051391601562500e+02
7.260815429687500000e+02 6.833721313476562500e+02
7.248187866210937500e+02 6.845414428710937500e+02
7.235589599609375000e+02 6.857133178710937500e+02
7.223020629882812500e+02 6.868875122070312500e+02
7.210480957031250000e+02 6.880642700195312500e+02
7.197971191406250000e+02 6.892434082031250000e+02
7.185489501953125000e+02 6.904250488281250000e+02
7.173037109375000000e+02 6.916089477539062500e+02
7.160615234375000000e+02 6.927952270507812500e+02
7.148221435546875000e+02 6.939840698242187500e+02
7.135858154296875000e+02 6.951752929687500000e+02
7.123524169921875000e+02 6.963689575195312500e+02
7.111220703125000000e+02 6.975650634765625000e+02
7.098947753906250000e+02 6.987634887695312500e+02
7.086701660156250000e+02 6.999642944335937500e+02
7.074488525390625000e+02 7.011676025390625000e+02
7.062281494140625000e+02 7.023728637695312500e+02
7.050126953125000000e+02 7.035809326171875000e+02
7.038003540039062500e+02 7.047913818359375000e+02
7.025908203125000000e+02 7.060043334960937500e+02
7.013843994140625000e+02 7.072195434570312500e+02
7.001810302734375000e+02 7.084371337890625000e+02
6.989808349609375000e+02 7.096571655273437500e+02
6.977835693359375000e+02 7.108794555664062500e+02
6.965894775390625000e+02 7.121043090820312500e+02
6.953984375000000000e+02 7.133312988281250000e+02
6.942105102539062500e+02 7.145608520507812500e+02
6.930256347656250000e+02 7.157927246093750000e+02
6.918438110351562500e+02 7.170270996093750000e+02
6.906652832031250000e+02 7.182636718750000000e+02
6.894898071289062500e+02 7.195024414062500000e+02
6.883173828125000000e+02 7.207438354492187500e+02
6.871481933593750000e+02 7.219875488281250000e+02
6.859820556640625000e+02 7.232335815429687500e+02
6.848191528320312500e+02 7.244818115234375000e+02
6.836594238281250000e+02 7.257324829101562500e+02
6.825029296875000000e+02 7.269855346679687500e+02
6.813494262695312500e+02 7.282409057617187500e+02
6.801993408203125000e+02 7.294987182617187500e+02
6.790523071289062500e+02 7.307587280273437500e+02
6.779085693359375000e+02 7.320210571289062500e+02
6.767679443359375000e+02 7.332858276367187500e+02
6.756307373046875000e+02 7.345527343750000000e+02
6.744967041015625000e+02 7.358221435546875000e+02
6.733657226562500000e+02 7.370936889648437500e+02
6.722381591796875000e+02 7.383677978515625000e+02
6.711139526367187500e+02 7.396439208984375000e+02
6.699927978515625000e+02 7.409225463867187500e+02
6.688751220703125000e+02 7.422033691406250000e+02
6.677606201171875000e+02 7.434865722656250000e+02
6.666494140625000000e+02 7.447720947265625000e+02
6.655415039062500000e+02 7.460598144531250000e+02
6.644368896484375000e+02 7.473497314453125000e+02
6.633358764648437500e+02 7.486420288085937500e+02
6.622377929687500000e+02 7.499367675781250000e+02
6.611432495117187500e+02 7.512335205078125000e+02
6.600521240234375000e+02 7.525327758789062500e+02
6.589642333984375000e+02 7.538342285156250000e+02
6.578797607421875000e+02 7.551377563476562500e+02
6.567985839843750000e+02 7.564437255859375000e+02
6.557208251953125000e+02 7.577519531250000000e+02
6.546466064453125000e+02 7.590623168945312500e+02
6.535755615234375000e+02 7.603751220703125000e+02
6.525081176757812500e+02 7.616899414062500000e+02
6.514439697265625000e+02 7.630072021484375000e+02
6.503833007812500000e+02 7.643264770507812500e+02
6.493260498046875000e+02 7.656481933593750000e+02
6.482722167968750000e+02 7.669721679687500000e+02
6.472218017578125000e+02 7.682981567382812500e+02
6.461749267578125000e+02 7.696265869140625000e+02
6.451314697265625000e+02 7.709570922851562500e+02
6.440916748046875000e+02 7.722897949218750000e+02
6.430550537109375000e+02 7.736249389648437500e+02
6.420222167968750000e+02 7.749619140625000000e+02
6.409927978515625000e+02 7.763014526367187500e+02
6.399667358398437500e+02 7.776429443359375000e+02
6.389442138671875000e+02 7.789867553710937500e+02
6.379253540039062500e+02 7.803327636718750000e+02
6.369101562500000000e+02 7.816807861328125000e+02
6.358981933593750000e+02 7.830312500000000000e+02
6.348901367187500000e+02 7.843837280273437500e+02
6.338853149414062500e+02 7.857384033203125000e+02
6.328840942382812500e+02 7.870953369140625000e+02
6.318867187500000000e+02 7.884542236328125000e+02
6.308927001953125000e+02 7.898153686523437500e+02
6.299024047851562500e+02 7.911787109375000000e+02
6.289140625000000000e+02 7.925453491210937500e+02
6.279307861328125000e+02 7.939132080078125000e+02
6.269512329101562500e+02 7.952828979492187500e+02
6.259751586914062500e+02 7.966549072265625000e+02
6.250029296875000000e+02 7.980289916992187500e+02
6.240342407226562500e+02 7.994051513671875000e+02
6.230691528320312500e+02 8.007836914062500000e+02
6.221076660156250000e+02 8.021640625000000000e+02
6.211500854492187500e+02 8.035466308593750000e+02
6.201961669921875000e+02 8.049313964843750000e+02
6.192458496093750000e+02 8.063181152343750000e+02
6.182991943359375000e+02 8.077070922851562500e+02
6.173562622070312500e+02 8.090981445312500000e+02
6.164171142578125000e+02 8.104912109375000000e+02
6.154815673828125000e+02 8.118863525390625000e+02
6.145499267578125000e+02 8.132835693359375000e+02
6.136218261718750000e+02 8.146830444335937500e+02
6.126975097656250000e+02 8.160844726562500000e+02
6.117770996093750000e+02 8.174879150390625000e+02
6.108602905273437500e+02 8.188935546875000000e+02
6.099473876953125000e+02 8.203009643554687500e+02
6.090382080078125000e+02 8.217108154296875000e+02
6.081328125000000000e+02 8.231225585937500000e+02
6.072313232421875000e+02 8.245362548828125000e+02
6.063334350585937500e+02 8.259521484375000000e+02
6.054394531250000000e+02 8.273699951171875000e+02
6.045493164062500000e+02 8.287898559570312500e+02
6.036630859375000000e+02 8.302117309570312500e+02
6.027805175781250000e+02 8.316356811523437500e+02
6.019019775390625000e+02 8.330616455078125000e+02
6.010270996093750000e+02 8.344895629882812500e+02
6.001563720703125000e+02 8.359196166992187500e+02
5.992892456054687500e+02 8.373515625000000000e+02
5.984262084960937500e+02 8.387854614257812500e+02
5.975668945312500000e+02 8.402214965820312500e+02
5.967116699218750000e+02 8.416593017578125000e+02
5.958602294921875000e+02 8.430992431640625000e+02
5.950126953125000000e+02 8.445410766601562500e+02
5.941690673828125000e+02 8.459849243164062500e+02
5.933293457031250000e+02 8.474307861328125000e+02
5.924937744140625000e+02 8.488784790039062500e+02
5.916618652343750000e+02 8.503283691406250000e+02
5.908340454101562500e+02 8.517799072265625000e+02
5.900103759765625000e+02 8.532335205078125000e+02
5.891904296875000000e+02 8.546891479492187500e+02
5.883746337890625000e+02 8.561466064453125000e+02
5.875626220703125000e+02 8.576059570312500000e+02
5.867547607421875000e+02 8.590672607421875000e+02
5.859509277343750000e+02 8.605305175781250000e+02
5.851510620117187500e+02 8.619956054687500000e+02
5.843551635742187500e+02 8.634625854492187500e+02
5.835634155273437500e+02 8.649315185546875000e+02
5.827756347656250000e+02 8.664023437500000000e+02
5.819918823242187500e+02 8.678750610351562500e+02
5.812122192382812500e+02 8.693496704101562500e+02
5.804367065429687500e+02 8.708261718750000000e+02
5.796652221679687500e+02 8.723043823242187500e+02
5.788976440429687500e+02 8.737846069335937500e+02
5.781345214843750000e+02 8.752666015625000000e+02
5.773751220703125000e+02 8.767506103515625000e+02
5.766199951171875000e+02 8.782363281250000000e+02
5.758689575195312500e+02 8.797238769531250000e+02
5.751221923828125000e+02 8.812132568359375000e+02
5.743792724609375000e+02 8.827044677734375000e+02
5.736407470703125000e+02 8.841975097656250000e+02
5.729063110351562500e+02 8.856924438476562500e+02
5.721759643554687500e+02 8.871889648437500000e+02
5.714497070312500000e+02 8.886875610351562500e+02
5.707277832031250000e+02 8.901878662109375000e+02
5.700100708007812500e+02 8.916899414062500000e+02
5.692965087890625000e+02 8.931937255859375000e+02
5.685890502929687500e+02 8.947017211914062500e+02
5.678840942382812500e+02 8.962091064453125000e+02
5.671830444335937500e+02 8.977185058593750000e+02
5.664864501953125000e+02 8.992294921875000000e+02
5.657939453125000000e+02 9.007420654296875000e+02
5.651057128906250000e+02 9.022566528320312500e+02
5.644218750000000000e+02 9.037729492187500000e+02
5.637420043945312500e+02 9.052910156250000000e+02
5.630665893554687500e+02 9.068106689453125000e+02
5.623953857421875000e+02 9.083321533203125000e+02
5.617283935546875000e+02 9.098552246093750000e+02
5.610658569335937500e+02 9.113801879882812500e+02
5.604075927734375000e+02 9.129066162109375000e+02
5.597534179687500000e+02 9.144350585937500000e+02
5.591037597656250000e+02 9.159649658203125000e+02
5.584583740234375000e+02 9.174966430664062500e+02
5.578173828125000000e+02 9.190299072265625000e+02
5.571806640625000000e+02 9.205647583007812500e+02
5.565481567382812500e+02 9.221015014648437500e+02
5.559200439453125000e+02 9.236398925781250000e+02
5.552964477539062500e+02 9.251797485351562500e+02
5.546771240234375000e+02 9.267213745117187500e+02
5.540622558593750000e+02 9.282646484375000000e+02
5.534515380859375000e+02 9.298095092773437500e+02
5.528453979492187500e+02 9.313560791015625000e+02
5.522435913085937500e+02 9.329041137695312500e+02
5.516463012695312500e+02 9.344537963867187500e+02
5.510532226562500000e+02 9.360050659179687500e+02
5.504647216796875000e+02 9.375579223632812500e+02
5.498805541992187500e+02 9.391124267578125000e+02
5.493009033203125000e+02 9.406683959960937500e+02
5.487257080078125000e+02 9.422261352539062500e+02
5.481549072265625000e+02 9.437852783203125000e+02
5.475884399414062500e+02 9.453460083007812500e+02
5.470266113281250000e+02 9.469083251953125000e+02
5.464692382812500000e+02 9.484722290039062500e+02
5.459163818359375000e+02 9.500376586914062500e+02
5.453679809570312500e+02 9.516046142578125000e+02
5.448239135742187500e+02 9.531730957031250000e+02
5.442846069335937500e+02 9.547429809570312500e+02
5.437496948242187500e+02 9.563143920898437500e+02
5.432191772460937500e+02 9.578875732421875000e+02
5.426934814453125000e+02 9.594619750976562500e+02
5.421720581054687500e+02 9.610378417968750000e+02
5.416552734375000000e+02 9.626152954101562500e+02
5.411430053710937500e+02 9.641941528320312500e+02
5.406354370117187500e+02 9.657745971679687500e+02
5.401322021484375000e+02 9.673563232421875000e+02
5.396337890625000000e+02 9.689396362304687500e+02
5.391395874023437500e+02 9.705243530273437500e+02
5.386503906250000000e+02 9.721102294921875000e+02
5.381654663085937500e+02 9.736979980468750000e+02
5.376852416992187500e+02 9.752869873046875000e+02
5.372097167968750000e+02 9.768774414062500000e+02
5.367387695312500000e+02 9.784692382812500000e+02
5.362723388671875000e+02 9.800623779296875000e+02
5.358107299804687500e+02 9.816571044921875000e+02
5.353533325195312500e+02 9.832527465820312500e+02
5.349007568359375000e+02 9.848501586914062500e+02
5.344530029296875000e+02 9.864487304687500000e+02
5.340097656250000000e+02 9.880488281250000000e+02
5.335713500976562500e+02 9.896501464843750000e+02
5.331375122070312500e+02 9.912530517578125000e+02
5.327084350585937500e+02 9.928569335937500000e+02
5.322838134765625000e+02 9.944624023437500000e+02
5.318641357421875000e+02 9.960688476562500000e+02
5.314490356445312500e+02 9.976771240234375000e+02
5.310386352539062500e+02 9.992863769531250000e+02
5.306329345703125000e+02 1.000897033691406250e+03
5.302319335937500000e+02 1.002508972167968750e+03
5.298357543945312500e+02 1.004122070312500000e+03
5.294442749023437500e+02 1.005736511230468750e+03
5.290575561523437500e+02 1.007352172851562500e+03
5.286755981445312500e+02 1.008968994140625000e+03
5.282983398437500000e+02 1.010587402343750000e+03
5.279258422851562500e+02 1.012206787109375000e+03
5.275581054687500000e+02 1.013827392578125000e+03
5.271951904296875000e+02 1.015449035644531250e+03
5.268370361328125000e+02 1.017072021484375000e+03
5.264837036132812500e+02 1.018696533203125000e+03
5.261350708007812500e+02 1.020321838378906250e+03
5.257912597656250000e+02 1.021948486328125000e+03
5.254523925781250000e+02 1.023576293945312500e+03
5.251181640625000000e+02 1.025205200195312500e+03
5.247889404296875000e+02 1.026835327148437500e+03
5.244642944335937500e+02 1.028466674804687500e+03
5.241445922851562500e+02 1.030098999023437500e+03
5.238298339843750000e+02 1.031732543945312500e+03
5.235197753906250000e+02 1.033367065429687500e+03
5.232147216796875000e+02 1.035003051757812500e+03
5.229143066406250000e+02 1.036639892578125000e+03
5.226189575195312500e+02 1.038277954101562500e+03
5.223283081054687500e+02 1.039916992187500000e+03
5.220426025390625000e+02 1.041557006835937500e+03
5.217618408203125000e+02 1.043198242187500000e+03
5.214859008789062500e+02 1.044840698242187500e+03
5.212148437500000000e+02 1.046484008789062500e+03
5.209487915039062500e+02 1.048128417968750000e+03
5.206875000000000000e+02 1.049773681640625000e+03
5.204312744140625000e+02 1.051420288085937500e+03
5.201798095703125000e+02 1.053067749023437500e+03
5.199334106445312500e+02 1.054716064453125000e+03
5.196919555664062500e+02 1.056365356445312500e+03
5.194553222656250000e+02 1.058015991210937500e+03
5.192236938476562500e+02 1.059667480468750000e+03
5.189968872070312500e+02 1.061319824218750000e+03
5.187753906250000000e+02 1.062973144531250000e+03
5.185584106445312500e+02 1.064627441406250000e+03
5.183466186523437500e+02 1.066282592773437500e+03
5.181398925781250000e+02 1.067938964843750000e+03
5.179379272460937500e+02 1.069596069335937500e+03
5.177410888671875000e+02 1.071254150390625000e+03
5.175492553710937500e+02 1.072913085937500000e+03
5.173623657226562500e+02 1.074572753906250000e+03
5.171820678710937500e+02 1.076233764648437500e+03
5.170053100585937500e+02 1.077895507812500000e+03
5.168334350585937500e+02 1.079557861328125000e+03
5.166666259765625000e+02 1.081221435546875000e+03
5.165049438476562500e+02 1.082885742187500000e+03
5.163482055664062500e+02 1.084550415039062500e+03
5.161965942382812500e+02 1.086216308593750000e+03
5.160498657226562500e+02 1.087882934570312500e+03
5.159083251953125000e+02 1.089550659179687500e+03
5.157719116210937500e+02 1.091218872070312500e+03
5.156403808593750000e+02 1.092887939453125000e+03
5.155139160156250000e+02 1.094557739257812500e+03
5.153925781250000000e+02 1.096228271484375000e+03
5.152763061523437500e+02 1.097899658203125000e+03
5.151652832031250000e+02 1.099572021484375000e+03
5.150590820312500000e+02 1.101244873046875000e+03
5.149582519531250000e+02 1.102918212890625000e+03
5.148623046875000000e+02 1.104592773437500000e+03
5.147714233398437500e+02 1.106267822265625000e+03
5.146857910156250000e+02 1.107943359375000000e+03
5.146050415039062500e+02 1.109619995117187500e+03
5.145296020507812500e+02 1.111297241210937500e+03
5.144594116210937500e+02 1.112974853515625000e+03
5.143940429687500000e+02 1.114653564453125000e+03
5.143341064453125000e+02 1.116332519531250000e+03
5.142792358398437500e+02 1.118012207031250000e+03
5.142293090820312500e+02 1.119692749023437500e+03
5.141846313476562500e+02 1.121373779296875000e+03
5.141452026367187500e+02 1.123055419921875000e+03
5.141107177734375000e+02 1.124737548828125000e+03
5.140815429687500000e+02 1.126420410156250000e+03
5.140574340820312500e+02 1.128103881835937500e+03
5.140385742187500000e+02 1.129787719726562500e+03
5.140250244140625000e+02 1.131472412109375000e+03
5.140164794921875000e+02 1.133157348632812500e+03
5.140132446289062500e+02 1.134843017578125000e+03
5.140150756835937500e+02 1.136529296875000000e+03
5.140221557617187500e+02 1.138215820312500000e+03
5.140344238281250000e+02 1.139903076171875000e+03
5.140519409179687500e+02 1.141590820312500000e+03
5.140745849609375000e+02 1.143278808593750000e+03
5.141025390625000000e+02 1.144967651367187500e+03
5.141356201171875000e+02 1.146656616210937500e+03
5.141739501953125000e+02 1.148346435546875000e+03
5.142174072265625000e+02 1.150036499023437500e+03
5.142662963867187500e+02 1.151726806640625000e+03
5.143202514648437500e+02 1.153417724609375000e+03
5.143795166015625000e+02 1.155109252929687500e+03
5.144441528320312500e+02 1.156800781250000000e+03
5.145137329101562500e+02 1.158493041992187500e+03
5.145887451171875000e+02 1.160185302734375000e+03
5.146689453125000000e+02 1.161878540039062500e+03
5.147546386718750000e+02 1.163571533203125000e+03
5.148452758789062500e+02 1.165265014648437500e+03
5.149413452148437500e+02 1.166958984375000000e+03
5.150427246093750000e+02 1.168653076171875000e+03
5.151492309570312500e+02 1.170347778320312500e+03
5.152583618164062500e+02 1.172045166015625000e+03
5.153754272460937500e+02 1.173740356445312500e+03
5.154977416992187500e+02 1.175435913085937500e+03
5.156251831054687500e+02 1.177131713867187500e+03
5.157579956054687500e+02 1.178827880859375000e+03
5.158961181640625000e+02 1.180524414062500000e+03
5.160394897460937500e+02 1.182220947265625000e+03
5.161881103515625000e+02 1.183917968750000000e+03
5.163422241210937500e+02 1.185614746093750000e+03
5.165014648437500000e+02 1.187312255859375000e+03
5.166661987304687500e+02 1.189009521484375000e+03
5.168359985351562500e+02 1.190707397460937500e+03
5.170112915039062500e+02 1.192405273437500000e+03
5.171917724609375000e+02 1.194103027343750000e+03
5.173776245117187500e+02 1.195801513671875000e+03
5.175687866210937500e+02 1.197499755859375000e+03
5.177653198242187500e+02 1.199198120117187500e+03
5.179669799804687500e+02 1.200896850585937500e+03
5.181741333007812500e+02 1.202595703125000000e+03
5.183866577148437500e+02 1.204294433593750000e+03
5.186044921875000000e+02 1.205993286132812500e+03
5.188276367187500000e+02 1.207692382812500000e+03
5.190562133789062500e+02 1.209391357421875000e+03
5.192900390625000000e+02 1.211090332031250000e+03
5.195291748046875000e+02 1.212789794921875000e+03
5.197736206054687500e+02 1.214488891601562500e+03
5.200235595703125000e+02 1.216187988281250000e+03
5.202788696289062500e+02 1.217887329101562500e+03
5.205393066406250000e+02 1.219586669921875000e+03
5.208053588867187500e+02 1.221285888671875000e+03
5.210765991210937500e+02 1.222984863281250000e+03
5.213532714843750000e+02 1.224684448242187500e+03
5.216353759765625000e+02 1.226383300781250000e+03
5.219226684570312500e+02 1.228082275390625000e+03
5.222154541015625000e+02 1.229781372070312500e+03
5.225138549804687500e+02 1.231480224609375000e+03
5.228171386718750000e+02 1.233179199218750000e+03
5.231259765625000000e+02 1.234877929687500000e+03
5.234404296875000000e+02 1.236576660156250000e+03
5.237599487304687500e+02 1.238275146484375000e+03
5.240849609375000000e+02 1.239973632812500000e+03
5.244153442382812500e+02 1.241671752929687500e+03
5.247511596679687500e+02 1.243369873046875000e+03
5.250923461914062500e+02 1.245067871093750000e+03
5.254389038085937500e+02 1.246765258789062500e+03
5.257908935546875000e+02 1.248462890625000000e+03
5.261482543945312500e+02 1.250160400390625000e+03
5.265109252929687500e+02 1.251857421875000000e+03
5.268791503906250000e+02 1.253554443359375000e+03
5.272526245117187500e+02 1.255250854492187500e+03
5.276315307617187500e+02 1.256947265625000000e+03
5.280159301757812500e+02 1.258643310546875000e+03
5.284057617187500000e+02 1.260339233398437500e+03
5.288009033203125000e+02 1.262034912109375000e+03
5.292014160156250000e+02 1.263730224609375000e+03
5.296072998046875000e+02 1.265425048828125000e+03
5.300186157226562500e+02 1.267119628906250000e+03
5.304355468750000000e+02 1.268813964843750000e+03
5.308576049804687500e+02 1.270507812500000000e+03
5.312850952148437500e+02 1.272201660156250000e+03
5.317181396484375000e+02 1.273894775390625000e+03
5.321558837890625000e+02 1.275586425781250000e+03
5.325996704101562500e+02 1.277278808593750000e+03
5.330487670898437500e+02 1.278970947265625000e+03
5.335033569335937500e+02 1.280662353515625000e+03
5.339633789062500000e+02 1.282353515625000000e+03
5.344287109375000000e+02 1.284044189453125000e+03
5.348997192382812500e+02 1.285734375000000000e+03
5.353758544921875000e+02 1.287424316406250000e+03
5.358572998046875000e+02 1.289113525390625000e+03
5.363444824218750000e+02 1.290802246093750000e+03
5.368369750976562500e+02 1.292490478515625000e+03
5.373348388671875000e+02 1.294178588867187500e+03
5.378382568359375000e+02 1.295865722656250000e+03
5.383468627929687500e+02 1.297552246093750000e+03
5.388609008789062500e+02 1.299238525390625000e+03
5.393805541992187500e+02 1.300923828125000000e+03
5.399052734375000000e+02 1.302609375000000000e+03
5.404357910156250000e+02 1.304293701171875000e+03
5.409716796875000000e+02 1.305977783203125000e+03
5.415127563476562500e+02 1.307660888671875000e+03
5.420593872070312500e+02 1.309343261718750000e+03
5.426115112304687500e+02 1.311025390625000000e+03
5.431687622070312500e+02 1.312706787109375000e+03
5.437317504882812500e+02 1.314387329101562500e+03
5.442999877929687500e+02 1.316067382812500000e+03
5.448735961914062500e+02 1.317746948242187500e+03
5.454528808593750000e+02 1.319425292968750000e+03
5.460372924804687500e+02 1.321103515625000000e+03
5.466273193359375000e+02 1.322780273437500000e+03
5.472224731445312500e+02 1.324456787109375000e+03
5.478231811523437500e+02 1.326132690429687500e+03
5.484295043945312500e+02 1.327807617187500000e+03
5.490410156250000000e+02 1.329481933593750000e+03


==> data/backbone_op_2.txt <==
5.547453002929687500e+02 1.133845092773437500e+03
5.568588256835937500e+02 1.133767822265625000e+03
5.589721679687500000e+02 1.133691284179687500e+03
5.610850219726562500e+02 1.133615356445312500e+03
5.631976318359375000e+02 1.133538818359375000e+03
5.653103027343750000e+02 1.133463500976562500e+03
5.674227294921875000e+02 1.133387573242187500e+03
5.695346069335937500e+02 1.133312255859375000e+03
5.716464843750000000e+02 1.133237060546875000e+03
5.737581176757812500e+02 1.133162963867187500e+03
5.758694458007812500e+02 1.133087646484375000e+03
5.779805908203125000e+02 1.133013671875000000e+03
5.800916137695312500e+02 1.132938964843750000e+03
5.822021484375000000e+02 1.132864990234375000e+03
5.843126831054687500e+02 1.132790893554687500e+03
5.864229736328125000e+02 1.132717529296875000e+03
5.885328369140625000e+02 1.132643554687500000e+03
5.906427001953125000e+02 1.132570800781250000e+03
5.927520751953125000e+02 1.132498046875000000e+03
5.948615722656250000e+02 1.132425292968750000e+03
5.969704589843750000e+02 1.132351318359375000e+03
5.990792236328125000e+02 1.132279174804687500e+03
6.011878051757812500e+02 1.132206420898437500e+03
6.032961425781250000e+02 1.132135498046875000e+03
6.054042358398437500e+02 1.132063964843750000e+03
6.075122070312500000e+02 1.131992553710937500e+03
6.096197509765625000e+02 1.131920410156250000e+03
6.117271118164062500e+02 1.131848876953125000e+03
6.138341674804687500e+02 1.131777465820312500e+03
6.159412231445312500e+02 1.131707275390625000e+03
6.180478515625000000e+02 1.131635742187500000e+03
6.201541137695312500e+02 1.131564941406250000e+03
6.222604370117187500e+02 1.131494628906250000e+03
6.243663330078125000e+02 1.131425048828125000e+03
6.264719238281250000e+02 1.131353637695312500e+03
6.285773315429687500e+02 1.131284057617187500e+03
6.306825561523437500e+02 1.131213867187500000e+03
6.327874755859375000e+02 1.131144287109375000e+03
6.348921508789062500e+02 1.131074707031250000e+03
6.369965820312500000e+02 1.131005126953125000e+03
6.391007080078125000e+02 1.130935546875000000e+03
6.412044067382812500e+02 1.130865356445312500e+03
6.433080444335937500e+02 1.130796386718750000e+03
6.454114990234375000e+02 1.130727416992187500e+03
6.475146484375000000e+02 1.130658447265625000e+03
6.496175537109375000e+02 1.130588867187500000e+03
6.517201538085937500e+02 1.130520019531250000e+03
6.538225708007812500e+02 1.130451660156250000e+03
6.559247436523437500e+02 1.130382080078125000e+03
6.580266113281250000e+02 1.130313842773437500e+03
6.601282348632812500e+02 1.130245483398437500e+03
6.622295532226562500e+02 1.130175903320312500e+03
6.643305664062500000e+02 1.130107055664062500e+03
6.664313964843750000e+02 1.130039306640625000e+03
6.685320434570312500e+02 1.129970458984375000e+03
6.706322631835937500e+02 1.129901489257812500e+03
6.727323608398437500e+02 1.129832641601562500e+03
6.748321533203125000e+02 1.129764282226562500e+03
6.769316406250000000e+02 1.129694824218750000e+03
6.790308227539062500e+02 1.129626464843750000e+03
6.811298217773437500e+02 1.129558837890625000e+03
6.832286376953125000e+02 1.129489990234375000e+03
6.853269653320312500e+02 1.129421020507812500e+03
6.874251098632812500e+02 1.129352172851562500e+03
6.895230102539062500e+02 1.129283813476562500e+03
6.916207275390625000e+02 1.129214355468750000e+03
6.937179565429687500e+02 1.129145507812500000e+03
6.958151855468750000e+02 1.129076538085937500e+03
6.979118041992187500e+02 1.129007690429687500e+03
7.000084228515625000e+02 1.128938842773437500e+03
7.021047363281250000e+02 1.128869262695312500e+03
7.042006835937500000e+02 1.128799194335937500e+03
7.062963256835937500e+02 1.128730224609375000e+03
7.083917236328125000e+02 1.128660156250000000e+03
7.104868164062500000e+02 1.128590698242187500e+03
7.125817260742187500e+02 1.128521118164062500e+03
7.146762695312500000e+02 1.128450439453125000e+03
7.167705688476562500e+02 1.128380249023437500e+03
7.188645629882812500e+02 1.128309570312500000e+03
7.209583129882812500e+02 1.128240112304687500e+03
7.230516357421875000e+02 1.128168090820312500e+03
7.251448364257812500e+02 1.128096679687500000e+03
7.272376708984375000e+02 1.128026611328125000e+03
7.293301391601562500e+02 1.127955322265625000e+03
7.314223022460937500e+02 1.127882690429687500e+03
7.335143432617187500e+02 1.127811279296875000e+03
7.356060180664062500e+02 1.127739990234375000e+03
7.376973876953125000e+02 1.127667480468750000e+03
7.397883300781250000e+02 1.127594238281250000e+03
7.418791503906250000e+02 1.127521606445312500e+03
7.439696044921875000e+02 1.127449096679687500e+03
7.460598144531250000e+02 1.127375854492187500e+03
7.481495971679687500e+02 1.127301391601562500e+03
7.502392578125000000e+02 1.127227539062500000e+03
7.523286132812500000e+02 1.127153808593750000e+03
7.544175415039062500e+02 1.127079345703125000e+03
7.565061645507812500e+02 1.127004272460937500e+03
7.585944824218750000e+02 1.126928588867187500e+03
7.606824951171875000e+02 1.126852905273437500e+03
7.627702026367187500e+02 1.126777221679687500e+03
7.648575439453125000e+02 1.126700317382812500e+03
7.669447631835937500e+02 1.126624023437500000e+03
7.690314941406250000e+02 1.126547119140625000e+03
7.711179809570312500e+02 1.126469604492187500e+03
7.732041015625000000e+02 1.126392089843750000e+03
7.752899780273437500e+02 1.126313964843750000e+03
7.773753662109375000e+02 1.126235229492187500e+03
7.794606933593750000e+02 1.126156494140625000e+03
7.815454711914062500e+02 1.126076416015625000e+03
7.836300048828125000e+02 1.125996459960937500e+03
7.857142944335937500e+02 1.125916503906250000e+03
7.877980957031250000e+02 1.125835205078125000e+03
7.898816528320312500e+02 1.125754028320312500e+03
7.919648437500000000e+02 1.125672119140625000e+03
7.940478515625000000e+02 1.125590942382812500e+03
7.961303100585937500e+02 1.125507812500000000e+03
7.982125244140625000e+02 1.125424194335937500e+03
8.002944946289062500e+02 1.125340454101562500e+03
8.023759765625000000e+02 1.125255493164062500e+03
8.044571533203125000e+02 1.125171264648437500e+03
8.065380859375000000e+02 1.125086303710937500e+03
8.086185302734375000e+02 1.125000732421875000e+03
8.106987915039062500e+02 1.124913940429687500e+03
8.127785644531250000e+02 1.124826538085937500e+03
8.148580322265625000e+02 1.124739135742187500e+03
8.169371337890625000e+02 1.124651123046875000e+03
8.190159912109375000e+02 1.124562500000000000e+03
8.210943603515625000e+02 1.124472656250000000e+03
8.231725463867187500e+02 1.124384033203125000e+03
8.252502441406250000e+02 1.124293457031250000e+03
8.273275756835937500e+02 1.124201782226562500e+03
8.294045410156250000e+02 1.124110107421875000e+03
8.314812011718750000e+02 1.124017700195312500e+03
8.335574951171875000e+02 1.123924194335937500e+03
8.356334838867187500e+02 1.123831787109375000e+03
8.377089843750000000e+02 1.123737060546875000e+03
8.397841796875000000e+02 1.123641601562500000e+03
8.418590087890625000e+02 1.123546264648437500e+03
8.439333496093750000e+02 1.123448974609375000e+03
8.460075683593750000e+02 1.123352905273437500e+03
8.480812377929687500e+02 1.123255004882812500e+03
8.501545410156250000e+02 1.123156005859375000e+03
8.522274169921875000e+02 1.123057495117187500e+03
8.543000488281250000e+02 1.122957153320312500e+03
8.563721923828125000e+02 1.122857421875000000e+03
8.584440307617187500e+02 1.122755859375000000e+03
8.605154418945312500e+02 1.122654296875000000e+03
8.625865478515625000e+02 1.122551513671875000e+03
8.646569824218750000e+02 1.122447509765625000e+03
8.667273559570312500e+02 1.122343505859375000e+03
8.687971191406250000e+02 1.122238159179687500e+03
8.708666992187500000e+02 1.122132934570312500e+03
8.729356689453125000e+02 1.122025878906250000e+03
8.750043334960937500e+02 1.121918212890625000e+03
8.770725708007812500e+02 1.121810424804687500e+03
8.791405029296875000e+02 1.121702148437500000e+03
8.812080078125000000e+02 1.121591308593750000e+03
8.832750244140625000e+02 1.121481811523437500e+03
8.853416748046875000e+02 1.121370361328125000e+03
8.874078979492187500e+02 1.121257812500000000e+03
8.894737548828125000e+02 1.121144531250000000e+03
8.915390625000000000e+02 1.121030761718750000e+03
8.936041870117187500e+02 1.120916870117187500e+03
8.956687011718750000e+02 1.120800537109375000e+03
8.977327880859375000e+02 1.120684936523437500e+03
8.997966308593750000e+02 1.120567993164062500e+03
9.018599853515625000e+02 1.120449829101562500e+03
9.039229125976562500e+02 1.120330566406250000e+03
9.059854736328125000e+02 1.120211181640625000e+03
9.080474853515625000e+02 1.120090576171875000e+03
9.101091308593750000e+02 1.119969360351562500e+03
9.121703491210937500e+02 1.119846923828125000e+03
9.142310791015625000e+02 1.119722656250000000e+03
9.162915039062500000e+02 1.119599609375000000e+03
9.183515625000000000e+02 1.119474853515625000e+03
9.204106445312500000e+02 1.119348754882812500e+03
9.224696044921875000e+02 1.119221435546875000e+03
9.245282592773437500e+02 1.119094116210937500e+03
9.265864868164062500e+02 1.118964965820312500e+03
9.286444091796875000e+02 1.118836425781250000e+03
9.307018432617187500e+02 1.118705444335937500e+03
9.327579345703125000e+02 1.118574462890625000e+03
9.348142089843750000e+02 1.118442260742187500e+03
9.368701171875000000e+02 1.118308837890625000e+03
9.389254760742187500e+02 1.118174804687500000e+03
9.409805297851562500e+02 1.118040283203125000e+03
9.430350341796875000e+02 1.117903808593750000e+03
9.450889892578125000e+02 1.117766723632812500e+03
9.471425781250000000e+02 1.117629028320312500e+03
9.491956787109375000e+02 1.117490722656250000e+03
9.512484130859375000e+02 1.117351806640625000e+03
9.533005371093750000e+02 1.117211059570312500e+03
9.553522949218750000e+02 1.117069702148437500e+03
9.574034423828125000e+02 1.116927246093750000e+03
9.594542236328125000e+02 1.116784057617187500e+03
9.615043945312500000e+02 1.116639038085937500e+03
9.635543212890625000e+02 1.116494750976562500e+03
9.656036987304687500e+02 1.116348510742187500e+03
9.676525878906250000e+02 1.116201049804687500e+03
9.697009277343750000e+02 1.116053100585937500e+03
9.717487182617187500e+02 1.115903808593750000e+03
9.737958374023437500e+02 1.115752075195312500e+03
9.758419189453125000e+02 1.115596069335937500e+03
9.778870849609375000e+02 1.115437011718750000e+03
9.799312744140625000e+02 1.115273559570312500e+03
9.819746093750000000e+02 1.115105834960937500e+03
9.840167236328125000e+02 1.114935546875000000e+03
9.860579833984375000e+02 1.114760375976562500e+03
9.880981445312500000e+02 1.114581542968750000e+03
9.901373291015625000e+02 1.114399658203125000e+03
9.921754150390625000e+02 1.114213989257812500e+03
9.942125244140625000e+02 1.114023437500000000e+03
9.962484130859375000e+02 1.113830444335937500e+03
9.982833251953125000e+02 1.113633056640625000e+03
1.000317199707031250e+03 1.113432006835937500e+03
1.002349731445312500e+03 1.113226074218750000e+03
1.004381347656250000e+03 1.113017700195312500e+03
1.006411743164062500e+03 1.112805053710937500e+03
1.008440917968750000e+03 1.112588623046875000e+03
1.010468994140625000e+03 1.112367919921875000e+03
1.012495971679687500e+03 1.112144165039062500e+03
1.014521606445312500e+03 1.111915527343750000e+03
1.016546203613281250e+03 1.111685058593750000e+03
1.018569519042968750e+03 1.111450195312500000e+03
1.020591552734375000e+03 1.111210571289062500e+03
1.022612426757812500e+03 1.110967773437500000e+03
1.024631958007812500e+03 1.110721435546875000e+03
1.026650268554687500e+03 1.110469970703125000e+03
1.028667358398437500e+03 1.110216918945312500e+03
1.030683105468750000e+03 1.109958862304687500e+03
1.032697509765625000e+03 1.109697753906250000e+03
1.034711059570312500e+03 1.109431152343750000e+03
1.036722900390625000e+03 1.109162597656250000e+03
1.038733398437500000e+03 1.108889282226562500e+03
1.040742675781250000e+03 1.108613525390625000e+03
1.042750488281250000e+03 1.108332885742187500e+03
1.044756835937500000e+03 1.108048583984375000e+03
1.046761962890625000e+03 1.107760009765625000e+03
1.048765502929687500e+03 1.107468994140625000e+03
1.050767822265625000e+03 1.107173706054687500e+03
1.052768554687500000e+03 1.106874755859375000e+03
1.054768066406250000e+03 1.106571533203125000e+03
1.056765991210937500e+03 1.106265991210937500e+03
1.058762451171875000e+03 1.105954833984375000e+03
1.060757324218750000e+03 1.105640747070312500e+03
1.062750976562500000e+03 1.105322998046875000e+03
1.064742919921875000e+03 1.105001586914062500e+03
1.066733520507812500e+03 1.104677124023437500e+03
1.068722412109375000e+03 1.104347167968750000e+03
1.070709838867187500e+03 1.104014892578125000e+03
1.072695800781250000e+03 1.103678833007812500e+03
1.074680175781250000e+03 1.103339233398437500e+03
1.076662963867187500e+03 1.102995971679687500e+03
1.078644042968750000e+03 1.102647949218750000e+03
1.080623657226562500e+03 1.102297363281250000e+03
1.082601562500000000e+03 1.101942138671875000e+03
1.084578125000000000e+03 1.101584350585937500e+03
1.086552734375000000e+03 1.101221679687500000e+03
1.088525878906250000e+03 1.100855468750000000e+03
1.090497314453125000e+03 1.100486938476562500e+03
1.092467041015625000e+03 1.100112792968750000e+03
1.094435180664062500e+03 1.099737060546875000e+03
1.096401611328125000e+03 1.099355712890625000e+03
1.098366210937500000e+03 1.098971435546875000e+03
1.100329345703125000e+03 1.098584106445312500e+03
1.102290527343750000e+03 1.098192016601562500e+03
1.104250000000000000e+03 1.097798095703125000e+03
1.106207763671875000e+03 1.097398803710937500e+03
1.108163696289062500e+03 1.096995849609375000e+03
1.110118041992187500e+03 1.096590576171875000e+03
1.112070434570312500e+03 1.096179809570312500e+03
1.114020996093750000e+03 1.095766723632812500e+03
1.115969848632812500e+03 1.095349365234375000e+03
1.117917724609375000e+03 1.094929077148437500e+03
1.119862915039062500e+03 1.094505126953125000e+03
1.121806274414062500e+03 1.094077026367187500e+03
1.123747680664062500e+03 1.093645385742187500e+03
1.125687255859375000e+03 1.093210083007812500e+03
1.127625122070312500e+03 1.092771850585937500e+03
1.129561035156250000e+03 1.092329467773437500e+03
1.131494873046875000e+03 1.091883422851562500e+03
1.133427001953125000e+03 1.091433837890625000e+03
1.135357055664062500e+03 1.090980712890625000e+03
1.137285278320312500e+03 1.090523925781250000e+03
1.139211425781250000e+03 1.090062988281250000e+03
1.141135864257812500e+03 1.089599121093750000e+03
1.143058105468750000e+03 1.089131713867187500e+03
1.144978393554687500e+03 1.088660644531250000e+03
1.146896728515625000e+03 1.088186157226562500e+03
1.148812988281250000e+03 1.087708007812500000e+03
1.150727172851562500e+03 1.087226318359375000e+03
1.152639404296875000e+03 1.086740478515625000e+03
1.154549560546875000e+03 1.086251708984375000e+03
1.156457763671875000e+03 1.085758666992187500e+03
1.158363769531250000e+03 1.085262817382812500e+03
1.160267822265625000e+03 1.084763916015625000e+03
1.162169677734375000e+03 1.084260375976562500e+03
1.164069458007812500e+03 1.083753173828125000e+03
1.165967285156250000e+03 1.083243164062500000e+03
1.167862670898437500e+03 1.082728881835937500e+03
1.169756103515625000e+03 1.082211181640625000e+03
1.171647460937500000e+03 1.081691040039062500e+03
1.173536499023437500e+03 1.081166259765625000e+03
1.175423461914062500e+03 1.080639160156250000e+03
1.177308227539062500e+03 1.080107177734375000e+03
1.179190795898437500e+03 1.079572998046875000e+03
1.181071166992187500e+03 1.079034057617187500e+03
1.182949218750000000e+03 1.078492797851562500e+03
1.184825195312500000e+03 1.077946289062500000e+03
1.186698852539062500e+03 1.077397338867187500e+03
1.188570312500000000e+03 1.076845581054687500e+03
1.190439453125000000e+03 1.076289672851562500e+03
1.192306274414062500e+03 1.075730224609375000e+03
1.194170898437500000e+03 1.075167236328125000e+03
1.196033203125000000e+03 1.074600219726562500e+03
1.197893188476562500e+03 1.074030883789062500e+03
1.199750854492187500e+03 1.073458618164062500e+03
1.201606201171875000e+03 1.072881103515625000e+03
1.203459228515625000e+03 1.072301269531250000e+03
1.205309936523437500e+03 1.071716796875000000e+03
1.207158081054687500e+03 1.071129882812500000e+03
1.209004150390625000e+03 1.070539062500000000e+03
1.210847534179687500e+03 1.069945800781250000e+03
1.212688720703125000e+03 1.069348510742187500e+03
1.214527465820312500e+03 1.068747802734375000e+03
1.216363769531250000e+03 1.068143554687500000e+03
1.218197753906250000e+03 1.067535888671875000e+03
1.220029052734375000e+03 1.066924682617187500e+03
1.221858032226562500e+03 1.066309936523437500e+03
1.223684692382812500e+03 1.065692993164062500e+03
1.225508666992187500e+03 1.065072021484375000e+03
1.227330322265625000e+03 1.064446899414062500e+03
1.229149414062500000e+03 1.063818969726562500e+03
1.230965942382812500e+03 1.063186401367187500e+03
1.232780029296875000e+03 1.062552734375000000e+03
1.234591796875000000e+03 1.061913818359375000e+03
1.236400878906250000e+03 1.061273315429687500e+03
1.238207275390625000e+03 1.060628051757812500e+03
1.240011230468750000e+03 1.059979980468750000e+03
1.241812622070312500e+03 1.059328491210937500e+03
1.243611328125000000e+03 1.058672973632812500e+03
1.245407592773437500e+03 1.058015136718750000e+03
1.247201171875000000e+03 1.057354614257812500e+03
1.248992065429687500e+03 1.056688720703125000e+03
1.250780395507812500e+03 1.056020629882812500e+03
1.252566162109375000e+03 1.055349731445312500e+03
1.254349243164062500e+03 1.054674682617187500e+03
1.256129638671875000e+03 1.053996337890625000e+03
1.257907470703125000e+03 1.053314575195312500e+03
1.259682495117187500e+03 1.052630493164062500e+03
1.261454833984375000e+03 1.051941894531250000e+03
1.263224609375000000e+03 1.051251586914062500e+03
1.264991577148437500e+03 1.050555541992187500e+03
1.266755981445312500e+03 1.049857788085937500e+03
1.268517456054687500e+03 1.049157958984375000e+03
1.270276245117187500e+03 1.048452758789062500e+03
1.272032348632812500e+03 1.047744873046875000e+03
1.273785766601562500e+03 1.047034179687500000e+03
1.275536254882812500e+03 1.046320068359375000e+03
1.277283935546875000e+03 1.045601928710937500e+03
1.279029052734375000e+03 1.044882324218750000e+03
1.280771118164062500e+03 1.044157348632812500e+03
1.282510620117187500e+03 1.043430908203125000e+03
1.284247070312500000e+03 1.042701049804687500e+03
1.285980712890625000e+03 1.041966552734375000e+03
1.287711791992187500e+03 1.041229980468750000e+03
1.289439819335937500e+03 1.040490600585937500e+03
1.291164916992187500e+03 1.039747192382812500e+03
1.292887329101562500e+03 1.039001098632812500e+03
1.294606689453125000e+03 1.038251464843750000e+03
1.296323242187500000e+03 1.037498657226562500e+03
1.298036865234375000e+03 1.036742919921875000e+03
1.299747680664062500e+03 1.035982788085937500e+03
1.301455444335937500e+03 1.035220947265625000e+03
1.303160400390625000e+03 1.034455810546875000e+03
1.304862304687500000e+03 1.033687255859375000e+03
1.306561279296875000e+03 1.032916625976562500e+03
1.308257324218750000e+03 1.032140258789062500e+03
1.309950439453125000e+03 1.031362915039062500e+03
1.311640625000000000e+03 1.030582275390625000e+03
1.313327636718750000e+03 1.029797607421875000e+03
1.315011840820312500e+03 1.029009643554687500e+03
1.316692871093750000e+03 1.028220092773437500e+03
1.318370971679687500e+03 1.027426635742187500e+03
1.320046020507812500e+03 1.026629882812500000e+03
1.321718017578125000e+03 1.025829711914062500e+03
1.323387084960937500e+03 1.025027465820312500e+03
1.325052978515625000e+03 1.024221313476562500e+03
1.326715820312500000e+03 1.023412475585937500e+03
1.328375610351562500e+03 1.022600280761718750e+03
1.330032348632812500e+03 1.021785339355468750e+03
1.331686035156250000e+03 1.020967712402343750e+03
1.333336425781250000e+03 1.020145568847656250e+03
1.334983886718750000e+03 1.019321289062500000e+03
1.336628173828125000e+03 1.018494323730468750e+03
1.338269287109375000e+03 1.017664062500000000e+03
1.339907348632812500e+03 1.016831115722656250e+03
1.341542114257812500e+03 1.015994812011718750e+03
1.343173950195312500e+03 1.015155883789062500e+03
1.344802490234375000e+03 1.014313598632812500e+03
1.346427734375000000e+03 1.013468078613281250e+03
1.348049926757812500e+03 1.012619812011718750e+03
1.349669189453125000e+03 1.011767700195312500e+03
1.351285034179687500e+03 1.010913513183593750e+03
1.352897583007812500e+03 1.010057250976562500e+03
1.354506958007812500e+03 1.009196472167968750e+03
1.356113037109375000e+03 1.008333618164062500e+03
1.357715820312500000e+03 1.007467529296875000e+03
1.359315551757812500e+03 1.006598144531250000e+03
1.360911987304687500e+03 1.005726684570312500e+03
1.362505126953125000e+03 1.004851379394531250e+03
1.364094848632812500e+03 1.003973388671875000e+03
1.365681396484375000e+03 1.003093383789062500e+03
1.367264648437500000e+03 1.002208862304687500e+03
1.368844604492187500e+03 1.001322937011718750e+03
1.370421264648437500e+03 1.000433715820312500e+03
1.371994506835937500e+03 9.995400390625000000e+02
1.373564453125000000e+03 9.986455688476562500e+02
1.375131225585937500e+03 9.977478027343750000e+02
1.376694580078125000e+03 9.968462524414062500e+02
1.378254638671875000e+03 9.959420166015625000e+02
1.379811035156250000e+03 9.950363769531250000e+02
1.381364257812500000e+03 9.941268920898437500e+02
1.382914184570312500e+03 9.932141723632812500e+02
1.384460571289062500e+03 9.922993774414062500e+02
1.386003662109375000e+03 9.913802490234375000e+02
1.387543212890625000e+03 9.904596557617187500e+02
1.389079467773437500e+03 9.895361328125000000e+02
1.390612304687500000e+03 9.886093750000000000e+02
1.392141479492187500e+03 9.876799926757812500e+02
1.393667602539062500e+03 9.867477416992187500e+02
1.395190063476562500e+03 9.858128662109375000e+02
1.396708984375000000e+03 9.848753662109375000e+02
1.398224609375000000e+03 9.839346923828125000e+02
1.399736694335937500e+03 9.829922485351562500e+02
1.401245239257812500e+03 9.820460815429687500e+02
1.402750366210937500e+03 9.810972900390625000e+02
1.404251953125000000e+03 9.801455688476562500e+02
1.405750000000000000e+03 9.791915893554687500e+02
1.407244873046875000e+03 9.782346801757812500e+02
1.408735839843750000e+03 9.772749633789062500e+02
1.410223266601562500e+03 9.763122558593750000e+02
1.411707397460937500e+03 9.753473510742187500e+02
1.413187622070312500e+03 9.743795166015625000e+02
1.414664672851562500e+03 9.734088745117187500e+02
1.416138061523437500e+03 9.724358520507812500e+02
1.417607666015625000e+03 9.714597167968750000e+02
1.419073974609375000e+03 9.704813232421875000e+02
1.420536499023437500e+03 9.695003662109375000e+02
1.421995605468750000e+03 9.685167846679687500e+02
1.423450927734375000e+03 9.675291748046875000e+02
1.424902709960937500e+03 9.665408325195312500e+02
1.426350952148437500e+03 9.655480957031250000e+02
1.427795532226562500e+03 9.645543212890625000e+02
1.429236450195312500e+03 9.635579833984375000e+02
1.430673706054687500e+03 9.625581665039062500e+02
1.432107177734375000e+03 9.615558471679687500e+02
1.433537231445312500e+03 9.605509643554687500e+02
1.434963623046875000e+03 9.595438842773437500e+02
1.436386230468750000e+03 9.585335693359375000e+02
1.437805175781250000e+03 9.575211181640625000e+02
1.439220703125000000e+03 9.565066528320312500e+02
1.440632080078125000e+03 9.554879150390625000e+02
1.442040039062500000e+03 9.544669189453125000e+02
1.443444213867187500e+03 9.534445800781250000e+02
1.444844726562500000e+03 9.524194335937500000e+02
1.446241455078125000e+03 9.513917236328125000e+02
1.447634399414062500e+03 9.503612060546875000e+02
1.449023681640625000e+03 9.493282470703125000e+02
1.450409301757812500e+03 9.482926635742187500e+02
1.451791137695312500e+03 9.472549438476562500e+02
1.453167968750000000e+03 9.462140502929687500e+02
1.454542114257812500e+03 9.451715698242187500e+02
1.455912597656250000e+03 9.441260375976562500e+02
1.457279052734375000e+03 9.430779418945312500e+02
1.458641967773437500e+03 9.420270385742187500e+02
1.460000976562500000e+03 9.409746093750000000e+02
1.461356323242187500e+03 9.399193115234375000e+02
1.462707763671875000e+03 9.388609008789062500e+02
1.464055419921875000e+03 9.378012695312500000e+02
1.465399169921875000e+03 9.367390747070312500e+02
1.466739013671875000e+03 9.356735839843750000e+02
1.468075195312500000e+03 9.346058349609375000e+02
1.469407470703125000e+03 9.335371093750000000e+02
1.470735839843750000e+03 9.324647216796875000e+02
1.472060546875000000e+03 9.313901367187500000e+02
1.473381225585937500e+03 9.303128051757812500e+02
1.474698242187500000e+03 9.292335815429687500e+02
1.476010986328125000e+03 9.281512451171875000e+02
1.477320068359375000e+03 9.270677490234375000e+02
1.478625244140625000e+03 9.259813842773437500e+02
1.479926513671875000e+03 9.248925781250000000e+02
1.481223876953125000e+03 9.238019409179687500e+02
1.482517333984375000e+03 9.227088012695312500e+02
1.483807006835937500e+03 9.216126708984375000e+02
1.485092529296875000e+03 9.205145874023437500e+02
1.486374267578125000e+03 9.194141235351562500e+02
1.487651855468750000e+03 9.183115234375000000e+02
1.488925659179687500e+03 9.172066650390625000e+02
1.490195556640625000e+03 9.160994873046875000e+02
1.491461547851562500e+03 9.149895019531250000e+02
1.492723388671875000e+03 9.138786010742187500e+02
1.493981323242187500e+03 9.127645874023437500e+02
1.495235351562500000e+03 9.116479492187500000e+02
1.496485351562500000e+03 9.105308837890625000e+02
1.497731201171875000e+03 9.094105224609375000e+02
1.498973388671875000e+03 9.082871093750000000e+02
1.500211425781250000e+03 9.071621704101562500e+02
1.501445312500000000e+03 9.060336303710937500e+02
1.502675292968750000e+03 9.049047241210937500e+02
1.503901367187500000e+03 9.037731323242187500e+02
1.505123291015625000e+03 9.026388549804687500e+02
1.506341064453125000e+03 9.015032958984375000e+02
1.507555053710937500e+03 9.003649902343750000e+02
1.508764770507812500e+03 8.992252197265625000e+02
1.509970703125000000e+03 8.980833129882812500e+02
1.511172241210937500e+03 8.969384765625000000e+02
1.512369995117187500e+03 8.957914428710937500e+02
1.513563476562500000e+03 8.946423339843750000e+02
1.514753173828125000e+03 8.934910888671875000e+02
1.515938476562500000e+03 8.923377685546875000e+02
1.517119995117187500e+03 8.911832275390625000e+02
1.518297241210937500e+03 8.900260620117187500e+02
1.519470336914062500e+03 8.888666992187500000e+02
1.520639404296875000e+03 8.877050781250000000e+02
1.521804443359375000e+03 8.865421142578125000e+02
1.522965209960937500e+03 8.853762207031250000e+02
1.524121948242187500e+03 8.842094726562500000e+02
1.525274658203125000e+03 8.830399780273437500e+02
1.526423095703125000e+03 8.818678588867187500e+02
1.527567504882812500e+03 8.806936035156250000e+02
1.528707641601562500e+03 8.795181884765625000e+02
1.529843750000000000e+03 8.783406982421875000e+02
1.530975585937500000e+03 8.771608886718750000e+02
1.532103393554687500e+03 8.759797973632812500e+02
1.533227050781250000e+03 8.747966918945312500e+02
1.534346435546875000e+03 8.736102905273437500e+02
1.535461669921875000e+03 8.724227294921875000e+02
1.536572753906250000e+03 8.712334594726562500e+02
1.537679687500000000e+03 8.700417480468750000e+02
1.538784912109375000e+03 8.688485717773437500e+02
1.539883544921875000e+03 8.676527709960937500e+02
1.540978027343750000e+03 8.664564208984375000e+02
1.542068237304687500e+03 8.652564697265625000e+02
1.543154296875000000e+03 8.640556640625000000e+02
1.544236206054687500e+03 8.628528442382812500e+02
1.545313842773437500e+03 8.616479492187500000e+02
1.546387084960937500e+03 8.604415893554687500e+02
1.547456420898437500e+03 8.592326049804687500e+02
1.548521362304687500e+03 8.580221557617187500e+02
1.549582031250000000e+03 8.568103027343750000e+02
1.550638549804687500e+03 8.555957641601562500e+02
1.551690795898437500e+03 8.543803710937500000e+02
1.552738769531250000e+03 8.531617431640625000e+02
1.553782470703125000e+03 8.519428710937500000e+02
1.554822021484375000e+03 8.507214355468750000e+02
1.555857299804687500e+03 8.494979248046875000e+02
1.556888305664062500e+03 8.482729492187500000e+02
1.557915039062500000e+03 8.470465087890625000e+02
1.558937500000000000e+03 8.458169555664062500e+02
1.559955566406250000e+03 8.445870971679687500e+02
1.560969482421875000e+03 8.433549194335937500e+02
1.561979125976562500e+03 8.421215820312500000e+02
1.562984375000000000e+03 8.408856811523437500e+02
1.563985473632812500e+03 8.396486206054687500e+02
1.564982055664062500e+03 8.384092407226562500e+02
1.565974365234375000e+03 8.371687622070312500e+02
1.566962524414062500e+03 8.359259643554687500e+02
1.567946411132812500e+03 8.346814575195312500e+02
1.568925781250000000e+03 8.334354858398437500e+02
1.569901000976562500e+03 8.321881713867187500e+02
1.570871826171875000e+03 8.309387817382812500e+02
1.571838256835937500e+03 8.296879882812500000e+02
1.572800537109375000e+03 8.284355468750000000e+02
1.573758300781250000e+03 8.271813964843750000e+02
1.574711669921875000e+03 8.259254760742187500e+02
1.575660888671875000e+03 8.246687622070312500e+02
1.576605712890625000e+03 8.234094238281250000e+02
1.577546142578125000e+03 8.221488037109375000e+02
1.578482177734375000e+03 8.208861083984375000e+02
1.579413940429687500e+03 8.196222534179687500e+02
1.580341308593750000e+03 8.183565063476562500e+02
1.581264282226562500e+03 8.170895996093750000e+02
1.582182983398437500e+03 8.158212890625000000e+02
1.583097290039062500e+03 8.145507202148437500e+02
1.584007080078125000e+03 8.132790527343750000e+02
1.584912597656250000e+03 8.120056762695312500e+02
1.585813598632812500e+03 8.107312622070312500e+02
1.586710205078125000e+03 8.094545288085937500e+02
1.587602661132812500e+03 8.081766357421875000e+02
1.588490722656250000e+03 8.068977050781250000e+02
1.589374267578125000e+03 8.056168823242187500e+02
1.590253417968750000e+03 8.043345336914062500e+02
1.591128173828125000e+03 8.030505981445312500e+02
1.591998535156250000e+03 8.017652587890625000e+02
1.592864501953125000e+03 8.004785156250000000e+02
1.593725830078125000e+03 7.991907348632812500e+02
1.594583007812500000e+03 7.979006347656250000e+02
1.595435668945312500e+03 7.966097412109375000e+02
1.596284057617187500e+03 7.953172607421875000e+02
1.597127807617187500e+03 7.940236206054687500e+02
1.597967163085937500e+03 7.927280883789062500e+02
1.598802124023437500e+03 7.914311523437500000e+02
1.599632568359375000e+03 7.901336669921875000e+02
1.600458740234375000e+03 7.888333740234375000e+02
1.601280273437500000e+03 7.875332641601562500e+02
1.602097534179687500e+03 7.862308349609375000e+02
1.602910278320312500e+03 7.849270019531250000e+02
1.603718505859375000e+03 7.836221923828125000e+02
1.604522460937500000e+03 7.823159179687500000e+02
1.605321777343750000e+03 7.810078125000000000e+02
1.606116088867187500e+03 7.796994628906250000e+02
1.606906616210937500e+03 7.783887939453125000e+02
1.607692504882812500e+03 7.770777587890625000e+02
1.608474121093750000e+03 7.757652587890625000e+02
1.609251098632812500e+03 7.744509277343750000e+02
1.610023681640625000e+03 7.731354980468750000e+02
1.610791748046875000e+03 7.718189697265625000e+02
1.611555419921875000e+03 7.705010986328125000e+02
1.612314575195312500e+03 7.691812744140625000e+02
1.613069213867187500e+03 7.678615722656250000e+02
1.613819335937500000e+03 7.665396728515625000e+02
1.614565063476562500e+03 7.652161865234375000e+02
1.615306274414062500e+03 7.638924560546875000e+02
1.616042968750000000e+03 7.625667724609375000e+02
1.616775146484375000e+03 7.612402954101562500e+02
1.617502929687500000e+03 7.599128417968750000e+02
1.618226074218750000e+03 7.585840454101562500e+02
1.618944702148437500e+03 7.572541503906250000e+02
1.619658935546875000e+03 7.559232177734375000e+02
1.620368774414062500e+03 7.545903320312500000e+02
1.621073852539062500e+03 7.532575683593750000e+02
1.621774536132812500e+03 7.519223632812500000e+02
1.622470703125000000e+03 7.505869750976562500e+02
1.623162475585937500e+03 7.492496337890625000e+02
1.623849609375000000e+03 7.479115600585937500e+02
1.624532226562500000e+03 7.465724487304687500e+02
1.625210327148437500e+03 7.452325439453125000e+02
1.625883789062500000e+03 7.438907470703125000e+02
1.626552978515625000e+03 7.425487060546875000e+02
1.627217529296875000e+03 7.412054443359375000e+02
1.627877441406250000e+03 7.398608398437500000e+02
1.628532958984375000e+03 7.385153808593750000e+02
1.629184082031250000e+03 7.371690063476562500e+02
1.629830322265625000e+03 7.358218994140625000e+02
1.630472412109375000e+03 7.344721679687500000e+02
1.631109497070312500e+03 7.331232910156250000e+02
1.631742431640625000e+03 7.317726440429687500e+02
1.632370727539062500e+03 7.304207763671875000e+02
1.632994384765625000e+03 7.290684204101562500e+02
1.633613769531250000e+03 7.277149658203125000e+02
1.634228271484375000e+03 7.263603515625000000e+02
1.634838378906250000e+03 7.250046386718750000e+02
1.635443969726562500e+03 7.236484375000000000e+02
1.636044921875000000e+03 7.222908935546875000e+02
1.636641357421875000e+03 7.209323730468750000e+02
1.637233276367187500e+03 7.195736083984375000e+02
1.637820678710937500e+03 7.182133178710937500e+02
1.638403564453125000e+03 7.168519287109375000e+02
1.638981689453125000e+03 7.154904785156250000e+02
1.639555541992187500e+03 7.141273803710937500e+02
1.640124633789062500e+03 7.127640991210937500e+02
1.640689208984375000e+03 7.113989257812500000e+02
1.641249145507812500e+03 7.100339355468750000e+02
1.641804809570312500e+03 7.086672363281250000e+02
1.642355712890625000e+03 7.072999267578125000e+02
1.642902099609375000e+03 7.059326171875000000e+02
1.643443725585937500e+03 7.045632324218750000e+02
1.643980957031250000e+03 7.031942138671875000e+02
1.644513671875000000e+03 7.018236083984375000e+02
1.645041870117187500e+03 7.004528808593750000e+02
1.645565307617187500e+03 6.990802001953125000e+02
1.646084228515625000e+03 6.977077636718750000e+02
1.646598754882812500e+03 6.963344726562500000e+02
1.647108520507812500e+03 6.949599609375000000e+02
1.647613891601562500e+03 6.935847167968750000e+02
1.648114501953125000e+03 6.922089843750000000e+02
1.648610595703125000e+03 6.908325195312500000e+02
1.649102294921875000e+03 6.894555664062500000e+02
1.649589233398437500e+03 6.880770263671875000e+02
1.650071777343750000e+03 6.866987304687500000e+02
1.650548339843750000e+03 6.853198242187500000e+02
1.651021484375000000e+03 6.839394531250000000e+02
1.651490234375000000e+03 6.825588378906250000e+02
1.651954223632812500e+03 6.811773681640625000e+02
1.652413818359375000e+03 6.797952880859375000e+02
1.652868652343750000e+03 6.784122314453125000e+02
1.653319091796875000e+03 6.770294189453125000e+02
1.653764892578125000e+03 6.756451416015625000e+02
1.654206054687500000e+03 6.742604980468750000e+02
1.654642700195312500e+03 6.728748779296875000e+02
1.655074707031250000e+03 6.714896240234375000e+02
1.655502197265625000e+03 6.701027832031250000e+02
1.655925048828125000e+03 6.687158203125000000e+02
1.656343383789062500e+03 6.673281250000000000e+02
1.656757080078125000e+03 6.659396972656250000e+02
1.657166259765625000e+03 6.645511474609375000e+02
1.657570800781250000e+03 6.631618041992187500e+02
1.657970947265625000e+03 6.617717285156250000e+02
1.658366088867187500e+03 6.603812255859375000e+02
1.658757080078125000e+03 6.589902954101562500e+02
1.659143188476562500e+03 6.575989990234375000e+02
1.659525024414062500e+03 6.562071533203125000e+02
1.659902099609375000e+03 6.548145751953125000e+02
1.660274536132812500e+03 6.534213867187500000e+02
1.660642578125000000e+03 6.520273437500000000e+02
1.661005859375000000e+03 6.506335449218750000e+02
1.661364746093750000e+03 6.492392578125000000e+02
1.661718872070312500e+03 6.478444824218750000e+02
1.662068603515625000e+03 6.464484863281250000e+02
1.662413574218750000e+03 6.450531005859375000e+02
1.662754028320312500e+03 6.436567382812500000e+02
1.663089965820312500e+03 6.422602539062500000e+02
1.663421264648437500e+03 6.408633422851562500e+02
1.663748046875000000e+03 6.394659423828125000e+02
1.664070312500000000e+03 6.380677490234375000e+02
1.664387939453125000e+03 6.366694335937500000e+02
1.664700927734375000e+03 6.352708129882812500e+02
1.665009399414062500e+03 6.338715820312500000e+02
1.665313232421875000e+03 6.324720458984375000e+02
1.665612548828125000e+03 6.310722656250000000e+02
1.665907226562500000e+03 6.296723632812500000e+02
1.666197509765625000e+03 6.282722167968750000e+02
1.666483032226562500e+03 6.268706054687500000e+02
1.666764038085937500e+03 6.254699707031250000e+02
1.667040527343750000e+03 6.240685424804687500e+02
1.667312500000000000e+03 6.226666259765625000e+02
1.667579833984375000e+03 6.212648925781250000e+02
1.667842529296875000e+03 6.198621826171875000e+02
1.668100708007812500e+03 6.184598388671875000e+02
1.668354370117187500e+03 6.170567626953125000e+02
1.668603393554687500e+03 6.156541137695312500e+02
1.668847778320312500e+03 6.142504272460937500e+02
1.669087890625000000e+03 6.128471679687500000e+02
1.669323364257812500e+03 6.114428710937500000e+02
1.669554077148437500e+03 6.100386962890625000e+02
1.669780273437500000e+03 6.086346435546875000e+02
1.670002075195312500e+03 6.072301025390625000e+02
1.670219238281250000e+03 6.058249511718750000e+02
1.670431884765625000e+03 6.044203491210937500e+02
1.670639892578125000e+03 6.030153808593750000e+02
1.670843383789062500e+03 6.016099243164062500e+02
1.671042358398437500e+03 6.002045288085937500e+02
1.671236694335937500e+03 5.987987060546875000e+02
1.671426513671875000e+03 5.973933715820312500e+02
1.671611816406250000e+03 5.959875488281250000e+02
1.671792480468750000e+03 5.945814819335937500e+02
1.671968750000000000e+03 5.931752929687500000e+02
1.672140502929687500e+03 5.917689208984375000e+02
1.672307617187500000e+03 5.903626708984375000e+02
1.672470092773437500e+03 5.889560546875000000e+02
1.672630371093750000e+03 5.875493774414062500e+02
1.672783813476562500e+03 5.861429443359375000e+02
1.672932861328125000e+03 5.847360229492187500e+02
1.673077514648437500e+03 5.833297119140625000e+02
1.673217407226562500e+03 5.819227294921875000e+02
1.673352783203125000e+03 5.805152587890625000e+02
1.673483886718750000e+03 5.791090087890625000e+02
1.673610229492187500e+03 5.777020263671875000e+02
1.673732055664062500e+03 5.762947998046875000e+02
1.673849365234375000e+03 5.748878173828125000e+02
1.673962280273437500e+03 5.734808349609375000e+02
1.674070556640625000e+03 5.720737304687500000e+02
1.674174316406250000e+03 5.706667480468750000e+02
1.674273803710937500e+03 5.692597656250000000e+02
1.674368408203125000e+03 5.678529052734375000e+02
1.674458740234375000e+03 5.664459228515625000e+02
1.674544433593750000e+03 5.650389404296875000e+02
1.674625732421875000e+03 5.636324462890625000e+02
1.674702392578125000e+03 5.622260742187500000e+02
1.674774658203125000e+03 5.608190917968750000e+02
1.674842407226562500e+03 5.594124755859375000e+02
1.674905761718750000e+03 5.580061035156250000e+02
1.674964477539062500e+03 5.565993652343750000e+02
1.675018798828125000e+03 5.551931762695312500e+02
1.675068481445312500e+03 5.537874755859375000e+02
1.675113769531250000e+03 5.523808593750000000e+02
1.675154541015625000e+03 5.509754028320312500e+02
1.675190917968750000e+03 5.495691528320312500e+02
1.675222656250000000e+03 5.481639404296875000e+02
1.675250000000000000e+03 5.467584838867187500e+02
1.675272949218750000e+03 5.453530273437500000e+02
1.675291381835937500e+03 5.439479980468750000e+02
1.675305297851562500e+03 5.425427856445312500e+02
1.675314697265625000e+03 5.411381835937500000e+02
1.675319824218750000e+03 5.397336425781250000e+02
1.675320190429687500e+03 5.383288574218750000e+02
1.675316284179687500e+03 5.369248657226562500e+02
1.675307861328125000e+03 5.355208740234375000e+02
1.675295043945312500e+03 5.341171875000000000e+02
1.675277709960937500e+03 5.327138671875000000e+02
1.675255859375000000e+03 5.313103637695312500e+02
1.675229614257812500e+03 5.299069213867187500e+02
1.675198974609375000e+03 5.285041503906250000e+02
1.675163818359375000e+03 5.271021728515625000e+02
1.675124267578125000e+03 5.256995239257812500e+02
1.675080322265625000e+03 5.242980346679687500e+02
1.675031982421875000e+03 5.228961181640625000e+02
1.674979003906250000e+03 5.214946899414062500e+02
1.674921875000000000e+03 5.200939331054687500e+02
1.674860107421875000e+03 5.186932983398437500e+02
1.674793823242187500e+03 5.172924194335937500e+02
1.674723388671875000e+03 5.158925781250000000e+02
1.674648315429687500e+03 5.144926757812500000e+02
1.674568969726562500e+03 5.130939941406250000e+02
1.674485107421875000e+03 5.116943969726562500e+02
1.674396484375000000e+03 5.102966918945312500e+02
1.674303833007812500e+03 5.088980102539062500e+02
1.674206787109375000e+03 5.075006713867187500e+02
1.674105346679687500e+03 5.061032714843750000e+02
1.673999389648437500e+03 5.047058715820312500e+02
1.673889160156250000e+03 5.033091430664062500e+02
1.673774414062500000e+03 5.019130249023437500e+02
1.673655517578125000e+03 5.005171508789062500e+02
1.673531982421875000e+03 4.991217651367187500e+02
1.673404296875000000e+03 4.977268676757812500e+02
1.673271972656250000e+03 4.963322753906250000e+02
1.673135498046875000e+03 4.949382324218750000e+02
1.672994506835937500e+03 4.935449218750000000e+02
1.672849365234375000e+03 4.921514892578125000e+02
1.672699584960937500e+03 4.907587280273437500e+02
1.672545532226562500e+03 4.893665161132812500e+02
1.672387207031250000e+03 4.879746704101562500e+02
1.672224487304687500e+03 4.865837402343750000e+02
1.672057250976562500e+03 4.851927490234375000e+02
1.671885864257812500e+03 4.838029174804687500e+02
1.671710083007812500e+03 4.824133300781250000e+02
1.671529907226562500e+03 4.810243530273437500e+02
1.671345458984375000e+03 4.796354370117187500e+02
1.671156738281250000e+03 4.782476196289062500e+02
1.670963623046875000e+03 4.768598022460937500e+02
1.670766113281250000e+03 4.754732055664062500e+02
1.670564331054687500e+03 4.740867919921875000e+02
1.670358154296875000e+03 4.727010498046875000e+02
1.670147705078125000e+03 4.713155517578125000e+02
1.669933105468750000e+03 4.699314575195312500e+02
1.669714111328125000e+03 4.685467529296875000e+02
1.669490600585937500e+03 4.671638183593750000e+02
1.669262939453125000e+03 4.657813720703125000e+02
1.669031005859375000e+03 4.643989257812500000e+02
1.668794799804687500e+03 4.630173339843750000e+02
1.668554199218750000e+03 4.616366577148437500e+02
1.668309448242187500e+03 4.602563476562500000e+02
1.668060302734375000e+03 4.588770751953125000e+02
1.667806884765625000e+03 4.574979248046875000e+02
1.667549316406250000e+03 4.561193237304687500e+02
1.667287231445312500e+03 4.547418823242187500e+02
1.667021240234375000e+03 4.533650512695312500e+02
1.666750732421875000e+03 4.519887084960937500e+02
1.666475830078125000e+03 4.506134033203125000e+02
1.666196899414062500e+03 4.492387084960937500e+02
1.665913696289062500e+03 4.478645019531250000e+02
1.665626342773437500e+03 4.464913940429687500e+02
1.665334472656250000e+03 4.451178588867187500e+02
1.665038574218750000e+03 4.437460937500000000e+02
1.664738403320312500e+03 4.423752441406250000e+02
1.664433959960937500e+03 4.410050048828125000e+02
1.664125244140625000e+03 4.396348266601562500e+02
1.663812500000000000e+03 4.382662963867187500e+02
1.663495239257812500e+03 4.368979492187500000e+02
1.663174072265625000e+03 4.355310058593750000e+02
1.662847900390625000e+03 4.341655273437500000e+02
1.662518066406250000e+03 4.327993164062500000e+02
1.662184082031250000e+03 4.314342041015625000e+02
1.661846069335937500e+03 4.300703125000000000e+02
1.661503662109375000e+03 4.287072753906250000e+02
1.661157226562500000e+03 4.273446044921875000e+02
1.660806518554687500e+03 4.259830322265625000e+02
1.660451660156250000e+03 4.246224365234375000e+02
1.660092651367187500e+03 4.232622680664062500e+02
1.659729492187500000e+03 4.219034423828125000e+02
1.659362060546875000e+03 4.205453491210937500e+02
1.658990478515625000e+03 4.191878051757812500e+02
1.658614746093750000e+03 4.178312377929687500e+02
1.658234863281250000e+03 4.164755249023437500e+02
1.657851074218750000e+03 4.151207885742187500e+02
1.657462890625000000e+03 4.137670898437500000e+02
1.657070556640625000e+03 4.124138183593750000e+02
1.656674316406250000e+03 4.110622558593750000e+02
1.656273681640625000e+03 4.097111816406250000e+02
1.655869018554687500e+03 4.083607177734375000e+02
1.655460205078125000e+03 4.070113525390625000e+02
1.655047363281250000e+03 4.056633911132812500e+02
1.654630371093750000e+03 4.043162841796875000e+02
1.654209106445312500e+03 4.029698486328125000e+02
1.653783935546875000e+03 4.016245117187500000e+02
1.653354736328125000e+03 4.002799682617187500e+02
1.652921386718750000e+03 3.989362182617187500e+02
1.652483886718750000e+03 3.975937500000000000e+02
1.652042236328125000e+03 3.962519531250000000e+02
1.651596801757812500e+03 3.949119873046875000e+02
1.651146972656250000e+03 3.935726318359375000e+02
1.650693237304687500e+03 3.922340087890625000e+02
1.650235229492187500e+03 3.908963012695312500e+02
1.649773437500000000e+03 3.895601196289062500e+02
1.649307495117187500e+03 3.882246093750000000e+02
1.648837402343750000e+03 3.868903198242187500e+02
1.648363525390625000e+03 3.855565795898437500e+02
1.647885375976562500e+03 3.842246704101562500e+02
1.647403320312500000e+03 3.828930664062500000e+02
1.646917114257812500e+03 3.815628051757812500e+02
1.646427001953125000e+03 3.802337036132812500e+02
1.645932983398437500e+03 3.789059448242187500e+02
1.645434692382812500e+03 3.775790405273437500e+02
1.644932495117187500e+03 3.762531127929687500e+02
1.644426391601562500e+03 3.749288940429687500e+02
1.643916137695312500e+03 3.736049804687500000e+02
1.643402099609375000e+03 3.722824096679687500e+02
1.642883911132812500e+03 3.709611816406250000e+02
1.642361816406250000e+03 3.696407470703125000e+02
1.641835693359375000e+03 3.683212280273437500e+02
1.641305541992187500e+03 3.670033569335937500e+02
1.640771484375000000e+03 3.656866455078125000e+02
1.640233520507812500e+03 3.643709106445312500e+02
1.639691650390625000e+03 3.630564575195312500e+02
1.639145751953125000e+03 3.617429199218750000e+02
1.638595947265625000e+03 3.604307250976562500e+02
1.638042236328125000e+03 3.591198730468750000e+02
1.637484497070312500e+03 3.578099365234375000e+02
1.636923828125000000e+03 3.564999389648437500e+02
1.636358398437500000e+03 3.551920776367187500e+02
1.635788940429687500e+03 3.538857421875000000e+02
1.635215576171875000e+03 3.525808715820312500e+02
1.634638549804687500e+03 3.512767944335937500e+02
1.634057373046875000e+03 3.499741821289062500e+02
1.633472290039062500e+03 3.486728515625000000e+02
1.632883300781250000e+03 3.473727416992187500e+02
1.632290649414062500e+03 3.460731811523437500e+02
1.631693969726562500e+03 3.447756958007812500e+02
1.631093505859375000e+03 3.434793090820312500e+02
1.630489013671875000e+03 3.421840820312500000e+02
1.629880737304687500e+03 3.408901977539062500e+02
1.629268798828125000e+03 3.395971679687500000e+02
1.628652832031250000e+03 3.383060913085937500e+02
1.628032958984375000e+03 3.370159301757812500e+02
1.627409423828125000e+03 3.357269897460937500e+02
1.626781860351562500e+03 3.344395751953125000e+02
1.626150634765625000e+03 3.331535034179687500e+02
1.625515625000000000e+03 3.318685302734375000e+02
1.624876708984375000e+03 3.305845336914062500e+02
1.624233886718750000e+03 3.293021850585937500e+02
1.623587402343750000e+03 3.280216064453125000e+02
1.622937011718750000e+03 3.267421264648437500e+02
1.622282958984375000e+03 3.254637451171875000e+02
1.621625122070312500e+03 3.241861572265625000e+02
1.620963500976562500e+03 3.229107666015625000e+02
1.620297973632812500e+03 3.216369018554687500e+02
1.619628784179687500e+03 3.203639526367187500e+02
1.618955810546875000e+03 3.190930175781250000e+02
1.618279052734375000e+03 3.178222045898437500e+02
1.617598632812500000e+03 3.165538330078125000e+02
1.616914550781250000e+03 3.152861938476562500e+02
1.616226562500000000e+03 3.140202026367187500e+02
1.615534912109375000e+03 3.127556762695312500e+02
1.614839599609375000e+03 3.114926757812500000e+02
1.614140380859375000e+03 3.102306518554687500e+02
1.613437622070312500e+03 3.089705200195312500e+02
1.612731201171875000e+03 3.077115478515625000e+02
1.612020751953125000e+03 3.064539184570312500e+02
1.611306884765625000e+03 3.051978149414062500e+02
1.610589355468750000e+03 3.039431762695312500e+02
1.609868041992187500e+03 3.026898803710937500e+02
1.609143310546875000e+03 3.014379882812500000e+02
1.608414550781250000e+03 3.001880493164062500e+02
1.607682128906250000e+03 2.989391479492187500e+02
1.606946166992187500e+03 2.976918945312500000e+02
1.606206665039062500e+03 2.964461059570312500e+02
1.605463378906250000e+03 2.952015991210937500e+02
1.604716552734375000e+03 2.939584350585937500e+02
1.603966064453125000e+03 2.927171630859375000e+02
1.603211914062500000e+03 2.914775390625000000e+02
1.602454101562500000e+03 2.902391357421875000e+02
1.601692871093750000e+03 2.890023193359375000e+02
1.600927734375000000e+03 2.877673339843750000e+02
1.600159179687500000e+03 2.865332031250000000e+02
1.599386962890625000e+03 2.853004760742187500e+02
1.598611328125000000e+03 2.840697631835937500e+02
1.597832031250000000e+03 2.828405761718750000e+02
1.597049072265625000e+03 2.816122436523437500e+02
1.596262573242187500e+03 2.803867797851562500e+02
1.595472656250000000e+03 2.791622314453125000e+02
1.594679077148437500e+03 2.779390258789062500e+02
1.593881958007812500e+03 2.767177124023437500e+02
1.593081298828125000e+03 2.754976806640625000e+02
1.592277099609375000e+03 2.742791137695312500e+02
1.591469238281250000e+03 2.730625000000000000e+02
1.590658081054687500e+03 2.718475341796875000e+02
1.589843261718750000e+03 2.706337890625000000e+02
1.589025024414062500e+03 2.694213867187500000e+02
1.588203125000000000e+03 2.682109985351562500e+02
1.587377929687500000e+03 2.670026245117187500e+02
1.586549072265625000e+03 2.657952880859375000e+02
1.585716796875000000e+03 2.645894775390625000e+02
1.584880981445312500e+03 2.633860473632812500e+02
1.584041870117187500e+03 2.621835327148437500e+02
1.583199218750000000e+03 2.609827270507812500e+02
1.582353027343750000e+03 2.597838134765625000e+02
1.581503417968750000e+03 2.585858154296875000e+02
1.580650268554687500e+03 2.573903808593750000e+02
1.579793823242187500e+03 2.561962280273437500e+02


==> data/backbone_op_2_new.txt <==
1271.730225 1142.204834
1272.268921 1142.202393
1272.807617 1142.198975
1273.346313 1142.195679
1273.885132 1142.190674
1274.423706 1142.185669
1274.962402 1142.179688
1275.501099 1142.173096
1276.039795 1142.165771
1276.578369 1142.157593
1277.117065 1142.148926
1277.655762 1142.139160
1278.194336 1142.129272
1278.732910 1142.118164
1279.271606 1142.106445
1279.810181 1142.094238
1280.348755 1142.080933
1280.887329 1142.067505
1281.425903 1142.052856
1281.964355 1142.038208
1282.502930 1142.021973
1283.041382 1142.005615
1283.579834 1141.988037
1284.118408 1141.970215
1284.656860 1141.951294
1285.195190 1141.932129
1285.733521 1141.911987
1286.271973 1141.891479
1286.810303 1141.869751
1287.348633 1141.847656
1287.886963 1141.825317
1288.425049 1141.801514
1288.963379 1141.777588
1289.501587 1141.752197
1290.039795 1141.726685
1290.577881 1141.700073
1291.116089 1141.672852
1291.654053 1141.645630
1292.192261 1141.616699
1292.730225 1141.587891
1293.268188 1141.558105
1293.806152 1141.527588
1294.343994 1141.496826
1294.881958 1141.464844
1295.419678 1141.432373
1295.957520 1141.399048
1296.495239 1141.365356
1297.032959 1141.331055
1297.570679 1141.295776
1298.108276 1141.259888
1298.645874 1141.223267
1299.183472 1141.186768
1299.720947 1141.148193
1300.258423 1141.109741
1300.795776 1141.070557
1301.333130 1141.030762
1301.870483 1140.989990
1302.407715 1140.949341
1302.944946 1140.907227
1303.482178 1140.864868
1304.019287 1140.821899
1304.556396 1140.778198
1305.093506 1140.733643
1305.630371 1140.688721
1306.167358 1140.642822
1306.704224 1140.596924
1307.240967 1140.549316
1307.777832 1140.502197
1308.314453 1140.453979
1308.850952 1140.405518
1309.387695 1140.355103
1309.924194 1140.305420
1310.460693 1140.254639
1310.997070 1140.202881
1311.533447 1140.151245
1312.069824 1140.098877
1312.605957 1140.045288
1313.142212 1139.991333
1313.678345 1139.937134
1314.214355 1139.881836
1314.750488 1139.826294
1315.286377 1139.770142
1315.822266 1139.712891
1316.358154 1139.655151
1316.893921 1139.597290
1317.429565 1139.538208
1317.965210 1139.479126
1318.500732 1139.419678
1319.036377 1139.358765
1319.571777 1139.297119
1320.107056 1139.235718
1320.642456 1139.173706
1321.177734 1139.110474
1321.712891 1139.047485
1322.248047 1138.982910
1322.783081 1138.918457
1323.317993 1138.853516
1323.852905 1138.787354
1324.387817 1138.721191
1324.922607 1138.654419
1325.457275 1138.586670
1325.991821 1138.518799
1326.526489 1138.449829
1327.060913 1138.380737
1327.595337 1138.310791
1328.129639 1138.240723
1328.663940 1138.169800
1329.198242 1138.098145
1329.732300 1138.026489
1330.266357 1137.953857
1330.800293 1137.880981
1331.334229 1137.806885
1331.868164 1137.732666
1332.401855 1137.658081
1332.935669 1137.583008
1333.469238 1137.507568
1334.002808 1137.430664
1334.536255 1137.354004
1335.069580 1137.276855
1335.603027 1137.198853
1336.136230 1137.120239
1336.669434 1137.041504
1337.202515 1136.962158
1337.735596 1136.882202
1338.268433 1136.801636
1338.801392 1136.720337
1339.334229 1136.639038
1339.866821 1136.556885
1340.399536 1136.474609
1340.932129 1136.390869
1341.464600 1136.307617
1341.997070 1136.223267
1342.529297 1136.139038
1343.061646 1136.053711
1343.593750 1135.968262
1344.125854 1135.882202
1344.657959 1135.795410
1345.189819 1135.708740
1345.721680 1135.621094
1346.253540 1135.532715
1346.785156 1135.444458
1347.316895 1135.355469
1347.848389 1135.265991
1348.379883 1135.175659
1348.911255 1135.085449
1349.442627 1134.994629
1349.973755 1134.903076
1350.504883 1134.811279
1351.036133 1134.719482
1351.567017 1134.626343
1352.097900 1134.532837
1352.628784 1134.439453
1353.159546 1134.344727
1353.690186 1134.250000
1354.220825 1134.154663
1354.751343 1134.059326
1355.281738 1133.963623
1355.812134 1133.866943
1356.342407 1133.769653
1356.872437 1133.672363
1357.402588 1133.574463
1357.932617 1133.476318
1358.462524 1133.377686
1358.992432 1133.278198
1359.522217 1133.178345
1360.051880 1133.078125
1360.581543 1132.977661
1361.111084 1132.876587
1361.640503 1132.774780
1362.169800 1132.673096
1362.699097 1132.571289
1363.228271 1132.468262
1363.757446 1132.364868
1364.286499 1132.261230
1364.815430 1132.156860
1365.344116 1132.052856
1365.872925 1131.947510
1366.401611 1131.842285
1366.930298 1131.736328
1367.458740 1131.629761
1367.987183 1131.522949
1368.515381 1131.416260
1369.043823 1131.308472
1369.571899 1131.200562
1370.100098 1131.092163
1370.628052 1130.983276
1371.156006 1130.873779
1371.683716 1130.764771
1372.211548 1130.654053
1372.739136 1130.543945
1373.266724 1130.432617
1373.794189 1130.321167
1374.321533 1130.209106
1374.848877 1130.096802
1375.376099 1129.984497
1375.903320 1129.871460
1376.430298 1129.757568
1376.957275 1129.644043
1377.484131 1129.529419
1378.010864 1129.414795
1378.537476 1129.299561
1379.064087 1129.183716
1379.590576 1129.067505
1380.116943 1128.951050
1380.643188 1128.833862
1381.169312 1128.716675
1381.695557 1128.598145
1382.221436 1128.479614
1382.747437 1128.360107
1383.273193 1128.241333
1383.798950 1128.120605
1384.324463 1128.000122
1384.849976 1127.879272
1385.375488 1127.757202
1385.900757 1127.635376
1386.425903 1127.512573
1386.951050 1127.390137
1387.476074 1127.266113
1388.000854 1127.141968
1388.525757 1127.017578
1389.050415 1126.892212
1389.574951 1126.766846
1390.099365 1126.640747
1390.623779 1126.514038
1391.147949 1126.387329
1391.672241 1126.259888
1392.196289 1126.131592
1392.720215 1126.003174
1393.244019 1125.874268
1393.767822 1125.744263
1394.291382 1125.614868
1394.814941 1125.483521
1395.338135 1125.353271
1395.861572 1125.221558
1396.384644 1125.089355
1396.907715 1124.957031
1397.430542 1124.823975
1397.953369 1124.690430
1398.476074 1124.556152
1398.998657 1124.422485
1399.521118 1124.287354
1400.043457 1124.151978
1400.565674 1124.016113
1401.087769 1123.879517
1401.609741 1123.742676
1402.131592 1123.605469
1402.653320 1123.467285
1403.174805 1123.329346
1403.696411 1123.189819
1404.217773 1123.050537
1404.739014 1122.911377
1405.260132 1122.770264
1405.781128 1122.629761
1406.302002 1122.488281
1406.822754 1122.346680
1407.343262 1122.204224
1407.863770 1122.061768
1408.384155 1121.918335
1408.904297 1121.774536
1409.424438 1121.630371
1409.944336 1121.485229
1410.464233 1121.340210
1410.983887 1121.194702
1411.503540 1121.048340
1412.022949 1120.901855
1412.542236 1120.754517
1413.061279 1120.606689
1413.580322 1120.458984
1414.099243 1120.309937
1414.618042 1120.160889
1415.136719 1120.011475
1415.655151 1119.861450
1416.173462 1119.710815
1416.691650 1119.559448
1417.209717 1119.407715
1417.727783 1119.255493
1418.245483 1119.103149
1418.763184 1118.949829
1419.280640 1118.796387
1419.797974 1118.642822
1420.315186 1118.488525
1420.832275 1118.333496
1421.349243 1118.177979
1421.865967 1118.022339
1422.382568 1117.865356
1422.899048 1117.708740
1423.415405 1117.551147
1423.931641 1117.393311
1424.447754 1117.234741
1424.963623 1117.076172
1425.479248 1116.916870
1425.994873 1116.756714
1426.510254 1116.596802
1427.025635 1116.435913
1427.540771 1116.275024
1428.055664 1116.112549
1428.570557 1115.950317
1429.085205 1115.788208
1429.599731 1115.625000
1430.114136 1115.460938
1430.628296 1115.296753
1431.142334 1115.132568
1431.656250 1114.967407
1432.169922 1114.802002
1432.683472 1114.635498
1433.196899 1114.468994
1433.710205 1114.301636
1434.223267 1114.134766
1434.736206 1113.966064
1435.249023 1113.797607
1435.761597 1113.628906
1436.274048 1113.459473
1436.786255 1113.289429
1437.298340 1113.119751
1437.810303 1112.948364
1438.322144 1112.776978
1438.833740 1112.605225
1439.345215 1112.432861
1439.856445 1112.259888
1440.367432 1112.087158
1440.878418 1111.913208
1441.389282 1111.738525
1441.899902 1111.564209
1442.410278 1111.389526
1442.920410 1111.213257
1443.430542 1111.037354
1443.940430 1110.861084
1444.450073 1110.684082
1444.959717 1110.505493
1445.468994 1110.327515
1445.978149 1110.149292
1446.487183 1109.970337
1446.995972 1109.791138
1447.504639 1109.611206
1448.013062 1109.430664
1448.521484 1109.250122
1449.029663 1109.068237
1449.537476 1108.886719
1450.045288 1108.704102
1450.552856 1108.520996
1451.060181 1108.338135
1451.567383 1108.154297
1452.074341 1107.970093
1452.581299 1107.785278
1453.087891 1107.600464
1453.594238 1107.415039
1454.100586 1107.228516
1454.606689 1107.042114
1455.112427 1106.855225
1455.618164 1106.667480
1456.123657 1106.479492
1456.629028 1106.291016
1457.134033 1106.102539
1457.638916 1105.912476
1458.143677 1105.723145
1458.648193 1105.532715
1459.152588 1105.341675
1459.656738 1105.150635
1460.160522 1104.959229
1460.664307 1104.766846
1461.167847 1104.574219
1461.671265 1104.380493
1462.174316 1104.187134
1462.677246 1103.992798
1463.180054 1103.798462
1463.682495 1103.603516
1464.184937 1103.407837
1464.687012 1103.211914
1465.188965 1103.015625
1465.690674 1102.818726
1466.192139 1102.621094
1466.693481 1102.423462
1467.194458 1102.225586
1467.695312 1102.026367
1468.196045 1101.827026
1468.696533 1101.627197
1469.196655 1101.427246
1469.696777 1101.226685
1470.196533 1101.025879
1470.696167 1100.823975
1471.195557 1100.621826
1471.694824 1100.419678
1472.193726 1100.216431
1472.692505 1100.012939
1473.191040 1099.809204
1473.689331 1099.604736
1474.187500 1099.399902
1474.685303 1099.195068
1475.182861 1098.989624
1475.680420 1098.783447
1476.177490 1098.576416
1476.674561 1098.369019
1477.171265 1098.161621
1477.667847 1097.953857
1478.164062 1097.745728
1478.660156 1097.536621
1479.156128 1097.327637
1479.651733 1097.117310
1480.147095 1096.906860
1480.642334 1096.696167
1481.137451 1096.484863
1481.632202 1096.273560
1482.126709 1096.061157
1482.620972 1095.848145
1483.114990 1095.635498
1483.608765 1095.421631
1484.102295 1095.208008
1484.595581 1094.993286
1485.088745 1094.778687
1485.581543 1094.563477
1486.074097 1094.347534
1486.566528 1094.131226
1487.058594 1093.914429
1487.550537 1093.697510
1488.042114 1093.479614
1488.533569 1093.262085
1489.024658 1093.043457
1489.515625 1092.824341
1490.006348 1092.605103
1490.496704 1092.385010
1490.986938 1092.164429
1491.476807 1091.943359
1491.966431 1091.723145
1492.455933 1091.500977
1492.945068 1091.278931
1493.434082 1091.056152
1493.922729 1090.833374
1494.411133 1090.609863
1494.899292 1090.385864
1495.387207 1090.161743
1495.874878 1089.936646
1496.362305 1089.711304
1496.849365 1089.485962
1497.336304 1089.259521
1497.822876 1089.032837
1498.309204 1088.805786
1498.795410 1088.578491
1499.281250 1088.350830
1499.766846 1088.121826
1500.252197 1087.892822
1500.737305 1087.663818
1501.221924 1087.434204
1501.706543 1087.203979
1502.190796 1086.973389
1502.674805 1086.742432
1503.158447 1086.510864
1503.641968 1086.278687
1504.125122 1086.046753
1504.608154 1085.813843
1505.090698 1085.580322
1505.573120 1085.346436
1506.055054 1085.112305
1506.536865 1084.878052
1507.018555 1084.642944
1507.499756 1084.407471
1507.980713 1084.171631
1508.461426 1083.935425
1508.941895 1083.698364
1509.421997 1083.461548
1509.901855 1083.223389
1510.381348 1082.985718
1510.860718 1082.746948
1511.339722 1082.507568
1511.818481 1082.268433
1512.296753 1082.028809
1512.775024 1081.788696
1513.252930 1081.547729
1513.730469 1081.306396
1514.207764 1081.065063
1514.684570 1080.823364
1515.161377 1080.581055
1515.637817 1080.337769
1516.113892 1080.094727
1516.589722 1079.850830
1517.065186 1079.606934
1517.540527 1079.361938
1518.015381 1079.117065
1518.489990 1078.871826
1518.964355 1078.625244
1519.438354 1078.379761
1519.911987 1078.132812
1520.385498 1077.885620
1520.858643 1077.637817
1521.331421 1077.389404
1521.803955 1077.141846
1522.276123 1076.892334
1522.748047 1076.643311
1523.219482 1076.393433
1523.690796 1076.143433
1524.161865 1075.892944
1524.632446 1075.641846
1525.102783 1075.390503
1525.572754 1075.138794
1526.042358 1074.886353
1526.511841 1074.633667
1526.980957 1074.380371
1527.449707 1074.126709
1527.918091 1073.873291
1528.386108 1073.618652
1528.854004 1073.363770
1529.321411 1073.108398
1529.788452 1072.853149
1530.255371 1072.597534
1530.721924 1072.340698
1531.187988 1072.083740
1531.653809 1071.826172
1532.119263 1071.568970
1532.584473 1071.310547
1533.049316 1071.052246
1533.513794 1070.793457
1533.978027 1070.533936
1534.441895 1070.273804
1534.905273 1070.014038
1535.368530 1069.753296
1535.831299 1069.491821
1536.293823 1069.231079
1536.755859 1068.968994
1537.217773 1068.706909
1537.679199 1068.444214
1538.140381 1068.181152
1538.601074 1067.917847
1539.061523 1067.653809
1539.521606 1067.389526
1539.981445 1067.124878
1540.440796 1066.859985
1540.899780 1066.594360
1541.358521 1066.328369
1541.816772 1066.062134
1542.275635 1065.795288
1542.733154 1065.528320
1543.190674 1065.260498
1543.647583 1064.993286
1544.104126 1064.724731
1544.560425 1064.455933
1545.016235 1064.186768
1545.471802 1063.916992
1545.926880 1063.647583
1546.381714 1063.376831
1546.836182 1063.106323
1547.290283 1062.835327
1547.743896 1062.563232
1548.197266 1062.291870
1548.650146 1062.020142
1549.102783 1061.746826
1549.555054 1061.473877
1550.006836 1061.200806
1550.458374 1060.926514
1550.909546 1060.652344
1551.360229 1060.377686
1551.810547 1060.102417
1552.260498 1059.827148
1552.710205 1059.551636
1553.159424 1059.275391
1553.608276 1058.998291
1554.056763 1058.721802
1554.504761 1058.444336
1554.952515 1058.166504
1555.399902 1057.888428
1555.846680 1057.609985
1556.293213 1057.330811
1556.739380 1057.051514
1557.185181 1056.772095
1557.630493 1056.491699
1558.075439 1056.211670
1558.520020 1055.930664
1558.964233 1055.649414
1559.408081 1055.368408
1559.851440 1055.085815
1560.294434 1054.803833
1560.737061 1054.520996
1561.179199 1054.237671
1561.621094 1053.954224
1562.062500 1053.670288
1562.503418 1053.386475
1562.943970 1053.101685
1563.384277 1052.816895
1563.823975 1052.531372
1564.263428 1052.245972
1564.702148 1051.959839
1565.140869 1051.673096
1565.578857 1051.386475
1566.016602 1051.099365
1566.453979 1050.811768
1566.890869 1050.523682
1567.327271 1050.235474
1567.763428 1049.946533
1568.198975 1049.657837
1568.634155 1049.368896
1569.068970 1049.078369
1569.503174 1048.788818
1569.937256 1048.498291
1570.370728 1048.207520
1570.803833 1047.916260
1571.236450 1047.624512
1571.667969 1047.332764
1572.099854 1047.040283
1572.531006 1046.747925
1572.961914 1046.455200
1573.392334 1046.162109
1573.822388 1045.867798
1574.251953 1045.574097
1574.681152 1045.279175
1575.109741 1044.984619
1575.538086 1044.689941
1575.965820 1044.394409
1576.393188 1044.098511
1576.820190 1043.802246
1577.246582 1043.505737
1577.672607 1043.209229
1578.098267 1042.911743
1578.523438 1042.614380
1578.947998 1042.316528
1579.372192 1042.018799
1579.795898 1041.719727
1580.219238 1041.420410
1580.642090 1041.121338
1581.064453 1040.822021
1581.486450 1040.522095
1581.907959 1040.221436
1582.329102 1039.920532
1582.749512 1039.620361
1583.169556 1039.318726
1583.589111 1039.016968
1584.008301 1038.714722
1584.427002 1038.412964
1584.845215 1038.110107
1585.262939 1037.807373
1585.680176 1037.503906
1586.096924 1037.200562
1586.513306 1036.896484
1586.929077 1036.592773
1587.344360 1036.287842
1587.759277 1035.982544
1588.173584 1035.677246
1588.587524 1035.372070
1589.000977 1035.065796
1589.413940 1034.759888
1589.826294 1034.453125
1590.238281 1034.146240
1590.649780 1033.839111
1591.060791 1033.531372
1591.471191 1033.224243
1591.881226 1032.915894
1592.290649 1032.607422
1592.699707 1032.298462
1593.108154 1031.989502
1593.516235 1031.680176
1593.923706 1031.370239
1594.330688 1031.060303
1594.737305 1030.749756
1595.143188 1030.438599
1595.548706 1030.128052
1595.953735 1029.816650
1596.358154 1029.505127
1596.762085 1029.193359
1597.165527 1028.880981
1597.568481 1028.568970
1597.970825 1028.255981
1598.372803 1027.942627
1598.774170 1027.629639
1599.175049 1027.316040
1599.575439 1027.001465
1599.975220 1026.686890
1600.374023 1026.372681
1600.772827 1026.057617
1601.171143 1025.742432
1601.568726 1025.427246
1601.966064 1025.111206
1602.362671 1024.795166
1602.758789 1024.478516
1603.154419 1024.162109
1603.549438 1023.844849
1603.943970 1023.528198
1604.337891 1023.210632
1604.731323 1022.893066
1605.124146 1022.574524
1605.516602 1022.256042
1605.908447 1021.937561
1606.299805 1021.618774
1606.690430 1021.299988
1607.080566 1020.980286
1607.470215 1020.660583
1607.859375 1020.339966
1608.247925 1020.019958
1608.635986 1019.699036
1609.023193 1019.378723
1609.410156 1019.057556
1609.796509 1018.736023
1610.182251 1018.414185
1610.567383 1018.092041
1610.952148 1017.769958
1611.336182 1017.447205
1611.719727 1017.124512
1612.102661 1016.801208
1612.485107 1016.477844
1612.866821 1016.154907
1613.248047 1015.830994
1613.628906 1015.506775
1614.008911 1015.182556
1614.388428 1014.857727
1614.767334 1014.532959
1615.145752 1014.207825
1615.523560 1013.882446
1615.900757 1013.557068
1616.277344 1013.231384
1616.653442 1012.904724
1617.028931 1012.578430
1617.403809 1012.251526
1617.778198 1011.924988
1618.151855 1011.598145
1618.524902 1011.270325
1618.897461 1010.942871
1619.269531 1010.615112
1619.640869 1010.287048
1620.011475 1009.958679
1620.381836 1009.629700
1620.751221 1009.300781
1621.120361 1008.972168
1621.488770 1008.642944
1621.856445 1008.313049
1622.223511 1007.983582
1622.590210 1007.653442
1622.956055 1007.322998
1623.321411 1006.992615
1623.686157 1006.661926
1624.050293 1006.330933
1624.413818 1005.999939
1624.776611 1005.668701
1625.138916 1005.337463
1625.500732 1005.004944
1625.861694 1004.673096
1626.222168 1004.341003
1626.582031 1004.008240
1626.941162 1003.675842
1627.299561 1003.343140
1627.657471 1003.009827
1628.014160 1002.676208
1628.370850 1002.342346
1628.726807 1002.008484
1629.082275 1001.674622
1629.437012 1001.340759
1629.791138 1001.006348
1630.144531 1000.671631
1630.497437 1000.336914
1630.849609 1000.001587
1631.201172 999.666626
1631.552124 999.330994
1631.902344 998.995117
1632.251953 998.659607
1632.601074 998.323425
1632.949341 997.987000
1633.297119 997.650574
1633.644165 997.313904
1633.990479 996.977234
1634.336304 996.640259
1634.681396 996.302979
1635.025879 995.965393
1635.369629 995.628235
1635.712646 995.290405
1636.055176 994.952637
1636.396973 994.614197
1636.738037 994.275818
1637.078613 993.937500
1637.418335 993.598877
1637.757446 993.259949
1638.095947 992.921387
1638.433716 992.581848
1638.770874 992.242371
1639.107300 991.902649
1639.443115 991.563232
1639.778198 991.223206
1640.112671 990.882874
1640.446411 990.543213
1640.779419 990.202332
1641.111816 989.861816
1641.443481 989.521301
1641.774536 989.180481
1642.104858 988.839417
1642.434570 988.497742
1642.763428 988.156372
1643.091797 987.815430
1643.419312 987.473145
1643.746216 987.131592
1644.072388 986.789124
1644.397827 986.447266
1644.722778 986.105164
1645.046753 985.762146
1645.370117 985.420105
1645.692871 985.077454
1646.014771 984.734558
1646.336182 984.391296
1646.656738 984.048157
1646.976562 983.704956
1647.295776 983.361572
1647.614258 983.018127
1647.932007 982.674438
1648.249023 982.330505
1648.565430 981.986206
1648.880981 981.642334
1649.195801 981.298157
1649.510010 980.953369
1649.823486 980.609253
1650.136230 980.264526
1650.448242 979.919800
1650.759521 979.574829
1651.070068 979.229919
1651.380005 978.884705
1651.689087 978.539856
1651.997437 978.194092
1652.305176 977.848938
1652.612061 977.502930
1652.918213 977.157593
1653.223755 976.811646
1653.528320 976.466003
1653.832275 976.119507
1654.135620 975.773682
1654.438110 975.427246
1654.739746 975.080505
1655.040771 974.734436
1655.341064 974.388123
1655.640625 974.041199
1655.939453 973.694275
1656.237549 973.347778
1656.534790 973.000610
1656.831299 972.653564
1657.127197 972.306458
1657.422119 971.959473
1657.716553 971.612183
1658.010010 971.264587
1658.302734 970.917053
1658.594727 970.569214
1658.885986 970.221802
1659.176514 969.874023
1659.466309 969.526062
1659.755127 969.178406
1660.043335 968.830444
1660.330811 968.482239
1660.617432 968.134094
1660.903442 967.785950
1661.188477 967.437561
1661.472900 967.089478
1661.756592 966.740845
1662.039307 966.392578
1662.321289 966.044006
1662.602783 965.695496
1662.883179 965.346680
1663.162964 964.997925
1663.441772 964.648926
1663.719971 964.300232
1663.997314 963.951294
1664.274048 963.602051
1664.549805 963.252869
1664.824829 962.904419
1665.099121 962.554688
1665.372559 962.205933
1665.645142 961.857239
1665.916992 961.507324
1666.188110 961.158447
1666.458374 960.808594
1666.727905 960.459412
1666.996704 960.109680
1667.264526 959.760315
1667.531738 959.410645
1667.798096 959.061401
1668.063477 958.711182
1668.328125 958.362000
1668.592041 958.012207
1668.855225 957.662781
1669.117676 957.312744
1669.379028 956.963074
1669.639771 956.613159
1669.899658 956.263611
1670.158691 955.913757
1670.416992 955.563660
1670.674438 955.214233
1670.931152 954.863892
1671.186890 954.514221
1671.441895 954.164307
1671.696167 953.814148
1671.949585 953.463989
1672.202148 953.114502
1672.453979 952.764160
1672.704834 952.414490
1672.954956 952.064514
1673.204102 951.714600
1673.452637 951.364746
1673.700439 951.014587
1673.947021 950.664856
1674.193237 950.314148
1674.438232 949.964844
1674.682617 949.614258
1674.926025 949.264648
1675.168945 948.914185
1675.409912 948.565063
1675.650879 948.215576
1675.890991 947.865295
1676.130371 947.515625
1676.368896 947.165405
1676.606445 946.815552
1676.843262 946.465698
1677.079224 946.115967
1677.314331 945.766235
1677.548584 945.416260
1677.781982 945.066650
1678.014648 944.717407
1678.246338 944.367249
1678.477295 944.017456
1678.707397 943.668030
1678.936646 943.318359
1679.164917 942.968750
1679.392456 942.618835
1679.619141 942.269592
1679.844971 941.920105
1680.069946 941.571045
1680.293945 941.221313
1680.517334 940.871704
1680.739746 940.522705
1680.961426 940.173218
1681.182007 939.824341
1681.401855 939.474915
1681.620728 939.126160
1681.838867 938.777161
1682.056152 938.427856
1682.272461 938.078979
1682.488037 937.730103
1682.702759 937.381348
1682.916626 937.032227
1683.129639 936.683533
1683.341675 936.334595
1683.552856 935.986633
1683.763184 935.638123
1683.972656 935.289307
1684.181274 934.940857
1684.389160 934.592834
1684.595947 934.244507
1684.802002 933.895935
1685.007080 933.547668
1685.211426 933.199829
1685.414673 932.852356
1685.617188 932.504028
1685.818970 932.156311
1686.019653 931.809021
1686.219482 931.461121
1686.418457 931.113647
1686.616699 930.766174
1686.813965 930.418457
1687.010376 930.071045
1687.205933 929.724121
1687.400513 929.377197
1687.594116 929.029968
1687.787109 928.683167
1687.979004 928.336121
1688.170166 927.989380
1688.360352 927.642456
1688.549561 927.296509
1688.738037 926.950256
1688.925659 926.603455
1689.112305 926.257324
1689.298096 925.911011
1689.483032 925.565613
1689.666992 925.219360
1689.850098 924.873474
1690.032349 924.527954
1690.213623 924.182190
1690.394043 923.837158
1690.573608 923.491455
1690.752319 923.146179
1690.929932 922.801270
1691.106934 922.456116
1691.282959 922.111328
1691.458008 921.766907
1691.632080 921.421936
1691.805420 921.077637
1691.977905 920.733032
1692.149414 920.389160
1692.320068 920.044739
1692.489868 919.700989
1692.658691 919.356934
1692.826660 919.013306
1692.993652 918.670044
1693.159668 918.326538
1693.325073 917.983032
1693.489258 917.639954
1693.652710 917.296936
1693.815186 916.954224
1693.976807 916.611328
1694.137451 916.268799
1694.297363 915.926270
1694.456177 915.583557
1694.614258 915.241516
1694.771362 914.899536
1694.927490 914.557922
1695.082886 914.216003
1695.237061 913.874512
1695.390625 913.533081
1695.543213 913.192322
1695.694824 912.851013
1695.845703 912.509766
1695.995483 912.169189
1696.144409 911.828674
1696.292480 911.488220


==> data/backbone_op_2_old.txt <==
5.547453002929687500e+02 1.133845092773437500e+03
5.568588256835937500e+02 1.133767822265625000e+03
5.589720458984375000e+02 1.133691284179687500e+03
5.610849609375000000e+02 1.133614746093750000e+03
5.631976318359375000e+02 1.133537597656250000e+03
5.653101196289062500e+02 1.133461669921875000e+03
5.674224853515625000e+02 1.133384521484375000e+03
5.695345458984375000e+02 1.133309204101562500e+03
5.716464233398437500e+02 1.133233276367187500e+03
5.737579345703125000e+02 1.133157958984375000e+03
5.758693847656250000e+02 1.133081420898437500e+03
5.779803466796875000e+02 1.133006103515625000e+03
5.800911254882812500e+02 1.132930175781250000e+03
5.822017211914062500e+02 1.132854370117187500e+03
5.843121948242187500e+02 1.132778442382812500e+03
5.864224853515625000e+02 1.132702514648437500e+03
5.885323486328125000e+02 1.132627929687500000e+03
5.906418457031250000e+02 1.132552001953125000e+03
5.927513427734375000e+02 1.132476806640625000e+03
5.948606567382812500e+02 1.132402099609375000e+03
5.969695434570312500e+02 1.132326904296875000e+03
5.990781860351562500e+02 1.132251708984375000e+03
6.011867675781250000e+02 1.132176391601562500e+03
6.032950439453125000e+02 1.132101806640625000e+03
6.054028930664062500e+02 1.132026611328125000e+03
6.075107421875000000e+02 1.131952514648437500e+03
6.096182250976562500e+02 1.131877929687500000e+03
6.117254638671875000e+02 1.131803344726562500e+03
6.138324584960937500e+02 1.131728759765625000e+03
6.159393310546875000e+02 1.131654174804687500e+03
6.180455932617187500e+02 1.131578979492187500e+03
6.201519165039062500e+02 1.131504394531250000e+03
6.222580566406250000e+02 1.131429809570312500e+03
6.243637695312500000e+02 1.131356445312500000e+03
6.264694213867187500e+02 1.131281860351562500e+03
6.285745849609375000e+02 1.131207885742187500e+03
6.306796264648437500e+02 1.131133300781250000e+03
6.327844238281250000e+02 1.131058105468750000e+03
6.348888549804687500e+02 1.130984863281250000e+03
6.369931640625000000e+02 1.130909667968750000e+03
6.390972290039062500e+02 1.130835693359375000e+03
6.412008666992187500e+02 1.130761108398437500e+03
6.433042602539062500e+02 1.130685913085937500e+03
6.454074707031250000e+02 1.130612670898437500e+03
6.475104370117187500e+02 1.130538085937500000e+03
6.496130371093750000e+02 1.130463500976562500e+03
6.517153930664062500e+02 1.130389038085937500e+03
6.538176879882812500e+02 1.130315063476562500e+03
6.559194946289062500e+02 1.130239990234375000e+03
6.580213012695312500e+02 1.130165405273437500e+03
6.601226196289062500e+02 1.130090820312500000e+03
6.622237548828125000e+02 1.130015747070312500e+03
6.643247070312500000e+02 1.129941772460937500e+03
6.664252929687500000e+02 1.129866699218750000e+03
6.685256347656250000e+02 1.129791503906250000e+03
6.706257324218750000e+02 1.129716430664062500e+03
6.727255249023437500e+02 1.129641845703125000e+03
6.748250732421875000e+02 1.129566162109375000e+03
6.769243164062500000e+02 1.129490966796875000e+03
6.790233154296875000e+02 1.129415893554687500e+03
6.811220092773437500e+02 1.129340087890625000e+03
6.832204589843750000e+02 1.129265014648437500e+03
6.853186035156250000e+02 1.129189208984375000e+03
6.874165039062500000e+02 1.129113525390625000e+03
6.895140380859375000e+02 1.129037109375000000e+03
6.916113281250000000e+02 1.128960815429687500e+03
6.937084350585937500e+02 1.128883789062500000e+03
6.958051757812500000e+02 1.128807495117187500e+03
6.979017333984375000e+02 1.128730468750000000e+03
6.999979858398437500e+02 1.128653564453125000e+03
7.020939331054687500e+02 1.128576538085937500e+03
7.041895141601562500e+02 1.128498901367187500e+03
7.062850341796875000e+02 1.128421997070312500e+03
7.083800048828125000e+02 1.128344360351562500e+03
7.104747314453125000e+02 1.128266235351562500e+03
7.125692138671875000e+02 1.128187988281250000e+03
7.146635131835937500e+02 1.128109863281250000e+03
7.167574462890625000e+02 1.128031616210937500e+03
7.188509521484375000e+02 1.127952758789062500e+03
7.209443969726562500e+02 1.127873413085937500e+03
7.230373535156250000e+02 1.127793945312500000e+03
7.251301879882812500e+02 1.127715087890625000e+03
7.272225952148437500e+02 1.127635131835937500e+03
7.293147583007812500e+02 1.127553833007812500e+03
7.314066772460937500e+02 1.127474365234375000e+03
7.334980468750000000e+02 1.127393066406250000e+03
7.355893554687500000e+02 1.127311889648437500e+03
7.376802978515625000e+02 1.127230590820312500e+03
7.397710571289062500e+02 1.127149291992187500e+03
7.418613281250000000e+02 1.127066772460937500e+03
7.439512329101562500e+02 1.126985473632812500e+03
7.460410156250000000e+02 1.126902343750000000e+03
7.481304931640625000e+02 1.126819213867187500e+03
7.502196655273437500e+02 1.126736694335937500e+03
7.523083496093750000e+02 1.126651733398437500e+03
7.543969116210937500e+02 1.126567993164062500e+03
7.564850463867187500e+02 1.126483642578125000e+03
7.585728149414062500e+02 1.126398681640625000e+03
7.606603393554687500e+02 1.126313720703125000e+03
7.627476806640625000e+02 1.126228149414062500e+03
7.648344726562500000e+02 1.126141845703125000e+03
7.669210815429687500e+02 1.126055053710937500e+03
7.690073242187500000e+02 1.125968261718750000e+03
7.710932617187500000e+02 1.125880859375000000e+03
7.731788940429687500e+02 1.125793334960937500e+03
7.752641601562500000e+02 1.125704711914062500e+03
7.773490600585937500e+02 1.125615966796875000e+03
7.794337768554687500e+02 1.125527343750000000e+03
7.815180053710937500e+02 1.125436767578125000e+03
7.836019287109375000e+02 1.125347534179687500e+03
7.856855468750000000e+02 1.125256958007812500e+03
7.877687988281250000e+02 1.125165283203125000e+03
7.898517456054687500e+02 1.125073486328125000e+03
7.919343872070312500e+02 1.124982299804687500e+03
7.940166015625000000e+02 1.124888671875000000e+03
7.960985107421875000e+02 1.124796386718750000e+03
7.981801147460937500e+02 1.124702148437500000e+03
8.002613525390625000e+02 1.124608520507812500e+03
8.023421630859375000e+02 1.124513061523437500e+03
8.044227905273437500e+02 1.124418212890625000e+03
8.065029296875000000e+02 1.124322143554687500e+03
8.085827026367187500e+02 1.124225463867187500e+03
8.106621093750000000e+02 1.124128784179687500e+03
8.127414550781250000e+02 1.124031494140625000e+03
8.148200073242187500e+02 1.123932983398437500e+03
8.168983764648437500e+02 1.123833740234375000e+03
8.189765625000000000e+02 1.123734619140625000e+03
8.210541381835937500e+02 1.123634277343750000e+03
8.231312866210937500e+02 1.123533813476562500e+03
8.252082519531250000e+02 1.123432861328125000e+03
8.272847900390625000e+02 1.123330688476562500e+03
8.293610229492187500e+02 1.123229003906250000e+03
8.314368286132812500e+02 1.123125000000000000e+03
8.335122680664062500e+02 1.123021484375000000e+03
8.355872802734375000e+02 1.122916870117187500e+03
8.376619873046875000e+02 1.122812133789062500e+03
8.397363281250000000e+02 1.122705566406250000e+03
8.418103027343750000e+02 1.122599609375000000e+03
8.438837890625000000e+02 1.122491943359375000e+03
8.459569091796875000e+02 1.122384155273437500e+03
8.480296630859375000e+02 1.122275146484375000e+03
8.501021728515625000e+02 1.122166137695312500e+03
8.521740722656250000e+02 1.122055908203125000e+03
8.542457275390625000e+02 1.121945068359375000e+03
8.563168945312500000e+02 1.121833618164062500e+03
8.583876953125000000e+02 1.121721557617187500e+03
8.604581298828125000e+02 1.121608886718750000e+03
8.625281372070312500e+02 1.121494995117187500e+03
8.645976562500000000e+02 1.121380493164062500e+03
8.666669311523437500e+02 1.121265991210937500e+03
8.687357788085937500e+02 1.121150268554687500e+03
8.708040771484375000e+02 1.121033325195312500e+03
8.728720703125000000e+02 1.120916259765625000e+03
8.749396972656250000e+02 1.120797485351562500e+03
8.770068359375000000e+02 1.120678710937500000e+03
8.790735473632812500e+02 1.120558593750000000e+03
8.811398925781250000e+02 1.120438598632812500e+03
8.832058105468750000e+02 1.120316772460937500e+03
8.852711791992187500e+02 1.120194824218750000e+03
8.873362426757812500e+02 1.120071777343750000e+03
8.894008789062500000e+02 1.119948120117187500e+03
8.914650878906250000e+02 1.119823120117187500e+03
8.935288696289062500e+02 1.119698242187500000e+03
8.955922241210937500e+02 1.119572021484375000e+03
8.976550292968750000e+02 1.119444091796875000e+03
8.997175292968750000e+02 1.119316650390625000e+03
9.017795410156250000e+02 1.119187500000000000e+03
9.038411865234375000e+02 1.119058227539062500e+03
9.059022827148437500e+02 1.118927856445312500e+03
9.079630126953125000e+02 1.118796752929687500e+03
9.100234375000000000e+02 1.118664550781250000e+03
9.120832519531250000e+02 1.118531005859375000e+03
9.141427001953125000e+02 1.118396850585937500e+03
9.162016601562500000e+02 1.118262817382812500e+03
9.182600708007812500e+02 1.118126831054687500e+03
9.203182373046875000e+02 1.117990356445312500e+03
9.223757324218750000e+02 1.117853759765625000e+03
9.244329833984375000e+02 1.117715332031250000e+03
9.264896850585937500e+02 1.117575805664062500e+03
9.285454101562500000e+02 1.117436157226562500e+03
9.306011962890625000e+02 1.117294799804687500e+03
9.326563720703125000e+02 1.117152709960937500e+03
9.347112426757812500e+02 1.117010742187500000e+03
9.367655029296875000e+02 1.116867431640625000e+03
9.388193359375000000e+02 1.116722412109375000e+03
9.408725585937500000e+02 1.116577270507812500e+03
9.429251708984375000e+02 1.116431640625000000e+03
9.449778442382812500e+02 1.116284179687500000e+03
9.470297851562500000e+02 1.116135986328125000e+03
9.490812377929687500e+02 1.115986694335937500e+03
9.511320800781250000e+02 1.115837402343750000e+03
9.531826171875000000e+02 1.115686157226562500e+03
9.552326660156250000e+02 1.115535034179687500e+03
9.572821655273437500e+02 1.115382690429687500e+03
9.593311767578125000e+02 1.115229736328125000e+03
9.613796386718750000e+02 1.115074951171875000e+03
9.634277343750000000e+02 1.114919555664062500e+03
9.654752197265625000e+02 1.114763549804687500e+03
9.675222778320312500e+02 1.114605712890625000e+03
9.695688476562500000e+02 1.114448486328125000e+03
9.716146240234375000e+02 1.114288208007812500e+03
9.736598510742187500e+02 1.114127319335937500e+03
9.757041015625000000e+02 1.113962036132812500e+03
9.777473144531250000e+02 1.113793212890625000e+03
9.797895507812500000e+02 1.113619384765625000e+03
9.818309326171875000e+02 1.113442993164062500e+03
9.838711547851562500e+02 1.113263061523437500e+03
9.859104003906250000e+02 1.113078735351562500e+03
9.879484863281250000e+02 1.112890747070312500e+03
9.899857177734375000e+02 1.112699584960937500e+03
9.920217895507812500e+02 1.112504150390625000e+03
9.940567626953125000e+02 1.112305175781250000e+03
9.960906982421875000e+02 1.112102294921875000e+03
9.981234130859375000e+02 1.111895263671875000e+03
1.000155151367187500e+03 1.111685791015625000e+03
1.002185791015625000e+03 1.111472534179687500e+03
1.004215209960937500e+03 1.111255615234375000e+03
1.006243530273437500e+03 1.111034423828125000e+03
1.008270812988281250e+03 1.110808959960937500e+03
1.010296813964843750e+03 1.110580932617187500e+03
1.012321655273437500e+03 1.110348754882812500e+03
1.014345275878906250e+03 1.110113403320312500e+03
1.016367675781250000e+03 1.109873291015625000e+03
1.018388854980468750e+03 1.109629394531250000e+03
1.020408813476562500e+03 1.109383056640625000e+03
1.022427490234375000e+03 1.109132446289062500e+03
1.024445068359375000e+03 1.108878173828125000e+03
1.026461181640625000e+03 1.108620239257812500e+03
1.028476196289062500e+03 1.108358642578125000e+03
1.030489746093750000e+03 1.108093261718750000e+03
1.032502197265625000e+03 1.107823730468750000e+03
1.034513183593750000e+03 1.107551757812500000e+03
1.036522827148437500e+03 1.107275512695312500e+03
1.038531250000000000e+03 1.106995605468750000e+03
1.040538330078125000e+03 1.106712036132812500e+03
1.042543945312500000e+03 1.106424804687500000e+03
1.044548217773437500e+03 1.106133911132812500e+03
1.046551025390625000e+03 1.105838745117187500e+03
1.048552612304687500e+03 1.105541137695312500e+03
1.050552734375000000e+03 1.105238647460937500e+03
1.052551391601562500e+03 1.104933837890625000e+03
1.054548706054687500e+03 1.104624633789062500e+03
1.056544433593750000e+03 1.104311279296875000e+03
1.058538696289062500e+03 1.103994140625000000e+03
1.060531738281250000e+03 1.103675415039062500e+03
1.062523071289062500e+03 1.103352294921875000e+03
1.064513061523437500e+03 1.103024902343750000e+03
1.066501464843750000e+03 1.102693969726562500e+03
1.068488281250000000e+03 1.102358764648437500e+03
1.070473632812500000e+03 1.102020507812500000e+03
1.072457519531250000e+03 1.101679199218750000e+03
1.074439697265625000e+03 1.101333740234375000e+03
1.076420410156250000e+03 1.100983886718750000e+03
1.078399291992187500e+03 1.100631835937500000e+03
1.080376708984375000e+03 1.100275390625000000e+03
1.082352783203125000e+03 1.099916625976562500e+03
1.084327026367187500e+03 1.099551757812500000e+03
1.086299804687500000e+03 1.099185058593750000e+03
1.088270874023437500e+03 1.098814208984375000e+03
1.090240234375000000e+03 1.098440429687500000e+03
1.092208129882812500e+03 1.098063476562500000e+03
1.094174194335937500e+03 1.097680541992187500e+03
1.096138671875000000e+03 1.097296508789062500e+03
1.098101440429687500e+03 1.096907592773437500e+03
1.100062500000000000e+03 1.096515625000000000e+03
1.102021728515625000e+03 1.096118896484375000e+03
1.103979370117187500e+03 1.095719726562500000e+03
1.105935302734375000e+03 1.095317626953125000e+03
1.107889404296875000e+03 1.094910766601562500e+03
1.109841796875000000e+03 1.094501342773437500e+03
1.111792480468750000e+03 1.094087280273437500e+03
1.113741210937500000e+03 1.093670166015625000e+03
1.115688110351562500e+03 1.093249511718750000e+03
1.117633422851562500e+03 1.092825195312500000e+03
1.119576904296875000e+03 1.092397949218750000e+03
1.121518432617187500e+03 1.091966430664062500e+03
1.123458129882812500e+03 1.091531982421875000e+03
1.125395996093750000e+03 1.091093383789062500e+03
1.127332031250000000e+03 1.090651733398437500e+03
1.129266113281250000e+03 1.090206542968750000e+03
1.131198364257812500e+03 1.089755981445312500e+03
1.133128784179687500e+03 1.089304321289062500e+03
1.135057250976562500e+03 1.088847778320312500e+03
1.136983764648437500e+03 1.088389526367187500e+03
1.138908325195312500e+03 1.087925903320312500e+03
1.140831054687500000e+03 1.087459838867187500e+03
1.142751708984375000e+03 1.086989135742187500e+03
1.144670410156250000e+03 1.086515380859375000e+03
1.146587280273437500e+03 1.086038696289062500e+03
1.148501953125000000e+03 1.085557861328125000e+03
1.150414672851562500e+03 1.085074096679687500e+03
1.152325561523437500e+03 1.084586791992187500e+03
1.154234252929687500e+03 1.084096435546875000e+03
1.156141113281250000e+03 1.083601440429687500e+03
1.158045654296875000e+03 1.083103393554687500e+03
1.159948242187500000e+03 1.082602539062500000e+03
1.161848876953125000e+03 1.082097412109375000e+03
1.163747314453125000e+03 1.081589477539062500e+03
1.165643676757812500e+03 1.081077270507812500e+03
1.167538085937500000e+03 1.080562255859375000e+03
1.169430175781250000e+03 1.080043579101562500e+03
1.171320190429687500e+03 1.079521484375000000e+03
1.173208129882812500e+03 1.078995117187500000e+03
1.175093994140625000e+03 1.078466552734375000e+03
1.176977539062500000e+03 1.077934448242187500e+03
1.178859008789062500e+03 1.077397583007812500e+03
1.180738281250000000e+03 1.076859008789062500e+03
1.182615356445312500e+03 1.076316284179687500e+03
1.184490234375000000e+03 1.075770141601562500e+03
1.186363037109375000e+03 1.075220947265625000e+03
1.188233398437500000e+03 1.074668334960937500e+03
1.190101684570312500e+03 1.074111694335937500e+03
1.191967651367187500e+03 1.073551391601562500e+03
1.193831420898437500e+03 1.072988281250000000e+03
1.195692871093750000e+03 1.072422241210937500e+03
1.197552124023437500e+03 1.071852050781250000e+03
1.199409057617187500e+03 1.071279052734375000e+03
1.201263061523437500e+03 1.070702514648437500e+03
1.203115356445312500e+03 1.070122436523437500e+03
1.204965332031250000e+03 1.069538330078125000e+03
1.206812866210937500e+03 1.068951904296875000e+03
1.208658203125000000e+03 1.068361450195312500e+03
1.210501098632812500e+03 1.067768066406250000e+03
1.212341674804687500e+03 1.067171752929687500e+03
1.214179931640625000e+03 1.066571411132812500e+03
1.216015747070312500e+03 1.065967529296875000e+03
1.217849121093750000e+03 1.065360839843750000e+03
1.219680175781250000e+03 1.064750122070312500e+03
1.221508666992187500e+03 1.064137084960937500e+03
1.223334960937500000e+03 1.063520019531250000e+03
1.225158569335937500e+03 1.062899414062500000e+03
1.226979980468750000e+03 1.062276611328125000e+03
1.228798706054687500e+03 1.061649658203125000e+03
1.230615234375000000e+03 1.061019897460937500e+03
1.232428955078125000e+03 1.060385498046875000e+03
1.234240356445312500e+03 1.059749511718750000e+03
1.236049194335937500e+03 1.059109375000000000e+03
1.237855590820312500e+03 1.058466430664062500e+03
1.239659545898437500e+03 1.057819946289062500e+03
1.241460815429687500e+03 1.057169555664062500e+03
1.243259521484375000e+03 1.056516235351562500e+03
1.245055786132812500e+03 1.055859497070312500e+03
1.246849365234375000e+03 1.055200561523437500e+03
1.248640502929687500e+03 1.054537475585937500e+03
1.250428955078125000e+03 1.053871704101562500e+03
1.252214843750000000e+03 1.053201171875000000e+03
1.253998168945312500e+03 1.052528564453125000e+03
1.255778808593750000e+03 1.051853027343750000e+03
1.257556884765625000e+03 1.051174072265625000e+03
1.259332275390625000e+03 1.050491699218750000e+03
1.261104980468750000e+03 1.049805908203125000e+03
1.262875122070312500e+03 1.049117309570312500e+03
1.264642578125000000e+03 1.048425903320312500e+03
1.266407348632812500e+03 1.047729980468750000e+03
1.268169311523437500e+03 1.047031738281250000e+03
1.269928833007812500e+03 1.046330078125000000e+03
1.271685302734375000e+03 1.045625732421875000e+03
1.273439453125000000e+03 1.044917236328125000e+03
1.275190551757812500e+03 1.044206665039062500e+03
1.276938964843750000e+03 1.043492065429687500e+03
1.278684814453125000e+03 1.042774047851562500e+03
1.280427734375000000e+03 1.042053833007812500e+03
1.282167968750000000e+03 1.041330200195312500e+03
1.283905273437500000e+03 1.040603881835937500e+03
1.285639892578125000e+03 1.039872924804687500e+03
1.287371704101562500e+03 1.039140380859375000e+03
1.289100708007812500e+03 1.038403198242187500e+03
1.290827026367187500e+03 1.037664550781250000e+03
1.292550292968750000e+03 1.036921264648437500e+03
1.294270874023437500e+03 1.036175292968750000e+03
1.295988525390625000e+03 1.035426391601562500e+03
1.297703369140625000e+03 1.034674316406250000e+03
1.299415405273437500e+03 1.033919921875000000e+03
1.301124389648437500e+03 1.033161621093750000e+03
1.302830566406250000e+03 1.032400024414062500e+03
1.304533813476562500e+03 1.031636230468750000e+03
1.306234130859375000e+03 1.030868408203125000e+03
1.307931640625000000e+03 1.030098510742187500e+03
1.309626098632812500e+03 1.029324096679687500e+03
1.311317749023437500e+03 1.028547485351562500e+03
1.313006469726562500e+03 1.027767578125000000e+03
1.314692138671875000e+03 1.026985473632812500e+03
1.316374877929687500e+03 1.026199462890625000e+03
1.318054565429687500e+03 1.025410766601562500e+03
1.319731445312500000e+03 1.024619262695312500e+03
1.321405273437500000e+03 1.023824401855468750e+03
1.323075927734375000e+03 1.023026306152343750e+03
1.324743652343750000e+03 1.022224792480468750e+03
1.326408447265625000e+03 1.021420654296875000e+03
1.328070068359375000e+03 1.020613708496093750e+03
1.329728637695312500e+03 1.019804077148437500e+03
1.331384277343750000e+03 1.018991149902343750e+03
1.333036743164062500e+03 1.018175537109375000e+03
1.334686279296875000e+03 1.017356567382812500e+03
1.336332641601562500e+03 1.016534912109375000e+03
1.337975830078125000e+03 1.015710510253906250e+03
1.339616088867187500e+03 1.014882263183593750e+03
1.341253173828125000e+03 1.014051879882812500e+03
1.342887084960937500e+03 1.013217651367187500e+03
1.344517944335937500e+03 1.012381286621093750e+03
1.346145507812500000e+03 1.011542236328125000e+03
1.347770141601562500e+03 1.010699279785156250e+03
1.349391601562500000e+03 1.009853027343750000e+03
1.351009765625000000e+03 1.009005371093750000e+03
1.352624755859375000e+03 1.008153747558593750e+03
1.354236572265625000e+03 1.007300109863281250e+03
1.355845336914062500e+03 1.006442504882812500e+03
1.357450805664062500e+03 1.005582336425781250e+03
1.359052978515625000e+03 1.004720031738281250e+03
1.360651977539062500e+03 1.003853881835937500e+03
1.362247802734375000e+03 1.002985046386718750e+03
1.363840454101562500e+03 1.002114135742187500e+03
1.365429687500000000e+03 1.001239990234375000e+03
1.367015869140625000e+03 1.000362609863281250e+03
1.368598632812500000e+03 9.994825439453125000e+02
1.370178222656250000e+03 9.985998535156250000e+02
1.371754272460937500e+03 9.977144775390625000e+02
1.373327392578125000e+03 9.968258666992187500e+02
1.374896972656250000e+03 9.959345703125000000e+02
1.376463256835937500e+03 9.950401000976562500e+02
1.378026367187500000e+03 9.941435546875000000e+02
1.379586059570312500e+03 9.932437744140625000e+02
1.381142456054687500e+03 9.923401489257812500e+02
1.382695312500000000e+03 9.914351196289062500e+02
1.384245117187500000e+03 9.905271606445312500e+02
1.385791381835937500e+03 9.896168212890625000e+02
1.387334350585937500e+03 9.887026977539062500e+02
1.388874023437500000e+03 9.877862548828125000e+02
1.390410156250000000e+03 9.868671875000000000e+02
1.391942871093750000e+03 9.859448852539062500e+02
1.393472290039062500e+03 9.850200195312500000e+02
1.394998168945312500e+03 9.840930786132812500e+02
1.396520629882812500e+03 9.831632690429687500e+02
1.398039794921875000e+03 9.822302246093750000e+02
1.399555419921875000e+03 9.812940063476562500e+02
1.401067626953125000e+03 9.803560791015625000e+02
1.402576538085937500e+03 9.794155273437500000e+02
1.404081787109375000e+03 9.784711914062500000e+02
1.405583618164062500e+03 9.775254516601562500e+02
1.407081909179687500e+03 9.765765380859375000e+02
1.408576782226562500e+03 9.756247558593750000e+02
1.410068115234375000e+03 9.746703491210937500e+02
1.411556030273437500e+03 9.737130737304687500e+02
1.413040283203125000e+03 9.727534790039062500e+02
1.414521240234375000e+03 9.717910766601562500e+02
1.415998535156250000e+03 9.708263549804687500e+02
1.417472290039062500e+03 9.698581542968750000e+02
1.418942382812500000e+03 9.688876953125000000e+02
1.420409057617187500e+03 9.679158325195312500e+02
1.421872070312500000e+03 9.669405517578125000e+02
1.423331665039062500e+03 9.659626464843750000e+02
1.424787597656250000e+03 9.649810180664062500e+02
1.426239990234375000e+03 9.639980468750000000e+02
1.427688476562500000e+03 9.630122070312500000e+02
1.429133666992187500e+03 9.620231933593750000e+02
1.430575195312500000e+03 9.610337524414062500e+02
1.432013061523437500e+03 9.600393676757812500e+02
1.433447387695312500e+03 9.590436401367187500e+02
1.434877929687500000e+03 9.580441284179687500e+02
1.436305053710937500e+03 9.570435791015625000e+02
1.437728393554687500e+03 9.560396118164062500e+02
1.439148193359375000e+03 9.550334472656250000e+02
1.440564208984375000e+03 9.540252685546875000e+02
1.441976684570312500e+03 9.530137329101562500e+02
1.443385131835937500e+03 9.519998779296875000e+02
1.444790161132812500e+03 9.509835815429687500e+02
1.446191528320312500e+03 9.499650268554687500e+02
1.447589111328125000e+03 9.489439086914062500e+02
1.448983032226562500e+03 9.479206542968750000e+02
1.450373046875000000e+03 9.468942260742187500e+02
1.451759643554687500e+03 9.458659057617187500e+02
1.453142333984375000e+03 9.448341064453125000e+02
1.454521240234375000e+03 9.438010864257812500e+02
1.455896484375000000e+03 9.427658081054687500e+02
1.457267822265625000e+03 9.417268676757812500e+02
1.458635620117187500e+03 9.406862792968750000e+02
1.459999633789062500e+03 9.396431884765625000e+02
1.461359619140625000e+03 9.385979003906250000e+02
1.462716186523437500e+03 9.375495605468750000e+02
1.464068603515625000e+03 9.364992675781250000e+02
1.465417358398437500e+03 9.354468383789062500e+02
1.466762207031250000e+03 9.343916015625000000e+02
1.468103515625000000e+03 9.333344726562500000e+02
1.469440795898437500e+03 9.322742309570312500e+02
1.470774291992187500e+03 9.312124633789062500e+02
1.472104003906250000e+03 9.301478271484375000e+02
1.473429809570312500e+03 9.290814208984375000e+02
1.474751831054687500e+03 9.280119018554687500e+02
1.476069824218750000e+03 9.269401855468750000e+02
1.477384033203125000e+03 9.258663330078125000e+02
1.478694458007812500e+03 9.247905883789062500e+02
1.480000854492187500e+03 9.237120361328125000e+02
1.481303466796875000e+03 9.226311035156250000e+02
1.482602294921875000e+03 9.215485839843750000e+02
1.483896972656250000e+03 9.204630126953125000e+02
1.485187988281250000e+03 9.193757934570312500e+02
1.486475097656250000e+03 9.182864990234375000e+02
1.487758056640625000e+03 9.171935424804687500e+02
1.489037231445312500e+03 9.160999755859375000e+02
1.490312377929687500e+03 9.150039062500000000e+02
1.491583618164062500e+03 9.139047851562500000e+02
1.492851074218750000e+03 9.128038330078125000e+02
1.494114379882812500e+03 9.117008056640625000e+02
1.495373901367187500e+03 9.105955810546875000e+02
1.496629272460937500e+03 9.094879150390625000e+02
1.497880615234375000e+03 9.083787231445312500e+02
1.499128173828125000e+03 9.072661743164062500e+02
1.500371704101562500e+03 9.061524047851562500e+02
1.501611206054687500e+03 9.050359497070312500e+02
1.502846801757812500e+03 9.039182128906250000e+02
1.504078247070312500e+03 9.027971801757812500e+02
1.505305786132812500e+03 9.016752319335937500e+02
1.506529296875000000e+03 9.005496826171875000e+02
1.507748779296875000e+03 8.994228515625000000e+02
1.508964233398437500e+03 8.982939453125000000e+02
1.510175537109375000e+03 8.971638183593750000e+02
1.511382934570312500e+03 8.960295410156250000e+02
1.512586181640625000e+03 8.948942871093750000e+02
1.513785522460937500e+03 8.937569580078125000e+02
1.514980712890625000e+03 8.926171875000000000e+02
1.516171875000000000e+03 8.914759521484375000e+02
1.517358886718750000e+03 8.903325805664062500e+02
1.518541870117187500e+03 8.891873779296875000e+02
1.519720947265625000e+03 8.880393066406250000e+02
1.520895751953125000e+03 8.868899536132812500e+02
1.522066406250000000e+03 8.857379150390625000e+02
1.523233032226562500e+03 8.845847167968750000e+02
1.524395507812500000e+03 8.834282226562500000e+02
1.525553955078125000e+03 8.822708129882812500e+02
1.526708129882812500e+03 8.811107177734375000e+02
1.527858398437500000e+03 8.799494628906250000e+02
1.529004272460937500e+03 8.787863769531250000e+02
1.530146118164062500e+03 8.776209716796875000e+02
1.531283813476562500e+03 8.764525756835937500e+02
1.532417358398437500e+03 8.752830200195312500e+02
1.533546752929687500e+03 8.741110839843750000e+02
1.534671997070312500e+03 8.729385375976562500e+02
1.535793212890625000e+03 8.717630615234375000e+02
1.536910034179687500e+03 8.705852661132812500e+02
1.538022827148437500e+03 8.694074096679687500e+02
1.539131347656250000e+03 8.682257080078125000e+02
1.540235595703125000e+03 8.670422973632812500e+02
1.541335815429687500e+03 8.658573608398437500e+02
1.542431762695312500e+03 8.646710205078125000e+02
1.543523559570312500e+03 8.634826049804687500e+02
1.544611083984375000e+03 8.622921142578125000e+02
1.545694580078125000e+03 8.611002197265625000e+02
1.546773559570312500e+03 8.599053955078125000e+02
1.547848388671875000e+03 8.587105712890625000e+02
1.548919189453125000e+03 8.575122070312500000e+02
1.549985473632812500e+03 8.563123779296875000e+02
1.551047607421875000e+03 8.551111450195312500e+02
1.552105590820312500e+03 8.539078369140625000e+02
1.553159179687500000e+03 8.527031250000000000e+02
1.554208740234375000e+03 8.514957275390625000e+02
1.555253662109375000e+03 8.502875366210937500e+02
1.556294677734375000e+03 8.490773315429687500e+02
1.557331298828125000e+03 8.478653564453125000e+02
1.558363525390625000e+03 8.466516113281250000e+02
1.559391601562500000e+03 8.454359130859375000e+02
1.560415283203125000e+03 8.442190551757812500e+02
1.561434814453125000e+03 8.429998779296875000e+02
1.562450073242187500e+03 8.417796020507812500e+02
1.563460937500000000e+03 8.405572509765625000e+02
1.564467407226562500e+03 8.393331909179687500e+02
1.565469726562500000e+03 8.381071166992187500e+02
1.566467529296875000e+03 8.368793945312500000e+02
1.567461181640625000e+03 8.356504516601562500e+02
1.568450439453125000e+03 8.344197998046875000e+02
1.569435546875000000e+03 8.331878051757812500e+02
1.570415893554687500e+03 8.319534912109375000e+02
1.571392333984375000e+03 8.307183227539062500e+02
1.572364257812500000e+03 8.294802856445312500e+02
1.573331787109375000e+03 8.282416992187500000e+02
1.574295043945312500e+03 8.270017089843750000e+02
1.575253906250000000e+03 8.257583007812500000e+02
1.576208374023437500e+03 8.245148925781250000e+02
1.577158569335937500e+03 8.232695312500000000e+02
1.578104248046875000e+03 8.220233764648437500e+02
1.579045654296875000e+03 8.207740478515625000e+02
1.579982666015625000e+03 8.195250244140625000e+02
1.580915405273437500e+03 8.182731933593750000e+02
1.581843505859375000e+03 8.170196533203125000e+02
1.582767333984375000e+03 8.157655639648437500e+02
1.583686767578125000e+03 8.145086669921875000e+02
1.584601806640625000e+03 8.132512207031250000e+02
1.585512451171875000e+03 8.119924316406250000e+02
1.586418945312500000e+03 8.107321777343750000e+02
1.587320556640625000e+03 8.094700317382812500e+02
1.588217895507812500e+03 8.082061767578125000e+02
1.589110961914062500e+03 8.069412231445312500e+02
1.589999511718750000e+03 8.056745605468750000e+02
1.590883666992187500e+03 8.044065551757812500e+02
1.591763183593750000e+03 8.031372070312500000e+02
1.592640869140625000e+03 8.018670043945312500e+02
1.593511718750000000e+03 8.005949096679687500e+02
1.594378173828125000e+03 7.993216552734375000e+02
1.595240234375000000e+03 7.980458984375000000e+02
1.596097900390625000e+03 7.967693481445312500e+02
1.596951049804687500e+03 7.954920043945312500e+02
1.597799682617187500e+03 7.942124023437500000e+02
1.598643920898437500e+03 7.929320068359375000e+02
1.599483642578125000e+03 7.916502685546875000e+02
1.600318969726562500e+03 7.903671875000000000e+02
1.601149658203125000e+03 7.890820922851562500e+02
1.601976074218750000e+03 7.877959594726562500e+02
1.602797973632812500e+03 7.865085449218750000e+02
1.603615234375000000e+03 7.852205200195312500e+02
1.604428222656250000e+03 7.839302978515625000e+02
1.605236572265625000e+03 7.826390380859375000e+02
1.606040405273437500e+03 7.813466796875000000e+02
1.606839843750000000e+03 7.800527343750000000e+02
1.607634765625000000e+03 7.787582397460937500e+02
1.608425292968750000e+03 7.774618530273437500e+02
1.609211059570312500e+03 7.761643676757812500e+02
1.609992553710937500e+03 7.748656005859375000e+02
1.610769409179687500e+03 7.735654296875000000e+02
1.611541748046875000e+03 7.722636108398437500e+02
1.612309570312500000e+03 7.709616088867187500e+02
1.613072998046875000e+03 7.696577148437500000e+02
1.613831787109375000e+03 7.683532714843750000e+02
1.614586059570312500e+03 7.670476074218750000e+02
1.615335937500000000e+03 7.657399902343750000e+02
1.616081054687500000e+03 7.644312744140625000e+02
1.616821777343750000e+03 7.631217651367187500e+02
1.617557983398437500e+03 7.618106689453125000e+02
1.618289550781250000e+03 7.604988403320312500e+02
1.619016723632812500e+03 7.591859130859375000e+02
1.619739257812500000e+03 7.578717041015625000e+02
1.620457275390625000e+03 7.565567626953125000e+02
1.621170654296875000e+03 7.552401123046875000e+02
1.621879394531250000e+03 7.539227294921875000e+02
1.622583740234375000e+03 7.526037597656250000e+02
1.623283569335937500e+03 7.512840576171875000e+02
1.623978759765625000e+03 7.499633178710937500e+02
1.624669311523437500e+03 7.486423339843750000e+02
1.625355346679687500e+03 7.473186645507812500e+02
1.626036987304687500e+03 7.459953613281250000e+02
1.626713867187500000e+03 7.446704711914062500e+02
1.627386230468750000e+03 7.433447875976562500e+02
1.628053955078125000e+03 7.420175170898437500e+02
1.628717285156250000e+03 7.406895751953125000e+02
1.629375854492187500e+03 7.393604736328125000e+02
1.630029785156250000e+03 7.380307617187500000e+02
1.630679321289062500e+03 7.366993408203125000e+02
1.631324218750000000e+03 7.353679809570312500e+02
1.631964599609375000e+03 7.340348510742187500e+02
1.632600097656250000e+03 7.327009277343750000e+02
1.633231201171875000e+03 7.313663330078125000e+02
1.633857666015625000e+03 7.300306396484375000e+02
1.634479614257812500e+03 7.286937255859375000e+02
1.635096923828125000e+03 7.273565673828125000e+02
1.635709594726562500e+03 7.260180664062500000e+02
1.636317749023437500e+03 7.246785888671875000e+02
1.636921264648437500e+03 7.233384399414062500e+02
1.637520141601562500e+03 7.219971923828125000e+02
1.638114379882812500e+03 7.206555175781250000e+02
1.638703979492187500e+03 7.193122558593750000e+02
1.639289062500000000e+03 7.179688720703125000e+02
1.639869506835937500e+03 7.166243896484375000e+02
1.640445312500000000e+03 7.152783203125000000e+02
1.641016357421875000e+03 7.139327392578125000e+02
1.641583007812500000e+03 7.125853271484375000e+02
1.642145019531250000e+03 7.112379150390625000e+02
1.642703613281250000e+03 7.098887939453125000e+02
1.643256347656250000e+03 7.085391845703125000e+02
1.643804565429687500e+03 7.071893310546875000e+02
1.644348144531250000e+03 7.058381958007812500e+02
1.644886962890625000e+03 7.044866943359375000e+02
1.645421142578125000e+03 7.031337890625000000e+02
1.645950805664062500e+03 7.017805175781250000e+02
1.646475952148437500e+03 7.004265136718750000e+02
1.646996215820312500e+03 6.990717163085937500e+02
1.647511962890625000e+03 6.977163085937500000e+02
1.648023071289062500e+03 6.963604736328125000e+02
1.648529663085937500e+03 6.950035400390625000e+02
1.649031494140625000e+03 6.936459350585937500e+02
1.649528564453125000e+03 6.922878417968750000e+02
1.650021240234375000e+03 6.909290771484375000e+02
1.650509033203125000e+03 6.895689697265625000e+02
1.650992431640625000e+03 6.882090454101562500e+02
1.651471069335937500e+03 6.868481445312500000e+02
1.651944946289062500e+03 6.854866943359375000e+02
1.652414306640625000e+03 6.841246948242187500e+02
1.652879150390625000e+03 6.827621459960937500e+02
1.653339233398437500e+03 6.813989257812500000e+02
1.653794555664062500e+03 6.800347290039062500e+02
1.654245239257812500e+03 6.786705932617187500e+02
1.654691528320312500e+03 6.773054199218750000e+02
1.655132934570312500e+03 6.759394531250000000e+02
1.655569824218750000e+03 6.745734252929687500e+02
1.656001953125000000e+03 6.732064208984375000e+02
1.656429443359375000e+03 6.718393554687500000e+02
1.656852416992187500e+03 6.704715576171875000e+02
1.657270629882812500e+03 6.691030273437500000e+02
1.657684204101562500e+03 6.677343750000000000e+02
1.658093017578125000e+03 6.663649291992187500e+02
1.658497314453125000e+03 6.649948730468750000e+02
1.658896972656250000e+03 6.636242675781250000e+02
1.659291870117187500e+03 6.622536621093750000e+02
1.659682250976562500e+03 6.608824462890625000e+02
1.660067871093750000e+03 6.595106201171875000e+02
1.660448852539062500e+03 6.581384277343750000e+02
1.660825317382812500e+03 6.567655029296875000e+02
1.661197021484375000e+03 6.553928833007812500e+02
1.661563964843750000e+03 6.540187988281250000e+02
1.661926513671875000e+03 6.526447753906250000e+02
1.662284179687500000e+03 6.512709960937500000e+02
1.662637207031250000e+03 6.498959350585937500e+02
1.662985595703125000e+03 6.485212402343750000e+02
1.663329467773437500e+03 6.471450195312500000e+02
1.663668457031250000e+03 6.457694091796875000e+02
1.664002929687500000e+03 6.443929443359375000e+02
1.664332763671875000e+03 6.430167846679687500e+02
1.664657958984375000e+03 6.416396484375000000e+02
1.664978271484375000e+03 6.402620849609375000e+02
1.665294189453125000e+03 6.388844604492187500e+02
1.665605346679687500e+03 6.375068359375000000e+02
1.665911987304687500e+03 6.361286010742187500e+02
1.666213745117187500e+03 6.347498779296875000e+02
1.666511108398437500e+03 6.333713378906250000e+02
1.666803710937500000e+03 6.319921875000000000e+02
1.667091308593750000e+03 6.306123657226562500e+02
1.667374755859375000e+03 6.292325439453125000e+02
1.667653320312500000e+03 6.278534545898437500e+02
1.667927368164062500e+03 6.264730224609375000e+02
1.668196533203125000e+03 6.250927124023437500e+02
1.668461303710937500e+03 6.237120361328125000e+02
1.668721191406250000e+03 6.223311767578125000e+02
1.668976562500000000e+03 6.209501342773437500e+02
1.669227294921875000e+03 6.195689697265625000e+02
1.669473388671875000e+03 6.181873779296875000e+02
1.669714599609375000e+03 6.168056640625000000e+02
1.669951416015625000e+03 6.154243164062500000e+02
1.670183471679687500e+03 6.140422973632812500e+02
1.670408447265625000e+03 6.126590576171875000e+02
1.670631103515625000e+03 6.112770996093750000e+02
1.670849243164062500e+03 6.098942871093750000e+02
1.671062744140625000e+03 6.085116577148437500e+02
1.671271606445312500e+03 6.071291503906250000e+02
1.671475708007812500e+03 6.057467651367187500e+02
1.671675048828125000e+03 6.043640136718750000e+02
1.671869995117187500e+03 6.029807128906250000e+02
1.672060180664062500e+03 6.015979003906250000e+02
1.672245849609375000e+03 6.002149658203125000e+02
1.672426879882812500e+03 5.988314819335937500e+02
1.672603027343750000e+03 5.974481201171875000e+02
1.672774780273437500e+03 5.960650024414062500e+02
1.672941772460937500e+03 5.946816406250000000e+02
1.673104125976562500e+03 5.932984619140625000e+02
1.673261840820312500e+03 5.919151000976562500e+02
1.673415039062500000e+03 5.905317382812500000e+02
1.673563598632812500e+03 5.891484985351562500e+02
1.673707397460937500e+03 5.877651977539062500e+02
1.673846801757812500e+03 5.863812255859375000e+02
1.673981323242187500e+03 5.849981079101562500e+02
1.674111328125000000e+03 5.836152954101562500e+02
1.674236694335937500e+03 5.822315673828125000e+02
1.674357421875000000e+03 5.808486328125000000e+02
1.674473632812500000e+03 5.794652099609375000e+02
1.674585083007812500e+03 5.780822143554687500e+02
1.674691894531250000e+03 5.766990966796875000e+02
1.674794189453125000e+03 5.753162841796875000e+02
1.674891967773437500e+03 5.739336547851562500e+02
1.674984863281250000e+03 5.725504760742187500e+02
1.675073486328125000e+03 5.711677856445312500e+02
1.675157226562500000e+03 5.697856445312500000e+02
1.675236450195312500e+03 5.684029541015625000e+02
1.675311157226562500e+03 5.670208740234375000e+02
1.675381225585937500e+03 5.656391601562500000e+02
1.675446533203125000e+03 5.642567138671875000e+02
1.675507324218750000e+03 5.628752441406250000e+02
1.675563476562500000e+03 5.614935302734375000e+02
1.675615234375000000e+03 5.601119995117187500e+02
1.675662109375000000e+03 5.587308349609375000e+02
1.675704589843750000e+03 5.573500976562500000e+02
1.675742431640625000e+03 5.559688110351562500e+02
1.675775634765625000e+03 5.545885009765625000e+02
1.675804321289062500e+03 5.532080078125000000e+02
1.675828369140625000e+03 5.518280029296875000e+02
1.675847778320312500e+03 5.504482421875000000e+02
1.675862670898437500e+03 5.490683593750000000e+02
1.675873046875000000e+03 5.476893310546875000e+02
1.675878784179687500e+03 5.463098754882812500e+02
1.675880004882812500e+03 5.449311523437500000e+02
1.675876586914062500e+03 5.435527343750000000e+02
1.675868652343750000e+03 5.421744384765625000e+02
1.675856201171875000e+03 5.407958984375000000e+02
1.675838989257812500e+03 5.394183349609375000e+02
1.675817382812500000e+03 5.380414428710937500e+02
1.675791259765625000e+03 5.366643066406250000e+02
1.675760375976562500e+03 5.352873535156250000e+02
1.675725463867187500e+03 5.339119873046875000e+02
1.675685668945312500e+03 5.325357666015625000e+02
1.675641357421875000e+03 5.311603393554687500e+02
1.675592285156250000e+03 5.297848510742187500e+02
1.675538818359375000e+03 5.284101562500000000e+02
1.675480712890625000e+03 5.270356445312500000e+02
1.675418090820312500e+03 5.256619262695312500e+02
1.675351196289062500e+03 5.242877807617187500e+02
1.675279418945312500e+03 5.229151611328125000e+02
1.675203369140625000e+03 5.215417480468750000e+02
1.675122558593750000e+03 5.201694946289062500e+02
1.675037353515625000e+03 5.187973022460937500e+02
1.674947753906250000e+03 5.174260864257812500e+02
1.674853393554687500e+03 5.160549316406250000e+02
1.674754638671875000e+03 5.146843261718750000e+02
1.674651367187500000e+03 5.133144531250000000e+02
1.674543579101562500e+03 5.119448852539062500e+02
1.674431152343750000e+03 5.105755615234375000e+02
1.674314453125000000e+03 5.092066650390625000e+02
1.674193115234375000e+03 5.078386840820312500e+02
1.674067382812500000e+03 5.064713134765625000e+02
1.673937011718750000e+03 5.051040039062500000e+02
1.673802246093750000e+03 5.037376098632812500e+02
1.673662963867187500e+03 5.023713989257812500e+02
1.673519287109375000e+03 5.010056762695312500e+02
1.673370971679687500e+03 4.996413574218750000e+02
1.673218139648437500e+03 4.982768554687500000e+02
1.673061035156250000e+03 4.969128417968750000e+02
1.672899291992187500e+03 4.955495605468750000e+02
1.672733154296875000e+03 4.941868286132812500e+02
1.672562500000000000e+03 4.928249511718750000e+02
1.672387451171875000e+03 4.914636840820312500e+02
1.672208007812500000e+03 4.901027221679687500e+02
1.672024047851562500e+03 4.887423706054687500e+02
1.671835571289062500e+03 4.873826904296875000e+02
1.671642822265625000e+03 4.860238037109375000e+02
1.671445434570312500e+03 4.846655273437500000e+02
1.671243652343750000e+03 4.833081665039062500e+02
1.671037597656250000e+03 4.819509887695312500e+02
1.670826904296875000e+03 4.805944824218750000e+02
1.670611816406250000e+03 4.792388916015625000e+02
1.670392456054687500e+03 4.778840942382812500e+02
1.670168457031250000e+03 4.765296020507812500e+02
1.669940185546875000e+03 4.751762695312500000e+02
1.669707519531250000e+03 4.738234252929687500e+02
1.669470336914062500e+03 4.724715576171875000e+02
1.669228759765625000e+03 4.711198730468750000e+02
1.668982910156250000e+03 4.697691040039062500e+02
1.668732543945312500e+03 4.684191284179687500e+02
1.668477783203125000e+03 4.670704345703125000e+02
1.668218627929687500e+03 4.657216186523437500e+02
1.667955078125000000e+03 4.643739624023437500e+02
1.667687133789062500e+03 4.630270996093750000e+02
1.667415039062500000e+03 4.616808471679687500e+02
1.667138305664062500e+03 4.603354492187500000e+02
1.666857177734375000e+03 4.589910888671875000e+02
1.666571777343750000e+03 4.576473388671875000e+02
1.666280761718750000e+03 4.563058471679687500e+02
1.665986572265625000e+03 4.549636840820312500e+02
1.665688110351562500e+03 4.536223754882812500e+02
1.665385131835937500e+03 4.522817382812500000e+02
1.665077880859375000e+03 4.509425659179687500e+02
1.664766479492187500e+03 4.496040649414062500e+02
1.664450439453125000e+03 4.482661132812500000e+02
1.664130249023437500e+03 4.469291992187500000e+02
1.663805664062500000e+03 4.455927124023437500e+02
1.663476684570312500e+03 4.442581176757812500e+02
1.663143554687500000e+03 4.429238891601562500e+02
1.662806030273437500e+03 4.415899658203125000e+02
1.662464233398437500e+03 4.402579345703125000e+02
1.662118041992187500e+03 4.389263916015625000e+02
1.661767333984375000e+03 4.375954589843750000e+02
1.661412719726562500e+03 4.362658081054687500e+02
1.661053588867187500e+03 4.349373168945312500e+02
1.660690185546875000e+03 4.336093139648437500e+02
1.660322631835937500e+03 4.322825317382812500e+02
1.659950683593750000e+03 4.309564208984375000e+02
1.659574584960937500e+03 4.296313476562500000e+02
1.659194091796875000e+03 4.283073730468750000e+02
1.658809326171875000e+03 4.269845581054687500e+02
1.658420288085937500e+03 4.256620483398437500e+02
1.658026977539062500e+03 4.243414916992187500e+02
1.657629394531250000e+03 4.230214843750000000e+02
1.657227661132812500e+03 4.217023315429687500e+02
1.656821655273437500e+03 4.203847045898437500e+02
1.656411376953125000e+03 4.190677490234375000e+02
1.655996826171875000e+03 4.177515869140625000e+02
1.655578125000000000e+03 4.164367065429687500e+02
1.655155273437500000e+03 4.151228637695312500e+02
1.654728149414062500e+03 4.138103027343750000e+02
1.654296630859375000e+03 4.124986572265625000e+02
1.653861083984375000e+03 4.111879272460937500e+02
1.653421142578125000e+03 4.098785400390625000e+02
1.652977294921875000e+03 4.085698242187500000e+02
1.652529052734375000e+03 4.072625732421875000e+02
1.652076538085937500e+03 4.059564819335937500e+02
1.651619873046875000e+03 4.046511840820312500e+02
1.651159179687500000e+03 4.033471679687500000e+02
1.650694335937500000e+03 4.020443725585937500e+02
1.650225219726562500e+03 4.007426757812500000e+02
1.649751953125000000e+03 3.994419555664062500e+02
1.649274414062500000e+03 3.981422729492187500e+02
1.648792846679687500e+03 3.968438110351562500e+02
1.648307128906250000e+03 3.955470581054687500e+02
1.647817138671875000e+03 3.942506103515625000e+02
1.647322998046875000e+03 3.929560546875000000e+02
1.646824951171875000e+03 3.916621704101562500e+02
1.646322753906250000e+03 3.903699951171875000e+02
1.645816040039062500e+03 3.890786132812500000e+02
1.645305664062500000e+03 3.877887573242187500e+02
1.644791015625000000e+03 3.864999389648437500e+02
1.644271972656250000e+03 3.852119140625000000e+02
1.643749145507812500e+03 3.839255981445312500e+02
1.643222167968750000e+03 3.826405639648437500e+02
1.642692993164062500e+03 3.813556518554687500e+02
1.642157836914062500e+03 3.800733642578125000e+02
1.641618652343750000e+03 3.787915649414062500e+02
1.641075561523437500e+03 3.775117797851562500e+02
1.640528320312500000e+03 3.762324829101562500e+02
1.639976928710937500e+03 3.749548950195312500e+02
1.639421508789062500e+03 3.736782836914062500e+02
1.638862182617187500e+03 3.724029541015625000e+02
1.638298583984375000e+03 3.711293334960937500e+02
1.637731079101562500e+03 3.698563232421875000e+02
1.637159423828125000e+03 3.685853881835937500e+02
1.636583984375000000e+03 3.673156738281250000e+02
1.636004150390625000e+03 3.660469970703125000e+02
1.635420654296875000e+03 3.647797241210937500e+02
1.634833007812500000e+03 3.635137329101562500e+02
1.634241455078125000e+03 3.622491455078125000e+02
1.633645751953125000e+03 3.609859008789062500e+02
1.633046142578125000e+03 3.597238769531250000e+02
1.632442626953125000e+03 3.584631958007812500e+02
1.631834960937500000e+03 3.572041015625000000e+02
1.631223388671875000e+03 3.559463500976562500e+02
1.630607788085937500e+03 3.546899414062500000e+02
1.629988281250000000e+03 3.534349365234375000e+02
1.629364746093750000e+03 3.521810913085937500e+02
1.628737304687500000e+03 3.509287109375000000e+02
1.628105957031250000e+03 3.496777954101562500e+02
1.627470825195312500e+03 3.484288330078125000e+02
1.626831542968750000e+03 3.471804199218750000e+02
1.626188476562500000e+03 3.459337158203125000e+02
1.625541259765625000e+03 3.446885986328125000e+02
1.624890258789062500e+03 3.434450073242187500e+02
1.624235351562500000e+03 3.422028808593750000e+02
1.623576538085937500e+03 3.409616699218750000e+02
1.622913940429687500e+03 3.397225952148437500e+02
1.622247314453125000e+03 3.384846801757812500e+02
1.621576660156250000e+03 3.372481689453125000e+02
1.620902465820312500e+03 3.360128784179687500e+02
1.620224243164062500e+03 3.347798461914062500e+02
1.619541992187500000e+03 3.335476074218750000e+02
1.618856079101562500e+03 3.323170776367187500e+02
1.618166381835937500e+03 3.310884399414062500e+02
1.617472900390625000e+03 3.298607177734375000e+02
1.616775268554687500e+03 3.286343994140625000e+02
1.616073852539062500e+03 3.274100952148437500e+02
1.615368896484375000e+03 3.261873168945312500e+02
1.614659912109375000e+03 3.249655761718750000e+02
1.613947021484375000e+03 3.237456665039062500e+02
1.613230346679687500e+03 3.225272216796875000e+02
1.612510009765625000e+03 3.213104248046875000e+02
1.611785888671875000e+03 3.200954589843750000e+02
1.611057861328125000e+03 3.188820190429687500e+02
1.610326049804687500e+03 3.176696166992187500e+02
1.609590454101562500e+03 3.164588012695312500e+02
1.608851196289062500e+03 3.152502441406250000e+02
1.608108032226562500e+03 3.140426025390625000e+02
1.607361328125000000e+03 3.128369750976562500e+02
1.606610839843750000e+03 3.116331787109375000e+02
1.605856323242187500e+03 3.104299926757812500e+02
1.605098388671875000e+03 3.092291259765625000e+02
1.604336547851562500e+03 3.080297851562500000e+02
1.603571044921875000e+03 3.068319091796875000e+02
1.602802490234375000e+03 3.056348876953125000e+02
1.602029541015625000e+03 3.044407348632812500e+02
1.601252929687500000e+03 3.032474365234375000e+02
1.600472656250000000e+03 3.020560302734375000e+02
1.599688720703125000e+03 3.008666992187500000e+02
1.598901123046875000e+03 2.996786499023437500e+02
1.598109619140625000e+03 2.984927368164062500e+02
1.597314697265625000e+03 2.973079223632812500e+02
1.596516113281250000e+03 2.961250610351562500e+02
1.595713745117187500e+03 2.949437255859375000e+02
1.594907714843750000e+03 2.937640380859375000e+02
1.594098144531250000e+03 2.925859375000000000e+02
1.593284912109375000e+03 2.914099121093750000e+02
1.592468139648437500e+03 2.902355957031250000e+02
1.591647583007812500e+03 2.890625610351562500e+02
1.590823486328125000e+03 2.878912353515625000e+02
1.589995849609375000e+03 2.867219848632812500e+02
1.589164550781250000e+03 2.855544433593750000e+02
1.588329467773437500e+03 2.843884277343750000e+02
1.587491210937500000e+03 2.832243652343750000e+02
1.586649169921875000e+03 2.820616455078125000e+02
1.585803466796875000e+03 2.809013061523437500e+02
1.584954345703125000e+03 2.797417602539062500e+02
1.584101562500000000e+03 2.785849609375000000e+02
1.583245239257812500e+03 2.774291992187500000e+02
1.582385498046875000e+03 2.762751464843750000e+02
1.581521972656250000e+03 2.751239013671875000e+02
1.580655151367187500e+03 2.739734497070312500e+02
1.579784667968750000e+03 2.728251953125000000e+02
1.578910888671875000e+03 2.716784057617187500e+02
1.578033325195312500e+03 2.705335083007812500e+02
1.577152343750000000e+03 2.693909301757812500e+02
1.576267944335937500e+03 2.682498168945312500e+02


==> data/configurations_max_errors.csv <==
bincenter,count
0.0890950133921425,5640
0.24956865146870044,2462
0.41004228954525834,1051
0.5705159276218162,549
0.7309895656983741,323
0.8914632037749322,209
1.05193684185149,130
1.212410479928048,77
1.3728841180046059,54
1.5333577560811638,33
1.6938313941577217,28
1.8543050322342798,17
2.0147786703108377,20
2.175252308387396,8
2.3357259464639535,9
2.496199584540512,7
2.6566732226170693,4
2.8171468606936276,2
2.977620498770185,3
3.1380941368467434,2
3.298567774923301,2
3.6195150510764167,2
3.940462327229533,2
4.100935965306091,1
4.903304155688881,1
5.705672346071671,1
6.50804053645446,1
6.828987812607576,2
7.149935088760691,1
7.310408726837249,1
10.198934212215292,1
15.655037906818261,1
15.975985182971376,1


==> data/configurationsmaxerrors.txt <==
1.19e-01
1.46e-01
1.36e-01
1.16e-01
1.50e-01
7.75e-02
7.75e-02
9.41e-02
8.60e-02
7.27e-02
7.54e-02
9.89e-02
1.07e-01
1.21e-01
1.29e-01
5.39e-02
9.51e-02
1.10e-01
1.01e-01
4.69e-02
5.19e-02
8.52e-02
9.51e-02
8.61e-02
3.19e-02
3.56e-02
7.00e-02
1.34e-01
7.11e-02
8.77e-02
3.79e-02
5.20e-02
5.84e-02
8.10e-02
6.44e-02
6.18e-02
3.94e-02
7.77e-02
4.06e-02
8.19e-02
7.15e-02
1.10e-01
1.67e-01
3.38e-02
7.67e-02
1.25e-01
4.40e-02
7.46e-02
3.48e-02
6.33e-02
7.98e-02
1.24e-01
5.39e-02
3.63e-02
4.61e-02
7.37e-02
7.82e-02
2.99e-01
2.39e-01
2.20e-01
6.70e-02
9.26e-02
2.21e-01
1.22e-01
2.63e-02
9.31e-02
5.05e-01
3.20e-01
1.46e-01
5.61e-02
1.65e-01
1.17e-01
2.00e-01
1.08e-01
3.37e-01
6.23e-01
6.19e-01
9.84e-02
2.02e-01
1.94e-01
1.28e-01
6.73e-01
1.20e-01
5.04e-02
2.22e-01
1.64e-01
9.62e-01
5.40e-01
2.61e-01
1.15e-01
2.72e-01
9.29e-02
1.82e-01
3.69e-01
8.74e-02
9.79e-02
3.33e-01
6.90e-01
6.31e-01
2.85e+00
1.71e-01
7.30e-02
1.17e-01
1.85e-01
3.68e-02
1.22e-01
1.25e-01
6.20e-02
9.70e-02
9.80e-02
6.28e-02
2.07e-02
9.83e-02
7.32e-02
1.71e-01
8.90e-02
9.75e-02
7.99e-02
4.16e-02
2.12e-01
1.08e-01
1.06e-01
7.40e-02
2.89e-02
1.27e-01
9.19e-02
1.75e-01
1.52e-01
1.08e-01
6.45e-02
8.60e-02
1.42e-01
1.81e-01
8.50e-02
5.60e-02
6.23e-02
2.02e-01
1.02e-01
1.44e-01
1.50e-01
6.72e-02
8.59e-02
7.98e-02
1.15e-01
1.14e-01
1.06e-01
1.46e-01
5.31e-02
7.09e-02
4.02e-02
9.23e-02
2.16e-01
5.79e-02
9.94e-02
5.60e-02
3.29e-02
7.85e-02
8.89e-02
1.02e-01
8.93e-02
6.06e-02
1.56e-01
8.67e-02
4.32e-02
1.73e-02
2.75e-02
6.41e-02
7.15e-02
1.63e-01
7.99e-02
4.58e-02
8.98e-02
9.16e-02
2.61e-01
1.53e-01
1.48e-01
1.44e-01
5.33e-02
9.70e-02
1.35e-01
8.21e-02
6.43e-02
5.06e-02
1.11e-01
1.01e-01
7.59e-02
3.23e-02
1.06e-01
1.19e-01
2.98e-02
8.26e-02
6.81e-02
5.44e-02
3.39e-02
1.14e-01
9.77e-02
1.14e-01
2.41e-01
2.17e-01
2.83e-01
4.32e-01
3.17e-01
1.61e-01
1.18e-01
2.42e-01
2.33e-01
3.07e-01
1.43e-01
1.73e-01
9.25e-02
1.49e-01
1.79e-01
3.55e-01
2.48e-01
1.03e-01
3.07e-02
1.61e-01
4.09e-01
2.56e-01
1.83e-01
1.83e-01
4.93e-02
8.78e-02
1.20e-01
1.81e-01
1.44e-01
7.03e-02
6.09e-02
5.94e-02
1.78e-01
9.86e-02
2.48e-01
9.30e-02
2.87e-02
1.07e-01
1.36e-01
1.52e-01
2.36e-01
4.11e-02
7.72e-02
8.69e-02
1.06e-01
2.36e-01
7.79e-02
9.41e-02
1.48e-01
2.24e-01
3.67e-01
3.91e-01
1.71e-01
2.86e-01
1.17e-01
5.83e-02
1.90e-01
3.72e-01
3.25e-01
2.72e-01
7.65e-02
1.19e-01
3.34e-01
2.11e-01
3.13e-01
1.89e-01
9.00e-02
1.49e-01
6.93e-01
5.58e-01
1.92e-01
1.77e-01
6.03e-02
4.99e-02
5.16e-02
3.83e-02
1.03e-01
8.37e-02
5.20e-02
1.55e-01
1.60e-01
7.37e-02
2.29e-02
7.89e-02
2.30e-02
2.51e-02
3.23e-02
1.89e-01
1.45e-01
8.46e-02
2.46e-02
8.21e-02
1.26e-01
5.97e-02
8.17e-02
6.95e-02
6.22e-02
7.77e-02
1.11e-01
1.16e-01
1.38e-01
1.02e-01
1.75e-01
1.09e-01
7.54e-02
9.78e-02
9.54e-02
9.54e-02
5.98e-02
9.78e-02
9.50e-02
8.69e-02
1.19e-01
1.01e-01
9.98e-02
6.12e-02
7.45e-02
6.94e-02
7.91e-02
4.64e-02
4.51e-02
6.34e-02
4.96e-02
9.23e-02
8.34e-02
5.78e-02
4.79e-02
3.26e-02
3.15e-02
1.41e-02
3.50e-02
9.62e-02
5.00e-02
4.86e-02
2.92e-02
2.86e-02
4.64e-02
6.39e-02
7.79e-02
5.16e-02
1.74e-02
1.10e-01
4.94e-02
1.19e-01
4.57e-02
2.83e-02
9.84e-02
1.22e-01
5.64e-02
6.42e-02
1.65e-01
2.52e-02
1.12e-01
4.91e-02
6.23e-02
3.38e-01
8.45e-02
5.79e-02
5.99e-02
8.37e-02
2.60e-01
1.35e-01
8.41e-02
4.94e-02
5.42e-02
2.79e-01
8.55e-02
1.54e-01
6.25e-02
5.32e-02
4.11e-02
4.31e-01
9.15e-02
1.23e-01
4.71e-01
6.84e-02
3.69e-01
5.02e-01
1.06e-01
8.73e-01
2.92e-01
3.72e-01
2.18e-01
8.81e-02
8.08e-01
4.92e-01
3.51e-01
8.05e-02
2.51e-01
5.19e-01
1.09e-01
4.04e-01
3.85e-01
2.14e-01
4.91e-01
1.79e+00
2.11e+00
2.84e+00
5.50e-02
6.85e-02
8.09e-02
9.48e-02
1.27e-01
9.92e-02
4.75e-02
7.23e-02
1.03e-01
7.93e-02
8.25e-02
6.01e-02
4.84e-02
1.24e-01
1.37e-01
6.95e-02
6.39e-02
5.63e-02
6.22e-02
1.53e-01
1.86e-01
8.47e-02
7.16e-02
8.34e-02
7.67e-02
9.53e-02
1.40e-01
1.48e-01
1.01e-01
3.89e-02
6.46e-02
1.37e-01
6.11e-02
6.92e-02
7.96e-02
3.96e-02
1.13e-01
1.31e-01
1.41e-01
8.41e-02
5.90e-02
4.65e-02
1.14e-01
1.46e-01
1.41e-01
1.09e-01
8.25e-02
4.46e-02
2.61e-02
4.81e-02
6.30e-02
6.09e-02
6.57e-02
6.92e-02
8.03e-02
2.55e-02
1.10e-01
5.05e-02
5.15e-02
1.64e-02
1.39e-02
4.77e-02
6.40e-02
8.15e-02
6.96e-02
4.35e-02
4.19e-02
6.73e-02
6.45e-02
6.04e-02
7.52e-02
4.33e-02
8.03e-02
1.15e-01
5.83e-02
8.02e-02
5.92e-02
5.34e-02
6.08e-02
8.44e-02
6.29e-02
1.18e-01
3.89e-02
4.78e-02
5.92e-02
4.17e-02
1.48e-01
1.06e-01
2.58e-02
3.98e-02
5.14e-02
4.05e-02
3.90e-02
9.12e-02
9.30e-02
4.57e-02
1.74e-01
5.49e-02
4.17e-01
4.17e-01
8.23e-02
1.03e-01
3.33e-01
1.27e-01
9.86e-02
1.87e-01
1.39e-01
2.35e-01
3.01e-01
1.95e-01
1.23e-01
8.26e-02
2.34e-01
3.05e-01
2.26e-01
1.73e-01
1.02e-01
1.36e-01
3.35e-01
3.17e-01
2.72e-01
1.91e-01
1.66e-01
3.97e-02
1.17e-01
1.69e-01
2.02e-01
8.85e-02
7.47e-02
6.61e-02
6.49e-02
1.93e-01
1.54e-01
7.95e-02
8.29e-02
1.62e-01
9.98e-02
1.14e-01
8.23e-02
9.12e-02
5.53e-02
6.17e-02
1.25e-01
2.02e-01
9.40e-02
9.80e-02
7.16e-02
1.46e-01
1.58e-01
1.58e-01
1.23e-01
2.76e-01
9.10e-02
9.33e-02
2.24e-01
1.45e-01
2.85e-01
1.67e-01
2.12e-01
7.00e-02
8.11e-02
5.86e-01
2.79e-01
1.93e-01
1.20e-01
5.94e-02
5.36e-01
3.64e-01
3.80e-01
9.79e-02
1.64e-01
8.11e-02
9.85e-02
4.50e-02
1.48e-01
1.16e-01
5.35e-02
4.40e-02
1.05e-01
3.10e-02
4.46e-02
9.98e-02
4.51e-02
1.23e-01
6.31e-02
1.21e-01
1.04e-01
1.87e-01
8.58e-02
3.70e-02
6.10e-02
2.79e-02
1.48e-01
6.38e-02
9.75e-02
6.66e-02
8.05e-02
1.02e-01
1.01e-01
1.20e-01
1.42e-01
1.39e-01
1.65e-01
1.09e-01
1.04e-01
1.53e-01
8.15e-02
1.05e-01
1.24e-01
1.05e-01
1.12e-01
7.31e-02
1.30e-01
7.67e-02
8.20e-02
6.45e-02
6.27e-02
9.95e-02
8.22e-02
1.03e-01
7.36e-02
6.85e-02
1.03e-01
3.50e-02
9.29e-02
1.12e-01
4.97e-02
4.69e-02
4.62e-02
2.42e-02
1.05e-01
5.91e-02
5.60e-02
3.95e-02
4.24e-02
2.65e-01
4.72e-02
6.05e-02
6.28e-02
4.97e-02
3.58e-02
3.86e-02
1.22e-01
5.00e-02
4.47e-02
6.38e-02
1.13e-01
2.11e-01
1.21e-01
2.12e-01
2.14e-01
2.91e-01
1.98e-01
1.42e-01
3.12e-01
1.98e-01
2.37e-01
5.74e-02
1.91e-01
4.79e-02
1.00e-01
2.44e-01
7.90e-02
1.79e-01
2.78e-01
5.30e-02
1.43e-01
7.88e-02
2.78e-01
3.70e-01
4.94e-01
6.73e-01
3.82e-01
5.06e-01
5.51e-01
3.48e-01
5.76e-01
1.38e-01
8.18e-01
5.94e-01
3.49e-01
1.17e-01
1.37e-01
4.14e-01
5.04e-01
4.56e-01
3.70e-01
8.08e-01
1.31e-01
1.01e-01
7.34e-02
1.05e-01
1.28e-01
8.22e-01
1.67e-01
2.06e-01
8.60e-01
8.17e-01
7.71e-01
1.30e+00
5.06e-01
2.14e-01
6.38e-01
1.13e-01
3.75e-01
1.07e-01
1.82e-01
8.62e-01
7.01e-01
1.34e-01
1.18e-01
1.73e-01
1.26e+00
1.19e+00
1.30e-01
1.41e-01
2.02e-01
1.08e-01
8.22e-02
1.19e-01
1.42e-01
1.02e-01
1.37e-01
4.81e-02
1.18e-01
1.47e-01
1.82e-01
8.55e-02
7.81e-02
1.09e-01
2.23e-01
8.45e-02
1.10e-01
1.36e-01
1.11e-01
2.16e-01
1.48e-01
1.46e-01
1.42e-01
1.92e-01
1.88e-01
9.63e-02
1.02e-01
1.77e-01
2.08e-01
7.15e-02
5.12e-02
6.80e-02
5.49e-02
8.16e-02
7.24e-02
8.28e-02
9.83e-02
9.08e-02
1.34e-01
1.17e-01
5.05e-02
4.62e-02
1.48e-01
1.01e-01
1.28e-01
1.37e-01
4.69e-02
9.89e-02
1.26e-01
5.10e-02
4.66e-02
4.43e-02
7.86e-02
5.40e-02
4.98e-02
5.08e-02
4.79e-02
1.32e-01
7.90e-02
1.14e-01
6.72e-02
3.07e-02
7.13e-02
1.58e-01
8.10e-02
7.95e-02
7.23e-02
8.11e-02
7.41e-02
7.64e-02
1.13e-01
2.77e-02
7.48e-02
2.50e-02
6.05e-02
7.12e-02
1.02e-01
1.40e-01
5.78e-02
6.52e-02
9.49e-02
6.53e-02
9.51e-02
1.07e-01
5.45e-02
6.13e-02
8.14e-02
1.30e-01
1.11e-01
5.54e-02
7.71e-02
7.38e-02
4.74e-02
6.74e-02
6.04e-02
1.26e-01
5.88e-02
1.37e-01
1.79e-01
1.76e-01
1.79e-01
9.37e-02
1.90e-01
2.85e-01
3.10e-01
2.64e-01
2.57e-01
1.77e-01
2.31e-01
2.57e-01
1.13e-01
1.43e-01
3.38e-01
3.05e-01
2.48e-01
2.15e-01
1.07e-01
3.56e-01
3.20e-01
3.47e-01
2.50e-01
3.28e-01
2.01e-01
2.63e-01
1.47e-01
1.34e-01
2.09e-01
1.73e-01
1.51e-01
2.03e-01
2.58e-01
2.28e-01
3.26e-01
2.81e-01
2.50e-01
3.00e-01
3.06e-01
4.12e-01
3.35e-01
4.16e-01
3.49e-01
3.49e-01
6.68e-02
7.05e-02
1.52e-01
1.43e-01
6.47e-02
1.25e-01
1.59e-01
2.33e-01
2.20e-01
1.21e-01
8.78e-02
7.79e-02
1.32e-01
1.78e-01
1.03e-01
1.67e-01
1.42e-01
1.58e-01
1.38e-01
1.33e-01
1.70e-01
1.59e-01
1.91e-01
1.10e-01
1.08e-01
2.76e-01
9.06e-02
1.15e-01
3.21e-01
2.36e-01
3.90e-01
7.00e-02
1.55e-01
3.69e-01
3.06e-01
2.76e-01
2.63e-01
1.36e-01
1.60e-01
5.15e-01
2.68e-01
1.03e-01
2.79e-01
2.61e-01
3.67e-01
2.59e-01
3.23e-01
2.74e-01
7.02e-02
2.31e-02
7.80e-02
8.23e-02
8.14e-02
8.74e-02
5.62e-02
4.16e-02
6.05e-02
1.07e-01
5.05e-02
5.90e-02
6.67e-02
3.55e-02
3.27e-02
1.24e-01
5.85e-02
1.05e-01
2.97e-02
7.59e-02
1.29e-01
3.92e-02
1.46e-01
5.37e-02
1.38e-01
1.97e-01
2.92e-01
3.69e-01
6.90e-02
4.88e-02
1.35e-01
4.74e-01
1.40e-01
1.11e-01
1.08e-01
1.42e-01
1.32e-01
1.06e-01
3.88e-01
2.93e-01
2.92e-01
9.58e-02
1.01e-01
3.18e-01
2.10e-01
2.14e-01
5.63e-01
2.88e-01
4.56e-01
3.72e-01
3.06e-01
2.98e-01
5.49e-01
3.04e-01
1.93e-01
1.73e-01
1.58e-01
2.51e-01
3.56e-01
2.38e-01
3.33e-01
3.46e-01
4.04e-01
2.81e-01
1.12e-01
1.10e-01
1.07e-01
7.80e-02
1.25e-01
1.22e-01
1.11e-01
7.73e-02
9.15e-02
6.41e-02
9.73e-02
1.21e-01
1.48e-01
6.84e-02
8.59e-02
1.07e-01
1.24e-01
1.46e-01
1.05e-01
8.51e-02
1.11e-01
1.25e-01
9.28e-02
1.05e-01
7.36e-02
4.32e-02
1.07e-01
7.28e-02
4.71e-02
5.49e-02
5.48e-02
1.72e-01
9.00e-02
4.78e-02
1.18e-01
1.03e-01
6.74e-02
8.66e-02
9.26e-02
1.96e-01
4.53e-02
1.43e-01
5.41e-02
9.85e-02
6.75e-02
4.35e-02
3.20e-02
7.20e-02
5.26e-02
7.05e-02
1.85e-01
1.65e-01
3.16e-01
2.13e-01
6.93e-02
9.50e-02
1.88e-01
2.40e-01
4.94e-01
8.77e-02
1.88e-01
3.44e-01
1.85e-01
2.11e-01
3.27e-01
9.51e-02
9.88e-02
3.47e-01
6.14e-02
6.55e-01
5.15e-01
2.53e-01
2.16e-01
6.13e-02
1.11e-01
6.28e-01
2.53e-01
3.05e-01
6.38e-01
3.67e-01
1.55e-01
4.34e-01
7.68e-01
3.61e-01
1.68e-01
1.57e-01
5.40e-02
1.10e+00
3.89e-01
5.12e-01
2.00e-01
9.88e-01
3.84e-01
4.43e-01
1.67e-01
1.56e-01
2.21e-01
6.90e-01
4.78e-01
1.75e-01
8.82e-02
8.17e-01
4.62e-01
1.59e-01
1.67e-01
6.54e-01
1.30e+00
1.26e+00
1.64e-01
2.84e-01
1.24e+00
1.36e+00
1.81e-01
1.58e-01
3.12e-01
1.22e+00
7.99e-01
8.65e-01
2.36e-01
4.93e-01
8.31e-02
1.19e-01
1.60e-01
1.54e-01
1.42e-01
5.06e-02
7.52e-02
8.09e-02
2.32e-01
1.44e-01
1.57e-01
1.41e-01
9.07e-02
1.18e-01
1.05e-01
1.42e-01
2.35e-01
2.70e-01
1.64e-01
1.39e-01
2.20e-01
1.82e-01
1.99e-01
3.17e-01
4.47e-02
4.89e-02
9.47e-02
5.14e-02
9.26e-02
3.93e-02
1.67e-01
5.18e-02
1.14e-01
6.18e-02
1.17e-01
1.21e-01
2.21e-01
1.27e-01
1.32e-01
8.51e-02
7.65e-02
1.07e-01
7.10e-02
1.76e-01
1.96e-01
1.01e-01
9.39e-01
3.42e-02
6.48e-02
9.95e-02
9.00e-02
1.42e-01
1.17e-01
7.02e-02
6.96e-02
9.62e-02
7.87e-02
6.66e-02
1.90e-01
1.05e-01
5.07e-02
1.66e-01
1.13e-01
1.15e-01
6.37e-02
1.66e-01
7.09e-02
1.21e-01
1.17e-01
5.71e-02
5.40e-02
8.65e-02
4.87e-02
1.21e-01
6.63e-02
3.56e-01
3.17e-02
3.49e-02
3.91e-02
8.72e-02
6.08e-02
1.03e-01
1.07e-01
7.51e-02
4.66e-02
1.30e-01
9.27e-02
9.28e-02
1.52e-01
1.47e-01
1.59e-01
1.01e-01
3.86e-02
3.86e-02
2.67e-01
2.21e-01
2.45e-01
7.86e-02
7.48e-01
2.10e-01
1.50e-01
3.55e-02
5.27e-02
1.10e-01
1.49e-01
6.03e-02
1.73e-01
4.55e-01
3.86e-01
2.03e-01
4.45e-02
3.37e-01
3.95e-01
2.95e-01
2.46e-01
5.04e-02
2.19e-01
5.34e-01
3.05e-01
2.59e-01
1.72e-01
2.26e-01
9.89e-02
1.54e-01
1.38e-01
1.97e-01
2.61e-01
1.40e-01
3.47e-01
2.57e-01
2.70e-01
3.10e-01
2.13e-01
2.76e-01
3.04e-01
3.71e-01
4.21e-01
3.58e-01
3.93e-01
4.63e-01
5.22e-01
5.07e-01
1.23e-01
5.88e-02
1.07e-01
2.47e-01
1.21e-01
3.76e-01
1.73e-01
2.02e-01
2.91e-01
1.58e-01
2.36e-01
9.37e-02
6.54e-01
4.79e-01
1.61e-01
2.92e-01
2.42e-01
6.72e-01
6.48e-01
1.67e-01
3.18e-01
3.91e-01
4.58e-01
2.69e-01
6.98e-02
5.04e-02
2.42e-01
2.25e-01
3.31e-01
1.45e-01
5.54e-01
9.78e-02
1.49e-01
1.40e-01
1.30e-01
4.00e-01
3.13e-01
9.28e-01
1.52e-01
3.88e-01
7.30e-02
1.90e-01
1.30e-01
3.89e-01
6.82e-01
6.04e-01
2.56e-01
3.30e-01
6.20e-02
2.21e-02
8.50e-02
8.59e-02
6.22e-02
2.58e-02
8.88e-02
5.92e-02
1.31e-01
6.29e-02
1.15e-01
3.51e-02
1.32e-01
5.09e-02
5.98e-02
1.78e-01
9.01e-02
1.39e-01
1.68e-01
4.73e-02
8.01e-02
2.11e-01
1.02e-01
8.64e-02
2.54e-01
4.97e-01
2.91e-01
3.44e-01
1.37e-01
1.54e-01
2.57e-01
1.06e-01
2.23e-01
1.76e-01
1.58e-01
5.18e-01
1.55e-01
4.47e-01
2.39e-01
3.99e-01
3.11e-01
2.57e-01
5.68e-01
6.25e-01
7.14e-01
6.62e-01
2.59e-01
1.06e-01
1.84e-01
1.83e-01
1.31e-01
1.93e-01
4.47e-01
2.86e-01
3.76e-01
1.73e-01
3.88e-01
4.48e-01
4.80e-01
5.23e-01
6.60e-01
5.36e-01
1.95e-01
5.22e-01
6.74e-01
4.62e-01
8.10e-02
2.21e-01
3.80e-01
7.04e-01
7.42e-01
3.45e-01
2.27e-01
4.49e-01
3.45e-01
1.81e-01
2.84e-01
5.15e-01
1.99e-01
2.09e-01
3.66e-01
2.40e-01
2.01e-01
1.35e-01
1.67e-01
2.97e-01
1.65e-01
1.55e-01
1.71e-01
4.33e-01
2.95e-01
2.70e-01
3.96e-01
1.39e-01
1.51e-01
3.87e-01
2.16e-01
2.05e-01
3.97e-01
9.41e-02
1.24e-01
1.16e-01
1.12e-01
1.10e-01
1.19e-01
6.88e-02
1.18e-01
1.20e-01
7.95e-02
7.39e-02
1.28e-01
6.35e-02
7.78e-02
1.01e-01
7.63e-02
4.49e-02
1.32e-01
1.04e-01
6.83e-02
8.09e-02
9.23e-02
1.20e-01
1.13e-01
1.01e-01
9.52e-02
9.05e-02
2.03e-01
1.85e-01
3.90e-02
9.95e-02
1.61e-01
9.43e-02
9.61e-02
4.01e-02
1.03e-01
7.05e-02
1.57e-01
7.64e-02
7.09e-02
2.90e-02
2.90e-01
1.56e-01
7.19e-02
2.30e-01
6.99e-02
1.17e-01
2.29e-01
4.55e-02
1.35e-01
3.37e-01
5.59e-01
5.75e-01
1.91e-01
2.41e-01
3.59e-01
1.15e-01
1.85e-01
2.68e-01
2.08e-01
8.33e-02
9.68e-02
2.50e-01
3.46e-01
2.82e-01
4.74e-01
7.04e-01
1.72e-01
7.13e-01
4.46e-01
2.23e-01
2.97e-01
3.22e-01
5.30e-01
1.35e+00
4.38e-01
5.15e-01
5.93e-01
6.22e-01
8.23e-01
7.84e-01
1.11e+00
1.00e+00
6.20e-01
2.12e-01
6.97e-01
9.65e-01
1.03e+00
5.21e-01
1.71e-01
2.55e-01
1.07e+00
1.54e+00
1.28e+00
1.75e-01
1.94e-01
2.81e-01
4.86e-01
3.09e-01
5.46e-01
3.62e-01
1.01e+00
1.98e+00
2.31e-01
8.10e-01
1.22e+00
1.02e+00
1.02e-01
4.21e-01
6.30e-01
6.62e-01
1.69e+00
1.97e+00
4.22e-01
7.23e-01
2.26e+00
1.97e+00
1.60e-01
2.48e-01
4.23e-01
6.26e-02
1.36e-01
1.05e-01
1.72e-01
4.57e-02
1.66e-01
6.07e-02
1.27e-01
2.13e-01
8.58e-02
8.36e-02
1.34e-01
1.22e-01
2.36e-01
1.40e-01
1.03e-01
2.37e-01
2.12e-01
1.22e-01
1.27e-01
1.69e-01
2.75e-01
2.70e-01
1.52e-01
5.95e-02
8.01e-02
7.94e-02
9.54e-02
4.32e-02
1.71e-01
2.27e-01
1.46e-01
6.98e-02
1.03e-01
1.05e-01
1.28e-01
1.29e-01
1.82e-01
1.24e-01
1.43e-01
3.14e-01
7.58e-02
9.32e-02
1.90e-01
1.93e-01
4.59e-02
9.48e-02
2.33e-01
6.12e-02
1.06e-01
1.10e-01
2.08e-01
1.46e-01
5.37e-02
7.11e-02
2.09e-01
2.51e-01
4.72e-02
1.61e-01
1.92e-01
7.69e-02
2.69e-01
8.56e-02
8.63e-02
1.07e-01
1.63e-01
2.67e-01
9.99e-02
1.78e-01
2.14e-01
1.73e-01
1.77e-01
1.28e-01
1.98e-01
8.24e-01
6.89e-01
3.58e-02
1.87e-01
3.79e-01
6.29e-01
7.09e-01
1.07e-01
5.60e-02
2.17e-01
4.91e-01
4.48e-01
8.73e-02
1.96e-01
1.25e-01
1.07e-01
3.12e-01
1.13e-01
1.19e-01
2.09e-01
5.88e-01
8.87e-01
2.61e-01
8.11e-02
4.47e-01
2.65e-01
4.79e-02
2.30e-01
9.90e-01
4.40e-01
9.04e-01
1.11e-01
3.27e-01
4.36e-01
3.96e-01
8.66e-01
3.85e-01
5.79e-01
1.41e-01
2.50e-01
2.44e-01
6.30e-01
5.59e-01
5.79e-01
2.18e-01
2.20e-01
4.02e-01
4.36e-01
1.59e-01
2.38e-01
4.98e-01
2.55e-01
1.07e+00
2.04e-01
2.61e-01
5.47e-01
3.21e-01
3.89e-01
2.67e-01
4.01e-01
3.84e-01
4.82e-01
3.85e-01
3.69e-01
3.96e-01
6.26e-01
5.72e-01
7.15e-01
1.41e-01
7.57e-02
1.64e-01
1.71e-01
1.40e-01
4.73e-01
2.51e-01
2.58e-01
2.69e-01
1.80e-01
2.72e-01
3.54e-01
5.21e-01
2.52e-01
9.94e-02
3.02e-01
1.14e+00
1.15e+00
5.53e-01
2.76e-01
3.52e-01
3.60e-01
4.96e-01
1.55e+00
1.64e-01
2.67e-01
8.24e-02
2.99e-01
1.29e-01
5.39e-02
4.59e-01
2.78e-01
1.20e-01
3.55e-01
7.71e-01
4.86e-01
4.64e-01
8.47e-01
5.01e-01
5.40e-01
7.75e-01
1.18e+00
3.28e-01
2.63e-01
5.84e-01
1.32e+00
5.90e-01
3.64e-01
1.48e-01
9.40e-02
2.48e-01
3.14e-01
3.04e-02
2.56e-02
1.88e-01
1.80e-01
2.71e-01
1.41e-01
5.96e-02
3.44e-02
5.69e-02
2.02e-01
4.28e-02
6.40e-02
9.89e-02
1.65e-01
1.59e-01
1.82e-01
1.64e-01
6.05e-02
1.14e-01
1.58e-01
1.29e-01
5.06e-01
5.47e-01
8.57e-01
1.99e-01
2.03e-01
4.63e-01
4.27e-01
6.41e-01
1.97e-01
2.44e-01
7.83e-01
8.67e-01
5.23e-01
2.28e-01
5.81e-01
8.64e-01
4.20e-01
3.94e-01
5.49e-01
9.70e-01
5.39e-01
9.25e-01
1.07e+00
6.30e-01
1.84e-01
1.80e-01
2.29e-01
5.27e-01
5.05e-01
5.10e-01
3.32e-01
7.91e-01
1.76e-01
4.52e-01
5.33e-01
6.75e-01
7.50e-01
1.45e-01
3.74e-01
3.32e-01
7.23e-01
1.46e+00
3.97e-01
1.78e+00
3.56e-01
4.65e-01
1.17e-01
4.85e-01
1.77e-01
1.58e+00
7.86e-01
4.38e-01
7.61e-01
2.87e-01
2.37e-01
2.46e+00
3.97e-01
1.43e+00
7.33e-01
3.47e-01
3.85e-01
4.04e-01
2.95e-02
3.82e-01
1.66e-01
9.14e-01
2.15e-01
4.03e-01
1.19e-01
4.41e-01
1.15e-01
3.22e-01
3.83e-01
5.65e-01
3.95e-01
3.58e-01
4.01e-01
4.76e-01
3.85e-01
2.31e-01
8.18e-01
9.31e-01
7.78e-01
6.45e-01
1.37e+00
1.25e+00
6.79e-01
8.50e-01
2.15e-01
5.95e-01
6.47e-01
3.50e-01
4.03e-01
2.37e+00
3.45e-01
3.14e-01
6.95e-01
2.45e+00
2.84e-01
2.02e-01
2.01e+00
8.11e-01
1.54e+00
8.31e-01
1.03e+00
1.37e+00
8.20e-02
8.76e-02
7.30e-02
1.24e-01
6.63e-02
1.08e-01
1.02e-01
1.17e-01
9.60e-02
9.48e-02
3.96e-02
1.12e-01
6.20e-02
1.21e-01
1.01e-01
8.35e-02
5.84e-02
6.83e-02
9.53e-02
8.89e-02
9.06e-02
6.95e-02
8.84e-02
4.73e-02
2.26e-02
8.72e-02
5.54e-02
7.87e-02
9.97e-02
7.56e-02
9.03e-02
1.10e-01
5.15e-02
5.13e-02
6.51e-02
2.29e-02
7.29e-02
7.66e-02
9.07e-02
2.21e-02
2.75e-02
2.62e-02
4.42e-02
4.17e-02
9.48e-02
6.04e-02
3.83e-02
2.54e-02
6.29e-02
2.21e-01
7.70e-02
1.71e-01
1.65e-01
5.46e-02
1.94e-01
1.60e-01
8.66e-02
4.39e-01
2.03e-01
1.60e-01
2.28e-01
4.29e-01
3.23e-01
2.42e-01
1.85e-01
1.24e-01
1.68e-01
2.45e-01
1.27e-01
1.33e-01
2.08e-01
4.46e-02
2.65e-01
4.31e-01
1.86e-01
4.11e-01
4.53e-01
3.88e-01
9.57e-02
1.11e-01
1.34e-01
1.08e+00
2.41e-01
3.56e-01
1.70e-01
3.89e-01
1.13e+00
1.02e-01
2.99e-01
3.60e-01
3.11e-01
1.17e+00
2.70e-01
2.47e-01
8.58e-01
6.46e-02
4.66e-01
5.69e-01
1.28e+00
1.96e+00
8.70e-02
9.72e-02
9.00e-02
1.89e-01
7.67e-02
8.90e-02
4.54e-02
1.15e-01
9.05e-02
7.80e-02
5.79e-02
6.50e-02
5.57e-02
8.12e-02
1.74e-01
1.43e-01
1.26e-01
1.23e-01
8.33e-02
1.34e-01
1.33e-01
1.03e-01
6.23e-02
1.28e-01
1.22e-01
1.00e-01
1.21e-01
1.36e-01
4.77e-02
1.02e-01
7.78e-02
1.24e-01
9.29e-02
7.93e-02
9.27e-02
4.12e-02
5.29e-02
5.92e-02
1.59e-01
7.30e-02
3.87e-02
6.84e-02
4.16e-02
1.05e-01
6.94e-02
1.21e-01
3.72e-02
7.97e-02
4.44e-02
3.45e-02
7.48e-02
1.35e-01
7.30e-02
3.06e-02
5.31e-02
6.01e-02
7.94e-02
5.96e-02
3.88e-02
3.52e-02
9.42e-02
7.85e-02
7.13e-02
5.41e-02
5.53e-02
2.97e-02
8.61e-02
9.74e-02
8.10e-02
7.89e-02
4.14e-02
2.27e-02
5.24e-02
4.68e-02
1.27e-01
6.43e-02
5.29e-02
6.54e-02
7.27e-02
8.46e-02
5.87e-02
2.77e-02
8.20e-02
4.54e-02
3.76e-02
2.05e-01
5.77e-02
2.85e-02
3.78e-02
6.50e-02
6.39e-02
5.92e-02
2.11e-02
1.12e-01
3.75e-02
6.65e-02
1.23e-01
1.39e-01
3.93e-01
1.29e-01
2.07e-01
2.22e-01
3.05e-01
7.50e-02
1.31e-01
1.16e-01
2.04e-01
2.27e-01
2.03e-01
1.36e-01
1.90e-01
1.77e-01
2.19e-01
2.10e-01
1.71e-01
1.27e-01
1.69e-01
2.25e-01
2.69e-01
2.24e-01
1.68e-01
1.79e-01
1.66e-01
1.20e-01
9.88e-02
1.85e-01
1.29e-01
5.61e-02
9.89e-02
7.45e-02
8.32e-02
1.26e-01
1.31e-01
4.16e-02
9.92e-02
8.95e-02
1.11e-01
1.91e-01
2.01e-01
7.00e-02
1.17e-01
7.68e-02
2.73e-01
8.78e-02
1.26e-01
1.18e-01
7.37e-02
6.26e-02
3.01e-01
2.17e-01
2.97e-01
5.13e-02
1.41e-01
1.76e-01
2.94e-01
1.51e-01
3.13e-01
3.49e-01
1.43e-01
2.16e-01
1.95e-01
5.74e-01
3.71e-01
2.55e-01
2.85e-02
1.86e-01
3.02e-01
3.12e-01
1.93e-01
1.11e-01
2.18e-01
7.33e-02
2.94e-02
1.12e-01
1.55e-01
1.66e-01
1.76e-01
3.71e-02
1.20e-01
8.67e-02
1.04e-01
9.30e-02
8.96e-02
8.20e-02
2.61e-02
2.00e-02
3.83e-02
6.41e-02
2.60e-02
5.03e-02
6.09e-02
2.18e-02
1.05e-01
4.75e-02
4.29e-02
1.28e-01
7.60e-02
1.20e-01
1.03e-01
1.01e-01
1.16e-01
1.23e-01
7.34e-02
6.82e-02
9.71e-02
9.15e-02
6.22e-02
7.25e-02
9.04e-02
8.88e-02
7.02e-02
1.03e-01
6.70e-02
5.81e-02
5.61e-02
8.04e-02
6.22e-02
5.86e-02
5.20e-02
3.82e-02
6.50e-02
5.28e-02
4.75e-02
6.54e-02
2.43e-02
4.72e-02
9.04e-02
5.12e-02
2.28e-02
3.70e-02
1.87e-01
6.30e-02
1.62e-02
2.32e-02
1.48e-02
2.82e-02
6.37e-02
5.42e-02
2.65e-02
1.52e-02
4.90e-02
5.26e-02
5.90e-02
3.56e-02
1.12e-02
7.78e-02
1.78e-01
1.47e-01
9.04e-02
2.72e-01
1.90e-02
1.17e-01
3.69e-02
9.86e-02
3.75e-01
5.60e-02
5.09e-02
5.69e-02
6.90e-02
4.80e-01
1.24e-01
7.44e-02
8.86e-03
2.44e-02
4.31e-01
1.09e-01
5.41e-02
2.15e-02
2.29e-02
8.83e-02
2.18e-01
6.02e-01
4.50e-01
1.98e-01
4.30e-02
2.72e-01
2.38e-01
9.97e-02
1.07e+00
1.28e-01
7.19e-02
5.39e-02
6.92e-02
4.82e-01
4.11e-01
1.00e-01
2.84e-02
1.96e-01
4.08e-01
1.38e-01
7.37e-02
9.84e-02
3.83e-02
6.50e-02
5.78e-01
1.35e-01
1.46e-01
9.87e-02
7.86e-02
1.01e-01
1.36e-01
4.65e-02
2.39e-02
6.54e-02
9.25e-02
1.13e-01
1.04e-01
3.55e-02
1.71e-02
4.37e-02
6.58e-02
1.17e-01
5.95e-02
5.61e-02
3.08e-02
6.35e-02
2.43e-01
1.01e-01
1.03e-01
4.24e-02
4.18e-02
1.12e-01
1.01e-01
1.28e-01
1.24e-01
5.43e-02
4.76e-02
6.27e-02
1.03e-01
9.12e-02
6.69e-02
5.96e-02
6.42e-02
6.67e-02
1.17e-01
1.73e-01
6.05e-02
2.23e-02
4.02e-02
6.82e-02
1.18e-01
6.98e-02
7.27e-02
3.21e-02
2.18e-02
8.80e-02
2.69e-02
4.90e-02
8.08e-02
8.52e-02
5.12e-02
4.19e-02
2.93e-02
5.77e-02
7.56e-02
3.82e-02
2.05e-02
2.84e-02
7.87e-02
1.07e-01
4.11e-02
6.85e-02
3.32e-02
4.39e-02
8.86e-02
6.70e-02
7.91e-02
2.10e-02
4.48e-02
4.93e-02
3.57e-02
5.25e-02
5.28e-02
9.24e-02
3.48e-02
3.59e-02
3.67e-02
4.69e-02
5.34e-02
1.00e-01
2.70e-02
2.89e-02
5.63e-02
3.38e-02
7.68e-02
1.43e-01
3.69e-02
4.80e-02
6.08e-02
1.40e-01
3.67e-02
4.96e-02
4.37e-02
4.25e-01
2.37e-01
5.75e-02
8.90e-02
3.46e-01
6.46e-02
1.07e-01
2.60e-01
1.57e-01
1.13e-01
1.01e-01
1.45e-01
1.72e-01
1.39e-01
1.14e-01
7.76e-02
1.14e-01
2.06e-01
1.96e-01
1.69e-01
8.77e-02
1.09e-01
7.89e-02
2.61e-01
1.91e-01
1.49e-01
9.68e-02
2.10e-02
5.86e-02
9.79e-02
1.64e-01
2.51e-01
1.24e-01
8.76e-02
4.84e-02
8.51e-02
8.57e-02
1.22e-01
7.38e-02
1.81e-02
7.05e-02
7.01e-02
1.38e-01
1.47e-01
7.89e-02
2.79e-02
6.76e-02
1.32e-01
1.53e-01
9.03e-02
6.93e-02
2.65e-02
2.13e-01
1.94e-01
1.11e-01
1.78e-01
1.90e-01
2.35e-02
6.38e-02
6.81e-02
2.21e-01
2.21e-01
2.49e-01
5.51e-02
5.50e-02
1.19e-01
6.40e-01
2.46e-01
1.81e-01
2.55e-02
1.30e-01
3.06e-01
3.63e-01
8.90e-02
1.55e-01
3.08e-02
6.92e-02
1.01e-01
5.92e-02
1.86e-02
6.34e-02
5.25e-02
6.85e-02
3.43e-02
4.75e-02
3.43e-02
7.07e-02
4.74e-02
8.95e-02
9.74e-02
7.65e-02
1.30e-01
7.21e-02
9.64e-02
3.47e-02
3.32e-02
5.89e-02
1.47e-01
1.35e-01
8.16e-02
6.73e-02
1.58e-01
2.92e-01
1.74e-01
1.07e-01
9.43e-02
1.32e-01
8.42e-02
1.03e-01
1.32e-01
1.20e-01
1.31e-01
1.04e-01
8.98e-02
1.26e-01
1.13e-01
1.10e-01
1.06e-01
5.74e-02
3.85e-02
8.10e-02
6.71e-02
7.78e-02
8.67e-02
6.35e-02
6.54e-02
4.31e-02
6.60e-02
4.89e-02
1.08e-01
9.19e-02
5.70e-02
1.36e-02
6.09e-02
7.77e-02
2.82e-02
1.08e-01
8.29e-02
8.91e-02
8.03e-02
8.61e-02
8.16e-02
7.53e-02
3.59e-02
5.90e-02
4.80e-02
8.49e-02
3.82e-02
3.82e-02
6.19e-02
7.26e-02
9.60e-02
1.52e-01
1.36e-01
1.71e-01
9.50e-02
5.60e-02
1.25e-01
1.50e-01
6.88e-02
3.62e-02
5.76e-02
3.02e-02
5.46e-02
2.63e-01
3.79e-01
8.33e-02
6.68e-02
1.72e-01
4.28e-02
4.37e-01
2.17e-01
1.56e-01
2.80e-01
4.02e-02
3.24e-01
7.71e-02
3.48e-01
8.01e-01
4.77e-02
2.90e-01
5.80e-02
8.80e-02
6.45e-01
2.12e-01
3.24e-01
1.74e-01
4.74e-01
1.00e-01
4.68e-01
6.54e-01
4.11e-01
1.54e-01
2.70e-01
2.01e-01
1.06e-01
4.43e-01
3.59e-01
2.68e-01
4.89e-01
7.73e-01
1.23e-01
2.07e-01
9.74e-01
3.60e-01
6.83e-02
8.63e-01
1.93e-01
8.43e-02
6.23e-01
7.85e-01
1.79e-01
1.41e-01
7.24e-01
2.15e-01
8.80e-01
3.91e-01
1.07e-01
3.88e-01
1.04e+00
5.79e-01
4.51e-01
8.57e-01
9.97e-02
8.78e-02
2.29e-01
2.07e-01
8.85e-02
5.85e-02
6.47e-02
8.20e-02
1.46e-01
1.11e-01
3.90e-02
7.32e-02
5.72e-02
8.05e-02
1.37e-01
9.87e-02
7.62e-02
1.38e-01
1.10e-01
1.60e-01
1.67e-01
8.06e-02
6.04e-02
1.49e-01
8.59e-02
8.74e-02
1.21e-01
1.19e-01
6.62e-02
4.55e-02
1.21e-01
9.68e-02
1.52e-01
4.65e-02
6.14e-02
4.54e-02
9.57e-02
7.99e-02
1.33e-01
7.25e-02
7.64e-02
4.86e-02
8.06e-02
1.40e-01
4.68e-02
6.82e-02
9.00e-02
3.31e-02
8.58e-02
6.90e-02
9.62e-02
1.64e-01
5.41e-02
7.20e-02
9.71e-02
1.15e-01
7.80e-02
1.20e-01
3.66e-02
8.71e-02
5.12e-02
6.23e-02
9.89e-02
1.05e-01
2.26e-02
7.01e-02
5.27e-02
9.69e-02
6.25e-02
4.48e-02
4.07e-02
2.79e-02
7.01e-02
9.31e-02
5.73e-02
5.17e-02
1.77e-01
5.80e-02
5.90e-02
4.75e-02
6.83e-02
8.27e-02
7.43e-02
8.55e-02
5.57e-02
6.13e-02
4.49e-02
6.82e-02
1.69e-02
6.66e-02
3.97e-02
7.15e-02
5.68e-02
1.65e-02
9.29e-02
5.37e-02
2.63e-01
2.44e-01
1.90e-01
3.11e-01
5.27e-02
4.42e-02
7.60e-02
2.48e-01
1.86e-01
8.46e-02
8.41e-02
1.12e-01
1.64e-01
1.25e-01
7.57e-02
2.06e-01
9.76e-02
9.21e-02
1.50e-01
9.36e-02
8.39e-02
1.59e-01
1.49e-01
1.37e-01
2.85e-01
2.69e-01
2.39e-01
7.05e-02
1.32e-01
9.22e-02
1.72e-01
2.19e-01
1.07e-01
2.04e-01
1.80e-01
1.43e-01
2.19e-01
2.09e-01
1.88e-01
1.47e-01
1.99e-01
2.21e-01
2.63e-01
2.79e-01
2.32e-01
1.77e-01
2.29e-01
9.49e-02
1.58e-01
1.42e-01
2.61e-01
1.21e-01
7.84e-02
9.84e-02
9.74e-02
1.75e-01
7.65e-02
6.56e-02
5.42e-02
6.60e-02
1.48e-01
2.21e-01
1.54e-01
6.09e-02
1.20e-01
9.78e-02
2.03e-01
1.08e-01
1.31e-01
7.84e-02
7.29e-02
3.14e-01
2.13e-01
8.79e-02
9.84e-02
3.74e-02
1.50e-01
1.94e-01
2.27e-01
1.19e-01
2.89e-01
1.42e-01
2.67e-01
1.90e-01
6.73e-02
1.92e-01
2.06e-01
3.03e-01
2.01e-01
1.06e-01
1.44e-01
3.70e-01
3.61e-01
2.03e-01
1.25e-01
4.13e-02
1.37e-02
6.75e-02
1.14e-01
4.52e-02
1.99e-02
1.08e-01
1.66e-01
7.10e-02
1.59e-02
6.93e-02
4.45e-02
3.17e-02
7.68e-02
1.38e-01
5.19e-02
5.92e-02
6.05e-02
4.62e-02
3.32e-02
1.10e-01
1.17e-01
5.06e-02
5.76e-02
7.12e-02
3.18e-01
4.31e-01
2.10e-01
3.45e-01
1.36e-01
1.15e-01
1.35e-01
3.12e-01
7.61e-02
9.93e-02
3.82e-02
3.62e-01
1.89e-01
3.94e-02
7.91e-02
1.05e-01
1.74e-01
2.46e-01
5.87e-02
7.18e-02
8.66e-02
4.61e-01
2.63e-01
3.44e-01
5.00e-01
2.82e-01
2.12e-01
4.86e-01
2.94e-01
2.82e-01
2.62e-01
4.11e-01
3.94e-01
2.77e-01
6.23e-01
6.54e-01
1.19e-01
7.12e-01
2.20e-01
1.72e-01
3.25e-01
1.58e-01
4.57e-01
3.61e-01
4.18e-01
2.37e-01
2.25e-01
1.36e-01
2.36e-01
3.79e-01
1.14e-01
1.41e-01
2.92e-01
2.87e-01
1.64e-01
2.71e-01
1.38e-01
2.01e-01
3.40e-01
1.64e-01
1.66e-01
7.08e-02
1.15e-01
1.31e-01
1.22e-01
8.70e-02
1.49e-01
1.15e-01
1.16e-01
1.32e-01
9.47e-02
1.06e-01
1.20e-01
1.09e-01
1.16e-01
4.51e-02
3.66e-02
1.17e-01
6.60e-02
1.27e-01
3.06e-02
1.34e-01
6.31e-02
1.05e-01
9.84e-02
3.38e-02
5.94e-02
1.39e-01
7.92e-02
1.09e-01
5.11e-02
9.91e-02
5.68e-02
1.31e-01
2.58e-02
1.71e-01
5.50e-02
1.10e-01
1.28e-01
1.43e-01
1.17e-01
7.30e-02
4.64e-02
2.21e-01
5.61e-02
7.42e-02
1.35e-01
3.86e-02
5.77e-02
1.95e-01
4.31e-02
2.51e-01
8.28e-02
9.74e-02
2.06e-01
1.20e-01
1.10e-01
1.00e-01
2.24e-01
2.78e-02
4.10e-02
5.95e-02
7.16e-02
3.41e-01
9.18e-02
2.98e-01
5.41e-02
1.94e-01
3.20e-01
1.71e-01
6.83e-02
2.07e-01
1.25e-01
2.36e-01
7.80e-02
7.80e-01
1.64e-01
2.41e-01
1.32e-01
8.48e-02
5.37e-01
1.69e-01
6.32e-01
5.49e-01
5.15e-01
8.19e-02
1.64e-01
8.45e-01
8.26e-01
7.95e-02
9.73e-02
1.69e-01
3.11e-01
2.01e-01
3.70e-01
3.51e-01
1.21e-01
4.78e-01
6.45e-01
1.23e-01
2.21e-01
5.63e-01
8.55e-02
7.57e-01
1.05e-01
2.03e-01
9.22e-01
1.29e+00
1.21e-01
5.87e-01
2.09e-01
6.86e-01
1.21e-01
9.61e-02
6.79e-01
2.46e-01
2.53e-01
1.75e-01
7.69e-02
1.80e-01
2.22e-01
1.45e-01
1.07e-01
2.30e-01
1.31e-01
7.43e-02
1.34e-01
3.72e-02
6.03e-02
8.13e-02
7.48e-02
1.25e-01
6.33e-02
8.76e-02
1.23e-01
1.21e-01
1.05e-01
1.12e-01
9.14e-02
1.01e-01
1.40e-01
1.51e-01
1.43e-01
1.90e-01
1.60e-01
6.62e-02
7.03e-02
9.40e-02
1.10e-01
4.80e-02
4.67e-02
8.87e-02
6.47e-02
1.05e-01
3.04e-02
1.26e-01
6.13e-02
1.22e-01
6.82e-02
4.98e-02
6.77e-02
3.33e-02
1.13e-01
8.13e-02
6.27e-02
9.17e-02
1.48e-01
1.30e-01
5.23e-02
9.37e-02
1.09e-01
9.57e-02
1.61e-01
6.09e-02
8.99e-02
7.35e-02
1.02e-01
8.92e-02
9.71e-02
8.80e-02
7.64e-02
1.03e-01
9.09e-02
8.48e-02
4.02e-02
1.42e-01
8.06e-02
7.57e-02
1.59e-01
1.38e-01
8.62e-02
6.02e-02
7.70e-02
1.29e-01
9.04e-02
1.16e-01
8.90e-01
2.40e-02
1.17e-01
1.95e-02
7.29e-02
1.62e-01
2.88e-02
8.92e-02
1.04e-01
6.80e-02
1.62e-01
1.30e-01
1.02e-01
7.20e-02
1.47e-01
1.76e-01
6.38e-02
5.30e-02
7.33e-02
4.83e-02
7.85e-02
1.60e-01
2.67e-01
6.20e-02
2.28e-01
1.41e-01
1.01e-01
8.74e-02
9.60e-02
1.53e-01
5.38e-02
5.26e-02
1.81e-01
2.64e-01
5.18e-01
8.31e-02
1.09e-01
2.61e-01
2.06e-01
2.03e-01
5.18e-01
1.21e-01
1.02e-01
2.11e-01
2.01e-01
4.47e-01
1.78e-01
2.73e-01
2.05e-01
2.15e-01
1.60e-01
1.46e-01
4.60e-01
1.79e-01
1.93e-01
1.83e-01
2.12e-01
2.38e-01
1.84e-01
2.30e-01
1.92e-01
1.98e-01
3.89e-01
2.64e-01
2.82e-01
3.09e-01
2.95e-01
2.79e-01
4.67e-02
1.47e-01
1.50e-01
1.60e-01
5.81e-02
1.49e-01
1.23e-01
1.06e-01
2.24e-01
1.54e-01
2.03e-01
3.74e-01
1.62e-01
2.35e-01
1.02e-01
2.00e-01
3.24e-01
3.86e-01
2.33e-01
1.31e-01
1.08e-01
8.40e-02
2.13e-01
2.50e-01
4.12e-02
1.29e-01
1.27e-01
1.08e-01
9.20e-02
6.48e-02
1.95e-01
2.63e-01
1.70e-01
2.92e-01
1.41e-01
2.70e-01
1.39e-01
4.88e-01
5.43e-01
2.38e-01
6.22e-01
3.33e-01
2.19e-01
1.73e-01
6.12e-01
1.33e-01
5.12e-01
1.73e-01
4.01e-02
3.74e-02
5.33e-02
9.53e-02
3.15e-02
6.39e-02
5.26e-02
4.33e-02
4.14e-02
2.90e-02
4.85e-02
4.40e-02
5.29e-02
7.90e-02
7.58e-02
7.19e-02
4.97e-02
4.77e-02
7.53e-02
7.29e-02
3.54e-02
8.06e-02
5.93e-02
4.17e-02
1.79e-01
1.53e-01
9.69e-02
2.03e-01
2.24e-01
2.71e-01
2.64e-01
2.35e-01
1.77e-01
4.44e-01
2.15e-01
2.14e-01
2.49e-01
3.00e-01
1.03e-01
2.11e-01
2.91e-01
2.72e-01
2.93e-01
3.51e-01
3.67e-01
2.51e-01
6.17e-01
1.40e-01
5.31e-01
2.48e-01
1.16e-01
2.09e-01
2.96e-01
4.66e-01
1.19e-01
1.38e-01
1.93e-01
3.62e-01
3.06e-01
4.97e-01
3.72e-01
1.45e-01
1.55e-01
9.04e-02
1.08e-01
1.89e-01
2.53e-01
5.17e-01
2.86e-01
2.51e-01
4.23e-01
8.76e-01
6.12e-01
3.19e-01
9.90e-01
1.93e-01
2.81e-01
5.57e-01
1.56e-01
3.04e-01
7.44e-02
4.97e-01
2.92e-01
2.04e-01
1.14e-01
1.71e-01
8.52e-02
1.91e-01
6.01e-01
9.03e-02
1.72e-01
1.96e-01
7.42e-01
4.48e-01
3.11e-01
3.43e-01
5.91e-01
1.15e-01
1.57e-01
4.38e-02
1.41e-01
1.62e-01
4.10e-01
1.16e-01
1.91e-01
3.60e-01
3.68e-01
1.71e-01
2.19e-01
2.36e-01
4.14e-01
1.57e-01
2.47e-01
2.85e-01
3.10e-01
3.76e-01
2.10e-01
1.27e-01
2.70e-01
1.28e-01
1.19e-01
1.11e-01
8.58e-02
1.14e-01
1.23e-01
8.87e-02
1.04e-01
1.26e-01
8.50e-02
8.70e-02
1.11e-01
1.56e-01
1.42e-01
5.96e-02
4.70e-02
1.10e-01
1.20e-01
8.81e-02
9.49e-02
7.08e-02
1.05e-01
1.07e-01
1.05e-01
7.52e-02
7.64e-02
1.70e-01
1.95e-01
3.42e-02
8.80e-02
1.11e-01
1.81e-01
1.90e-01
8.40e-02
8.97e-02
9.02e-02
1.20e-01
2.61e-01
3.20e-02
7.83e-02
4.18e-02
1.26e-01
1.23e-01
8.38e-02
5.97e-02
5.60e-02
1.22e-01
2.33e-01
9.56e-02
3.97e-01
9.55e-02
8.04e-02
3.46e-02
1.60e-01
1.86e-01
9.28e-02
1.77e-01
2.98e-01
1.15e-01
3.78e-01
1.26e-01
5.29e-01
3.89e-01
3.62e-01
8.30e-02
1.39e-01
7.68e-01
2.10e-01
6.03e-01
3.76e-01
2.27e-01
9.64e-02
2.04e-01
2.98e-01
1.87e+00
5.19e-01
3.48e-01
4.66e-02
5.44e-01
6.82e-01
6.81e-01
7.07e-01
4.19e-01
8.97e-01
3.86e-01
7.91e-01
8.17e-01
1.09e+00
1.31e+00
1.11e+00
2.69e-01
8.43e-01
1.14e-01
9.30e-02
9.63e-01
2.16e-01
4.38e-01
4.09e-01
3.54e-01
9.10e-01
7.14e-01
1.11e+00
1.04e+00
4.63e-01
5.22e-01
1.08e+00
8.64e-01
2.07e+00
3.60e-01
6.45e-01
6.43e-02
4.78e-02
1.91e-01
5.89e-01
7.83e-01
1.06e+00
1.08e+00
2.05e-01
1.24e+00
9.50e-01
9.13e-02
1.53e-01
1.27e-01
1.72e-01
4.39e-02
4.50e-02
8.33e-02
1.98e-01
1.72e-01
7.13e-02
8.87e-02
1.36e-01
8.78e-02
1.27e-01
9.14e-02
9.54e-02
1.22e-01
2.01e-01
1.05e-01
1.26e-01
2.24e-01
2.31e-01
1.82e-01
1.50e-01
4.09e-02
3.75e-02
3.70e-02
7.70e-02
2.47e-02
1.50e-01
5.90e-02
1.18e-01
1.21e-01
7.81e-02
1.47e-01
4.65e-02
5.31e-02
6.70e-02
5.22e-02
1.84e-01
3.60e-02
8.55e-02
6.68e-02
5.68e-02
1.18e-01
8.88e-02
5.53e-02
6.37e-02
1.56e-01
6.35e-02
1.85e-01
2.29e-01
1.09e-01
4.34e-02
1.30e-01
2.48e-01
2.25e-01
9.06e-02
7.61e-02
8.47e-02
1.64e-01
1.96e-01
8.87e-02
1.03e-01
1.24e-01
1.51e-01
1.64e-01
9.74e-02
1.44e-01
1.15e-01
1.23e-01
1.48e-01
8.04e-02
2.04e-01
1.00e+00
4.89e-01
1.22e-01
8.47e-02
7.46e-02
3.10e-01
2.88e-01
7.00e-02
6.99e-02
3.98e-02
4.69e-01
8.72e-01
6.29e-02
8.12e-02
6.21e-02
5.07e-01
3.12e-01
7.66e-02
7.93e-02
8.44e-02
5.62e-01
2.01e-01
1.17e-01
1.43e+00
2.16e-01
4.66e-01
9.69e-02
3.03e-01
5.83e-01
7.12e-01
1.26e+00
6.79e-02
4.05e-01
1.30e-01
1.70e-01
2.67e-01
1.20e-01
4.53e-01
3.32e-01
5.68e-01
2.43e-01
2.86e-01
6.66e-01
1.72e-01
6.88e-01
2.49e-01
1.35e-01
1.43e-01
2.70e-01
1.17e-01
2.80e-01
6.01e-01
3.14e-01
2.50e-01
1.52e-01
1.58e-01
1.96e-01
2.58e-01
2.31e-01
2.37e-01
2.38e-01
2.44e-01
2.87e-01
3.52e-01
3.01e-01
3.17e-01
3.48e-01
3.98e-01
4.67e-01
8.22e-02
1.18e-01
1.37e-01
2.62e-01
6.56e-02
2.04e-01
1.04e-01
2.51e-01
2.81e-01
1.16e-01
1.41e-01
8.85e-02
1.20e-01
1.60e-01
1.47e-01
8.38e-02
1.72e-01
3.53e-01
2.51e-01
2.61e-01
1.26e-01
3.51e-01
3.75e-01
2.53e-01
1.38e-01
2.75e-01
1.92e-01
1.56e-01
2.32e-01
3.32e-01
2.89e-01
1.73e-01
2.88e-01
2.28e-01
6.70e-01
1.99e-01
1.55e-01
1.61e-01
2.58e-01
2.62e-01
8.84e-02
2.15e-01
1.39e-01
2.38e-01
8.60e-01
1.55e-01
2.97e-01
1.80e-01
3.09e-02
1.61e-01
2.80e-01
2.00e-01
3.54e-02
3.69e-02
1.12e-01
1.62e-01
7.49e-02
5.40e-02
8.56e-02
6.13e-02
7.51e-02
1.35e-01
1.23e-02
3.98e-02
3.31e-01
5.75e-02
1.22e-01
1.19e-01
3.67e-02
2.96e-02
1.37e-01
2.10e-01
1.69e-01
3.52e-01
5.34e-01
6.78e-01
6.23e-02
2.94e-01
4.31e-01
7.63e-01
2.54e-01
1.77e-01
9.47e-02
2.96e-01
4.78e-01
3.59e-01
1.21e-01
1.23e-01
4.06e-01
1.06e+00
3.50e-01
7.83e-02
1.51e-01
8.48e-01
3.31e-01
3.55e-01
7.52e-01
2.89e-01
1.77e-01
1.87e-01
3.01e-01
5.09e-01
4.69e-01
2.24e-01
4.66e-01
3.29e-01
2.80e-01
2.30e-01
2.80e-01
3.39e-01
4.00e-01
2.08e-01
5.09e-01
1.38e-01
5.16e-01
9.18e-02
1.68e-01
5.77e-01
3.48e-01
7.85e-01
4.11e-01
5.36e-01
3.27e-01
4.09e-01
3.28e-01
3.15e-01
3.41e-01
4.08e-01
8.68e-02
4.19e-01
3.21e-01
2.36e-01
4.31e-01
5.76e-01
4.17e-01
2.54e-01
8.16e-01
5.81e-01
1.84e-01
3.59e-01
5.72e-01
1.60e-01
3.01e-01
3.60e-01
1.35e+00
4.02e-01
1.53e-01
1.96e-01
7.57e-02
2.36e-01
2.75e-01
5.13e-01
1.81e-01
2.63e-01
2.33e-01
3.94e-01
2.46e-01
2.37e-01
2.46e-01
3.34e-01
4.03e-01
2.46e-01
3.21e-01
8.36e-01
6.50e-01
3.56e-01
2.11e-01
9.17e-01
2.92e-01
2.73e-01
2.33e-01
3.62e-01
7.51e-01
5.04e-01
1.36e+00
5.85e-01
5.16e-01
5.88e-01
5.04e-01
6.41e-01
1.08e+00
9.82e-01
4.98e-01
2.04e-01
3.99e-01
2.48e+00
6.41e-01
4.70e-01
1.34e+00
4.42e-01
4.44e-01
9.07e-01
1.07e+00
1.02e-01
9.67e-02
9.38e-02
1.08e-01
1.41e-01
1.37e-01
1.03e-01
1.28e-01
9.19e-02
1.08e-01
9.50e-02
9.38e-02
1.04e-01
1.10e-01
1.01e-01
1.28e-01
1.35e-01
1.15e-01
6.92e-02
1.22e-01
1.31e-01
1.01e-01
7.56e-02
8.93e-02
4.06e-02
1.01e-01
3.47e-02
2.08e-01
1.31e-01
6.21e-02
7.48e-02
3.64e-02
4.63e-02
6.78e-02
7.72e-02
4.68e-02
1.24e-01
9.52e-02
1.12e-01
2.45e-02
5.49e-02
3.73e-02
6.67e-02
4.08e-02
6.92e-02
5.74e-02
4.93e-02
6.07e-02
1.03e-01
1.87e-01
9.97e-02
1.70e-01
4.43e-02
1.22e-01
7.82e-02
1.28e-01
1.39e-01
4.03e-02
1.71e-01
5.46e-02
1.00e-01
2.00e-01
2.59e-01
1.05e-01
1.34e-01
6.96e-02
1.19e-01
3.18e-01
3.60e-01
1.91e-01
2.61e-01
2.58e-01
1.59e-01
3.53e-01
4.29e-01
2.13e-01
3.02e-01
4.10e-01
1.17e-01
3.16e-01
2.92e-01
5.10e-01
5.71e-01
5.36e-01
1.22e-01
5.32e-01
7.96e-01
7.21e-01
7.10e-01
1.07e-01
1.82e-01
7.14e-01
6.71e-01
8.51e-01
9.46e-02
3.70e-01
2.32e-01
7.37e-01
9.68e-01
4.20e-01
7.52e-02
6.73e-02
2.33e-01
1.92e-01
9.13e-02
8.18e-02
1.02e-01
1.15e-01
1.86e-01
1.08e-01
6.20e-02
1.26e-01
1.20e-01
1.86e-01
1.66e-01
1.51e-01
1.56e-01
1.12e-01
2.06e-01
1.81e-01
2.02e-01
1.83e-01
1.90e-01
1.33e-01
1.12e-01
1.27e-01
1.51e-01
1.55e-01
8.85e-02
1.06e-01
7.89e-02
1.04e-01
1.22e-01
1.12e-01
4.30e-02
1.27e-01
8.91e-02
1.13e-01
1.39e-01
4.57e-02
7.40e-02
9.34e-02
1.51e-01
1.75e-01
1.36e-01
1.27e-01
1.16e-01
1.08e-01
3.44e-02
6.23e-02
1.08e-01
7.01e-02
1.34e-01
4.12e-02
7.97e-02
5.88e-02
6.86e-02
1.01e-01
7.68e-02
9.53e-02
9.81e-02
5.92e-02
6.32e-02
5.52e-02
9.61e-02
7.17e-02
9.56e-02
1.07e-01
7.15e-02
9.54e-02
1.13e-01
5.38e-02
9.16e-02
5.85e-02
1.48e-01
2.64e-01
6.13e-02
6.06e-02
3.02e-02
1.11e-01
8.49e-02
3.67e-02
6.58e-02
6.53e-02
9.37e-02
5.12e-02
1.03e-01
7.65e-02
3.94e-02
2.97e-02
6.36e-02
5.21e-02
1.05e-01
3.00e-02
4.13e-02
7.45e-02
8.44e-02
2.14e-01
3.25e-01
4.23e-01
2.64e-01
1.62e-01
4.52e-01
5.98e-01
1.34e-01
2.08e-01
1.64e-01
2.12e-01
3.33e-01
1.83e-01
1.48e-01
1.35e-01
2.06e-01
2.84e-01
2.03e-01
2.26e-01
2.04e-01
2.17e-01
2.72e-01
3.83e-01
3.36e-01
3.22e-01
2.99e-01
3.53e-01
8.03e-02
1.57e-01
1.16e-01
1.86e-01
9.41e-02
6.82e-02
1.40e-01
1.29e-01
1.37e-01
1.09e-01
1.02e-01
1.33e-01
9.88e-02
1.26e-01
2.26e-01
1.41e-01
1.96e-01
1.27e-01
1.99e-01
1.66e-01
1.08e-01
1.59e-01
1.84e-01
1.72e-01
2.21e-01
3.40e-01
4.89e-01
1.54e-01
1.79e-01
1.02e-01
4.89e-02
1.35e-01
1.14e-01
3.64e-01
2.27e-01
1.25e-01
9.82e-02
1.41e-01
5.40e-01
2.54e-01
1.74e-01
1.21e-01
1.06e-01
8.15e-01
2.35e-01
1.58e-01
2.08e-01
1.14e-01
1.30e-01
1.29e-01
1.18e-01
6.28e-02
1.43e-01
4.18e-02
3.40e-02
1.25e-01
3.84e-02
6.14e-02
1.09e-01
8.58e-02
6.59e-02
5.50e-02
4.29e-02
5.49e-02
3.50e-02
1.80e-02
4.63e-02
1.20e-01
4.99e-02
3.11e-02
5.72e-02
5.03e-02
2.08e-01
1.55e-01
1.92e-01
4.37e-01
3.76e-01
1.83e-01
1.51e-01
2.86e-01
3.00e-01
2.81e-01
2.96e-01
2.72e-01
3.32e-01
5.74e-01
6.29e-01
5.13e-01
4.71e-01
4.26e-01
3.14e-01
1.21e-01
3.26e-01
3.44e-01
2.22e-01
3.30e-01
5.37e-01
5.09e-01
3.31e-01
3.57e-01
6.00e-01
6.32e-01
3.16e-01
4.73e-01
3.43e-01
5.02e-01
8.79e-02
1.06e-01
1.31e-01
1.06e-01
1.30e-01
7.18e-02
9.11e-02
8.52e-02
9.65e-02
1.26e-01
1.68e-01
9.49e-02
8.65e-02
9.92e-02
9.09e-02
9.17e-02
8.37e-02
1.00e-01
7.32e-02
1.00e-01
1.01e-01
8.35e-02
9.18e-02
8.09e-02
2.47e-02
2.26e-02
4.35e-02
4.02e-02
6.99e-02
4.19e-02
1.59e-02
6.63e-02
3.31e-02
8.18e-02
6.49e-02
2.36e-02
2.80e-02
3.86e-02
1.20e-01
1.26e-01
8.91e-02
3.49e-02
3.21e-02
8.88e-02
6.00e-02
3.46e-02
1.78e-02
2.65e-02
8.36e-02
9.85e-02
6.29e-02
1.54e-01
1.72e-01
2.89e-02
1.24e-01
7.48e-02
6.11e-02
6.96e-02
9.35e-02
6.91e-02
3.35e-02
5.93e-02
1.63e-01
8.94e-02
9.31e-02
3.42e-02
1.07e-01
3.50e-01
1.95e-01
1.53e-01
9.34e-02
1.03e-01
2.96e-01
2.15e-01
2.94e-01
1.30e-01
8.58e-01
1.37e-01
4.68e-02
2.74e-01
3.62e-01
1.73e-01
3.30e-01
1.99e-01
3.80e-01
1.12e-01
1.14e+00
2.94e-01
4.73e-01
2.55e-01
2.16e-01
6.62e-01
4.36e-01
2.94e-01
3.26e-01
1.04e-01
2.17e-01
7.27e-01
1.22e+00
2.27e-01
9.05e-02
4.97e-02
9.47e-02
1.32e-01
4.45e-02
1.74e-01
6.59e-02
1.01e-01
1.43e-01
1.50e-01
1.25e-01
6.08e-02
7.60e-02
1.21e-01
1.32e-01
9.40e-02
1.01e-01
6.18e-02
5.99e-02
1.87e-01
1.46e-01
9.21e-02
1.00e-01
8.66e-02
3.88e-02
1.56e-01
1.50e-01
1.26e-01
1.22e-01
3.78e-02
1.38e-01
1.07e-01
7.57e-02
1.79e-01
7.37e-02
7.30e-02
7.28e-02
1.36e-01
7.05e-02
1.21e-01
8.80e-02
8.53e-02
7.21e-02
1.14e-01
8.26e-02
6.72e-02
7.97e-02
8.16e-02
1.92e-02
4.01e-02
6.56e-02
4.92e-02
6.32e-02
3.11e-02
4.90e-02
2.88e-02
7.47e-02
3.60e-02
1.04e-01
2.65e-02
6.00e-02
8.86e-02
1.20e-01
3.97e-02
2.19e-02
1.74e-02
5.85e-02
1.58e-01
6.13e-02
5.48e-02
2.40e-02
4.85e-02
5.43e-02
5.68e-02
4.74e-02
4.75e-02
3.32e-01
1.32e-02
4.99e-02
4.60e-02
4.88e-02
1.43e-01
4.40e-02
4.10e-02
3.85e-02
3.85e-02
1.43e-01
4.37e-02
2.89e-02
2.96e-02
8.19e-02
6.69e-02
8.40e-02
7.54e-02
1.16e-01
2.68e-02
2.07e-01
9.59e-02
1.11e-01
2.79e-01
1.10e-01
1.34e-01
2.83e-01
7.23e-01
3.40e-01
1.88e-01
6.69e-02
1.58e-01
1.74e-01
1.95e-01
1.42e-01
3.17e-01
1.38e-01
1.77e-01
2.85e-01
9.31e-02
1.18e-01
1.06e-01
1.52e-01
2.34e-01
1.60e-01
1.56e-01
1.59e-01
1.63e-01
3.86e-01
2.56e-01
2.04e-01
1.85e-01
1.39e-01
7.20e-02
7.80e-02
1.83e-01
1.73e-01
1.71e-01
3.33e-02
8.69e-02
1.62e-01
1.96e-01
1.37e-01
1.19e-01
7.68e-02
6.59e-02
8.46e-02
2.25e-01
7.63e-02
1.18e-01
1.09e-01
7.34e-02
2.90e-01
1.82e-01
1.23e-01
6.95e-02
9.37e-02
1.95e-01
2.67e-01
2.52e-01
8.52e-02
2.24e-01
1.65e-01
1.59e-01
1.09e-01
9.46e-02
3.73e-01
7.51e-02
1.52e-01
9.01e-02
2.16e-01
3.98e-01
1.83e-01
2.52e-01
1.01e-01
4.30e-02
5.95e-01
1.49e-01
2.31e-01
2.59e-01
1.82e-01
8.99e-02
2.14e-02
5.60e-02
9.98e-02
1.40e-01
7.10e-02
1.19e-01
4.70e-02
7.63e-02
6.59e-02
5.80e-02
8.32e-02
7.62e-02
1.09e-01
1.05e-01
7.34e-02
4.21e-02
5.50e-02
4.64e-02
1.13e-01
5.38e-02
6.33e-02
5.17e-02
7.68e-02
6.23e-02
1.76e-01
7.12e-02
3.13e-01
9.48e-02
1.84e-01
1.41e-01
1.28e-01
3.28e-01
4.09e-01
1.65e-01
9.90e-02
9.60e-02
2.26e-01
2.60e-01
3.09e-01
2.21e-01
2.14e-01
1.26e-01
2.55e-01
5.50e-01
3.92e-01
2.96e-01
1.99e-01
1.62e-01
3.65e-01
3.72e-01
3.63e-01
1.18e-01
1.97e-01
1.83e-01
5.10e-01
4.34e-01
1.61e-01
1.87e-01
2.05e-01
4.62e-01
1.95e-01
7.72e-01
3.17e-01
2.04e-01
4.95e-01
5.88e-01
2.35e-01
4.27e-01
3.63e-01
3.88e-01
8.62e-02
1.30e-01
1.23e-01
1.54e-01
1.17e-01
1.07e-01
1.20e-01
9.24e-02
1.40e-01
1.21e-01
1.02e-01
1.12e-01
1.39e-01
1.36e-01
1.39e-01
8.95e-02
9.39e-02
1.05e-01
1.23e-01
7.58e-02
1.23e-01
9.87e-02
1.16e-01
9.34e-02
5.35e-02
2.20e-02
9.90e-02
4.25e-02
1.20e-01
4.82e-02
1.79e-01
5.85e-02
6.85e-02
1.52e-01
5.15e-02
8.38e-02
3.46e-02
3.41e-02
1.78e-01
2.86e-02
5.38e-02
7.31e-02
1.16e-01
1.05e-01
1.29e-01
9.01e-02
4.23e-02
8.02e-02
6.48e-02
1.58e-01
1.91e-01
8.41e-02
8.45e-02
5.25e-02
1.13e-01
9.95e-02
1.98e-01
9.46e-02
7.76e-02
2.03e-01
1.09e-01
4.82e-02
2.33e-01
1.27e-01
9.61e-02
6.02e-02
6.38e-02
1.21e-01
2.57e-01
5.48e-02
1.07e-01
1.32e-02
4.98e-02
1.27e-01
6.99e-01
4.34e-01
7.82e-01
2.72e-01
3.14e-01
4.40e-01
1.02e-01
6.60e-01
2.07e-01
1.01e-01
2.48e-01
2.71e-01
7.68e-01
9.71e-02
9.17e-02
1.49e-02
1.62e-01
7.79e-02
1.10e-01
2.65e-01
1.69e-01
1.10e-01
6.72e-01
9.92e-01
1.45e-01
2.18e-01
1.12e+00
1.58e-01
4.23e-01
8.17e-01
6.98e-01
1.28e+00
5.02e-01
2.51e-01
4.35e-01
1.02e-01
8.95e-01
8.37e-01
1.96e-01
1.26e-01
2.71e-01
5.57e-01
1.15e+00
8.61e-01
4.14e-01
7.67e-02
7.94e-02
8.80e-02
1.28e-01
1.00e-01
1.00e-01
7.77e-02
5.15e-02
1.14e-01
1.26e-01
1.09e-01
9.27e-02
9.42e-02
4.50e-02
1.22e-01
1.31e-01
1.15e-01
1.19e-01
1.08e-01
1.03e-01
1.57e-01
1.02e-01
1.12e-01
3.86e-02
5.87e-02
9.84e-02
4.74e-02
1.80e-01
1.62e-01
7.25e-02
4.89e-02
1.17e-01
1.05e-01
1.92e-01
4.79e-02
9.48e-02
2.24e-02
6.80e-02
9.40e-02
6.69e-02
1.17e-01
1.06e-01
4.16e-02
5.99e-02
1.15e-01
1.91e-01
1.72e-01
4.41e-02
5.74e-02
8.63e-02
3.65e-02
4.38e-02
1.00e-01
9.12e-02
6.59e-02
5.34e-02
3.90e-02
5.80e-02
9.46e-02
1.67e-02
6.48e-02
2.39e-02
3.10e-02
6.43e-02
2.02e-01
7.07e-02
4.94e-02
6.75e-02
1.05e-01
1.48e-01
1.02e-01
3.91e-02
7.20e-02
1.22e-01
3.95e-02
5.04e-02
8.44e-02
1.10e-01
1.23e-01
2.57e-02
3.79e-02
1.31e-01
6.77e-02
4.71e-02
4.46e-02
5.97e-02
7.95e-02
5.05e-02
2.99e-02
3.05e-02
6.33e-02
7.97e-02
8.53e-02
3.84e-02
1.22e-01
8.81e-02
5.80e-02
2.61e-01
3.04e-01
3.24e-01
1.19e-01
2.00e-01
1.94e-01
4.44e-02
2.64e-01
1.42e-01
2.60e-01
2.10e-01
1.04e-01
6.15e-02
9.85e-02
8.88e-02
1.10e-01
1.73e-01
5.73e-02
1.37e-01
3.49e-01
2.12e-01
2.08e-01
8.87e-02
2.18e-01
7.44e-02
1.91e-01
5.06e-01
2.47e-01
2.03e-01
6.98e-02
8.21e-02
2.01e-01
2.86e-01
1.57e-01
1.46e-01
4.20e-02
1.38e-01
2.10e-01
2.84e-01
1.59e-01
1.03e-01
1.27e-01
9.12e-02
3.17e-01
3.13e-01
2.05e-01
1.66e-01
5.40e-02
6.20e-02
2.02e-01
1.36e-01
1.68e-01
1.79e-01
1.21e-01
6.24e-02
1.42e-01
2.17e-01
2.96e-01
9.39e-02
5.47e-02
3.80e-02
1.16e-01
2.49e-01
7.60e-02
1.47e-01
5.34e-02
6.99e-02
2.48e-01
1.78e-01
1.59e-01
5.79e-02
8.71e-02
2.34e-01
4.28e-01
7.21e-02
4.47e-01
3.41e-01
1.26e-01
1.85e-01
2.66e-01
1.67e-01
4.52e-01
3.11e-01
6.27e-02
9.62e-02
2.69e-01
1.62e-01
1.04e-01
1.73e-01
6.96e-02
1.29e-01
5.30e-01
2.14e-01
2.97e-01
1.77e-01
1.22e-01
1.82e-02
7.77e-02
9.42e-02
1.88e-02
3.37e-02
8.83e-02
6.47e-02
1.63e-01
5.57e-02
4.27e-02
1.19e-01
1.44e-01
9.69e-02
6.67e-02
1.46e-01
4.32e-02
2.59e-01
8.42e-02
2.23e-01
1.19e-01
5.16e-02
8.42e-02
8.35e-02
1.40e-01
4.53e-02
3.93e-01
4.78e-01
4.24e-01
1.25e-01
1.22e-01
1.52e-01
2.21e-01
2.05e-01
1.46e-01
1.18e-01
8.58e-02
2.93e-01
1.82e-01
1.73e-01
1.61e-01
1.05e-01
9.62e-02
2.54e-01
5.20e-01
2.15e-01
2.02e-01
1.05e-01
9.65e-02
5.03e-01
1.64e-01
1.76e-01
5.32e-01
4.73e-01
1.35e-01
3.87e-01
2.29e-01
1.16e-01
2.44e-01
3.51e-01
2.12e-01
1.70e-01
2.37e-01
1.41e-01
7.10e-01
4.12e-01
2.83e-01
1.56e-01
7.03e-02
2.06e-01
2.33e-01
1.73e-01
2.28e-01
1.12e-01
1.53e-01
1.89e-01
1.92e-01
2.16e-01
1.79e-01
1.59e-01
1.71e-01
1.51e-01
2.26e-01
1.01e-01
1.88e-01
3.91e-02
1.01e-01
3.35e-01
3.62e-01
1.84e-01
1.92e-01
7.62e-02
5.94e-01
3.27e-01
4.41e-01
4.58e-01
5.21e-01
2.55e-01
7.13e-02
1.55e-01
2.21e-01
2.11e-01
2.39e-01
1.96e-01
7.49e-02
3.31e-01
2.28e-01
1.70e-01
2.59e-01
1.57e-01
2.81e-01
5.34e-01
4.53e-01
1.30e-01
1.53e-01
1.75e-01
4.07e-01
7.57e-01
1.09e-01
3.09e-01
1.93e-01
2.49e-01
1.84e-01
1.63e-01
5.17e-01
2.15e-01
1.22e-01
9.96e-02
2.28e-01
5.23e-01
3.95e-01
3.50e-01
1.19e-01
2.98e-01
7.94e-01
2.55e-01
7.05e-01
2.75e-01
4.51e-01
2.53e-01
1.63e-01
2.45e-01
4.63e-01
1.61e-01
2.04e-01
2.06e-01
2.62e-01
2.92e-01
2.05e-01
2.38e-01
1.10e-01
1.79e-01
3.47e-01
2.17e-01
2.84e-01
2.16e-01
1.53e-01
3.77e-01
4.90e-01
4.75e-01
1.27e-01
1.29e-01
1.26e-01
1.21e-01
1.24e-01
1.11e-01
6.91e-02
1.50e-01
1.19e-01
1.41e-01
1.29e-01
1.44e-01
1.07e-01
7.58e-02
1.17e-01
8.55e-02
1.33e-01
1.19e-01
6.51e-02
1.24e-01
1.06e-01
6.59e-02
1.14e-01
1.51e-01
1.07e-01
8.79e-02
6.49e-02
5.18e-02
5.75e-02
1.09e-01
3.99e-02
3.07e-02
1.41e-01
9.23e-02
1.19e-01
4.65e-02
7.21e-02
5.20e-02
1.34e-01
1.08e-01
1.21e-01
7.94e-02
1.13e-01
1.25e-01
9.10e-02
3.68e-02
3.47e-02
4.91e-02
6.31e-02
8.54e-02
6.82e-02
1.37e-01
1.52e-01
3.40e-01
1.41e-01
1.06e-01
9.05e-02
1.03e-01
1.82e-01
6.13e-02
9.31e-02
5.16e-02
8.35e-02
1.68e-01
3.68e-01
2.97e-01
9.55e-02
1.09e-01
1.50e-01
3.64e-01
8.86e-02
1.46e-01
5.49e-02
5.52e-02
2.21e-01
4.90e-01
4.04e-01
4.82e-01
3.82e-01
1.80e-01
4.43e-01
2.77e-01
3.58e-01
2.52e-01
6.02e-01
2.32e-01
7.64e-02
2.42e-01
9.69e-01
5.80e-01
4.23e-01
3.55e-01
1.09e-01
5.78e-01
6.99e-01
7.30e-01
5.86e-01
1.83e-01
5.21e-01
4.40e-01
8.32e-01
2.03e-01
8.03e-01
2.30e-01
5.61e-01
8.10e-01
1.93e-01
1.13e+00
8.07e-01
6.57e-01
6.31e-01
3.73e-01
1.01e+00
4.19e-01
6.15e-01
3.19e-01
6.15e-01
2.06e+00
1.42e-01
9.49e-01
1.09e-01
5.85e-01
1.71e-01
6.83e-02
9.17e-02
2.01e-01
4.69e-02
1.02e-01
8.26e-02
1.26e-01
1.79e-01
1.19e-01
1.21e-01
1.03e-01
1.15e-01
1.41e-01
1.30e-01
1.25e-01
1.20e-01
1.08e-01
1.18e-01
1.85e-01
1.36e-01
1.72e-01
9.82e-02
6.43e-02
1.11e-01
9.60e-02
6.66e-02
6.58e-02
6.03e-02
4.09e-02
7.24e-02
7.11e-02
7.88e-02
5.06e-02
6.18e-02
8.62e-02
2.96e-02
9.06e-02
7.33e-02
9.00e-02
4.72e-02
3.75e-02
4.39e-02
1.61e-01
9.09e-02
7.58e-02
5.40e-02
5.92e-02
6.34e-02
7.18e-02
1.18e-01
1.58e-01
9.83e-02
5.51e-02
4.35e-02
8.57e-02
1.14e-01
1.07e-01
6.35e-02
1.12e-01
8.78e-02
1.19e-01
9.79e-02
1.35e-01
5.00e-02
7.63e-02
1.15e-01
1.06e-01
7.14e-02
7.04e-02
6.49e-02
1.16e-01
4.08e-02
6.81e-02
2.09e-01
1.47e-01
3.31e-02
4.25e-02
7.85e-02
6.45e-02
3.53e-01
9.57e-02
6.28e-02
4.70e-02
1.41e-01
3.04e-01
4.99e-02
8.70e-02
9.12e-02
7.48e-02
7.86e-02
5.88e-02
5.44e-02
3.90e-02
4.99e-02
9.66e-02
1.41e-01
1.26e-01
1.10e+00
3.38e-01
6.38e-02
5.57e-02
2.27e-01
3.40e-01
1.12e+00
3.36e-01
1.75e-01
2.00e-01
8.73e-02
2.66e-01
5.17e-01
2.04e-01
4.65e-02
1.04e-01
4.84e-01
3.01e-01
1.29e-01
1.80e-01
2.33e-01
3.04e-01
3.42e-01
1.81e-01
1.35e-01
1.84e-01
1.24e-01
2.97e-01
1.10e-01
1.17e-01
1.90e-01
1.13e-01
1.79e-01
3.05e-01
1.85e-01
1.24e-01
3.11e-01
2.14e-01
2.07e-01
1.40e-01
2.15e-01
3.01e-01
3.31e-01
2.38e-01
2.07e-01
1.66e-01
6.76e-02
1.10e-01
1.56e-01
2.31e-01
1.08e-01
4.17e-02
5.70e-02
1.89e-01
8.97e-02
1.29e-01
1.50e-01
8.86e-02
1.18e-01
1.53e-01
2.37e-01
1.58e-01
1.22e-01
1.05e-01
7.43e-02
2.15e-01
2.25e-01
1.19e-01
1.06e-01
1.18e-01
9.14e-02
1.23e-01
2.85e-01
1.61e-01
1.42e-01
3.68e-02
2.15e-01
8.60e-02
2.37e-01
5.63e-02
1.72e-01
3.79e-02
2.87e-01
1.91e-01
7.27e-01
3.23e-01
1.37e-01
9.57e-02
1.00e-01
1.02e-01
6.48e-02
2.28e-01
3.82e-01
1.03e-01
4.55e-02
9.12e-02
1.26e-01
9.30e-02
5.44e-02
9.67e-02
5.96e-02
9.25e-02
4.98e-02
5.78e-02
3.60e-02
8.36e-02
6.77e-02
1.20e-01
7.59e-02
8.26e-02
1.14e-01
1.12e-01
4.48e-02
4.84e-02
8.94e-02
9.18e-02
6.62e-02
6.08e-02
9.98e-02
3.70e-01
4.21e-01
4.14e-01
2.12e-01
1.30e-01
1.84e-01
2.93e-01
3.25e-01
1.69e-01
1.72e-01
1.13e-01
2.35e-01
4.30e-01
5.48e-01
1.66e-01
2.59e-01
1.15e-01
2.43e-01
2.98e-01
1.24e-01
1.48e-01
1.26e-01
2.52e-01
6.36e-01
4.83e-01
4.47e-01
5.50e-01
4.30e-01
7.79e-02
1.12e-01
2.88e-01
2.69e-01
3.92e-01
3.94e-01
2.67e-01
2.41e-01
1.14e-01
2.94e-01
3.65e-01
2.65e-01
1.96e-01
7.83e-02
6.41e-01
4.35e-01
5.11e-01
3.19e-01
3.19e-01
1.51e-01
2.21e-01
2.23e-01
4.49e-01
1.84e-01
1.77e-01
1.33e-01
1.97e-01
2.64e-01
2.24e-01
1.82e-01
9.29e-02
1.50e-01
1.64e-01
2.03e-01
2.83e-01
1.29e-01
1.17e-01
2.47e-01
3.39e-01
3.12e-01
2.70e-01
2.25e-01
3.12e-01
2.53e-01
3.35e-01
3.46e-01
2.22e-01
3.38e-01
2.10e-01
2.32e-01
2.99e-01
5.12e-01
4.57e-01
1.88e-01
7.19e-02
2.82e-01
2.39e-01
3.12e-01
2.01e-01
1.89e-01
1.48e-01
3.70e-01
4.06e-01
2.70e-01
2.51e-01
2.24e-01
2.88e-01
1.86e-01
1.85e-01
1.49e-01
1.98e-01
4.37e-01
5.36e-02
2.33e-01
1.21e-01
2.60e-01
3.96e-01
1.69e-01
1.48e-01
2.03e-01
8.47e-01
4.13e-01
1.93e-01
2.80e-01
5.38e-01
7.08e-01
2.92e-01
3.69e-01
1.41e-01
2.43e-01
9.57e-02
2.24e-01
2.36e-01
4.61e-01
8.54e-02
9.45e-02
2.20e-01
3.55e-01
3.04e-01
1.39e-01
1.17e-01
2.23e-01
3.22e-01
5.03e-01
1.97e-01
1.74e-01
9.16e-02
2.16e-01
5.43e-01
4.66e-01
1.64e-01
1.30e-01
1.70e-01
1.33e-01
1.21e-01
1.16e-01
1.32e-01
1.23e-01
8.37e-02
1.47e-01
1.06e-01
1.11e-01
9.86e-02
9.92e-02
1.24e-01
1.22e-01
1.23e-01
1.27e-01
9.35e-02
1.20e-01
1.28e-01
1.10e-01
8.63e-02
7.21e-02
1.48e-01
1.08e-01
8.33e-02
1.77e-01
1.05e-01
9.84e-02
1.95e-01
4.44e-02
5.59e-02
4.70e-02
1.22e-01
2.17e-01
7.34e-02
8.56e-02
6.32e-02
1.60e-01
1.95e-01
3.47e-02
4.63e-02
1.51e-01
8.54e-02
2.66e-01
8.96e-02
1.35e-01
1.11e-01
1.29e-01
1.48e-01
4.43e-02
1.41e-01
4.45e-01
3.49e-01
1.55e-01
7.84e-02
1.98e-01
4.91e-01
7.60e-02
1.19e-01
2.14e-01
3.79e-01
6.31e-02
1.34e-01
3.03e-01
7.03e-02
1.35e-01
5.70e-01
1.45e-01
3.44e-01
2.52e-01
1.53e-01
6.48e-02
8.24e-02
1.15e-01
6.32e-01
2.69e-01
9.97e-01
2.93e-01
2.17e-01
8.34e-01
9.37e-01
5.23e-01
2.15e-01
3.55e-01
4.80e-01
6.69e-01
3.66e-01
7.56e-01
7.03e-01
1.05e+00
2.18e-01
4.89e-01
5.37e-01
7.81e-01
4.19e-01
1.57e-01
6.71e-01
7.57e-01
1.86e-01
4.61e-01
7.59e-01
7.07e-01
6.09e-01
9.66e-01
1.21e+00
4.73e-01
7.36e-01
7.96e-02
6.49e-02
6.27e-01
7.97e-01
1.38e+00
1.89e+00
2.74e-01
1.56e+00
3.80e-01
1.05e+00
5.81e-01
4.28e-01
7.26e-01
1.22e+00
1.11e-01
9.56e-02
9.66e-02
1.88e-01
8.63e-02
7.57e-02
9.64e-02
1.23e-01
1.51e-01
7.31e-02
8.62e-02
6.26e-02
2.38e-01
2.07e-01
1.99e-01
1.87e-01
1.39e-01
2.46e-01
1.24e-01
2.20e-01
2.12e-01
2.33e-01
2.49e-01
3.19e-01
1.42e-01
1.38e-01
6.04e-02
7.06e-02
1.70e-01
1.37e-01
2.89e-02
8.44e-02
8.59e-02
7.39e-02
5.10e-02
6.21e-02
4.48e-02
1.38e-01
1.74e-01
1.17e-01
6.52e-02
8.24e-02
1.31e-01
1.35e-01
1.19e-01
1.18e-01
1.83e-01
9.47e-02
6.78e-02
1.03e-01
2.02e-01
1.89e-01
3.62e-02
8.39e-02
6.46e-02
1.24e-01
3.11e-01
7.75e-02
8.25e-02
1.61e-01
1.07e-01
2.47e-01
1.50e-01
5.54e-02
1.14e-01
1.54e-01
1.41e-01
9.40e-02
4.34e-02
1.14e-01
1.67e-01
1.62e-01
6.32e-02
6.56e-02
2.00e-01
4.85e-01
6.70e-02
1.03e-01
7.56e-02
3.42e-01
6.63e-01
7.26e-02
5.98e-02
6.66e-01
7.46e-01
1.14e+00
1.68e-01
6.62e-02
2.18e-01
7.16e-01
2.41e-01
6.21e-02
8.95e-02
1.91e-01
4.98e-01
2.92e-01
4.38e-01
4.60e-01
3.67e-01
4.99e-01
3.48e-02
1.88e-01
2.40e-01
4.12e-01
1.32e+00
7.28e-02
2.12e-01
1.43e+00
1.36e-01
4.05e-01
1.29e-01
5.88e-01
5.43e-01
6.15e-01
3.04e-01
4.42e-01
1.65e-01
3.78e-01
2.77e-01
3.22e-01
1.68e-01
1.84e-01
1.86e-01
3.39e-01
2.05e-01
1.76e-01
4.28e-01
2.13e-01
2.36e-01
1.39e-01
3.14e-01
1.60e-01
2.16e-01
3.14e-01
2.51e-01
2.26e-01
2.66e-01
2.77e-01
3.26e-01
3.57e-01
2.96e-01
3.34e-01
3.38e-01
3.95e-01
1.34e-01
1.32e-01
1.53e-01
2.90e-01
8.53e-02
8.36e-02
1.88e-01
1.95e-01
1.43e-01
1.78e-01
1.94e-01
1.29e-01
2.15e-01
1.74e-01
2.31e-01
2.48e-01
2.07e-01
1.47e-01
1.17e-01
1.40e-01
1.79e-01
1.42e-01
1.32e-01
2.25e-01
6.55e-02
3.69e-01
3.03e-01
9.31e-02
1.98e-02
3.38e-01
2.09e-01
1.90e-01
2.23e-01
1.44e-01
2.25e-01
2.85e-01
1.26e-01
3.24e-01
6.85e-01
2.54e-01
2.79e-01
1.13e-01
1.83e-01
7.47e-01
4.49e-01
9.20e-02
1.28e-01
1.50e-01
1.16e-01
1.47e-01
2.47e-01
2.73e-01
5.58e-02
6.06e-02
3.96e-02
1.24e-01
1.37e-01
7.03e-02
5.06e-02
1.14e-01
7.96e-02
1.34e-01
1.90e-01
4.71e-02
1.18e-01
9.10e-02
1.56e-01
6.74e-02
2.42e-02
8.33e-02
1.15e-01
3.50e-01
2.18e-01
2.24e-01
4.88e-01
8.27e-01
1.88e-01
1.10e-01
8.24e-01
7.36e-01
4.23e-01
2.55e-01
1.27e-01
3.77e-01
3.51e-01
4.51e-01
1.27e-01
6.47e-02
1.42e-01
2.89e-01
6.02e-01
3.24e-01
7.41e-02
7.55e-02
5.54e-01
7.01e-01
3.53e-01
9.76e-01
3.85e-01
2.38e-01
3.56e-01
6.20e-01
8.96e-02
1.60e-01
2.61e-01
2.13e-01
3.91e-01
1.63e-01
4.75e-01
2.15e-01
3.10e-01
5.97e-01
4.28e-01
5.00e-01
3.77e-01
5.66e-01
6.86e-01
5.38e-01
5.71e-01
6.66e-01
3.04e-01
2.73e-01
3.56e-01
3.42e-01
2.41e-01
1.18e-01
1.49e-01
1.74e-01
5.26e-01
1.27e-01
2.70e-01
2.45e-01
2.81e-01
3.47e-01
2.34e-01
2.02e-01
2.64e-01
4.26e-01
3.37e-01
1.94e-01
3.16e-01
3.02e-01
4.94e-01
2.90e-01
1.93e-01
3.34e-01
4.00e-01
6.11e-01
6.15e-01
2.87e-01
2.99e-01
3.49e-01
1.21e+00
1.74e-01
1.62e-01
3.51e-01
3.27e-01
5.25e-01
7.10e-01
4.46e-01
1.07e-01
3.45e-01
4.96e-01
2.51e-01
3.97e-01
4.81e-01
6.34e-01
6.14e-01
5.93e-02
5.26e-01
9.43e-01
8.58e-01
2.15e-01
2.97e-01
6.03e-01
9.05e-01
6.09e-01
4.63e-01
5.23e-01
2.62e-01
4.23e-01
9.31e-01
1.92e-01
8.19e-01
2.48e-01
5.95e-01
3.14e-01
3.14e-01
2.24e-01
2.34e-01
6.51e-01
2.53e-01
4.39e-01
2.99e-01
6.47e-01
1.93e-01
8.98e-02
2.66e-01
3.70e-01
2.79e-01
3.08e-01
4.49e-01
2.82e-01
5.42e-01
2.71e-01
2.35e-01
4.05e-01
3.13e-01
4.28e-01
4.42e-01
4.18e-01
1.46e-01
1.63e-01
3.07e-01
5.53e-01
2.83e-01
5.46e-01
6.44e-01
6.99e-01
7.51e-01
2.28e-01
6.65e-01
6.56e-01
3.28e-01
1.00e+00
3.78e-01
9.83e-01
2.22e-01
2.95e-01
7.51e-01
4.13e-01
1.05e+00
5.19e-01
3.33e-01
2.45e+00
1.48e-01
2.74e-01
1.94e+00
8.01e-01
1.02e+00
5.71e-01
1.57e+00
7.42e-01
1.03e+00
7.59e-02
1.05e-01
9.21e-02
1.15e-01
1.25e-01
9.68e-02
9.59e-02
1.00e-01
9.79e-02
8.14e-02
1.73e-01
1.18e-01
1.14e-01
1.22e-01
1.15e-01
1.52e-01
1.18e-01
1.18e-01
1.32e-01
1.73e-01
1.23e-01
1.38e-01
1.32e-01
1.02e-01
6.67e-02
1.04e-01
5.41e-02
1.28e-01
8.63e-02
6.33e-02
5.44e-02
4.06e-02
6.34e-02
5.37e-02
1.18e-01
4.82e-02
3.50e-02
3.96e-02
4.57e-02
8.86e-02
3.30e-02
3.83e-02
5.11e-02
1.75e-01
1.01e-01
5.93e-02
4.78e-02
3.32e-02
7.85e-02
8.91e-02
1.49e-01
1.31e-01
4.16e-02
6.31e-02
7.78e-02
6.37e-02
1.19e-01
2.18e-01
9.46e-02
9.60e-02
8.69e-02
8.07e-02
1.60e-01
6.73e-02
8.65e-02
1.76e-01
1.38e-01
1.73e-01
4.25e-01
3.63e-01
7.83e-02
1.32e-01
5.21e-01
9.68e-02
9.68e-02
3.61e-01
1.05e-01
4.21e-01
1.95e-01
3.34e-01
6.45e-01
6.57e-01
5.58e-01
7.98e-01
4.19e-01
2.03e-01
9.52e-01
7.62e-01
4.43e-01
5.37e-01
3.12e-01
1.22e+00
4.64e-01
1.49e-01
1.40e-01
2.76e-01
8.40e-01
1.19e+00
1.14e+00
4.63e-01
7.32e-02
1.01e-01
1.48e-01
1.80e-01
8.55e-02
8.36e-02
1.18e-01
1.07e-01
2.00e-01
7.19e-02
1.12e-01
1.21e-01
1.31e-01
1.18e-01
1.17e-01
1.07e-01
1.70e-01
1.58e-01
1.29e-01
1.88e-01
1.31e-01
1.84e-01
8.78e-02
1.34e-01
8.68e-02
1.27e-01
9.83e-02
1.12e-01
4.88e-02
9.33e-02
9.47e-02
1.35e-01
1.65e-01
8.17e-02
6.43e-02
1.13e-01
1.85e-01
1.61e-01
2.58e-01
2.00e-01
8.60e-02
1.87e-01
1.12e-01
1.84e-01
1.85e-01
1.79e-01
1.11e-01
9.73e-02
1.57e-01
3.55e-02
8.17e-02
7.99e-02
6.24e-02
1.57e-02
8.31e-02
7.39e-02
8.36e-02
4.56e-02
5.63e-02
6.75e-02
6.15e-02
1.18e-01
8.70e-02
6.94e-02
9.27e-02
1.21e-01
1.22e-01
3.57e-02
1.67e-01
1.23e-01
1.02e-01
1.10e-01
7.65e-02
4.86e-02
8.13e-02
8.39e-02
1.46e-01
7.13e-02
8.85e-02
7.94e-02
7.43e-02
1.71e-01
8.60e-02
3.73e-02
1.14e-01
9.01e-02
8.56e-02
9.68e-02
9.25e-02
4.64e-02
5.94e-02
4.79e-02
1.08e-01
5.47e-02
5.22e-02
6.90e-02
8.06e-02
3.00e-01
1.01e-01
4.29e-01
1.45e-01
1.15e-01
5.57e-01
9.06e-02
2.25e-01
1.58e-01
2.20e-01
2.17e-01
3.58e-01
3.68e-01
5.02e-01
3.84e-01
1.29e-01
1.46e-01
1.68e-01
5.94e-01
3.08e-01
2.05e-01
2.25e-01
2.26e-01
2.75e-01
2.33e-01
4.20e-01
3.36e-01
3.69e-01
4.25e-01
3.39e-01
5.22e-02
1.45e-01
1.51e-01
2.40e-01
1.66e-01
1.50e-01
1.21e-01
1.27e-01
2.40e-01
1.74e-01
1.21e-01
1.03e-01
2.76e-01
1.60e-01
1.25e-01
2.27e-01
2.54e-01
3.63e-01
2.92e-01
2.54e-01
4.14e-01
5.05e-01
1.41e-01
2.05e-01
2.99e-01
1.85e-01
3.36e-01
3.74e-01
1.12e-01
1.83e-01
6.39e-02
7.86e-02
2.56e-01
1.32e-01
8.13e-02
6.96e-02
1.42e-01
1.86e-01
5.46e-01
2.23e-01
1.30e-01
1.68e-01
1.62e-01
2.11e-01
2.03e-01
9.23e-02
1.17e-01
1.04e-01
5.87e-02
2.38e-02
1.64e-01
1.48e-01
1.74e-01
3.96e-02
3.95e-02
1.45e-01
8.63e-02
1.34e-01
4.07e-02
5.42e-02
4.16e-02
3.04e-02
7.41e-02
8.33e-02
1.56e-02
3.07e-02
1.06e-01
5.28e-02
4.39e-02
1.00e-01
1.14e-01
1.19e-01
6.36e-02
2.44e-01
3.54e-01
3.29e-01
1.88e-01
1.07e-01
1.18e-01
3.82e-01
7.18e-02
6.84e-01
5.17e-01
1.03e+00
3.09e-01
2.40e-01
2.30e-01
2.79e-01
1.78e-01
3.01e-01
3.07e-01
3.70e-01
3.76e-01
3.37e-01
5.64e-01
7.88e-01
1.31e+00
1.64e+00
1.66e+00
1.86e-01
5.64e-01
8.71e-02
4.33e-01
5.44e-01
2.32e-01
5.82e-01
1.12e+00
1.85e-01
4.00e-01
7.23e-01
3.86e-01
5.51e-01
8.79e-01
2.34e-01
2.25e-01
7.14e-01
5.05e-01
1.71e-01
5.47e-01
1.98e-01
3.69e-01
3.17e-01
3.33e-01
8.05e-01
6.61e-01
2.88e-01
5.42e-01
7.13e-01
2.22e-01
2.97e-01
3.87e-01
7.43e-01
9.94e-01
8.16e-01
1.45e-01
6.48e-01
7.52e-02
8.34e-02
1.18e-01
1.07e-01
1.10e-01
1.00e-01
1.54e-01
8.64e-02
1.06e-01
1.07e-01
1.08e-01
1.95e-01
1.03e-01
1.23e-01
1.82e-01
1.16e-01
1.40e-01
1.16e-01
1.39e-01
1.31e-01
1.59e-01
1.13e-01
1.22e-01
1.27e-01
6.74e-02
5.87e-02
5.66e-02
6.19e-02
4.38e-02
1.43e-01
5.13e-02
2.46e-02
4.42e-02
1.95e-02
4.67e-02
3.64e-02
9.31e-02
1.94e-02
4.94e-02
8.56e-02
3.35e-02
3.00e-02
1.92e-02
5.07e-02
1.53e-01
1.28e-01
1.01e-01
2.57e-02
3.86e-02
7.94e-02
8.70e-02
2.00e-01
2.91e-01
7.93e-02
1.34e-01
1.45e-01
1.65e-01
2.70e-01
7.65e-02
6.19e-02
7.84e-02
1.36e-01
2.91e-01
2.78e-01
9.76e-02
2.86e-01
1.93e-01
4.24e-01
3.57e-01
2.72e-01
1.47e-01
6.76e-02
1.05e-01
2.00e-01
6.88e-02
4.46e-01
3.07e-01
1.74e-01
4.10e-01
9.73e-02
1.05e-01
9.09e-01
6.43e-01
3.36e-01
4.03e-01
1.54e-01
6.97e-01
1.74e-01
2.68e-01
8.54e-02
1.15e-01
3.29e-01
6.67e-02
1.19e-01
1.88e-01
4.55e-01
2.55e-01
1.02e+00
2.06e-01
1.17e+00
6.83e-01
2.08e+00
1.51e-01
3.12e-02
6.64e-02
1.04e-01
1.40e-01
3.72e-02
9.37e-02
2.40e-01
1.03e-01
7.57e-02
6.72e-02
6.29e-02
1.50e-01
4.33e-02
7.14e-02
1.05e-01
1.44e-01
9.60e-02
8.97e-02
5.85e-02
1.93e-01
2.01e-01
1.36e-01
1.24e-01
8.92e-02
3.79e-02
1.15e-01
2.15e-01
1.42e-01
9.16e-02
7.90e-02
1.29e-01
1.47e-01
1.66e-01
2.09e-01
1.69e-01
1.71e-01
1.11e-01
1.88e-01
2.26e-01
1.85e-01
1.72e-01
1.46e-01
1.05e-01
2.32e-01
2.55e-01
1.38e-01
7.60e-02
1.74e-01
3.54e-02
3.20e-02
3.76e-02
6.86e-02
1.56e-01
4.90e-02
4.98e-02
3.87e-02
6.03e-02
7.55e-02
8.00e-02
3.76e-02
5.10e-02
7.48e-02
8.09e-02
8.62e-02
8.05e-02
7.01e-02
6.06e-02
7.01e-02
7.09e-02
6.10e-02
3.76e-02
5.18e-02
1.06e-01
3.52e-02
8.17e-02
8.50e-02
1.43e-01
5.12e-02
3.47e-02
5.56e-02
5.35e-02
3.34e-02
5.09e-02
7.94e-02
6.02e-02
6.97e-02
6.06e-02
5.53e-02
2.67e-02
7.65e-02
4.91e-02
6.37e-02
8.88e-02
9.38e-02
4.41e-02
6.37e-02
1.32e-01
1.37e-01
1.35e-01
3.85e-01
2.44e-01
6.00e-01
4.75e-01
1.16e-01
2.12e-01
4.84e-01
3.85e-01
4.03e-01
7.83e-02
1.37e-01
2.34e-01
6.83e-02
2.53e-01
6.58e-01
2.33e-01
3.89e-01
2.42e-01
1.40e-01
1.22e-01
1.47e-01
2.35e-01
2.14e-01
1.73e-01
3.14e-01
1.77e-01
1.61e-01
2.80e-01
2.74e-01
2.47e-01
2.25e-01
2.67e-01
4.38e-02
1.95e-01
1.58e-01
2.38e-01
1.13e-01
3.08e-01
1.04e-01
2.18e-01
2.10e-01
1.68e-01
5.61e-02
2.26e-01
1.87e-01
1.15e-01
2.41e-01
2.09e-01
4.82e-01
2.19e-01
1.68e-01
2.83e-01
1.96e-01
1.09e+00
1.40e-01
2.22e-01
1.09e-01
8.77e-02
6.86e-02
1.72e-01
1.43e-01
3.04e-01
6.37e-02
1.19e-01
5.85e-01
3.90e-01
2.36e-01
2.73e-01
1.66e-01
2.26e-01
1.94e-01
7.80e-02
4.25e-01
1.66e-01
6.78e-02
3.00e-01
1.91e-01
1.46e-01
6.67e-02
6.93e-02
4.14e-02
2.64e-02
8.23e-02
1.42e-01
2.87e-02
2.14e-02
1.81e-02
9.09e-02
5.09e-02
9.79e-02
2.92e-02
1.41e-02
8.06e-02
2.23e-02
6.18e-02
8.96e-02
7.52e-02
1.23e-01
4.30e-02
9.57e-02
4.98e-02
6.33e-02
1.25e-01
6.31e-02
1.09e-01
7.23e-02
9.87e-02
2.01e-01
2.60e-01
2.41e-01
9.44e-02
2.19e-01
1.33e-01
2.15e-01
1.68e-01
2.47e-01
5.28e-01
1.55e-01
1.85e-01
2.35e-01
1.96e-01
1.01e-01
5.37e-01
2.43e-01
2.88e-01
1.38e-01
1.65e-01
2.63e-01
1.88e-01
1.98e-01
2.79e-01
2.90e-01
3.64e-01
3.06e-01
2.78e-01
3.10e-01
5.84e-01
6.93e-01
9.01e-01
4.99e-01
3.27e-01
3.78e-01
1.77e-01
8.43e-02
3.71e-01
5.52e-01
2.18e-01
2.09e-01
2.58e-01
2.76e-01
4.66e-01
2.35e-01
1.58e-01
3.69e-01
3.20e-01
2.78e-01
5.34e-01
2.83e-01
2.02e-01
4.46e-01
1.74e-01
4.18e-01
6.88e-01
9.52e-01
3.26e-01
2.15e-01
3.54e-01
2.53e-01
6.18e-01
2.20e-01
2.05e-01
3.20e-01
1.32e-01
7.84e-01
3.91e-01
3.90e-01
3.60e-01
1.95e-01
4.63e-01
3.60e-01
4.82e-01
2.28e-01
2.02e-01
1.03e-01
1.77e-01
2.55e-01
4.15e-01
1.79e-01
4.64e-01
2.73e-01
2.29e-01
7.83e-01
8.20e-01
5.51e-01
4.89e-01
1.46e-01
1.12e-01
1.35e-01
1.76e-01
1.48e-01
1.18e-01
1.32e-01
1.34e-01
8.61e-02
1.43e-01
1.38e-01
1.09e-01
1.36e-01
1.08e-01
1.14e-01
8.13e-02
1.45e-01
1.46e-01
1.52e-01
1.69e-01
1.63e-01
1.37e-01
1.38e-01
1.72e-01
4.36e-02
4.00e-02
3.07e-01
4.22e-02
1.21e-01
8.87e-02
1.45e-01
1.23e-01
6.27e-02
3.15e-02
3.76e-02
4.43e-02
6.81e-02
4.87e-02
5.12e-02
6.97e-02
8.52e-02
3.76e-02
6.65e-02
1.08e-01
7.24e-02
4.52e-02
3.00e-02
8.34e-02
1.11e-01
1.71e-01
1.44e-01
2.44e-01
8.41e-02
1.35e-01
5.12e-02
1.17e-01
1.37e-01
4.05e-02
1.08e-01
2.15e-02
9.35e-02
2.18e-01
2.11e-01
2.79e-01
8.65e-02
1.51e-01
1.19e-01
4.60e-01
1.32e-01
1.17e-01
3.09e-01
1.53e-01
2.39e-01
4.74e-01
3.75e-01
4.32e-01
4.19e-01
2.73e-01
2.34e-01
4.78e-01
6.66e-01
1.94e-01
1.49e-01
3.77e-01
2.72e-01
5.56e-01
8.98e-01
1.51e-01
4.28e-01
8.22e-02
2.16e-01
1.01e+00
3.01e-01
1.46e-01
6.51e-02
2.08e-01
5.71e-01
8.07e-01
1.05e+00
8.41e-01
7.11e-01
6.80e-02
4.48e-01
1.64e-01
1.92e-01
4.16e-01
2.15e-01
7.20e-01
7.16e-01
8.41e-01
1.83e-01
7.02e-01
5.87e-01
5.36e-01
6.45e-01
1.11e+00
3.94e-01
1.18e+00
1.14e-01
3.27e-01
7.27e-02
5.89e-02
9.82e-02
1.29e-01
1.03e-01
9.75e-02
1.16e-01
1.02e-01
1.30e-01
6.95e-02
6.98e-02
8.24e-02
1.09e-01
1.33e-01
1.11e-01
7.92e-02
5.65e-02
5.98e-02
7.63e-02
1.76e-01
1.51e-01
9.73e-02
7.82e-02
7.46e-02
7.89e-02
1.45e-01
1.92e-01
1.56e-01
1.45e-01
1.14e-01
5.69e-02
1.19e-01
1.66e-01
1.41e-01
1.18e-01
1.13e-01
6.80e-02
2.07e-01
1.31e-01
1.42e-01
1.32e-01
1.50e-01
7.49e-02
2.18e-01
1.51e-01
1.11e-01
1.30e-01
1.70e-01
6.46e-02
4.36e-02
4.24e-02
1.59e-01
1.03e-01
1.59e-01
1.49e-01
5.60e-02
1.45e-01
9.77e-02
3.19e-02
2.68e-02
2.73e-02
9.58e-02
5.87e-02
9.98e-02
8.54e-02
4.28e-02
1.38e-02
1.31e-01
5.73e-02
6.58e-02
6.33e-02
6.12e-02
4.48e-02
5.54e-02
5.90e-02
4.93e-02
2.20e-01
1.14e-01
1.60e-01
2.22e-01
7.50e-02
3.85e-02
8.09e-02
4.10e-02
6.56e-02
1.98e-01
5.23e-02
2.56e-02
7.74e-02
6.95e-02
6.59e-02
4.85e-02
2.00e-02
1.15e-01
4.12e-02
9.74e-02
3.81e-02
1.52e-01
2.34e-01
2.60e-01
1.37e-01
2.52e-01
2.88e-01
1.07e-01
1.67e-01
1.22e-01
4.62e-02
1.87e-01
1.53e-01
2.57e-01
4.37e-01
2.79e-01
3.05e-01
5.52e-02
1.26e-01
4.39e-01
2.70e-01
2.57e-01
6.42e-02
1.29e-01
2.24e-01
9.78e-02
5.62e-01
1.92e-01
2.27e-01
1.36e-01
2.03e-01
1.20e-01
2.15e-01
9.10e-02
8.23e-02
1.44e-01
1.34e-01
1.69e-01
1.76e-01
1.98e-01
1.53e-01
1.17e-01
1.41e-01
4.45e-01
2.59e-01
2.58e-01
2.01e-01
1.99e-01
6.51e-02
1.34e-01
1.05e-01
2.21e-01
1.01e-01
4.61e-02
1.16e-01
9.50e-02
1.58e-01
8.36e-02
1.17e-01
1.14e-01
9.40e-02
9.41e-02
9.85e-02
8.03e-02
1.34e-01
6.65e-02
9.51e-02
2.30e-01
1.03e-01
1.94e-01
1.66e-01
1.25e-01
1.38e-01
2.09e-01
1.03e-01
3.47e-01
2.84e-01
2.75e-01
1.09e-01
3.47e-01
4.61e-01
1.27e-01
1.85e-01
1.44e-01
1.14e-01
3.16e-01
2.21e-01
2.22e-01
2.21e-01
1.73e-01
3.45e-01
3.70e-01
3.41e-01
3.21e-01
1.13e-01
1.64e-01
8.42e-02
2.83e-02
1.01e-01
6.45e-02
1.11e-01
3.00e-02
1.06e-01
1.44e-01
3.61e-02
9.72e-02
9.83e-02
9.66e-02
8.29e-02
1.43e-01
1.67e-01
4.10e-02
4.95e-02
7.14e-02
7.00e-02
6.63e-02
3.18e-02
1.27e-01
1.16e-01
4.38e-02
8.62e-02
2.78e-01
1.85e-01
2.85e-01
2.35e-01
1.22e-01
2.70e-01
2.42e-01
3.09e-01
2.84e-01
1.40e-01
2.00e-01
2.88e-01
2.18e-01
2.84e-01
3.01e-01
4.25e-02
2.20e-01
6.32e-02
2.41e-01
3.23e-01
2.52e-01
1.06e-01
9.88e-02
2.82e-01
1.95e-01
1.95e-01
3.26e-01
2.10e-01
1.68e-01
1.40e-01
2.18e-01
2.03e-01
2.20e-01
2.29e-01
2.30e-01
2.16e-01
2.06e-01
2.03e-01
3.77e-01
3.03e-01
3.04e-01
3.08e-01
3.61e-01
2.91e-01
4.50e-01
2.98e-01
8.45e-02
1.17e-01
1.35e-01
2.84e-01
1.75e-01
3.51e-01
2.83e-01
9.48e-02
1.41e-01
1.54e-01
2.36e-01
1.62e-01
7.75e-02
1.01e-01
1.80e-01
3.66e-01
4.04e-01
2.95e-01
4.11e-01
3.29e-01
4.74e-01
4.52e-01
2.00e-01
3.13e-01
2.09e-01
1.12e-01
2.57e-01
3.09e-01
3.86e-01
4.45e-01
2.57e-01
2.09e-01
1.25e-01
1.77e-01
7.65e-01
4.63e-01
1.12e-01
1.34e-01
2.75e-01
2.95e-01
2.47e-01
4.04e-01
3.57e-01
3.73e-01
2.65e-01
4.79e-01
1.88e-01
6.36e-01
5.65e-01
1.60e-01
5.62e-02
6.30e-02
1.75e-01
2.96e-01
4.89e-01
5.51e-02
5.50e-01
9.55e-01
5.31e-01
1.75e-01
1.11e-01
2.94e-01
4.05e-01
3.24e-01
3.67e-01
2.18e-01
2.22e-01
4.01e-01
1.71e-01
2.32e-01
2.32e-01
4.76e-01
2.93e-01
1.39e-01
5.75e-02
2.43e-01
3.63e-01
3.56e-01
1.38e-01
1.21e-01
1.41e-01
2.28e-01
2.20e-01
1.50e-01
1.89e-01
1.07e-01
1.80e-01
3.42e-01
1.96e-01
2.43e-01
1.65e-01
2.31e-01
1.31e+00
1.08e+00
7.54e-01
1.03e-01
1.12e-01
1.60e-01
1.26e-01
1.20e-01
1.16e-01
1.58e-01
1.14e-01
1.07e-01
1.02e-01
1.29e-01
7.57e-02
9.33e-02
1.27e-01
1.70e-01
1.37e-01
1.19e-01
1.34e-01
1.19e-01
1.25e-01
1.41e-01
1.57e-01
1.07e-01
1.15e-01
4.49e-02
8.62e-02
7.70e-02
1.09e-01
3.93e-02
5.09e-02
1.10e-01
7.87e-02
9.34e-02
7.36e-02
5.08e-02
6.12e-02
1.15e-01
7.96e-02
1.14e-01
1.05e-01
2.76e-02
3.89e-02
6.47e-02
3.19e-02
2.24e-02
8.95e-02
3.92e-02
8.54e-02
8.97e-02
3.51e-02
1.62e-01
7.69e-02
1.79e-01
7.00e-02
9.45e-02
1.18e-01
2.46e-01
2.54e-01
8.82e-02
6.92e-02
3.91e-02
5.57e-02
2.05e-01
1.55e-01
1.13e-01
1.29e-01
1.04e-01
3.76e-01
2.69e-01
9.80e-02
9.26e-02
6.75e-02
4.53e-02
6.60e-01
5.26e-01
2.57e-01
5.52e-01
4.63e-02
1.74e-01
3.68e-01
7.32e-01
2.39e-01
1.74e-01
8.50e-02
6.15e-02
4.87e-01
1.02e+00
5.63e-01
2.21e-01
1.24e-01
3.91e-01
1.53e+00
7.76e-01
1.27e-01
6.55e-02
1.07e-01
3.37e-01
7.00e-01
2.84e-01
1.48e-01
3.25e-01
2.02e-01
4.99e-02
6.70e-01
3.16e-01
1.07e+00
4.78e-01
1.87e-01
5.51e-01
3.37e-01
1.41e+00
6.92e-01
3.71e-01
6.67e-02
4.43e-01
1.75e-01
1.99e-01
8.22e-02
1.07e-01
5.14e-01
8.17e-02
9.71e-02
1.05e-01
1.43e-01
1.08e-01
1.14e-01
1.23e-01
1.30e-01
1.27e-01
1.09e-01
7.28e-02
9.79e-02
1.03e-01
1.17e-01
1.06e-01
1.04e-01
1.03e-01
1.08e-01
8.17e-02
1.22e-01
9.28e-02
1.71e-01
1.09e-01
5.92e-02
1.14e-01
1.03e-01
5.00e-02
9.86e-02
1.27e-01
6.24e-02
4.80e-02
1.14e-01
1.32e-01
1.19e-01
9.20e-02
9.15e-02
9.15e-02
4.66e-02
1.99e-01
1.37e-01
1.36e-01
9.00e-02
7.60e-02
1.81e-01
1.31e-01
1.34e-01
1.28e-01
1.00e-01
9.64e-02
9.93e-02
8.87e-02
9.06e-02
6.39e-02
3.19e-02
7.47e-02
1.11e-01
2.84e-01
3.27e-02
4.28e-02
7.51e-02
9.31e-02
2.34e-01
9.76e-02
4.78e-02
9.12e-02
1.45e-01
2.32e-01
1.20e-01
1.05e-01
9.26e-02
1.14e-01
1.22e-01
6.75e-02
4.71e-02
1.57e-01
1.02e-01
6.39e-02
1.35e-01
9.39e-02
7.63e-02
1.44e-01
7.83e-02
4.53e-02
9.46e-02
1.04e-01
3.21e-01
3.32e-02
4.87e-02
9.08e-02
4.77e-01
9.50e-02
1.10e-01
1.30e-01
1.26e-01
1.72e-01
1.84e-01
9.41e-02
1.38e-01
4.62e-01
1.59e-01
7.17e-02
8.65e-02
1.14e-01
6.63e-02
3.47e-01
3.99e-01
1.54e-01
5.77e-01
7.68e-02
4.64e-01
5.29e-02
2.32e-01
5.34e-02
9.24e-01
5.74e-01
5.22e-01
4.58e-01
2.17e-01
1.22e-01
5.30e-01
2.69e-01
1.26e-01
5.08e-01
2.51e-01
1.99e-01
3.02e-02
9.43e-02
1.25e-01
2.23e-01
1.05e-01
1.51e-01
5.23e-02
1.74e-01
1.48e-01
2.01e-01
1.58e-01
9.18e-02
1.81e-01
8.74e-02
4.89e-01
5.59e-01
3.45e-01
1.71e-01
2.56e-01
1.18e-01
1.61e-01
1.49e-01
2.51e-01
5.32e-02
1.02e-01
6.71e-02
1.42e-01
1.17e-01
1.10e-01
6.70e-02
7.14e-02
7.55e-02
9.04e-02
2.36e-01
1.06e-01
5.18e-02
8.24e-02
2.29e-01
1.51e-01
1.14e-01
1.18e-01
2.44e-01
1.45e-01
1.79e-01
3.28e-01
3.49e-01
1.74e-01
3.50e-01
4.52e-02
7.27e-02
1.32e-01
2.06e-01
4.29e-01
8.71e-02
1.08e-01
1.76e-01
2.37e-01
1.95e-01
1.43e-01
1.48e-01
1.05e-01
1.12e-01
4.25e-01
1.57e-01
1.39e-01
1.54e-01
1.75e-01
3.19e-02
1.31e-01
7.96e-02
2.99e-02
1.83e-01
4.80e-02
1.14e-01
9.55e-02
9.43e-02
9.12e-02
1.05e-01
1.33e-01
5.54e-02
9.03e-02
3.40e-02
9.08e-02
5.77e-02
4.55e-02
5.56e-02
3.93e-02
1.54e-01
1.01e-01
6.90e-02
2.11e-01
1.89e-01
1.40e-01
2.59e-01
2.03e-01
1.68e-01
1.03e-01
4.28e-01
1.40e-01
2.77e-01
6.89e-02
1.58e-01
4.19e-01
2.05e-01
4.70e-01
3.84e-01
1.35e-01
4.83e-01
2.37e-01
2.29e-01
3.49e-01
2.70e-01
3.88e-01
3.18e-01
3.08e-01
7.04e-01
5.67e-01
2.28e-01
2.19e-01
1.42e-01
6.81e-02
2.17e-01
2.51e-01
4.42e-01
4.14e-01
6.20e-01
5.59e-02
2.86e-01
2.20e-01
2.31e-01
2.14e-01
2.18e-01
1.24e-01
1.01e-01
4.31e-01
2.51e-01
2.97e-01
6.51e-01
1.05e+00
1.10e-01
2.65e-01
2.81e-01
4.51e-01
2.57e-01
6.71e-02
1.34e-01
1.99e-01
1.64e-01
1.10e-01
2.52e-01
7.06e-02
7.83e-02
1.61e-01
3.78e-01
2.17e-01
1.97e-01
2.10e-01
4.43e-01
3.96e-01
3.61e-01
2.98e-01
2.32e-01
4.95e-01
2.27e-01
1.28e-01
2.31e-01
3.70e-01
3.12e-01
1.98e-01
1.18e-01
3.04e-01
4.72e-01
6.16e-01
2.81e-01
9.26e-02
9.10e-02
4.57e-01
4.39e-01
2.84e-01
2.81e-01
4.75e-01
3.95e-01
7.51e-01
3.49e-01
5.60e-01
7.65e-01
6.58e-01
7.35e-02
4.89e-01
3.89e-01
1.26e-01
3.84e-01
2.05e-01
1.22e-01
2.26e-01
3.31e-01
3.54e-01
3.88e-01
1.47e-01
2.03e-01
2.84e-01
3.14e-01
1.80e-01
4.63e-01
3.13e-01
4.65e-01
3.12e-01
3.07e-01
2.70e-01
3.19e-01
6.46e-01
8.28e-02
1.77e-01
2.56e-01
4.35e-01
8.77e-02
1.18e-01
1.76e-01
1.65e-01
3.43e-01
2.26e-01
2.76e-01
6.55e-02
2.12e-01
2.95e-01
1.18e-01
3.53e-01
1.99e-01
2.83e-01
2.36e-01
2.15e-01
6.50e-01
1.76e-01
1.26e-01
4.98e-01
3.12e-01
8.47e-01
2.29e-01
4.71e-01
4.53e-01
5.90e-01
1.62e+00
6.43e-01
4.19e-01
7.56e-01
8.41e-02
4.64e-02
9.57e-02
6.22e-02
1.01e-01
1.91e-01
1.45e-01
1.25e-01
1.40e-01
1.57e-01
1.49e-01
1.33e-01
7.87e-02
1.16e-01
1.52e-01
1.19e-01
1.29e-01
1.50e-01
1.29e-01
1.70e-01
1.37e-01
1.21e-01
9.38e-02
1.35e-01
3.90e-02
8.07e-02
1.23e-01
2.16e-01
1.02e-01
7.22e-02
1.66e-01
1.84e-01
1.99e-01
1.08e-01
3.02e-02
4.53e-02
1.06e-01
1.09e-01
7.82e-02
1.72e-02
1.43e-01
1.36e-01
6.69e-02
3.95e-02
5.28e-02
9.41e-02
6.87e-02
1.63e-01
3.00e-02
3.42e-02
1.10e-01
1.03e+00
2.39e-01
2.90e-02
9.87e-02
7.29e-01
8.13e-01
2.98e-01
2.16e-01
2.80e-01
8.25e-01
1.47e+00
2.80e-01
4.18e-01
2.85e-01
5.61e-01
3.13e-01
3.81e-01
3.10e-01
5.39e-01
1.09e-01
1.06e+00
3.69e-01
9.12e-01
7.71e-02
3.92e-01
5.08e-01
1.31e-01
4.67e-01
8.16e-02
4.55e-01
1.12e-01
3.91e-01
8.09e-02
8.17e-01
4.98e-01
8.17e-01
3.50e-01
1.82e-01
1.63e+00
4.14e-01
1.07e+00
6.28e-01
1.57e-01
5.85e-01
4.46e-01
3.95e-01
7.37e-01
8.40e-01
6.93e-01
4.35e-01
7.70e-01
2.50e+00
2.94e-01
5.72e-01
7.80e-01
7.77e-01
1.44e-01
5.20e-01
8.95e-01
1.71e-01
2.20e-01
9.36e-01
4.60e-01
8.64e-01
9.91e-01
1.09e+00
3.30e-01
7.63e-01
8.08e-01
6.48e-02
7.03e-02
1.33e-01
1.83e-01
1.21e-01
3.56e-02
8.92e-02
1.38e-01
1.69e-01
1.01e-01
8.43e-02
1.13e-01
1.51e-01
1.72e-01
7.04e-02
9.47e-02
8.44e-02
1.15e-01
1.77e-01
1.11e-01
9.97e-02
1.19e-01
1.03e-01
1.34e-01
7.39e-02
1.59e-01
1.44e-01
6.90e-02
1.08e-01
8.33e-02
1.15e-01
1.61e-01
4.87e-02
5.87e-02
1.20e-01
4.69e-02
5.03e-02
4.76e-02
1.97e-01
1.98e-01
1.73e-01
1.47e-01
1.29e-01
1.69e-01
1.12e-01
1.53e-01
1.24e-01
3.54e-01
6.50e-02
1.52e-01
1.29e-01
2.01e-01
6.47e-02
1.25e-01
1.31e-01
4.93e-01
2.14e-01
6.80e-02
3.52e-02
2.19e-01
1.59e-01
3.70e-01
9.41e-02
6.05e-02
1.64e-01
2.46e-01
3.47e-01
6.45e-02
1.03e-01
1.35e-01
1.39e-01
2.30e-01
1.48e-01
5.30e-01
3.31e-01
7.76e-01
3.69e-02
5.00e-02
3.25e-01
8.29e-01
3.02e-01
7.85e-02
8.74e-02
4.43e-01
2.50e-01
6.51e-01
7.94e-02
1.46e-01
6.46e-01
2.84e-01
6.59e-01
4.53e-02
5.74e-02
7.69e-01
5.29e-01
2.29e-01
5.53e-02
1.79e+00
4.29e-01
4.55e-01
1.27e-01
5.08e-01
6.91e-01
2.92e-01
4.85e-01
2.56e-01
3.80e-01
2.80e-01
3.89e-01
1.57e+00
2.51e-01
6.95e-01
4.71e-01
1.43e-01
2.47e+00
1.34e-01
2.03e-01
1.73e-01
3.38e-01
3.13e+00
1.59e-01
1.43e-01
1.86e-01
5.42e-01
1.88e-01
2.02e-01
1.84e-01
1.52e-01
2.72e-01
1.91e-01
3.71e-01
1.42e-01
1.52e-01
2.13e-01
2.67e-01
1.76e-01
1.40e-01
1.77e-01
3.31e-01
3.46e-01
2.83e-01
2.97e-01
2.23e-01
3.73e-01
9.99e-02
1.19e-01
1.77e-01
2.66e-01
1.61e-01
1.20e-01
6.44e-02
1.55e-01
1.50e-01
7.25e-02
1.41e-01
1.35e-01
1.26e-01
1.69e-01
2.36e-01
2.35e-01
1.32e-01
1.13e-01
2.09e-01
1.16e-01
2.11e-01
1.49e-01
2.47e-01
4.30e-01
5.65e-02
3.12e-01
1.07e-01
4.82e-01
1.17e-01
1.64e-01
2.22e-01
1.20e-01
1.53e-01
3.04e-01
3.72e-01
5.44e-01
8.06e-02
3.52e-01
3.76e-01
3.38e-01
1.98e-01
1.36e-01
3.27e-01
6.19e-01
3.45e-01
5.22e-01
1.81e-01
2.12e-01
9.48e-02
1.07e-01
1.96e-01
2.38e-01
7.53e-02
1.24e-01
2.37e-01
1.88e-01
2.46e-01
1.63e-02
1.36e-01
6.41e-02
2.35e-01
1.67e-01
4.39e-02
6.71e-02
1.31e-01
1.08e-01
9.83e-02
3.27e-02
1.23e-01
2.11e-01
1.43e-01
3.49e-01
8.92e-02
5.22e-01
5.23e-01
9.27e-01
1.39e-01
2.14e-01
7.04e-01
3.23e-01
3.26e-01
1.06e-01
1.20e-01
6.81e-01
3.68e-01
5.54e-01
1.75e-01
9.08e-02
4.39e-01
3.37e-01
5.12e-01
2.57e-01
8.11e-02
4.98e-01
6.02e-01
4.96e-01
7.05e-01
9.67e-01
2.09e-01
2.17e-01
2.36e-01
2.11e-01
2.33e-01
3.74e-01
3.48e-01
2.19e-01
4.64e-01
1.02e-01
3.12e-01
4.07e-01
2.63e-01
2.06e-01
4.08e-01
2.34e-01
2.61e-01
3.08e-01
2.42e-01
3.34e-01
7.08e-01
7.43e-01
1.06e-01
1.70e-01
3.62e-01
2.60e-01
9.15e-02
1.55e-01
1.44e-01
2.97e-01
5.07e-01
2.53e-01
2.38e-01
3.34e-01
2.54e-01
8.57e-01
1.08e-01
7.63e-02
1.78e-01
4.02e-01
4.21e-01
4.63e-01
3.24e-01
8.34e-01
5.19e-01
1.05e+00
1.01e-01
2.16e-01
4.05e-01
6.40e-01
1.54e-01
2.02e-01
1.58e-01
4.14e-01
3.72e-01
5.58e-01
1.64e-01
8.79e-01
6.01e-01
4.53e-01
4.94e-01
2.94e-01
5.77e-01
3.05e-01
8.62e-01
3.05e-01
1.27e+00
4.90e-01
6.33e-01
9.21e-01
3.44e-01
1.99e-01
7.22e-01
4.18e-01
3.08e-01
1.21e-01
3.50e-01
4.63e-01
5.76e-01
5.92e-01
5.62e-01
3.72e-01
2.23e-01
7.68e-01
5.00e-01
4.19e-01
5.63e-01
3.18e-01
7.56e-01
5.37e-01
1.94e-01
3.00e-01
3.00e-01
3.31e-01
2.47e-01
2.25e-01
2.63e-01
5.61e-01
2.98e-01
1.52e-01
3.13e-01
2.44e-01
4.80e-01
1.65e-01
4.46e-01
2.84e-01
2.35e-01
3.39e-01
5.62e-01
5.10e-01
3.29e-01
2.03e-01
3.09e-01
1.65e-01
5.49e-01
2.24e-01
2.25e-01
1.78e-01
9.45e-01
3.64e-01
2.95e-01
9.80e-01
1.00e+00
3.34e-01
4.16e-01
1.59e-01
1.95e-01
5.11e-01
5.04e-01
2.74e-01
3.89e-01
1.84e-01
9.46e-01
6.97e-01
4.30e-01
2.78e-01
1.09e+00
5.49e-01
6.79e-01
5.38e-01
2.52e-01
2.71e-01
5.32e-01
6.30e-01
5.77e-01
2.49e-01
1.14e+00
4.65e-01
4.28e-01
4.21e-01
2.17e+00
3.51e-01
2.04e+00
8.33e-01
1.03e+00
4.89e-01
5.39e-01
1.33e-01
3.20e-01
2.06e-01
1.55e+00
1.50e+00
1.01e+00
6.32e-01
1.18e+00
4.41e-01
8.05e-01
6.80e-01
4.90e-01
7.11e-01
1.62e+00
6.87e-01
2.99e+00
4.09e-01
6.73e-01
6.94e-01
1.35e+00
6.18e-01
7.69e-01
1.07e+00
9.31e-01
5.96e-01
1.26e+00
4.27e-01
3.40e-01
7.33e-01
1.41e+00
9.50e-01
1.50e-01
1.13e-01
9.93e-02
1.55e-01
1.45e-01
1.04e-01
1.06e-01
1.02e-01
1.27e-01
1.05e-01
1.05e-01
1.29e-01
1.29e-01
1.22e-01
1.09e-01
1.41e-01
1.38e-01
1.58e-01
1.37e-01
1.61e-01
1.26e-01
1.59e-01
1.78e-01
1.44e-01
3.72e-02
7.47e-02
4.03e-02
1.32e-01
2.68e-02
6.62e-02
5.97e-02
7.74e-02
6.83e-02
3.68e-02
1.16e-01
5.20e-02
4.70e-02
9.38e-02
4.93e-02
2.61e-01
4.73e-02
4.76e-02
8.26e-02
8.86e-02
1.14e-01
1.12e-01
8.93e-02
5.44e-02
1.51e-01
5.57e-02
1.39e-01
1.13e-01
1.52e-01
2.03e-01
1.61e-01
1.14e-01
1.95e-01
8.02e-02
2.67e-01
1.14e-01
1.27e-01
1.10e-01
2.71e-01
1.24e-01
1.94e-01
2.05e-01
2.30e-01
3.86e-01
4.88e-01
2.89e-01
3.55e-01
1.71e-01
2.66e-01
2.02e-01
3.45e-01
1.75e-01
7.88e-02
3.52e-01
1.52e-01
7.18e-01
7.18e-01
1.18e-01
5.96e-01
6.23e-01
7.82e-01
9.21e-01
8.14e-01
8.50e-01
9.20e-01
1.03e+00
6.63e-01
9.99e-01
1.70e+00
1.28e+00
6.86e-01
2.99e-01
2.03e-01
1.02e+00
9.43e-01
2.29e+00
9.41e-02
1.34e-01
1.06e-01
1.57e-01
1.51e-01
1.07e-01
9.60e-02
1.46e-01
1.55e-01
1.13e-01
1.15e-01
1.66e-01
1.57e-01
1.46e-01
9.26e-02
1.12e-01
1.37e-01
1.59e-01
1.14e-01
1.42e-01
1.46e-01
2.35e-01
2.00e-01
1.85e-01
6.89e-02
1.13e-01
1.41e-01
2.37e-01
6.81e-02
2.19e-01
1.77e-01
1.93e-01
2.38e-01
1.70e-01
1.91e-01
2.00e-01
2.07e-01
2.72e-01
9.92e-02
4.65e-01
2.98e-01
2.93e-01
1.51e-01
2.32e-01
3.58e-01
5.10e-01
2.60e-01
2.58e-01
4.09e-02
1.01e-01
4.02e-02
7.81e-02
5.54e-02
1.05e-01
6.39e-02
1.36e-01
9.72e-02
1.82e-01
9.90e-02
1.05e-01
1.01e-01
1.23e-01
1.46e-01
1.21e-01
1.31e-01
1.04e-01
1.12e-01
5.48e-02
7.57e-02
1.38e-01
9.18e-02
1.76e-01
5.07e-02
1.01e-01
4.47e-02
1.25e-01
3.97e-02
1.00e-01
1.40e-01
3.14e-01
3.33e-01
1.03e-01
9.44e-02
6.80e-02
1.50e-01
8.02e-02
1.34e-01
8.62e-02
1.57e-01
1.36e-01
1.95e-01
2.80e-01
6.21e-02
1.41e-01
1.50e-01
9.74e-02
1.77e-01
1.80e-01
3.92e-01
4.99e-01
8.64e-02
3.86e-01
2.22e-01
1.10e-01
1.79e-01
1.81e-01
2.56e-01
1.98e-01
1.71e-01
5.40e-01
5.24e-01
9.65e-01
2.03e-01
1.43e-01
4.06e-01
2.76e-01
3.46e-01
2.54e-01
2.83e-01
3.78e-01
6.24e-01
4.05e-01
2.77e-01
4.57e-01
4.52e-01
4.50e-01
5.46e-01
1.13e-01
1.75e-01
1.93e-01
1.18e-01
9.34e-02
3.64e-01
2.29e-01
1.56e-01
2.76e-01
1.99e-01
3.60e-01
5.88e-01
3.30e-01
1.45e-01
3.11e-01
4.48e-01
3.42e-01
1.06e+00
4.28e-01
4.81e-01
6.24e-01
1.08e+00
1.42e+00
1.27e+00
1.40e-01
5.38e-02
1.02e-01
1.34e-01
1.98e-01
4.51e-01
2.43e-01
6.36e-01
4.19e-01
3.94e-01
1.95e-01
2.56e-01
9.15e-01
2.39e-01
4.14e-01
3.91e-01
2.05e-01
4.73e-01
2.73e-01
7.88e-01
1.18e+00
3.18e-01
9.57e-01
2.58e-01
1.47e-02
1.93e-01
2.04e-01
4.39e-02
5.45e-02
5.16e-02
1.06e-01
4.48e-02
9.44e-02
2.66e-01
2.16e-02
9.64e-02
1.76e-02
6.26e-02
1.13e-01
8.43e-02
5.42e-02
1.27e-01
1.74e-01
7.88e-02
7.18e-02
5.56e-02
1.10e-01
1.36e-01
1.38e-01
1.82e-01
2.15e-01
1.18e-01
1.71e-01
2.28e-01
2.68e-01
5.32e-01
5.49e-01
4.82e-01
3.14e-01
1.70e-01
4.53e-01
1.40e+00
2.68e-01
2.55e-01
4.84e-01
3.35e-01
3.07e-01
6.79e-01
3.25e-01
4.49e-01
5.06e-01
6.94e-01
7.16e-01
6.68e-01
7.49e-01
7.11e-01
7.65e-01
2.34e-01
4.12e-01
4.43e-01
6.00e-01
1.10e+00
9.96e-01
8.26e-01
6.95e-01
1.09e+00
1.36e+00
4.90e-01
9.78e-01
7.82e-01
8.42e-01
7.96e-01
1.07e+00
6.82e-02
6.65e-01
2.50e-01
6.14e-01
5.02e-01
8.97e-01
9.45e-01
5.94e-01
4.44e-01
4.43e-01
3.55e-01
6.78e-01
7.45e-01
7.73e-01
5.99e-01
1.05e+00
5.70e-01
5.96e-01
2.03e-01
2.73e-01
3.16e-01
2.70e-01
4.72e-01
6.06e-01
1.90e-01
2.80e-01
6.72e-01
6.31e-01
6.16e-01
1.01e+00
8.15e-01
1.65e+00
1.17e+00
7.19e-01
9.27e-01
8.55e-01
1.32e+00
9.11e-01
1.23e+00
1.76e+00
1.71e+00
2.09e+00
3.18e-01
1.39e+00
7.63e-01
1.73e+00
9.34e-01
1.52e+00
2.39e+00
8.89e-01
2.44e+00
6.57e-01
6.52e-01
8.75e-01
7.40e-01
7.09e-01
1.25e+00
8.05e-01
1.44e+00
2.23e+00
4.92e-01
1.05e+00
1.15e+00
2.08e+00
1.16e+00
2.07e+00
1.77e+00
1.91e+00
1.45e+00
1.47e+00
2.03e+00
1.42e+00
6.52e-02
8.29e-02
1.33e-01
1.14e-01
1.19e-01
1.19e-01
7.96e-02
1.29e-01
1.05e-01
1.48e-01
1.13e-01
9.13e-02
1.56e-01
8.65e-02
1.65e-01
1.16e-01
7.72e-02
1.31e-01
1.17e-01
1.52e-01
1.52e-01
1.62e-01
1.04e-01
1.54e-01
7.57e-02
4.26e-02
4.19e-02
1.71e-02
6.03e-02
8.15e-02
3.05e-02
5.84e-02
2.79e-02
9.94e-02
4.35e-02
5.62e-02
4.43e-02
4.19e-02
4.02e-02
1.47e-01
7.90e-02
3.43e-02
6.59e-02
1.11e-01
2.89e-02
4.73e-02
5.53e-02
6.23e-02
2.54e-02
5.40e-02
4.93e-02
6.82e-02
9.92e-02
9.69e-02
1.71e-01
1.90e-01
2.62e-01
1.62e-01
3.72e-01
1.93e-01
1.96e-01
1.07e-01
3.28e-01
3.00e-01
3.67e-01
2.41e-01
9.15e-02
2.60e-01
2.53e-01
9.68e-02
8.46e-02
2.82e-01
2.42e-01
8.73e-02
3.29e-01
3.33e-01
5.43e-01
3.96e-01
3.12e-01
1.12e-01
1.61e-01
7.65e-01
1.31e-01
4.19e-01
1.11e-01
1.72e-01
6.85e-01
7.55e-02
1.29e-01
5.43e-01
1.75e-01
1.04e+00
4.73e-02
6.11e-01
2.01e-01
1.98e-01
5.87e-01
6.12e-01
1.09e+00
1.01e+00
1.62e+00
8.57e-01
2.65e+00
1.14e+00
4.87e-02
5.48e-02
6.53e-02
1.00e-01
7.88e-02
7.65e-02
1.41e-01
7.98e-02
8.55e-02
8.89e-02
1.22e-01
1.01e-01
8.52e-02
8.28e-02
1.17e-01
1.31e-01
1.46e-01
1.29e-01
1.53e-01
1.21e-01
1.38e-01
1.81e-01
1.61e-01
1.84e-01
9.00e-02
1.12e-01
1.78e-01
1.42e-01
1.10e-01
1.21e-01
1.37e-01
1.29e-01
1.34e-01
2.44e-01
2.73e-01
1.58e-01
1.01e-01
2.48e-01
1.98e-01
3.30e-01
3.60e-01
1.74e-01
2.55e-01
2.68e-01
2.66e-01
3.12e-01
2.30e-01
2.63e-01
3.24e-02
5.60e-02
2.89e-02
8.65e-02
4.62e-02
5.61e-02
1.94e-02
5.38e-02
8.27e-02
4.48e-02
1.45e-01
2.87e-02
8.66e-02
8.43e-02
1.14e-01
5.80e-02
1.09e-01
5.49e-02
1.15e-01
8.49e-02
1.61e-01
9.69e-02
4.23e-02
8.93e-02
5.47e-02
3.56e-02
3.38e-02
5.71e-02
4.32e-02
5.52e-02
4.51e-02
7.00e-02
7.60e-02
2.01e-01
1.02e-01
3.34e-02
8.42e-02
1.28e-01
1.40e-01
1.43e-01
8.35e-02
1.25e-01
1.79e-01
2.29e-01
8.00e-02
1.07e-01
7.96e-02
1.83e-01
2.38e-01
1.77e-01
3.81e-01
4.21e-01
1.07e-01
8.58e-02
3.84e-01
2.37e-01
2.28e-01
8.25e-01
1.94e-01
3.50e-01
3.29e-01
4.31e-01
2.03e-01
1.26e-01
1.09e-01
2.33e-01
1.37e-01
2.53e-01
5.57e-01
2.54e-01
2.32e-01
2.16e-01
1.45e-01
2.82e-01
2.68e-01
4.68e-01
2.30e-01
2.18e-01
3.81e-01
3.05e-01
2.99e-01
2.88e-01
3.41e-01
3.60e-01
4.48e-01
4.54e-01
7.23e-02
1.60e-01
9.65e-02
1.73e-01
8.69e-02
5.37e-01
2.30e-01
2.26e-01
2.38e-01
3.08e-01
2.87e-01
1.02e+00
1.18e-01
2.30e-01
1.33e-01
2.99e-01
4.79e-01
1.44e+00
1.91e-01
1.89e-01
3.63e-01
4.54e-01
3.21e-01
1.68e-01
1.49e-01
1.04e-01
1.45e-01
1.72e-01
2.82e-01
4.80e-01
1.13e-01
1.30e-01
3.79e-01
2.41e-01
5.68e-01
3.48e-01
1.02e-01
3.67e-01
6.04e-01
5.13e-01
6.63e-01
9.70e-02
3.96e-01
6.70e-01
2.87e-01
1.91e-01
1.67e-01
2.00e-01
4.72e-02
8.72e-02
9.38e-02
9.53e-02
6.10e-02
2.87e-02
8.33e-02
9.49e-02
4.57e-02
1.24e-01
3.62e-02
2.87e-02
4.44e-02
2.02e-01
1.12e-01
2.21e-02
2.43e-01
4.29e-02
1.01e-01
7.01e-02
1.09e-01
2.97e-01
5.69e-02
5.27e-02
7.98e-02
5.94e-02
2.33e-01
4.26e-02
2.57e-01
2.61e-01
3.07e-01
9.14e-02
2.35e-01
3.47e-01
2.79e-01
1.48e-01
3.79e-01
5.96e-01
3.54e-01
2.00e-01
1.62e-01
3.19e-01
4.40e-01
1.68e-01
1.10e-01
1.41e+00
4.05e-01
1.86e-01
3.18e-01
2.38e-01
2.49e-01
4.22e-01
3.55e-01
7.07e-01
5.28e-01
6.37e-01
6.01e-01
1.08e+00
1.72e+00
2.41e+00
3.27e+00
2.26e-01
3.55e-01
5.24e-01
3.92e-01
1.44e-01
2.32e-01
6.73e-01
2.13e-01
6.09e-01
3.56e-01
1.77e-01
3.42e-01
2.05e-01
6.84e-01
1.91e+00
6.36e-01
4.08e-01
5.57e-01
8.97e-02
1.99e-01
6.32e-01
2.43e-01
4.15e-01
3.07e-01
5.27e-01
1.42e-01
5.79e-01
6.26e-01
3.02e-01
1.31e+00
3.30e-01
3.21e-01
4.30e-01
5.18e-01
5.47e-01
8.21e-01
1.67e-01
9.13e-01
2.83e-01
4.21e-01
4.26e-01
1.84e-01
1.49e+00
4.89e-01
2.92e-01
7.91e-01
1.71e-01
1.15e-01
4.44e-01
1.35e-01
1.76e-01
1.77e-01
1.74e-01
4.95e-01
2.65e-01
1.37e-01
2.30e-01
3.32e-01
2.72e-01
2.13e-01
6.37e-01
1.77e+00
1.40e+00
1.18e+00
1.00e+00
1.42e+00
6.30e-01
7.33e-01
1.20e+00
1.26e+00
1.64e+00
8.99e-01
9.86e-01
1.46e+00
1.43e+00
1.45e+00
3.69e-01
5.86e-01
6.38e-01
5.92e-01
1.09e+00
8.92e-01
1.56e+00
4.67e-01
3.99e-01
4.52e-01
6.04e-01
2.13e+00
6.79e+00
4.47e-01
3.24e-01
8.26e-01
1.55e+00
9.15e-01
6.08e-01
4.30e-01
8.50e-01
8.20e-01
7.18e-01
1.09e+00
2.07e+00
2.71e-01
1.20e+00
4.58e-01
1.80e+00
1.63e+00
1.11e+00
1.34e-01
1.27e-01
1.14e-01
1.40e-01
1.41e-01
1.51e-01
1.30e-01
1.36e-01
1.03e-01
1.15e-01
1.40e-01
1.34e-01
1.33e-01
1.13e-01
1.50e-01
1.64e-01
1.52e-01
1.59e-01
1.48e-01
1.54e-01
1.49e-01
1.17e-01
1.47e-01
1.31e-01
2.94e-02
4.36e-02
5.15e-02
9.19e-02
7.20e-02
8.30e-02
7.43e-02
1.62e-01
5.55e-02
1.76e-01
1.09e-01
6.25e-02
6.21e-02
6.70e-02
1.17e-01
5.12e-02
6.12e-02
5.63e-02
1.30e-01
1.65e-01
5.03e-02
3.24e-02
4.06e-02
8.40e-02
1.07e-01
2.43e-01
5.69e-02
1.68e-01
9.49e-02
1.99e-01
1.11e-01
1.26e-01
1.44e-01
1.81e-01
1.81e-01
2.12e-01
1.65e-01
2.55e-01
3.48e-01
3.94e-01
1.99e-01
8.40e-02
1.77e-01
2.92e-01
2.77e-01
1.56e-01
2.68e-01
3.18e-01
2.66e-01
9.22e-02
5.24e-01
4.04e-01
6.32e-01
8.77e-02
1.80e-01
3.69e-01
4.69e-01
8.88e-01
5.49e-01
5.16e-01
2.45e-01
5.35e-01
8.51e-01
9.67e-02
7.57e-01
4.57e-01
1.34e-01
3.32e-01
1.16e-01
5.26e-01
8.50e-01
3.45e-01
6.03e-01
4.40e-01
1.09e+00
7.41e-01
3.37e-02
6.20e-01
3.18e-01
1.06e+00
2.23e-01
8.54e-02
6.36e-01
8.18e-01
1.20e+00
2.34e-01
2.26e+00
4.59e-02
7.07e-02
1.02e+00
1.86e-01
2.14e+00
2.50e-01
1.09e-01
1.59e+00
9.57e-01
7.36e-02
9.11e-02
9.37e-02
1.42e-01
1.19e-01
1.19e-01
1.05e-01
9.87e-02
1.29e-01
8.79e-02
9.29e-02
1.23e-01
1.56e-01
1.16e-01
2.28e-01
8.57e-02
9.51e-02
1.30e-01
1.36e-01
1.25e-01
1.29e-01
1.32e-01
1.27e-01
1.81e-01
6.39e-02
9.45e-02
7.79e-02
1.86e-01
1.11e-01
1.59e-01
9.87e-02
2.37e-01
1.28e-01
2.06e-01
8.83e-02
1.90e-01
8.47e-02
1.01e-01
2.34e-01
1.52e-01
2.61e-01
1.73e-01
1.46e-01
2.09e-01
1.85e-01
1.71e-01
2.32e-01
1.26e-01
1.00e-01
6.43e-02
6.64e-02
1.46e-01
5.23e-02
7.59e-02
1.48e-01
6.88e-02
4.78e-02
3.94e-02
7.78e-02
4.81e-02
3.88e-02
7.75e-02
3.21e-02
6.42e-02
3.95e-02
6.30e-02
7.09e-02
1.41e-01
6.28e-02
5.16e-02
4.05e-02
5.32e-02
1.19e-01
5.26e-02
9.61e-02
8.14e-02
6.21e-02
3.81e-02
2.70e-02
8.55e-02
4.85e-02
1.48e-01
7.30e-02
7.41e-02
4.47e-02
2.22e-01
9.98e-02
6.48e-02
4.98e-02
4.14e-02
7.63e-02
2.13e-01
5.33e-02
6.47e-02
7.63e-02
1.03e-01
1.62e-01
2.32e-01
2.84e-01
1.75e-01
1.72e-01
2.12e-01
2.08e-01
5.08e-02
3.59e-01
2.05e-01
1.11e-01
7.00e-02
1.76e-01
1.16e-01
1.26e-01
2.34e-01
2.28e-01
4.46e-01
1.24e-01
6.93e-01
3.01e-01
1.90e-01
1.65e-01
9.54e-02
3.06e-01
3.73e-01
1.35e-01
2.01e-01
1.48e-01
2.38e-01
9.04e-02
2.23e-01
2.44e-01
3.77e-01
2.41e-01
1.06e-01
2.89e-01
1.96e-01
2.55e-01
6.02e-01
1.85e-01
4.08e-01
1.93e-01
4.44e-01
2.61e-01
3.48e-01
3.36e-01
3.18e-01
1.02e-01
1.41e-01
1.14e-01
1.28e-01
9.68e-02
1.47e-01
9.03e-02
1.69e-01
2.75e-01
8.73e-02
2.16e-01
1.05e-01
1.30e-01
1.74e-01
2.60e-01
1.22e-01
1.41e-01
1.98e-01
2.43e-01
1.85e-01
4.73e-01
1.48e-01
2.70e-01
1.47e-01
2.04e-01
1.73e-01
4.23e-01
3.38e-01
8.01e-02
1.19e-01
4.41e-01
4.35e-01
4.90e-01
3.65e-01
1.39e-01
2.77e-01
3.25e-01
6.52e-01
2.19e-01
2.52e-01
2.44e-01
3.90e-01
2.31e-01
8.07e-01
4.09e-01
5.05e-01
4.11e-01
2.88e-01
4.86e-02
1.06e-01
5.04e-02
7.50e-02
1.36e-01
9.13e-02
6.95e-02
1.03e-01
8.15e-02
5.93e-02
1.41e-01
7.49e-02
2.04e-02
1.25e-01
1.29e-01
4.67e-02
1.83e-02
3.47e-02
4.66e-02
5.79e-02
3.60e-02
4.01e-02
2.94e-02
3.28e-02
1.68e-01
2.26e-01
2.14e-01
1.69e-01
1.33e-01
5.92e-02
2.01e-01
2.95e-01
3.70e-01
1.29e-01
2.02e-01
2.96e-01
6.60e-02
2.18e-01
2.82e-01
9.53e-02
1.52e-01
2.14e-01
1.01e-01
4.50e-01
1.25e-01
5.57e-01
1.62e-01
1.44e-01
9.80e-02
5.39e-01
1.19e-01
7.56e-01
2.56e-01
1.50e-01
1.53e-01
2.75e-01
1.61e-01
1.56e-01
6.53e-01
4.96e-01
1.08e+00
8.05e-01
5.50e-01
6.71e-01
1.03e+00
2.06e+00
3.64e+00
4.92e+00
2.40e-01
2.34e-01
3.15e-01
2.15e-01
2.29e-01
2.61e-01
3.41e-01
3.70e-01
3.98e-01
4.96e-01
2.41e-01
2.18e-01
1.96e-01
5.87e-01
2.66e-01
4.64e-01
3.51e-01
2.89e-01
7.91e-01
4.49e-01
4.29e-01
4.59e-01
4.85e-01
4.74e-01
2.37e-01
2.12e-01
2.62e-01
9.68e-02
1.04e-01
2.14e-01
6.72e-01
5.09e-01
4.45e-01
4.38e-01
4.16e-01
4.84e-01
2.95e-01
7.98e-01
4.39e-01
2.68e-01
2.25e-01
3.40e-01
1.30e+00
3.65e-01
3.22e-01
4.97e-01
6.35e-01
4.70e-01
2.04e-01
3.69e-01
2.27e-01
3.51e-01
1.85e-01
1.31e-01
1.45e-01
2.58e-01
1.23e+00
5.93e-01
1.72e-01
1.37e-01
3.00e-01
4.72e-01
9.45e-01
1.54e-01
4.50e-01
5.84e-01
4.49e-01
2.13e-01
3.56e-01
6.03e-01
7.86e-01
1.58e-01
1.53e-01
2.84e-01
3.56e-01
2.56e-01
1.22e-01
1.62e-01
2.44e-01
3.72e-01
1.65e-01
1.68e-01
8.14e-02
3.10e-01
3.83e-01
4.44e-01
3.79e-01
3.36e-01
2.23e-01
3.92e-01
4.29e-01
5.59e-01
2.71e-01
3.63e-01
3.12e-01
4.01e-01
5.76e-01
4.00e-01
3.57e-01
8.31e-01
9.00e-01
9.31e-01
1.34e+00
1.64e+00
1.48e+00
5.72e-01
9.46e-01
1.39e+00
2.04e+00
2.40e+00
9.88e-01
9.30e-01
1.32e+00
4.02e-01
2.42e-01
6.01e-01
1.55e+00
1.23e+00
6.88e-01
3.27e-01
8.88e-01
7.42e-01
9.03e-01
4.77e-01
3.97e-01
9.05e-01
4.15e+00
1.01e+01
1.57e+01
5.78e-01
5.35e-01
4.13e-01
2.22e+00
5.28e-01
3.92e-01
7.33e-01
5.64e-01
1.69e+00
7.98e-01
1.35e+00
1.23e+00
1.07e+00
1.93e+00
6.38e-01
1.21e+00
4.11e-01
8.01e-01
2.22e-01
1.19e+00
4.02e-01
1.94e+00
8.77e-01
1.15e-01
9.68e-02
1.40e-01
9.37e-02
1.79e-01
1.24e-01
6.75e-02
1.26e-01
1.11e-01
1.32e-01
1.12e-01
1.44e-01
1.38e-01
7.41e-02
1.12e-01
1.13e-01
1.15e-01
1.29e-01
1.32e-01
1.44e-01
1.61e-01
1.37e-01
1.20e-01
1.27e-01
8.42e-02
8.25e-02
9.92e-02
1.15e-01
8.40e-02
6.97e-02
8.34e-02
1.30e-01
1.61e-01
8.13e-02
4.58e-02
7.08e-02
9.97e-02
8.71e-02
4.45e-02
5.61e-02
5.79e-02
1.06e-01
5.98e-02
4.42e-02
6.67e-02
3.27e-02
3.72e-02
2.50e-02
3.78e-02
8.02e-02
5.49e-02
1.16e-01
1.70e-01
6.27e-02
1.45e-01
1.46e-01
2.91e-01
1.23e-01
1.62e-01
7.87e-02
1.34e-01
1.17e-01
2.31e-01
1.89e-01
1.22e-01
1.91e-01
2.15e-01
3.23e-01
2.08e-01
1.15e-01
1.62e-01
1.55e-01
1.23e-01
2.90e-01
4.31e-01
4.75e-01
5.89e-01
5.75e-02
3.99e-01
3.33e-01
2.55e-01
6.71e-01
4.04e-01
3.26e-01
2.22e-01
6.81e-01
9.02e-01
5.99e-01
4.92e-01
2.87e-01
1.74e-01
1.09e+00
1.39e-01
2.89e-01
2.88e-01
2.28e-01
3.43e-01
4.54e-01
9.52e-01
1.47e-01
9.29e-01
5.08e-02
8.38e-01
3.02e-01
2.81e-01
3.01e-01
6.27e-01
4.78e-01
7.38e-01
3.99e-01
1.65e+00
1.30e-01
5.38e-01
1.46e-01
4.35e-01
1.55e+00
1.32e+00
1.16e-01
1.23e-01
7.21e-01
1.27e-01
1.34e-01
1.62e-01
1.87e-01
4.11e-02
4.85e-02
1.28e-01
1.42e-01
2.02e-01
9.26e-02
9.79e-02
5.25e-02
1.10e-01
1.26e-01
1.63e-01
1.24e-01
7.94e-02
7.81e-02
1.15e-01
1.42e-01
1.30e-01
9.62e-02
1.27e-01
1.29e-01
8.28e-02
8.23e-02
1.02e-01
1.01e-01
1.15e-01
8.52e-02
8.73e-02
6.24e-02
1.07e-01
2.25e-01
1.31e-01
1.03e-01
5.54e-02
1.22e-01
1.03e-01
2.01e-01
1.69e-01
1.18e-01
1.14e-01
2.12e-01
1.94e-01
1.88e-01
1.24e-01
1.20e-01
7.40e-02
5.38e-02
8.79e-02
8.12e-02
1.70e-01
3.33e-02
7.02e-02
1.54e-01
1.57e-01
3.79e-02
6.58e-02
9.27e-02
1.21e-01
1.75e-01
6.39e-02
6.25e-02
6.80e-02
1.03e-01
8.46e-02
3.91e-02
8.25e-02
1.37e-01
6.14e-02
1.61e-01
1.14e-01
1.26e-01
5.18e-02
4.18e-01
1.98e-01
5.62e-02
1.03e-01
6.25e-01
3.46e-01
9.74e-02
6.49e-02
5.33e-02
5.10e-01
9.75e-02
1.98e-01
1.22e-01
4.13e-01
3.04e-01
8.56e-02
1.15e-01
1.22e-01
4.83e-01
1.58e-01
1.57e-01
1.83e-01
1.64e-01
7.81e-02
5.69e-01
8.07e-02
1.14e-01
1.15e-01
5.59e-01
3.93e-01
6.77e-02
2.42e-01
1.10e+00
1.37e+00
2.76e-01
3.11e-01
1.07e-01
1.19e-01
2.06e-01
5.34e-01
4.23e-01
5.74e-01
8.08e-01
1.08e+00
3.67e-01
3.25e-01
4.04e-01
1.66e-01
1.97e-01
1.30e-01
1.70e-01
9.59e-02
3.62e-01
2.01e-01
2.69e-01
1.69e-01
2.14e-01
3.44e-01
1.91e-01
1.82e-01
1.88e-01
2.13e-01
1.92e-01
3.31e-01
3.00e-01
2.24e-01
3.90e-01
2.95e-01
4.77e-01
1.09e-01
6.05e-02
1.89e-01
1.49e-01
1.05e-01
1.16e-01
1.03e-01
1.03e-01
2.33e-01
1.84e-01
1.35e-01
9.19e-02
1.65e-01
3.66e-01
3.92e-01
2.20e-01
2.53e-01
1.50e-01
1.02e-01
4.16e-01
2.28e-01
1.36e-01
2.85e-01
2.64e-01
7.37e-02
2.63e-01
1.76e-01
2.71e-01
1.39e-01
9.67e-02
8.30e-02
5.15e-02
1.24e-01
4.58e-01
2.44e-01
6.80e-02
4.78e-01
2.85e-01
5.96e-01
3.53e-01
2.19e-01
1.86e-01
3.66e-01
8.86e-01
2.09e-01
2.62e-01
2.03e-01
2.26e-01
2.75e-02
8.05e-02
7.22e-02
6.72e-02
7.05e-02
8.61e-02
1.15e-01
5.27e-02
3.90e-02
2.19e-02
4.59e-02
1.03e-01
8.13e-02
4.76e-02
7.96e-02
9.90e-02
6.51e-02
4.87e-02
1.79e-01
1.08e-01
7.92e-02
1.10e-01
4.03e-01
1.50e-01
2.43e-01
3.03e-01
1.44e-01
2.22e-01
1.52e-01
1.36e-01
3.62e-01
3.37e-01
4.11e-01
1.63e-01
5.00e-01
1.67e-01
5.27e-01
3.00e-01
1.03e-01
1.49e-01
1.52e-01
1.46e-01
7.90e-02
3.26e-01
4.05e-01
1.15e-01
4.99e-01
9.47e-01
2.22e-01
3.72e-01
2.64e-01
1.63e-01
3.99e-01
1.16e-01
9.15e-02
2.44e-01
3.99e-01
6.69e-01
2.47e-01
3.39e-01
3.28e-01
3.71e-01
5.06e-01
5.87e-01
9.69e-01
1.12e+00
1.62e+00
6.89e-01
8.90e-01
1.52e+00
2.66e+00
3.98e+00
1.87e-01
2.13e-01
1.48e-01
2.18e-01
1.50e-01
2.08e-01
1.40e-01
1.83e-01
2.57e-01
3.60e-01
5.19e-01
2.26e-01
1.83e-01
4.65e-01
8.47e-01
2.47e-01
4.15e-01
5.58e-01
7.90e-01
4.93e-01
6.64e-01
4.01e-01
3.99e-01
5.96e-01
2.50e-01
2.29e-01
3.84e-01
3.23e-01
3.78e-01
7.74e-02
2.07e-01
1.58e-01
4.67e-01
5.73e-01
2.42e-01
6.24e-01
4.39e-01
7.30e-01
9.46e-01
2.13e-01
2.81e-01
3.37e-01
5.01e-01
1.73e+00
3.23e-01
3.55e-01
3.21e-01
9.97e-01
3.74e-01
1.71e-01
1.52e-01
1.92e-01
1.68e-01
3.96e-01
2.10e-01
4.10e-01
3.72e-01
8.31e-01
8.27e-01
4.50e-01
1.91e-01
8.02e-01
1.68e+00
2.95e-01
4.05e-01
4.27e-01
3.15e+00
5.56e-01
1.49e-01
2.73e-01
7.62e-01
1.36e+00
1.80e-01
1.61e-01
1.72e-01
5.45e-01
2.01e-01
1.81e-01
6.82e-02
2.35e-01
2.81e-01
3.88e-01
3.25e-01
1.51e-01
5.08e-01
5.07e-01
3.61e-01
2.99e-01
2.25e-01
1.56e-01
6.05e-01
5.51e-01
5.12e-01
2.47e-01
3.63e-01
6.14e-01
6.43e-01
6.02e-01
3.01e-01
8.41e-01
1.28e+00
4.94e-01
7.02e-01
9.99e-01
1.26e+00
1.84e+00
5.30e-01
5.20e-01
1.16e+00
2.61e+00
8.72e-01
9.15e-01
9.84e-01
4.74e-01
5.04e-01
2.24e-01
4.65e-01
3.10e-01
1.37e+00
9.10e-01
2.24e-01
5.92e-01
6.27e-01
8.07e-01
1.35e+00
4.43e-01
3.60e-01
2.05e-01
7.91e-01
2.99e+00
7.16e+00
3.60e-01
3.06e-01
9.78e-01
1.27e+00
4.33e-01
1.17e+00
7.00e-01
7.32e-01
1.85e+00
8.39e-01
2.06e-01
4.54e-01
5.16e-01
7.39e+00
1.61e+01
3.26e-01
8.22e-01
1.27e+00
6.01e-01
2.97e-01
4.97e-01
1.61e+00
1.47e+00
6.25e-01
6.27e-01
8.27e-01
1.03e+00
3.44e-01
3.80e-01
3.67e-01
4.54e-01
4.69e-01
7.70e-01
3.25e+00
1.10e+00
3.18e-01
4.71e-01
1.85e+00
1.59e+00
1.11e+00
5.04e-01
1.55e+00
8.68e-02
6.23e-02
1.14e-01
1.29e-01
1.39e-01
7.97e-02
1.05e-01
1.26e-01
1.06e-01
1.59e-01
1.12e-01
1.54e-01
1.17e-01
1.29e-01
1.37e-01
1.14e-01
1.42e-01
1.20e-01
1.32e-01
1.24e-01
1.45e-01
1.45e-01
1.40e-01
1.26e-01
1.19e-01
1.18e-01
1.54e-01
1.38e-01
8.36e-02
2.35e-02
1.58e-01
1.21e-01
1.93e-01
4.11e-02
5.70e-02
7.73e-02
1.29e-01
8.24e-02
7.56e-02
5.02e-02
5.36e-02
6.88e-02
9.24e-02
5.79e-02
4.08e-02
5.32e-02
7.89e-02
8.00e-02
8.39e-02
8.74e-02
1.85e-01
7.95e-02
1.97e-01
5.21e-02
1.43e-01
3.50e-01
1.31e+00
3.55e-01
6.93e-02
1.82e-01
1.16e-01
9.18e-02
2.89e-01
6.79e-02
1.86e-01
3.43e-01
4.11e-01
3.47e-01
2.52e-01
2.30e-01
2.17e-01
1.19e+00
7.85e-01
3.92e-01
1.69e-01
2.93e-01
3.08e-01
1.40e-01
4.05e-01
1.27e+00
7.15e-01
5.43e-01
2.69e-01
4.64e-01
6.92e-01
4.66e-01
1.07e-01
2.94e-01
1.43e-01
1.12e+00
3.25e-01
1.08e+00
7.09e-01
4.15e-01
5.30e-01
3.76e-01
9.83e-02
1.66e-01
5.73e-01
5.30e-01
8.10e-02
3.08e-01
2.81e-01
4.91e-01
6.52e-01
1.06e+00
6.47e-01
2.28e+00
8.32e-01
6.46e-01
8.05e-01
3.34e-01
1.73e-01
6.01e-01
7.06e-01
2.09e+00
1.13e+00
1.43e+00
2.96e-01
1.47e+00
1.04e-01
5.36e-02
9.62e-02
1.84e-01
8.99e-02
1.74e-01
6.20e-02
1.26e-01
1.44e-01
6.88e-02
9.63e-02
1.10e-01
1.20e-01
1.99e-01
1.17e-01
1.80e-01
8.61e-02
1.43e-01
1.62e-01
1.28e-01
1.04e-01
9.76e-02
1.00e-01
1.38e-01
7.61e-02
1.02e-01
5.01e-02
6.47e-02
1.22e-01
8.38e-02
3.28e-02
4.29e-02
1.09e-01
1.52e-01
1.09e-01
1.38e-01
8.44e-02
7.19e-02
2.75e-01
1.46e-01
1.82e-01
1.84e-01
1.34e-01
2.16e-01
1.49e-01
2.22e-01
2.86e-01
2.03e-01
1.18e-01
8.43e-02
2.00e-01
1.97e-01
3.97e-02
9.86e-02
2.01e-01
2.29e-01
2.41e-01
5.73e-02
1.03e-01
1.87e-01
4.41e-01
2.12e-01
9.21e-02
1.41e-01
1.83e-01
2.41e-01
2.96e-01
4.60e-02
1.35e-01
1.24e-01
2.44e-01
2.80e-01
6.73e-02
2.92e-01
1.71e-01
5.14e-01
5.36e-02
4.52e-02
1.37e-01
6.96e-01
6.94e-01
1.33e-01
9.38e-02
2.60e-01
6.55e-01
4.16e-01
5.47e-02
2.35e-01
6.40e-01
3.23e-01
4.38e-01
1.69e-01
3.26e-01
2.27e-01
1.29e+00
5.86e-01
5.24e-01
8.81e-01
3.34e-01
2.57e-01
3.26e-01
2.63e-01
6.20e-01
6.53e-01
8.20e-01
2.70e-01
2.05e-01
1.28e+00
3.84e-01
8.40e-01
5.27e-01
1.72e+00
1.01e+00
5.75e-01
9.66e-01
8.53e-02
1.09e+00
4.68e-01
4.55e-01
7.02e-01
2.07e-01
2.69e-01
1.71e-01
2.06e-01
7.05e-02
7.57e-02
1.34e-01
2.83e-01
3.23e-01
3.00e-01
2.77e-01
2.02e-01
1.52e-01
3.14e-01
1.82e-01
3.80e-01
3.54e-01
2.92e-01
2.48e-01
3.87e-01
3.01e-01
3.48e-01
3.75e-01
4.81e-01
1.41e-01
1.08e-01
1.74e-01
3.22e-01
1.84e-01
1.45e-01
8.58e-02
2.24e-01
2.08e-01
1.55e-01
2.45e-01
1.16e-01
1.73e-01
1.44e-01
1.23e-01
2.30e-01
1.80e-01
6.12e-01
7.46e-01
3.61e-01
4.46e-01
5.12e-01
6.28e-01
6.76e-01
1.10e-01
1.25e-01
3.95e-01
4.93e-01
6.09e-02
1.12e-01
3.30e-01
9.30e-02
1.36e-01
4.80e-01
3.25e-01
2.70e-01
8.20e-02
1.12e-01
5.70e-01
4.34e-01
2.54e-01
2.42e-01
1.25e-01
5.40e-01
3.24e-01
7.97e-01
3.94e-01
4.86e-01
3.39e-02
1.80e-01
2.69e-01
1.80e-01
8.25e-02
1.71e-01
9.40e-02
2.16e-01
4.98e-01
1.12e-01
1.42e-01
9.43e-02
1.66e-01
2.09e-01
1.46e-01
5.81e-02
4.27e-01
6.76e-01
4.39e-01
7.88e-02
1.50e-01
2.03e-01
3.35e-01
4.27e-01
1.59e-01
4.98e-01
4.89e-01
8.18e-01
1.01e-01
3.08e-01
3.93e-01
4.44e-01
8.30e-01
2.27e-01
1.51e-01
3.90e-01
4.81e-01
9.31e-01
2.80e-01
1.99e-01
4.05e-01
5.12e-01
7.08e-01
2.51e-01
1.69e-01
1.37e-01
6.29e-01
8.40e-01
6.07e-02
1.64e-01
9.20e-01
2.85e-01
4.19e-01
1.72e-01
2.56e-01
4.15e-01
8.44e-01
1.56e-01
4.37e-01
3.48e-01
2.79e-01
7.70e-01
5.29e-01
2.48e-01
3.22e-01
8.73e-01
8.47e-01
7.66e-01
5.97e-01
6.78e-01
9.67e-01
7.18e-01
2.28e-01
2.11e-01
2.28e-01
3.33e-01
1.66e-01
2.16e-01
3.02e-01
2.98e-01
5.78e-01
3.40e-01
2.77e-01
5.68e-01
1.20e+00
8.09e-01
7.82e-01
9.12e-01
9.40e-01
6.15e-01
1.83e+00
7.75e-01
7.85e-01
9.19e-01
5.97e-01
2.96e-01
2.38e-01
4.88e-01
5.35e-01
3.40e-01
3.28e-01
2.55e-01
3.67e-01
4.47e-01
2.66e-01
8.23e-01
4.25e-01
1.08e+00
2.32e-01
5.33e-01
8.24e-01
8.03e-01
8.01e-01
1.04e+00
3.54e+00
9.46e-01
8.62e-01
6.20e-01
1.05e+00
6.97e-01
3.49e-01
4.43e-01
2.35e-01
5.60e-01
2.10e-01
9.17e-02
1.49e-01
2.10e-01
1.42e+00
2.00e-01
1.03e+00
2.50e-01
6.32e-01
6.20e-01
1.00e+00
8.54e-01
4.05e-01
7.44e-01
8.29e-01
4.97e-01
1.62e+00
1.11e+00
8.94e-01
7.61e-01
1.69e-01
2.63e-01
2.65e-01
6.65e-01
7.23e-02
3.86e-01
3.37e-01
8.13e-01
7.05e-01
1.29e-01
2.53e-01
2.53e-01
4.31e-01
9.19e-01
5.28e-01
5.53e-01
3.36e-01
6.97e-01
1.05e+00
5.81e-01
7.45e-01
5.53e-01
1.13e+00
1.01e+00
5.61e-01
1.72e-01
5.04e-01
6.09e-01
1.29e+00
6.30e-01
1.06e+00
2.13e+00
1.88e+00
1.80e+00
8.38e-01
9.25e-01
6.74e-01
1.23e+00
1.28e+00
8.46e-01
6.86e-01
9.36e-01
5.04e-01
3.21e-01
2.65e-01
3.22e-01
6.17e-01
1.01e+00
1.29e+00
1.72e+00
1.14e+00
1.18e+00
1.59e+00
7.57e-01
8.86e-01
7.91e-01
7.05e-01
5.76e+00
5.29e-01
6.13e-01
4.58e-01
5.83e-01
1.04e+00
5.47e-01
2.71e-01
1.32e+00
7.91e-01
4.94e-01
1.21e+00
6.73e-01
1.28e+00
1.78e+00
3.88e+00
2.16e+00
9.48e-01
9.32e-01
9.39e-01
6.43e+00
5.02e-01
8.04e-01
9.68e-01
7.60e-01
8.99e-01
1.14e+00
3.25e-01
3.37e-01
4.65e-01
6.68e-01
2.74e+00
1.78e+00
1.57e+00
7.87e-01
3.04e+00
6.79e+00
1.34e+00
1.17e+00
5.14e-01
6.16e-01
1.24e+00
9.94e-01
1.07e+00
5.84e-01
5.87e-01
1.33e-01
2.41e+00
4.36e-01
4.81e-01
1.58e+00
1.96e+00
1.31e+00
8.44e-01
1.11e+00
1.55e+00
1.71e+00
1.68e+00
1.21e+00
1.07e+00
1.40e+00
1.36e+00
1.60e+00
7.80e-01


==> data/error_over_angle_icp.csv <==
Angle,Mean GT to Model Error,Max GT to Model Error,duration
0,0.0005739478717506375,0.001152824323814396,16.62190532684326
10,0.00034507897933896416,0.0006828282933635118,15.739176034927368
20,0.0003171000772160305,0.0006528936663769533,16.03198218345642
30,0.0002072162987645157,0.0004117408649182725,16.0689697265625
40,0.0005618691554780476,0.0011425225450732996,16.106979846954346
50,0.0005367158034240156,0.0011521247806768465,15.98207950592041
60,0.0031387646641601722,0.010218911859487513,17.24073576927185
70,0.00023371098757327393,0.0005163645819418815,14.663836002349854
80,0.0005274913058500241,0.0011249208570790212,16.541516065597534
90,0.00044475719315603955,0.0009929768051343702,16.681538820266724
100,0.0002961356890898813,0.0006975448419271185,14.733980417251587
110,0.0002259944122255034,0.0004722312244510139,14.393709659576416
120,0.00041969262492777093,0.0008478801812720634,15.232755184173584
130,0.0001760657519507644,0.00036600796363601686,15.713417530059814
140,0.0003420822163359911,0.0007918025367105713,15.299595832824707
150,0.0004972471892930773,0.0011139488505373045,16.180976152420044
160,0.0002532208400758311,0.0006511914956517462,14.333687782287598
170,0.00021175174519826002,0.0005434844132723388,15.937586069107056
180,0.0002907421717310884,0.0007483706163729739,16.145124435424805
190,0.00042044869755543314,0.0010134589821124945,15.971888303756714
200,0.0004808121215188338,0.0010718508992171617,16.002015113830566
210,0.00023894710213231293,0.000590775043266116,15.775924682617188
220,0.0002197474694754672,0.0005776939964652188,15.99512505531311
230,0.0005724262467543599,0.0012876722905911387,16.80126643180847
240,0.0005976537892503664,0.0014085265442299862,16.62986159324646
250,0.00040408510633046976,0.0008725800812643178,15.338247060775757
260,0.00023108239455904434,0.00044591790650248646,16.766139030456543
270,0.0005064503630574517,0.0010582766827368934,16.632576942443848
280,0.000240263172393187,0.0005499492031931842,16.86455750465393
290,0.00024791388391078105,0.0005434075881603064,16.677059650421143
300,0.0006329960410722134,0.0012956476863463357,17.578855276107788
310,0.0003807504921394688,0.000822009452631582,17.3885498046875
320,0.0007501271769686125,0.0016288437895730413,17.338054418563843
330,0.00295647033008507,0.009456271675076375,16.781604766845703
340,0.0004698931302490425,0.0009782056027952668,14.555564165115356
350,0.00038408541931077473,0.0008046574098749626,16.11036205291748


==> data/error_over_angle_spline.csv <==
Angle,Mean GT to Model Error,Max GT to Model Error,Mean Model to GT Error,Max Model to GT Error,Duration,Final Loss,N Images Used
0,0.009283547308443966,0.02774490185916622,0.007209752695003005,0.014189712192409259,111.7661190032959,0.19207718968391418,2
10,0.009267764236834073,0.026245488176037054,0.008508015239640777,0.017756512568111678,112.17083477973938,0.16542887687683105,2
20,0.008771431999987044,0.02750225603231173,0.008686803917895348,0.017999483080459438,109.53062963485718,0.23485344648361206,2
30,0.013211629851442929,0.034911953752362224,0.014986418130397148,0.03341661678565537,109.98001670837402,0.23272909224033356,2
40,0.0037594313107974504,0.008995042783080562,0.0071552820339721305,0.020887328046267035,110.91829633712769,0.15006792545318604,2
50,0.01718313149143059,0.03663087289275935,0.010993225150050205,0.0335217315994599,108.40348267555237,0.3002902865409851,2
60,0.014882970486525707,0.03283404009484277,0.01106033034181652,0.030559706694681298,109.93541932106018,0.19809876382350922,2
70,0.010350843224283817,0.041161212408917736,0.007023509838161788,0.014969240433580663,108.14213228225708,0.22907976806163788,2
80,0.013770638301986764,0.040497137721394,0.008981812870024052,0.022361957478691123,111.12927532196045,0.17636476457118988,2
90,0.014223044865862379,0.041745964928880656,0.009982542254497864,0.02165791689947708,110.73437786102295,0.20847636461257935,2
100,0.012044716658662455,0.04271294298620943,0.006725068085750721,0.018321797320692085,110.10571146011353,0.18733826279640198,2
110,0.009675572470101422,0.03181633788614551,0.007876339081932577,0.021640368862722886,108.46018815040588,0.2520965039730072,2
120,0.014863490892731826,0.04163837393886767,0.01669302071228199,0.035022592939833674,109.92740416526794,0.15855567157268524,2
130,0.013856474899852771,0.03676896850948752,0.013750612860745571,0.02980381649899387,109.3023636341095,0.2009512186050415,2
140,0.015737419755849795,0.04969654907516499,0.008406142004186759,0.03197067780045111,111.06305003166199,0.16253231465816498,2
150,0.009998088467676292,0.03426317436773652,0.009076367833756633,0.018761663867357874,110.58033275604248,0.2118982970714569,2
160,0.009309190631403978,0.0408130595553601,0.009089848140248954,0.02607843243497945,112.10102772712708,0.17238378524780273,2
170,0.006571036911624742,0.02837245024330222,0.007773539757384533,0.02555245409381904,111.86177039146423,0.22873026132583618,2
180,0.009895225331395929,0.02206588730478533,0.010867812383616246,0.020378827143297147,113.18310952186584,0.1950475573539734,2
190,0.012085203304348091,0.02752135226322096,0.01211922716129248,0.022195341973317,110.185378074646,0.23198753595352173,2
200,0.004796064154604842,0.00810109691457729,0.009262784988912903,0.027640085324560606,112.71849203109741,0.12549248337745667,2
210,0.008520115518212962,0.0274245096958411,0.006595758023052691,0.015639354116239387,111.07335138320923,0.21975764632225037,2
220,0.013144705513434612,0.042856300313159935,0.01358142363894006,0.03650661129780401,111.0734794139862,0.2184945046901703,2
230,0.011491382296236502,0.037121759824096344,0.010684904948416287,0.024746832985968043,111.45767951011658,0.17901715636253357,2
240,0.008805452833823927,0.0285757627688478,0.005586262284171223,0.011694536680924012,111.49640107154846,0.16033707559108734,2
250,0.009165760060474428,0.03940096702693303,0.006122977096584326,0.012464794862964795,111.22451949119568,0.2246989607810974,2
260,0.009098867746891646,0.022461440178963826,0.00947772455594587,0.01690451000120098,109.9695394039154,0.2679122984409332,2
270,0.008464373385285598,0.023789735212693397,0.0065427722968775465,0.01420126423663323,109.55351209640503,0.2822111248970032,2
280,0.008139491805449808,0.020487138384135,0.006326874157718829,0.015327160977311603,110.4267303943634,0.25569093227386475,2
290,0.007964197736277266,0.02007254125725138,0.008016141081262047,0.015299717154979785,110.98676347732544,0.31469735503196716,2
300,0.009010074520037915,0.02643819245639591,0.009954083395566471,0.01837590370844109,110.59115171432495,0.25088340044021606,2
310,0.012001974091359915,0.036570771231846065,0.015406322569720826,0.035699846068963405,112.24605989456177,0.1984184980392456,2
320,0.010981862568645164,0.031758699804479894,0.012238292117218618,0.02596572262432259,110.56515836715698,0.24292181432247162,2
330,0.009086371169835785,0.02648738776632605,0.01166557250647936,0.022198422080358646,110.7333071231842,0.24519826471805573,2
340,0.008296373363160477,0.03853242717354769,0.005761470190675083,0.0160419496183334,111.22985672950745,0.16949422657489777,2
350,0.009121819781384087,0.02734338896673187,0.008845737918667442,0.016723072388024604,111.40901136398315,0.17081335186958313,2


==> data/error_over_angle_spline_old.csv <==
Angle,Mean GT to Model Error,Max GT to Model Error,Mean Model to GT Error,Max Model to GT Error,Duration,Final Loss,N Images Used
0,0.00692347655426993,0.02699651140812766,0.005060780470426909,0.03020406935495193,115.96989822387695,0.1587701439857483,2
10,0.007977023829928572,0.028612186924323813,0.00520759271958251,0.034979536988875404,116.02963376045227,0.15749779343605042,2
20,0.009046182408412633,0.028513677873311556,0.00928041410487091,0.03541662822604755,115.30465149879456,0.19356133043766022,2
30,0.004108521582051366,0.00965633766481849,0.006233700833722461,0.024120253166835266,114.91743755340576,0.11424273997545242,2
40,0.0034817419144805555,0.006998976210105117,0.005570230759043632,0.030680537196872835,118.67048740386963,0.10207344591617584,2
50,0.010651039476255923,0.026251313790162614,0.009917139461635633,0.01955864629043588,117.75268125534058,0.10238055884838104,2
60,0.01783034528839897,0.04030441967484353,0.008958996099967278,0.038168512891911394,115.9238669872284,0.14241701364517212,2
70,0.008309811795575824,0.04124713643406715,0.0051457995129842,0.02868700250796276,116.10397791862488,0.12907904386520386,2
80,0.014617948493357014,0.04143089739989045,0.008346659266436149,0.029786644735058508,116.30679035186768,0.13929548859596252,2
90,0.012516365478269582,0.03957428853249437,0.007862184806725233,0.027195494899006634,114.7625503540039,0.12183207273483276,2
100,0.013545770250030367,0.036124830923178475,0.012621445265887916,0.029296271412797063,116.56086373329163,0.13610804080963135,2
110,0.009588231193191141,0.030921244104210446,0.005795407464553255,0.013267742203533188,116.7814838886261,0.10884413123130798,2
120,0.01525264933722203,0.05019192111206934,0.007634461209111774,0.018998451671045323,116.52020955085754,0.11358903348445892,2
130,0.013416013141987376,0.03674952122827415,0.01282618134844561,0.02669323483601695,117.83933687210083,0.10692916810512543,2
140,0.017620577939187657,0.05504289175745433,0.008351828666646417,0.03282961450130621,119.20494794845581,0.14417952299118042,2
150,0.009262826018125319,0.021215729890310724,0.007950323332748947,0.032977082863777395,117.87206745147705,0.15075792372226715,2
160,0.010091760273819996,0.040659614431624566,0.007244085597768738,0.026619121079845157,117.08960819244385,0.15126670897006989,2
170,0.009082931021935586,0.01723917299707204,0.007611402274188982,0.026291923554622523,116.8333477973938,0.13487990200519562,2
180,0.007423855946522961,0.02597744042006474,0.006097194781313028,0.021901669109579396,115.44392156600952,0.13897675275802612,2
190,0.011288043098697282,0.02730348623918662,0.010692316000326166,0.02665305542529902,117.90937638282776,0.14009042084217072,2
200,0.009638472925215132,0.024890655780973537,0.007688734567902152,0.019371538193078137,116.19106125831604,0.16164763271808624,2
210,0.008269678748718432,0.025866183088441175,0.005992257691089898,0.02914062373053072,119.54924821853638,0.16330760717391968,2
220,0.01296695887315425,0.041336193566311887,0.01426271207982062,0.0338135829296933,120.28457427024841,0.13290093839168549,2
230,0.011616605437868143,0.037061398188523324,0.0114121484424266,0.027692991033998225,117.76555371284485,0.1379837691783905,2
240,0.009124858949016353,0.028774000379104655,0.007168030003250762,0.02720559264719774,114.4916021823883,0.14129430055618286,2
250,0.009571853433012022,0.039335782002752964,0.006788316839901784,0.039755398884566834,117.51491785049438,0.1669197678565979,2
260,0.008616226950606546,0.022878638690106378,0.00887163200441169,0.033621205207850856,118.23108458518982,0.18860003352165222,2
270,0.008531970443989269,0.022621882983188225,0.007611824793391205,0.025334930911606726,117.5108232498169,0.14965024590492249,2
280,0.009209494872267446,0.02090858937547342,0.008499457691318246,0.02981518121208823,117.39788341522217,0.1807512491941452,2
290,0.006997458077191861,0.021835120695210115,0.00621782374238844,0.026676286381871434,119.42027544975281,0.1633244752883911,2
300,0.008853272351454012,0.024504389227274676,0.007547912595053363,0.030339150889660646,116.19703388214111,0.1826697438955307,2
310,0.011182197218071196,0.03662072434744944,0.012717125279858533,0.03561218880495242,117.7335855960846,0.11228130757808685,2
320,0.010416999640663225,0.03169566244234335,0.010188233422576356,0.02516764463072268,116.37798643112183,0.10931379348039627,2
330,0.008854548669263329,0.026577312700597773,0.009285872042089392,0.02892308349922816,115.2611448764801,0.1411815583705902,2
340,0.008303014473995764,0.039044573542198695,0.006098211327683415,0.02256563758850701,115.15485310554504,0.11920963227748871,2
350,0.009431637194141109,0.02745790324235961,0.008071157054137437,0.0292919086308091,116.76311993598938,0.1252790093421936,2


==> data/hard_ctcr_tubepos.txt <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-3.288143014801591703e-08,-4.975775447608463099e-08,1.901901797119309040e-04
-1.314818203751168468e-07,-1.990373592273071307e-07,3.803802870917508041e-04
-2.957352844430357312e-07,-4.478482796150510386e-07,5.705702666093830696e-04
-5.255756873761471059e-07,-7.961996145871163067e-07,7.607599848019655194e-04
-8.209369671251391657e-07,-1.244100583754644285e-06,9.509493667744754611e-04
-1.181753183100098922e-06,-1.791560602092281642e-06,1.141138532699802113e-03
-1.607957602316440117e-06,-2.438587893041937720e-06,1.331327173817451739e-03
-2.099483718290095646e-06,-3.185191033277790799e-06,1.521515215435826490e-03
-2.656265388612048327e-06,-4.031379163551503965e-06,1.711702660929255394e-03
-3.278235817785987308e-06,-4.977160443679152863e-06,1.901889435741233817e-03
-3.965328851345452766e-06,-6.022544018975226036e-06,2.092075621380049509e-03
-4.717477311528682080e-06,-7.167537492041192521e-06,2.282260987422719042e-03
-5.534612818955241444e-06,-8.412146641003173404e-06,2.472445147524286388e-03
-6.416671690120825353e-06,-9.756384411275548053e-06,2.662628807378378346e-03
-7.363582769387185289e-06,-1.120025237059695236e-05,2.852810956791982343e-03
-8.375282171925555342e-06,-1.274376318864534905e-05,3.042992301588005877e-03
-9.451701866808094271e-06,-1.438692321413304684e-05,3.233172455689778315e-03
-1.059277224672343977e-05,-1.612973641005069033e-05,3.423351033095899543e-03
-1.179842876644103559e-05,-1.797221446910354504e-05,3.613528583836616605e-03
-1.306860162250354062e-05,-1.991436107789751401e-05,3.803704410043416955e-03
-1.440322680216234153e-05,-2.195618877757433683e-05,3.993879373868467093e-03
-1.580223138040375773e-05,-2.409769647960366190e-05,4.184052153624058523e-03
-1.726554892751847590e-05,-2.633889307802643253e-05,4.374223299602922332e-03
-1.879311734321525100e-05,-2.867979407138845823e-05,4.564393362134764806e-03
-2.038485826574786992e-05,-3.112039008704772645e-05,4.754561019795927948e-03
-2.204070939195504195e-05,-3.366069634828415601e-05,4.944726823043345265e-03
-2.376060390633240492e-05,-3.630072119493028783e-05,5.134891010445695458e-03
-2.554447488175834162e-05,-3.904047283072854227e-05,5.325053508621394732e-03
-2.739224216177990815e-05,-4.187993907315153255e-05,5.515212996509569546e-03
-2.930385031067628835e-05,-4.481914584588968551e-05,5.705370960658974651e-03
-3.127922483339334099e-05,-4.785808968641507509e-05,5.895526704055797929e-03
-3.331829985352140910e-05,-5.099678049644816320e-05,6.085680153542820381e-03
-3.542099779324101234e-05,-5.423521003471945301e-05,6.275830612333269630e-03
-3.758727006960045641e-05,-5.757341492584408939e-05,6.465979879048525981e-03
-3.981702139098073116e-05,-6.101135965573875998e-05,6.656125385362781331e-03
-4.211020006274150793e-05,-6.454907607189630840e-05,6.846268930094489245e-03
-4.446673394536741709e-05,-6.818656438106349084e-05,7.036409816603333978e-03
-4.688654785574697251e-05,-7.192382015118666558e-05,7.226547972353663564e-03
-4.936957811898560707e-05,-7.576085682097862168e-05,7.416683324568038548e-03
-5.191574941410928069e-05,-7.969766967937816035e-05,7.606815176901141583e-03
-5.452500661146328646e-05,-8.373428538353931835e-05,7.796945328541266679e-03
-5.719726247875061605e-05,-8.787068095312465478e-05,7.987071835454209387e-03
-5.993245888892317951e-05,-9.210687825971929261e-05,8.177195249137443264e-03
-6.273050835836492913e-05,-9.644285405360662679e-05,8.367314873638783540e-03
-6.559135833451688749e-05,-1.008786389310319483e-04,8.557431884412965498e-03
-6.851493279973530962e-05,-1.054142273687703270e-04,8.747544961390513532e-03
-7.150116739856228888e-05,-1.100496316770711402e-04,8.937655280470873168e-03
-7.454999757485299876e-05,-1.147848640528978251e-04,9.127762769483429434e-03
-7.766132963945272479e-05,-1.196198915479277768e-04,9.317866109053033266e-03
-8.083509894278070710e-05,-1.245547260579685765e-04,9.507965227272940217e-03
-8.407125218391249414e-05,-1.295893973790072722e-04,9.698061299813924563e-03
-8.736969548408035700e-05,-1.347238721260444279e-04,9.888153007630927360e-03
-9.073038117022222382e-05,-1.399581888101855622e-04,1.007824152641064244e-02
-9.415322671832283114e-05,-1.452923317857030146e-04,1.026832616087649565e-02
-9.763817259792950871e-05,-1.507263212856722542e-04,1.045840746309328710e-02
-1.011851304881860941e-04,-1.562601323721485324e-04,1.064848411427957511e-02
-1.047940061384227642e-04,-1.618937309665962828e-04,1.083855541985028620e-02
-1.084647915046752751e-04,-1.676272179327450106e-04,1.102862380225394338e-02
-1.121973689451968051e-04,-1.734605229226253496e-04,1.121868794364265162e-02
-1.159916904294520354e-04,-1.793936834351430004e-04,1.140874777253913369e-02
-1.198476724131067008e-04,-1.854266828953551286e-04,1.159880321777517938e-02
-1.237652319252051608e-04,-1.915595045192684581e-04,1.178885420898492797e-02
-1.277443199681785281e-04,-1.977921854601491026e-04,1.197890067415981891e-02
-1.317848531518039750e-04,-2.041247086822191900e-04,1.216894254282363877e-02
-1.358867596502448278e-04,-2.105570750148649762e-04,1.235897974431947148e-02
-1.400499444360909108e-04,-2.170892491155665893e-04,1.254901096079228014e-02
-1.442743807719252017e-04,-2.237213036609513592e-04,1.273903861529049157e-02
-1.485600083950691999e-04,-2.304532570048446088e-04,1.292906263737640497e-02
-1.529066972616454376e-04,-2.372850194146713433e-04,1.311908046235004191e-02
-1.573143633909488207e-04,-2.442165730226186207e-04,1.330909202014179255e-02
-1.617829915103068182e-04,-2.512480078910803985e-04,1.349909973408706422e-02
-1.663124974600802930e-04,-2.583793059001119230e-04,1.368910228623074384e-02
-1.709027974092023196e-04,-2.656104487147620155e-04,1.387909960719829749e-02
-1.755538175294406604e-04,-2.729414360378630577e-04,1.406909162571638033e-02
-1.802654742288337022e-04,-2.803722491933915940e-04,1.425907827304391182e-02
-1.850377172528007018e-04,-2.879029235633875873e-04,1.444905947803791328e-02
-1.898704729138008353e-04,-2.955334583709386489e-04,1.463903517012627754e-02
-1.947636340258720653e-04,-3.032637985541501192e-04,1.482900528124967907e-02
-1.997171505109118924e-04,-3.110939790657434338e-04,1.501896849293301445e-02
-2.047309588606925602e-04,-3.190240167372713456e-04,1.520892722939938026e-02
-2.098050096989897951e-04,-3.270539461544753521e-04,1.539888142129529694e-02
-2.149391602577142542e-04,-3.351836577463375585e-04,1.558882850529920081e-02
-2.201333600382684736e-04,-3.434131858730697434e-04,1.577876841123426049e-02
-2.253875799092026509e-04,-3.517426008549082487e-04,1.596870481060898642e-02
-2.307016786851177209e-04,-3.601717926390071690e-04,1.615863264618699544e-02
-2.360756726918162099e-04,-3.687009032345671270e-04,1.634855683571757173e-02
-2.415093511135661133e-04,-3.773297143759285076e-04,1.653847232401467471e-02
-2.470027767126482094e-04,-3.860584397850806357e-04,1.672838277997286058e-02
-2.525557608407701170e-04,-3.948868969280812857e-04,1.691828564312786859e-02
-2.581683660633848172e-04,-4.038152992495747410e-04,1.710818458250978544e-02
-2.638404259712133753e-04,-4.128435000481884892e-04,1.729807578830069512e-02
-2.695718214812134819e-04,-4.219714242330974792e-04,1.748795919484636210e-02
-2.753626135289587271e-04,-4.311992849862906455e-04,1.767783846990486629e-02
-2.812125686009666345e-04,-4.405268268851519333e-04,1.786770856074910985e-02
-2.871217255613292703e-04,-4.499542268371757472e-04,1.805757313716485971e-02
-2.930900307183523148e-04,-4.594815174152151933e-04,1.824743212798158806e-02
-2.991172521949237470e-04,-4.691084427904658959e-04,1.843728173054657096e-02
-3.052035161927111185e-04,-4.788353236321033672e-04,1.862712685519655326e-02
-3.113485686020802702e-04,-4.886618676099095237e-04,1.881696245340868170e-02
-3.175524459529098791e-04,-4.985882510542526949e-04,1.900679219338360579e-02
-3.238150054672879474e-04,-5.086143616683139017e-04,1.919661351499897875e-02
-3.301362834245853131e-04,-5.187403754294768509e-04,1.938643008662796138e-02
-3.365160700858337581e-04,-5.289660715213840474e-04,1.957623810514045118e-02
-3.429543330614040009e-04,-5.392915177072173842e-04,1.976603749786804212e-02
-3.494510652879960098e-04,-5.497168171870631418e-04,1.995583193828442611e-02
-3.560060779220694787e-04,-5.602417851178897058e-04,2.014561637243669420e-02
-3.626194066346198077e-04,-5.708665966198325911e-04,2.033539571712564276e-02
-3.692908641826903970e-04,-5.815910663932455111e-04,2.052516492048866645e-02
-3.760204632402491332e-04,-5.924153333355838521e-04,2.071492765238663186e-02
-3.828081260091836628e-04,-6.033393922338042923e-04,2.090468384348173614e-02
-3.896536702930157039e-04,-6.143630546876830247e-04,2.109442947678701746e-02
-3.965571733768433909e-04,-6.254865540273024096e-04,2.128416932970550804e-02
-4.035184220437694610e-04,-6.367096625858969074e-04,2.147389935862070373e-02
-4.105374746589266280e-04,-6.480325912444233121e-04,2.166362316343445685e-02
-4.176141187772273826e-04,-6.594551140481641222e-04,2.185333699660955628e-02
-4.247484164284007343e-04,-6.709774478692417032e-04,2.204304449762650026e-02
-4.319402264879923839e-04,-6.825994816137498453e-04,2.223274385196856440e-02
-4.391893914463033087e-04,-6.943210773495015007e-04,2.242243287490773562e-02
-4.464959843794090812e-04,-7.061424698962992692e-04,2.261211541753586560e-02
-4.538597822377777864e-04,-7.180634150731416690e-04,2.280178760117645975e-02
-4.612808646578658704e-04,-7.300841584456152283e-04,2.299145338261028917e-02
-4.687590649767049136e-04,-7.422045468034022507e-04,2.318111036582832379e-02
-4.762942384438992728e-04,-7.544244619914753074e-04,2.337075679059461703e-02
-4.838864602264720529e-04,-7.667441425415270602e-04,2.356039640162778045e-02
-4.915355009137772294e-04,-7.791633327523675781e-04,2.375002532162861363e-02
-4.992414373492515267e-04,-7.916822739442270444e-04,2.393964729521164819e-02
-5.070040470756272772e-04,-8.043007213026764218e-04,2.412925865722324870e-02
-5.148233912865220370e-04,-8.170188907652652360e-04,2.431886272879187072e-02
-5.226993149519999771e-04,-8.298366467409265751e-04,2.450845753875308120e-02
-5.306316982784042239e-04,-8.427539108581958479e-04,2.469804196273811536e-02
-5.386205676404582548e-04,-8.557708422062344951e-04,2.488761847536549721e-02
-5.466657238302501847e-04,-8.688872329635824975e-04,2.507718404742516338e-02
-5.547672495694512150e-04,-8.821033342098036790e-04,2.526674242317802910e-02
-5.629248891395809921e-04,-8.954188454639577799e-04,2.545628930416119623e-02
-5.711387263200994480e-04,-9.088340195497670443e-04,2.564582843460298453e-02
-5.794086310390278959e-04,-9.223487606597354210e-04,2.583535847920731196e-02
-5.877344143572883024e-04,-9.359628763269845376e-04,2.602487683367843418e-02
-5.961161858436970357e-04,-9.496766621446519263e-04,2.621438766455340755e-02
-6.045536801179053231e-04,-9.634898001350262597e-04,2.640388667537744982e-02
-6.130469901497458433e-04,-9.774025589399984969e-04,2.659337760929025851e-02
-6.215959808936945708e-04,-9.914148335825301826e-04,2.678285913220743858e-02
-6.302004596787857352e-04,-1.005526424513338403e-03,2.697232864090750096e-02
-6.388605416780578691e-04,-1.019737636891797274e-03,2.716179030137517991e-02
-6.475759566276994249e-04,-1.034048143579738895e-03,2.735123981844543584e-02
-6.563467995256626157e-04,-1.048458216534504245e-03,2.754068093525056243e-02
-6.651728600562617846e-04,-1.062967626861826068e-03,2.773011062574456953e-02
-6.740541730405234192e-04,-1.077576547599076555e-03,2.791953136427413606e-02
-6.829906256077039519e-04,-1.092284909631508795e-03,2.810894224010638751e-02
-6.919820002297583268e-04,-1.107092471072126895e-03,2.829834022862801057e-02
-7.010284583803072598e-04,-1.121999614061820532e-03,2.848773034086560935e-02
-7.101297180282584772e-04,-1.137005989509413170e-03,2.867710828452513933e-02
-7.192858254381532222e-04,-1.152111790421638231e-03,2.886647653239022421e-02
-7.284966230149943298e-04,-1.167316872824726614e-03,2.905583332922150736e-02
-7.377621522404939625e-04,-1.182621421061724135e-03,2.924518114878334185e-02
-7.470822551049812344e-04,-1.198025290790538915e-03,2.943451823574300824e-02
-7.564567246573321562e-04,-1.213528255190617945e-03,2.962384199092825757e-02
-7.658857405906751604e-04,-1.229130728503892780e-03,2.981315742265718688e-02
-7.753690064816189890e-04,-1.244832335492154643e-03,3.000246024166336456e-02
-7.849065777991052562e-04,-1.260633284649378440e-03,3.019175291992449300e-02
-7.944982822352390133e-04,-1.276533405821360725e-03,3.038103370495201516e-02
-8.041441799326396606e-04,-1.292532915500170130e-03,3.057030506818127560e-02
-8.138440588093664302e-04,-1.308631577516665770e-03,3.075956441164836783e-02
-8.235978401599946576e-04,-1.324829377582513240e-03,3.094881167234885683e-02
-8.334055744496052416e-04,-1.341126515018089150e-03,3.113804932344670789e-02
-8.432669652479907619e-04,-1.357522613452935047e-03,3.132727307659083360e-02
-8.531822010352390923e-04,-1.374018102238049911e-03,3.151648793920543146e-02
-8.631510740217567586e-04,-1.390612752675774409e-03,3.170569131285136399e-02
-8.731734869969610784e-04,-1.407306516390284578e-03,3.189488313857906376e-02
-8.832491622601231027e-04,-1.424099049681263511e-03,3.208405912534922216e-02
-8.933784464904813167e-04,-1.440991043873849405e-03,3.227322766333473592e-02
-9.035610533167589848e-04,-1.457982138357136323e-03,3.246238446396726429e-02
-9.137968540750430330e-04,-1.475072234959484392e-03,3.265152862058212646e-02
-9.240858586439027779e-04,-1.492261465755798447e-03,3.284066176109929486e-02
-9.344277128693510501e-04,-1.509549354034630392e-03,3.302977875646816164e-02
-9.448227905149459305e-04,-1.526936640131872861e-03,3.321888799186704933e-02
-9.552707949573599564e-04,-1.544422945881544686e-03,3.340798518022356639e-02
-9.657716474720022624e-04,-1.562008254711110423e-03,3.359707026037473537e-02
-9.763250238750385574e-04,-1.579692138302524109e-03,3.378613895072034301e-02
-9.869313158335664676e-04,-1.597475369491297478e-03,3.397519963310605129e-02
-9.975902181277754126e-04,-1.615357552910552837e-03,3.416424802323701770e-02
-1.008301592941483315e-03,-1.633338572317047290e-03,3.435328321740794416e-02
-1.019065459096368982e-03,-1.651418574896679724e-03,3.454230684279142871e-02
-1.029881510600455866e-03,-1.669597164749502764e-03,3.473131461479435356e-02
-1.040749982834579881e-03,-1.687874850317667638e-03,3.492031238550294403e-02
-1.051670717014542566e-03,-1.706251482285670376e-03,3.510929840289905152e-02
-1.062643626567884216e-03,-1.724727024824236100e-03,3.529827264862667874e-02
-1.073668530593916738e-03,-1.743301284351196287e-03,3.548723309674586823e-02
-1.084745190734399869e-03,-1.761973974206125070e-03,3.567617706388200027e-02
-1.095873964219181524e-03,-1.780745812060615827e-03,3.586511193874418468e-02
-1.107054549554102856e-03,-1.799616405059346284e-03,3.605403386374075869e-02
-1.118286870270038778e-03,-1.818585739345978270e-03,3.624294283139296857e-02
-1.129570846981240015e-03,-1.837653795987334278e-03,3.643183878155382971e-02
-1.140906178218467019e-03,-1.856820180207957192e-03,3.662071796398387591e-02
-1.152293227424037916e-03,-1.876085621411276378e-03,3.680958769950638115e-02
-1.163731700865528688e-03,-1.895449737821375616e-03,3.699844434318846909e-02
-1.175221505931594961e-03,-1.914912487228539800e-03,3.718728762459670018e-02
-1.186762337408919224e-03,-1.934473466870504418e-03,3.737611379490858587e-02
-1.198354592401017779e-03,-1.954133464195981825e-03,3.756493059499877579e-02
-1.209997934597971045e-03,-1.973892023592114034e-03,3.775373374893544604e-02
-1.221692297057179553e-03,-1.993749145550215065e-03,3.794252340839263798e-02
-1.233437600624299850e-03,-2.013704809798338036e-03,3.813129951417626451e-02
-1.245233528116112794e-03,-2.033758590990931633e-03,3.832005821407599711e-02
-1.257080474557610485e-03,-2.053911274623513444e-03,3.850880703585196629e-02
-1.268978137132389461e-03,-2.074162459663610181e-03,3.869754233794097525e-02
-1.280926395467113423e-03,-2.094512054585058024e-03,3.888626342981583994e-02
-1.292925226002548163e-03,-2.114960133337663757e-03,3.907497109503359906e-02
-1.304974277011938973e-03,-2.135506208895825674e-03,3.926366106266729328e-02
-1.317073928605632478e-03,-2.156151043176664749e-03,3.945234043645875349e-02
-1.329223913101184110e-03,-2.176894292830184111e-03,3.964100620881996773e-02
-1.341424095798857694e-03,-2.197735840679533505e-03,3.982965747937083217e-02
-1.353674206934807420e-03,-2.218675338882206399e-03,4.001829124134441418e-02
-1.365974604200377281e-03,-2.239713511531240923e-03,4.020691417630434944e-02
-1.378325016757553367e-03,-2.260850008335159398e-03,4.039552327797923947e-02
-1.390725336501367993e-03,-2.282084756620053698e-03,4.058411806784371911e-02
-1.403175459607379494e-03,-2.303417691767360720e-03,4.077269806636225208e-02
-1.415675107905173865e-03,-2.324848448516748500e-03,4.096126026966695477e-02
-1.428224650635744140e-03,-2.346377772619783874e-03,4.114981135662537648e-02
-1.440823811752430395e-03,-2.368005302549486615e-03,4.133834832301662432e-02
-1.453472485240930694e-03,-2.389730968781351213e-03,4.152687069026375632e-02
-1.466170560895016560e-03,-2.411554693372642069e-03,4.171537798108473222e-02
-1.478917762883831359e-03,-2.433476114278016258e-03,4.190386719174511720e-02
-1.491714466609442812e-03,-2.455495988584114556e-03,4.209234499978933841e-02
-1.504560363080530757e-03,-2.477613896180844849e-03,4.228080798185220729e-02
-1.517455405922060957e-03,-2.499829869499600211e-03,4.246925650108546169e-02
-1.530399480664073643e-03,-2.522143821395796126e-03,4.265769008188199235e-02
-1.543392221418146606e-03,-2.544555232540047542e-03,4.284610445991202110e-02
-1.556434130535135421e-03,-2.567065081155383514e-03,4.303450799273041139e-02
-1.569524837854473177e-03,-2.589672839284878902e-03,4.322289641734928384e-02
-1.582664263890538664e-03,-2.612378480733090758e-03,4.341126967765274874e-02
-1.595852030181727811e-03,-2.635181460738583899e-03,4.359962351329858127e-02
-1.609088651508716172e-03,-2.658082781372308849e-03,4.378796627862392710e-02
-1.622373753610308143e-03,-2.681081905712060561e-03,4.397629371232740503e-02
-1.635707199816137511e-03,-2.704178708080194095e-03,4.416460491722070530e-02
-1.649089021183681829e-03,-2.727373350615776813e-03,4.435290152220748572e-02
-1.662518847903736354e-03,-2.750665304117722119e-03,4.454117926531876021e-02
-1.675997018158859216e-03,-2.774055265097042939e-03,4.472944397746916184e-02
-1.689523329787485147e-03,-2.797542991959116494e-03,4.491769392282923129e-02
-1.703097641938635266e-03,-2.821128349835754553e-03,4.510592820595339669e-02
-1.716719883793219829e-03,-2.844811327127176950e-03,4.529414676965833053e-02
-1.730389664581946912e-03,-2.868591352572114495e-03,4.548234535843162507e-02
-1.744107519507356353e-03,-2.892469467245926788e-03,4.567053232140526331e-02
-1.757873057473896376e-03,-2.916445099417962726e-03,4.585870340304157994e-02
-1.771686142337184971e-03,-2.940518121616596172e-03,4.604685770763864566e-02
-1.785546817518393311e-03,-2.964688718657634316e-03,4.623499686148718063e-02
-1.799454635314681750e-03,-2.988956219705771883e-03,4.642311576827867770e-02
-1.813410121890099251e-03,-3.013321648205662118e-03,4.661122277960065563e-02
-1.827412903605668201e-03,-3.037784464557175684e-03,4.679931363622503310e-02
-1.841462901278104105e-03,-3.062344638982141334e-03,4.698738828433642739e-02
-1.855559707715638811e-03,-3.087001565720739592e-03,4.717544247437819444e-02
-1.869703891041757642e-03,-3.111756349657886223e-03,4.736348454657880735e-02
-1.883895043738267796e-03,-3.136608384575642096e-03,4.755151025134983500e-02
-1.898133020964669218e-03,-3.161557524741233707e-03,4.773951869610786047e-02
-1.912417883610363937e-03,-3.186603986305215543e-03,4.792751150391462434e-02
-1.926749216107731706e-03,-3.211747146125151949e-03,4.811548442811999782e-02
-1.941127405704166182e-03,-3.236987795296365419e-03,4.830344328664114284e-02
-1.955552233844056256e-03,-3.262325655785045138e-03,4.849138635072967884e-02
-1.970023556032131362e-03,-3.287760581032792007e-03,4.867931272857834585e-02
-1.984541301503191593e-03,-3.313292555761246719e-03,4.886722236513686701e-02
-1.999105055366660628e-03,-3.338920956092609159e-03,4.905511101477634528e-02
-2.013715314211894473e-03,-3.364646764367206031e-03,4.924298595649541366e-02
-2.028371823375862450e-03,-3.390469629142806550e-03,4.943084485896961922e-02
-2.043074441918681962e-03,-3.416389402108368448e-03,4.961868683172501737e-02
-2.057823087936738477e-03,-3.442406046279739441e-03,4.980651178818346764e-02
-2.072617394787229939e-03,-3.468519021590157816e-03,4.999431603232797061e-02
-2.087457860188017631e-03,-3.494729313416575917e-03,5.018210683487710905e-02
-2.102344117240049180e-03,-3.521036380894447017e-03,5.036988048210871982e-02
-2.117276086916190792e-03,-3.547440190715110166e-03,5.055763692211608096e-02
-2.132253392214176254e-03,-3.573940181853559831e-03,5.074537237279382745e-02
-2.147276555324538136e-03,-3.600537384152851031e-03,5.093309431379415553e-02
-2.162345194710417039e-03,-3.627231228206802705e-03,5.112079889253577647e-02
-2.177459220526050624e-03,-3.654021660238068129e-03,5.130848591682108523e-02
-2.192618576342507484e-03,-3.680908685133614001e-03,5.149615561703493882e-02
-2.207822876240810289e-03,-3.707891723047433176e-03,5.168380414276264184e-02
-2.223072622397175013e-03,-3.734971769471864388e-03,5.187143861942312972e-02
-2.238367452041810021e-03,-3.762148285050095822e-03,5.205905547819228429e-02
-2.253707287313414572e-03,-3.789421235622490985e-03,5.224665466816610926e-02
-2.269092072777505274e-03,-3.816790626363452885e-03,5.243423642013991803e-02
-2.284521382719371680e-03,-3.844255802908673556e-03,5.262179646456573157e-02
-2.299995764087675067e-03,-3.871817842218116049e-03,5.280934234566054403e-02
-2.315514839037112645e-03,-3.899476174982236844e-03,5.299687035613711433e-02
-2.331078551546387437e-03,-3.927230803683841136e-03,5.318438072763698177e-02
-2.346686777334571015e-03,-3.955081609216985067e-03,5.337187284773738799e-02
-2.362339157351554288e-03,-3.983028053009155661e-03,5.355934329264445959e-02
-2.378036223668867320e-03,-4.011071186814811618e-03,5.374679932277246636e-02
-2.393777617393031808e-03,-4.039210471635230545e-03,5.393423751460103832e-02
-2.409563189993929860e-03,-4.067445743381063565e-03,5.412165697546413023e-02
-2.425392673958395341e-03,-4.095776624512508304e-03,5.430905540778412782e-02
-2.441266466465101450e-03,-4.124203926717782270e-03,5.449643838330507639e-02
-2.457184299261078869e-03,-4.152727270191457903e-03,5.468380360502508170e-02
-2.473146002212702529e-03,-4.181346451360368199e-03,5.487114989909951807e-02
-2.489151592663045587e-03,-4.210061601054018374e-03,5.505847834106816080e-02
-2.505200608470899495e-03,-4.238871989694377625e-03,5.524578438779996492e-02
-2.521293644553639166e-03,-4.267778784241661044e-03,5.543307585681562372e-02
-2.537430242349710853e-03,-4.296781261982076175e-03,5.562034820394115564e-02
-2.553610417772798988e-03,-4.325879549234098662e-03,5.580760250590115212e-02
-2.569834050081617680e-03,-4.355073529331747809e-03,5.599483815111568757e-02
-2.586100718112101498e-03,-4.384362541697974826e-03,5.618205116201301780e-02
-2.602411027130620454e-03,-4.413747773944566404e-03,5.636924935265136966e-02
-2.618764512234792331e-03,-4.443228487776128971e-03,5.655642818224216467e-02
-2.635161191342097562e-03,-4.472804812046978634e-03,5.674358872747094218e-02
-2.651600896850146282e-03,-4.502476544482063650e-03,5.693072981530652998e-02
-2.668083346623082146e-03,-4.532243269941966385e-03,5.711784915676805519e-02
-2.684608963489110763e-03,-4.562105851046938977e-03,5.730495231500577769e-02
-2.701177472228678388e-03,-4.592063886772379012e-03,5.749203699862388828e-02
-2.717788695319738046e-03,-4.622117152139121853e-03,5.767910203910970451e-02
-2.734442357781737085e-03,-4.652265245748224767e-03,5.786614514538909737e-02
-2.751138885923465859e-03,-4.682509036528064925e-03,5.805317187968248721e-02
-2.767878001525518519e-03,-4.712848115365859611e-03,5.824017995252682434e-02
-2.784659527350418634e-03,-4.743282256430628174e-03,5.842716819593311850e-02
-2.801483488758892311e-03,-4.773811600943658751e-03,5.861413768520086498e-02
-2.818349405415912154e-03,-4.804435371977510555e-03,5.880108388823034743e-02
-2.835257865925741583e-03,-4.835154734578373317e-03,5.898801404618278510e-02
-2.852208581868218712e-03,-4.865969256577033428e-03,5.917492587400983994e-02
-2.869201282421675065e-03,-4.896878542216568861e-03,5.936181708048322847e-02
-2.886235986631404630e-03,-4.927882717145916185e-03,5.954868874430502279e-02
-2.903312315533324636e-03,-4.958981186896048443e-03,5.973553745544736560e-02
-2.920430914935338330e-03,-4.990175221514134632e-03,5.992237101349151551e-02
-2.937591190635733575e-03,-5.021463830065135865e-03,6.010918377131976853e-02
-2.954793168545250068e-03,-5.052847151782899685e-03,6.029597680536201432e-02
-2.972036477544418888e-03,-5.084324606263020130e-03,6.048274670393858493e-02
-2.989321749010240628e-03,-5.115897433021123625e-03,6.066950127177750396e-02
-3.006648396583324126e-03,-5.147564655193645304e-03,6.085623486010502403e-02
-3.024016453032987890e-03,-5.179326425619914034e-03,6.104294854306621665e-02
-3.041425950822997104e-03,-5.211182896689599275e-03,6.122964339471645423e-02
-3.058876277691203235e-03,-5.243133033214938260e-03,6.141631377800366165e-02
-3.076368105431134641e-03,-5.275178160590719700e-03,6.160296748188527627e-02
-3.093901042902263802e-03,-5.307317653207249339e-03,6.178960110350229656e-02
-3.111475116277779771e-03,-5.339551648148512832e-03,6.197621572024027831e-02
-3.129089720350400686e-03,-5.371879123926797187e-03,6.216280569288720748e-02
-3.146745533790554564e-03,-5.404301419487523954e-03,6.234937880814944017e-02
-3.164442152592558330e-03,-5.436817879459732508e-03,6.253593166930562774e-02
-3.182179609779017468e-03,-5.469428654560310604e-03,6.272246535143963242e-02
-3.199957622945010481e-03,-5.502133316116051068e-03,6.290897757158368797e-02
-3.217776226044885383e-03,-5.534932014783361387e-03,6.309546940559110362e-02
-3.235635444956796829e-03,-5.567824885800829252e-03,6.328194193124980771e-02
-3.253535004453690128e-03,-5.600811514509251854e-03,6.346839286342213782e-02
-3.271474274346493349e-03,-5.633890820386355108e-03,6.365481657560366491e-02
-3.289454482229963242e-03,-5.667065157798705302e-03,6.384122644136035196e-02
-3.307474909904958155e-03,-5.700333291019822959e-03,6.402761570724506412e-02
-3.325535597559560984e-03,-5.733695383453411842e-03,6.421398544662167140e-02
-3.343636230456480812e-03,-5.767150932530421339e-03,6.440033339155463998e-02
-3.361776862462955567e-03,-5.800700130343519612e-03,6.458666061029558203e-02
-3.379957534005262158e-03,-5.834343139583421725e-03,6.477296817664671136e-02
-3.398177944098554164e-03,-5.868079486150659663e-03,6.495925381769515616e-02
-3.416438132493880390e-03,-5.901909332028594177e-03,6.514551860694578478e-02
-3.434738127464235895e-03,-5.935832810744338245e-03,6.533176362470329013e-02
-3.453076884586060886e-03,-5.969848078050396696e-03,6.551797876704960888e-02
-3.471456070732121483e-03,-6.003958304066999221e-03,6.570418187473371641e-02
-3.489874629261448952e-03,-6.038161615575006122e-03,6.589036285022201178e-02
-3.508332601871030736e-03,-6.072458174190015906e-03,6.607652276870995545e-02
-3.526830014050497206e-03,-6.106848110856526873e-03,6.626266270916114642e-02
-3.545366580896806667e-03,-6.141330979793448164e-03,6.644878039560887795e-02
-3.563942355111319755e-03,-6.175906969761974820e-03,6.663487689652240753e-02
-3.582557352385876658e-03,-6.210576183677846140e-03,6.682095329886678092e-02
-3.601211271720012805e-03,-6.245338144759807891e-03,6.700700733064568482e-02
-3.619903513290259091e-03,-6.280191827683035896e-03,6.719303335830141555e-02
-3.638635314659478034e-03,-6.315139608875974808e-03,6.737904474960260126e-02
-3.657405947323117378e-03,-6.350180220645795445e-03,6.756503476006001097e-02
-3.676215452870935669e-03,-6.385313822200532584e-03,6.775100446561713174e-02
-3.695063532987765201e-03,-6.420539936906558692e-03,6.793695159638364622e-02
-3.713950636130754993e-03,-6.455859484240808466e-03,6.812288124406883083e-02
-3.732875917163688828e-03,-6.491270946338147108e-03,6.830878569573406445e-02
-3.751839681492564072e-03,-6.526774970729188816e-03,6.849466857007380227e-02
-3.770841856633777838e-03,-6.562371500217103852e-03,6.868052981062612583e-02
-3.789882377359512621e-03,-6.598060490722112460e-03,6.886636943073462525e-02
-3.808960418108164533e-03,-6.633840471345261655e-03,6.905218004440291657e-02
-3.828077410241436350e-03,-6.669714203838209531e-03,6.923797623866255468e-02
-3.847232526350316539e-03,-6.705680213674885398e-03,6.942375059215208366e-02
-3.866425717970339154e-03,-6.741738486388642627e-03,6.960950327541226557e-02
-3.885656886447209826e-03,-6.777888912760590343e-03,6.979523397176037869e-02
-3.904925976284800461e-03,-6.814131464103794639e-03,6.998094278246343170e-02
-3.924232932753481812e-03,-6.850466113036616025e-03,7.016662980857155119e-02
-3.943577656979337445e-03,-6.886892748163555775e-03,7.035229473418672108e-02
-3.962960108844307446e-03,-6.923411368582043333e-03,7.053793779991096580e-02
-3.982379417727623626e-03,-6.960020406788572367e-03,7.072355131577254261e-02
-4.001837086588373033e-03,-6.996722769761517038e-03,7.090915027210253907e-02
-4.021332261740873625e-03,-7.033516922121224070e-03,7.109472711713990534e-02
-4.040864844637832680e-03,-7.070402750514953941e-03,7.128028153590298954e-02
-4.060434825055370296e-03,-7.107380308081727611e-03,7.146581404792898273e-02
-4.080042105435633185e-03,-7.144449482771018239e-03,7.165132433810801615e-02
-4.099686588010267169e-03,-7.181610161453867366e-03,7.183681209168418791e-02
-4.119368263320558055e-03,-7.218862397482106626e-03,7.202227782841291726e-02
-4.139087034218250256e-03,-7.256206078151391028e-03,7.220772123360987005e-02
-4.158842802269956465e-03,-7.293641087071898316e-03,7.239314199356246260e-02
-4.178634787251034842e-03,-7.331166014968384242e-03,7.257853340145176135e-02
-4.198464133809236970e-03,-7.368783101298344990e-03,7.276390678547933755e-02
-4.218330596248768410e-03,-7.406491950291328556e-03,7.294926042438308611e-02
-4.238233814180955399e-03,-7.444291947186881461e-03,7.313459153930927659e-02
-4.258173721798639601e-03,-7.482183035377749231e-03,7.331990010773140054e-02
-4.278150257646409944e-03,-7.520165166028583772e-03,7.350518614621649738e-02
-4.298163709930399867e-03,-7.558238955202578602e-03,7.369045290353846978e-02
-4.318213287936443351e-03,-7.596402965718609610e-03,7.387569364273689765e-02
-4.338299010479074527e-03,-7.634656890302532299e-03,7.406090660883843380e-02
-4.358439902637636053e-03,-7.673008468927830852e-03,7.424609104339391363e-02
-4.378484310277112358e-03,-7.711400918424568367e-03,7.443128515909772092e-02
-4.398159876113433980e-03,-7.749728508274621175e-03,7.461653459059709725e-02
-4.417430697905467760e-03,-7.787976401098337109e-03,7.480184072219468738e-02
-4.436306047353628934e-03,-7.826147526154072012e-03,7.498719893850031015e-02
-4.454786348102843067e-03,-7.864243153433552250e-03,7.517261691175994298e-02
-4.472870736991507203e-03,-7.902261950179359506e-03,7.535808967697703309e-02
-4.490558790625866388e-03,-7.940203456919342484e-03,7.554361650090357649e-02
-4.507850082196222796e-03,-7.978067199570153950e-03,7.572919657188897924e-02
-4.524743545017070878e-03,-8.015851247819170619e-03,7.591482190772816385e-02
-4.541240084762255581e-03,-8.053558091271987088e-03,7.610050624208003489e-02
-4.557338623117639272e-03,-8.091185791251136530e-03,7.628624155545345176e-02
-4.573038755034297860e-03,-8.128733887626714283e-03,7.647202707459035964e-02
-4.588340087248873704e-03,-8.166201947596079397e-03,7.665786215814035520e-02
-4.603242199309956137e-03,-8.203589458319969496e-03,7.684374575829552856e-02
-4.617744709209945127e-03,-8.240895989363835467e-03,7.702967722735387657e-02
-4.631847224427155379e-03,-8.278121083402532540e-03,7.721565578074938985e-02
-4.645549368103482277e-03,-8.315264311160964344e-03,7.740168076522209450e-02
-4.658850730564443980e-03,-8.352325137376192740e-03,7.758775098609166365e-02
-4.671750471796428869e-03,-8.389301771461969010e-03,7.777385891831192777e-02
-4.684249185701757495e-03,-8.426196541175582158e-03,7.796001776562336283e-02
-4.696346029437437411e-03,-8.463007655388167169e-03,7.814621999818967268e-02
-4.708040602357041124e-03,-8.499734556063790608e-03,7.833246427467918660e-02
-4.719332567108019960e-03,-8.536376896858530183e-03,7.851875032950314526e-02
-4.730221554388046486e-03,-8.572934175860058223e-03,7.870507708398663538e-02
-4.740707188381028045e-03,-8.609405889996020120e-03,7.889144345798042302e-02
-4.750789150284658036e-03,-8.645791696736713355e-03,7.907784917600806096e-02
-4.760467059094969366e-03,-8.682091042494927136e-03,7.926429288241942928e-02
-4.769740251136128130e-03,-8.718302174000507401e-03,7.945076701118425344e-02
-4.778609128557934765e-03,-8.754427945772516248e-03,7.963728697393343547e-02
-4.787072770115398390e-03,-8.790466122158707013e-03,7.982384160300219633e-02
-4.795130935144461745e-03,-8.826416581163889705e-03,8.001043181593815723e-02
-4.802783302206631820e-03,-8.862278857726347756e-03,8.019705676311364440e-02
-4.810029551905789687e-03,-8.898052478655379266e-03,8.038371554208131875e-02
-4.816869367390718207e-03,-8.933736967469182305e-03,8.057040722341585193e-02
-4.823302442391722011e-03,-8.969331888664283312e-03,8.075713108290906439e-02
-4.829328463663498140e-03,-9.004836739947303520e-03,8.094388603378556424e-02
-4.834947129891770980e-03,-9.040251079197996267e-03,8.113067129788065213e-02
-4.840157947064906846e-03,-9.075573081630792377e-03,8.131747876427022903e-02
-4.844961024776935771e-03,-9.110805022943296166e-03,8.150432200434658270e-02
-4.849355858702440389e-03,-9.145945077755868527e-03,8.169119290603903127e-02
-4.853342163764928774e-03,-9.180992829877273470e-03,8.187809078971088061e-02
-4.856919647444739654e-03,-9.215947749030730177e-03,8.206501435456252380e-02
-4.860088034196012596e-03,-9.250809422854307587e-03,8.225196291836621432e-02
-4.862847042230010290e-03,-9.285577400718402624e-03,8.243893559155224260e-02
-4.865196401803800752e-03,-9.320251235491719757e-03,8.262593148263588927e-02
-4.867135842769999485e-03,-9.354830480871082279e-03,8.281294969936263406e-02
-4.868665042018736032e-03,-9.389313358645135985e-03,8.299998211171294438e-02
-4.869783860191243680e-03,-9.423702133044596987e-03,8.318704250430185299e-02
-4.870491976740509883e-03,-9.457994914872621187e-03,8.337412212430446445e-02
-4.870789117721210752e-03,-9.492191411237471677e-03,8.356122090318414408e-02
-4.870675050232154031e-03,-9.526291037502399722e-03,8.374833711388234014e-02
-4.870149516196109994e-03,-9.560293506108997683e-03,8.393547068501940045e-02
-4.869212276567919974e-03,-9.594198308090537419e-03,8.412262030149773862e-02
-4.867863096249203103e-03,-9.628004936515398987e-03,8.430978464768607017e-02
-4.866101719900146720e-03,-9.661713106883495703e-03,8.449696364889508482e-02
-4.863927941554100839e-03,-9.695322244825025845e-03,8.468415557138919691e-02
-4.861341607193379703e-03,-9.728830733937423800e-03,8.487135288954450463e-02
-4.858342317480405549e-03,-9.762240746847162393e-03,8.505856918007440037e-02
-4.854929941055843509e-03,-9.795550447304821745e-03,8.524579567221381160e-02
-4.851104249591424097e-03,-9.828759561153211852e-03,8.543303228469556476e-02
-4.846865025555401225e-03,-9.861867591158080676e-03,8.562027769352550943e-02
-4.842212071993833022e-03,-9.894874045776533289e-03,8.580753057288725838e-02
-4.837145154934295588e-03,-9.927778652010586097e-03,8.599479083874547736e-02
-4.831664115026670751e-03,-9.960580852901405879e-03,8.618205674685705531e-02
-4.825768725775916174e-03,-9.993280378840029010e-03,8.636932821076387379e-02
-4.819459051603798387e-03,-1.002587544710901134e-02,8.655659644819503618e-02
-4.812734374480510773e-03,-1.005836823569697565e-02,8.674387544809095130e-02
-4.805594802178523965e-03,-1.009075704764689566e-02,8.693115683429430973e-02
-4.798040145013407476e-03,-1.012304132512732713e-02,8.711843886381548385e-02
-4.790070166449259328e-03,-1.015522094916382866e-02,8.730572226817458203e-02
-4.781684750995763428e-03,-1.018729538002630629e-02,8.749300529674293447e-02
-4.772883658083123051e-03,-1.021926419976868297e-02,8.768028702954291931e-02
-4.763666785029114364e-03,-1.025112702254506007e-02,8.786756653670801942e-02
-4.754033960340582621e-03,-1.028288329844056527e-02,8.805484206836095007e-02
-4.743984966519657412e-03,-1.031453291743785784e-02,8.824211435084665378e-02
-4.733520122901645200e-03,-1.034607409253553677e-02,8.842937417430189739e-02
-4.722638408221116121e-03,-1.037750893272082128e-02,8.861663551609889888e-02
-4.711340088293091213e-03,-1.040883579066856357e-02,8.880388999322054444e-02
-4.699625076088437443e-03,-1.044005413823480451e-02,8.899113584184248360e-02
-4.687493106643819685e-03,-1.047116386007200355e-02,8.917837378927517822e-02
-4.674944134967484559e-03,-1.050216444047533983e-02,8.936560206975104059e-02
-4.661977990407222688e-03,-1.053305548493230041e-02,8.955281974734841111e-02
-4.648594508458434027e-03,-1.056383660368695812e-02,8.974002589011438602e-02
-4.634793721314834150e-03,-1.059450730016325663e-02,8.992721872267961380e-02
-4.620575902499189126e-03,-1.062506624052571812e-02,9.011439151953226645e-02
-4.605939783810849425e-03,-1.065551532404531744e-02,9.030155741177531281e-02
-4.590885901556182418e-03,-1.068585297707023984e-02,9.048870800254345259e-02
-4.575414142851827459e-03,-1.071607882531393566e-02,9.067584235086144362e-02
-4.559524330323651807e-03,-1.074619247914452083e-02,9.086295951528190751e-02
-4.543216519643092539e-03,-1.077619345394040425e-02,9.105005771680212134e-02
-4.526490351368992263e-03,-1.080608161995847902e-02,9.123713767259535035e-02
-4.509345888737728049e-03,-1.083585649600585926e-02,9.142419760120772121e-02
-4.491783036575105852e-03,-1.086551771450892587e-02,9.161123655195219095e-02
-4.473801636250427684e-03,-1.089506489498775349e-02,9.179825357929508045e-02
-4.455402488430460807e-03,-1.092449639087491112e-02,9.198523946251201122e-02
-4.436583867321580894e-03,-1.095381443781531794e-02,9.217220978154021249e-02
-4.417346447295555575e-03,-1.098301736239553489e-02,9.235915532178803899e-02
-4.397690217648413287e-03,-1.101210481947242220e-02,9.254607512060628038e-02
-4.377615106543593891e-03,-1.104107645336333161e-02,9.273296822371991655e-02
-4.357121073839832943e-03,-1.106993176772986393e-02,9.291983285235604073e-02
-4.336207928451242012e-03,-1.109867067479763242e-02,9.310666969200563636e-02
-4.314875638864588969e-03,-1.112729268345228131e-02,9.329347696507397925e-02
-4.293124308159866273e-03,-1.115579732924599707e-02,9.348025287322347943e-02
-4.270954558309999344e-03,-1.118418339058800323e-02,9.366699069331516081e-02
-4.248364540966978811e-03,-1.121245276408200375e-02,9.385370430673649345e-02
-4.225354401940491916e-03,-1.124060485356615305e-02,9.404039109899803295e-02
-4.201925959044778072e-03,-1.126863708124178388e-02,9.422703524301574707e-02
-4.178078850404411820e-03,-1.129654933343049450e-02,9.441363744531794389e-02
-4.153811635827236656e-03,-1.132434330503918549e-02,9.460020991157211401e-02
-4.129124592156489283e-03,-1.135201784446437760e-02,9.478674674381454279e-02
-4.104018342442678456e-03,-1.137957217193177190e-02,9.497324365280630787e-02
-4.078492347345572845e-03,-1.140700642982683116e-02,9.515970298432314955e-02
-4.052547102277405389e-03,-1.143431980960691631e-02,9.534612045172033423e-02
-4.026182263079935986e-03,-1.146151219774263486e-02,9.553249673194282032e-02
-3.999397626006333598e-03,-1.148858351788919693e-02,9.571883250315023350e-02
-3.972193565884750248e-03,-1.151553294118689078e-02,9.590512349490151744e-02
-3.944571060955861033e-03,-1.154235949114823870e-02,9.609136378372980236e-02
-3.916527699055149213e-03,-1.156906492262801608e-02,9.627756720761702913e-02
-3.888065043937185931e-03,-1.159564751764985240e-02,9.646372291609003891e-02
-3.859182636364066107e-03,-1.162210713435398585e-02,9.664983156872365699e-02
-3.829880566415472167e-03,-1.164844377403157979e-02,9.683589383394591854e-02
-3.800159228202559282e-03,-1.167465661130863072e-02,9.702190541917263267e-02
-3.770017986357867418e-03,-1.170074576887549823e-02,9.720786864663612248e-02
-3.739457515139723697e-03,-1.172671049804819253e-02,9.739377923434808237e-02
-3.708477648906173974e-03,-1.175255073975244556e-02,9.757963784812155594e-02
-3.677077945015766978e-03,-1.177826635176955176e-02,9.776544511831117279e-02
-3.645260278289608365e-03,-1.180385571733501629e-02,9.795119022681154919e-02
-3.613021995542378250e-03,-1.182932052183901031e-02,9.813688695654096406e-02
-3.580364449817722942e-03,-1.185465960097012265e-02,9.832252774344976687e-02
-3.547287350092918727e-03,-1.187987285477381735e-02,9.850811321547592314e-02
-3.513791137748331454e-03,-1.190495950031639910e-02,9.869363912829985652e-02
-3.479875473500521239e-03,-1.192991972581224254e-02,9.887910775395297724e-02
-3.445540929746368410e-03,-1.195475276549201604e-02,9.906451480468908555e-02
-3.410787238537387085e-03,-1.197945854036736035e-02,9.924986093275998955e-02
-3.375614400880989734e-03,-1.200403702993252907e-02,9.943514676490165793e-02
-3.340023919215122546e-03,-1.202848653851836501e-02,9.962036149532646490e-02
-3.304013302982028097e-03,-1.205280877775264346e-02,9.980551883738841834e-02
-3.267583748593325035e-03,-1.207700285933807974e-02,9.999061289132549213e-02
-3.230735449338342780e-03,-1.210106793555294422e-02,1.001756393838880155e-01
-3.193468831282040687e-03,-1.212500408867009903e-02,1.003605989124268794e-01
-3.155782973269958755e-03,-1.214881108642730176e-02,1.005454921390823292e-01
-3.117678891347836281e-03,-1.217248828476817819e-02,1.007303147724894626e-01
-3.079156294193136426e-03,-1.219603589889877923e-02,1.009150690850348087e-01
-3.040215656379133095e-03,-1.221945314516750467e-02,1.010997507739583301e-01
-3.000856614375201417e-03,-1.224273992771963970e-02,1.012843604757718285e-01
-2.961081128590062166e-03,-1.226589525695797114e-02,1.014688906323657075e-01
-2.920885673020802084e-03,-1.228892060261057781e-02,1.016533549665985248e-01
-2.880272859979942854e-03,-1.231181453413403293e-02,1.018377426072715614e-01
-2.839241617515216205e-03,-1.233457709267046093e-02,1.020220558630271501e-01
-2.797793247900358903e-03,-1.235720768996635688e-02,1.022062903795978028e-01
-2.755927156062041358e-03,-1.237970620440354344e-02,1.023904468545741853e-01
-2.713643522676775516e-03,-1.240207264418368045e-02,1.025745258237110991e-01
-2.670942877432169824e-03,-1.242430627165115944e-02,1.027585230299712521e-01
-2.627824422935509923e-03,-1.244640718897050552e-02,1.029424407546654097e-01
-2.584291073385478529e-03,-1.246837405476822203e-02,1.031262681380945151e-01
-2.540339340454992288e-03,-1.249020834008631765e-02,1.033100188432241329e-01
-2.495970942725004096e-03,-1.251190900388637547e-02,1.034936853127755019e-01
-2.451185306217604047e-03,-1.253347591309526138e-02,1.036772681739234203e-01
-2.405983768147694751e-03,-1.255490851631224820e-02,1.038607631246595275e-01
-2.360365287085406782e-03,-1.257620683698905915e-02,1.040441723683655784e-01
-2.314331226220951894e-03,-1.259737035651410653e-02,1.042274916581973632e-01
-2.267881275389782830e-03,-1.261839898745798633e-02,1.044107215656898263e-01
-2.221015144139399863e-03,-1.263929266183360864e-02,1.045938626877811750e-01
-2.173733656429011150e-03,-1.266005072245006760e-02,1.047769107655058263e-01
-2.126038379151589698e-03,-1.268067239601581263e-02,1.049598598724803683e-01
-2.077926043834184885e-03,-1.270115889570519116e-02,1.051427219551075570e-01
-2.029398217369770586e-03,-1.272150944822664914e-02,1.053254910870039668e-01
-1.980456022472082151e-03,-1.274172347888580595e-02,1.055081630058232189e-01
-1.931098716465776480e-03,-1.276180109363091002e-02,1.056907399115662588e-01
-1.881327150207622294e-03,-1.278174164746200686e-02,1.058732175365522804e-01
-1.831141049396489608e-03,-1.280154506920430299e-02,1.060555964406959262e-01
-1.780540690630690384e-03,-1.282121142104279340e-02,1.062378771604621935e-01
-1.729526669919487399e-03,-1.284074001639743876e-02,1.064200554809050792e-01
-1.678100593579945690e-03,-1.286013012086129406e-02,1.066021255264477385e-01
-1.626259012837399237e-03,-1.287938313933825740e-02,1.067841006929178688e-01
-1.574004402538969113e-03,-1.289849771070114039e-02,1.069659702986645589e-01
-1.521336387092921388e-03,-1.291747384672729815e-02,1.071477356699411521e-01
-1.468255450759545482e-03,-1.293631111330986912e-02,1.073293952589958189e-01
-1.414761691291075221e-03,-1.295500924663074011e-02,1.075109481637001319e-01
-1.360855341666159781e-03,-1.297356801722166809e-02,1.076923933196690664e-01
-1.306536606083805174e-03,-1.299198720858406146e-02,1.078737297709224524e-01
-1.251805755448781804e-03,-1.301026658387568515e-02,1.080549563461446622e-01
-1.196662965117303596e-03,-1.302840594280849779e-02,1.082360722103474088e-01
-1.141110706333126404e-03,-1.304640434621236363e-02,1.084170690698359474e-01
-1.085144816001122267e-03,-1.306426300511918590e-02,1.085979602457093490e-01
-1.028767758205795550e-03,-1.308198097955878651e-02,1.087787374416023800e-01
-9.719797168571919733e-04,-1.309955807547046568e-02,1.089593998235287853e-01
-9.147809702319388645e-04,-1.311699407322604316e-02,1.091399462719182673e-01
-8.571717690527594054e-04,-1.313428876414515951e-02,1.093203757629849365e-01
-7.991523691307566906e-04,-1.315144194211425449e-02,1.095006872740122983e-01
-7.407230831547155243e-04,-1.316845338221545557e-02,1.096808795902191602e-01
-6.818840523291324609e-04,-1.318532291897085186e-02,1.098609520714799448e-01
-6.226379282729475450e-04,-1.320204968262870746e-02,1.100408964720370197e-01
-5.629803392549746245e-04,-1.321863478056835815e-02,1.102207258423692077e-01
-5.029138645370877670e-04,-1.323507735893528561e-02,1.104004321231462638e-01
-4.424387846733465572e-04,-1.325137722503782686e-02,1.105800142964757787e-01
-3.815553680173507534e-04,-1.326753418277866990e-02,1.107594713405341685e-01
-3.202638937617873372e-04,-1.328354804062403111e-02,1.109388022362713944e-01
-2.585647709208650953e-04,-1.329941857415431125e-02,1.111180055854822379e-01
-1.964580394544872526e-04,-1.331514566782910844e-02,1.112970811314779596e-01
-1.339440992518296184e-04,-1.333072909581258826e-02,1.114760274730401818e-01
-7.102326533202081398e-05,-1.334616868203331898e-02,1.116548435993344052e-01
-7.698220083291644825e-06,-1.336146365512690289e-02,1.118335216900312040e-01
5.603540203046757963e-05,-1.337661497380140257e-02,1.120120739539081922e-01
1.201751652986377678e-04,-1.339162193986557191e-02,1.121904933298968066e-01
1.847206386519503144e-04,-1.340648434228690518e-02,1.123687784237686754e-01
2.496715143506201759e-04,-1.342120200662508256e-02,1.125469282209274474e-01
3.150274814856853650e-04,-1.343577476034625920e-02,1.127249417072973686e-01
3.807882261243223515e-04,-1.345020243289490533e-02,1.129028178697711327e-01
4.469534157650742121e-04,-1.346448486093213513e-02,1.130805557001597766e-01
5.135227606450393396e-04,-1.347862186695139748e-02,1.132581541767061217e-01
5.804932098484130200e-04,-1.349261273729811944e-02,1.134356051722482245e-01
6.478699724112141865e-04,-1.350645845745673986e-02,1.136129223004131855e-01
7.156496264927912979e-04,-1.352015820795578194e-02,1.137900962917780118e-01
7.838320919886566408e-04,-1.353371189882411792e-02,1.139671268936636173e-01
8.524173474686617610e-04,-1.354711942124559899e-02,1.141440138381672742e-01
9.214044245843882805e-04,-1.356038052341877048e-02,1.143207546345900300e-01
9.907936402720873142e-04,-1.357349513746930296e-02,1.144973497456614892e-01
1.060584020085903693e-03,-1.358646301558226119e-02,1.146737966826277821e-01
1.130775782567352596e-03,-1.359928412567101667e-02,1.148500959365335028e-01
1.201365333932178595e-03,-1.361195771694061890e-02,1.150262382990328708e-01
1.272357952015344164e-03,-1.362448467349046052e-02,1.152022369193025919e-01
1.343750949075590579e-03,-1.363686440355590251e-02,1.153780848203569409e-01
1.415543303751709992e-03,-1.364909667900054274e-02,1.155537795229980569e-01
1.487735280150722077e-03,-1.366118145614164843e-02,1.157293215033134148e-01
1.560325912627859128e-03,-1.367311848977718382e-02,1.159047082673674012e-01
1.633315458395381316e-03,-1.368490773973513215e-02,1.160799402904932331e-01
1.706702884528182081e-03,-1.369654898610952153e-02,1.162550150991664838e-01
1.780488411342175375e-03,-1.370804220333518217e-02,1.164299331794608622e-01
1.854671153029242500e-03,-1.371938712222333517e-02,1.166046920140612897e-01
1.929248092830665191e-03,-1.373058327400297415e-02,1.167792847296552222e-01
2.004224837002346535e-03,-1.374163142990226377e-02,1.169537243464468246e-01
2.079597513757369415e-03,-1.375253095011200362e-02,1.171280017524022471e-01
2.155366479106190190e-03,-1.376328176410774977e-02,1.173021173841333892e-01
2.231530586501624409e-03,-1.377388369756851229e-02,1.174760688008191500e-01
2.308089842322105009e-03,-1.378433664707902698e-02,1.176498557140634726e-01
2.385044066366807242e-03,-1.379464057593119894e-02,1.178234778941968236e-01
2.462392286025514784e-03,-1.380479525133905365e-02,1.179969328456353106e-01
2.540134658698983694e-03,-1.381480067672248048e-02,1.181702210656935675e-01
2.618267234410004071e-03,-1.382465624922716955e-02,1.183433334796362701e-01
2.696795886497617596e-03,-1.383436264574644178e-02,1.185162829886955288e-01
2.775717445455300712e-03,-1.384391946286404711e-02,1.186890627746901850e-01
2.855030863625885804e-03,-1.385332650031009805e-02,1.188616703712709610e-01
2.934736463475280145e-03,-1.386258370519168580e-02,1.190341062130127053e-01
3.014833069248271796e-03,-1.387169092394332538e-02,1.192063678733268489e-01
3.095320937809204788e-03,-1.388064813050613258e-02,1.193784558144711933e-01
3.176199008407370496e-03,-1.388945513121297298e-02,1.195503675684736339e-01
3.257468885955617371e-03,-1.389811209637553148e-02,1.197221067245163167e-01
3.339126783772127047e-03,-1.390661852677418757e-02,1.198936649866064463e-01
3.421170663524214593e-03,-1.391497419327367840e-02,1.200650381723946253e-01
3.503606486353076123e-03,-1.392317965761509166e-02,1.202362386763627528e-01
3.586430612296873620e-03,-1.393123450211334637e-02,1.204072588252616677e-01
3.669642590747016712e-03,-1.393913864004849013e-02,1.205780976352779227e-01
3.753241991420015571e-03,-1.394689198875592034e-02,1.207487541708556905e-01
3.837228336935088590e-03,-1.395449446255020605e-02,1.209192274027728331e-01
3.921601119757928654e-03,-1.396194597722721226e-02,1.210895162580095941e-01
4.006359926042780788e-03,-1.396924645741048562e-02,1.212596198509712092e-01
4.091504383896604757e-03,-1.397639583445337355e-02,1.214295373919642429e-01
4.177030532614747424e-03,-1.398339374943813850e-02,1.215992609824400883e-01
4.262944594891462761e-03,-1.399024067817896191e-02,1.217688029357590629e-01
4.349242807118442952e-03,-1.399693627554076357e-02,1.219381557232363661e-01
4.435924687713720116e-03,-1.400348047458440347e-02,1.221073183750059216e-01
4.522989863586793918e-03,-1.400987321143164731e-02,1.222762901016341275e-01
4.610434271857871344e-03,-1.401611417164808082e-02,1.224450630542720936e-01
4.698267674120262978e-03,-1.402220401130977595e-02,1.226136559774965024e-01
4.786483044019964987e-03,-1.402814219425560331e-02,1.227820552405080590e-01
4.875072647070145121e-03,-1.403392819532374262e-02,1.229502461614480069e-01
4.964042783653392285e-03,-1.403956242150023598e-02,1.231182407802254158e-01
5.053400463901883480e-03,-1.404504526950469366e-02,1.232860521852400942e-01
5.143130794273685115e-03,-1.405037580759342999e-02,1.234536524065604213e-01
5.233240366597806913e-03,-1.405555441980164966e-02,1.236210538054205860e-01
5.323735675157346275e-03,-1.406058143880720319e-02,1.237882683195242473e-01
5.414609464127979020e-03,-1.406545642568490968e-02,1.239552824345299259e-01
5.505853571969922602e-03,-1.407017894121729944e-02,1.241220812180976601e-01
5.597475076981670364e-03,-1.407474935975951656e-02,1.242886777214630978e-01
5.689480601072497562e-03,-1.407916796597460593e-02,1.244550838136133514e-01
5.781854993684660063e-03,-1.408343402838718554e-02,1.246212721335617502e-01
5.874612218091015275e-03,-1.408754816892452376e-02,1.247872677396038021e-01
5.967737431949017221e-03,-1.409150971707360048e-02,1.249530440589620983e-01
6.061244473143614919e-03,-1.409531925446367781e-02,1.251186257363146037e-01
6.155118387481570488e-03,-1.409897615807741318e-02,1.252839862621144551e-01
6.249365832367297265e-03,-1.410248070241965773e-02,1.254491374810558502e-01
6.343993811364334254e-03,-1.410583311495965282e-02,1.256140915282624448e-01
6.438994115311872865e-03,-1.410903307591794553e-02,1.257788339727737015e-01
6.534358548362130537e-03,-1.411208032465874861e-02,1.259433507075903291e-01
6.630094823671931446e-03,-1.411497512631229405e-02,1.261076551583806826e-01
6.726209501200189345e-03,-1.411771765208779533e-02,1.262717584589076458e-01
6.822681739853285118e-03,-1.412030627001597573e-02,1.264356288689937047e-01
6.919509155513077145e-03,-1.412272557821464027e-02,1.265993178240094330e-01
7.016767184546452048e-03,-1.412503790053758375e-02,1.267627354969921849e-01
7.114645344479961220e-03,-1.412735997519210147e-02,1.269257994378586163e-01
7.213282618236765281e-03,-1.412979239684707990e-02,1.270883957583197332e-01
7.312648489574601063e-03,-1.413231659919144192e-02,1.272505371589268963e-01
7.412750534961480564e-03,-1.413493126146286166e-02,1.274122412385104985e-01
7.513566607957982736e-03,-1.413763580279079300e-02,1.275734723288478589e-01
7.615119187106683500e-03,-1.414043082815072058e-02,1.277342663860844829e-01
7.717385954106149339e-03,-1.414331573015784396e-02,1.278945879674791564e-01
7.820380794410320552e-03,-1.414629090283741827e-02,1.280544588402094119e-01
7.924085457914642819e-03,-1.414935582130189343e-02,1.282138506758611074e-01
8.028505899949691174e-03,-1.415251065583026172e-02,1.283727728106016375e-01
8.133648210738230952e-03,-1.415575560076116728e-02,1.285312343296403093e-01
8.239502089161993004e-03,-1.415909034860030925e-02,1.286892195222438251e-01
8.346057044039446177e-03,-1.416251456300418425e-02,1.288467129158975821e-01
8.453318997317155539e-03,-1.416602842893588052e-02,1.290037234376283648e-01
8.561294382589235141e-03,-1.416963216713602522e-02,1.291602603293250384e-01
8.669964087415696699e-03,-1.417332514229432266e-02,1.293162958760766812e-01
8.779342791275322050e-03,-1.417710785536702676e-02,1.294718511599666499e-01
8.889411130879728770e-03,-1.418097963899284629e-02,1.296268986428724956e-01
9.000184186910646297e-03,-1.418494102575626296e-02,1.297814595722373010e-01
9.111642349564066587e-03,-1.418899131664410306e-02,1.299355065871614645e-01
9.223791820841700448e-03,-1.419313073197552011e-02,1.300890484269331127e-01
9.336639439169361343e-03,-1.419735953443636463e-02,1.302420942713623520e-01
9.450173751498371424e-03,-1.420167730357966597e-02,1.303946284402671407e-01
9.564383848490337972e-03,-1.420608361951481921e-02,1.305466364430981629e-01
9.679275880538167759e-03,-1.421057871558810588e-02,1.306981266076833181e-01
9.794857044675133947e-03,-1.421516288119534753e-02,1.308491082973774478e-01
9.911106560292778575e-03,-1.421983529552924702e-02,1.309995543415138353e-01
1.002804013400835498e-02,-1.422459659205835975e-02,1.311494850695139047e-01
1.014563739340873690e-02,-1.422944594274871098e-02,1.312988743782291245e-01
1.026391398751180274e-02,-1.423438399404606224e-02,1.314477421736885698e-01
1.038284935322609723e-02,-1.423940989249329429e-02,1.315960625110611515e-01
1.050245009078379019e-02,-1.424452391039335644e-02,1.317438438241026188e-01
1.062272303883781202e-02,-1.424972635112709517e-02,1.318910943646582068e-01
1.074364721534781103e-02,-1.425501630644374941e-02,1.320377885117030303e-01
1.086523897404087502e-02,-1.426039449536430949e-02,1.321839460737802840e-01
1.098747645639683995e-02,-1.426585995499487537e-02,1.323295407383651423e-01
1.111038169360728869e-02,-1.427141366978913230e-02,1.324745988107875472e-01
1.123392336876306505e-02,-1.427705419924017206e-02,1.326190839446971248e-01
1.135811352046742738e-02,-1.428278207765470466e-02,1.327630106184721215e-01
1.148295936543226002e-02,-1.428859764898963991e-02,1.329063869961611688e-01
1.160844856732444301e-02,-1.429450034965663689e-02,1.330491987118173902e-01
1.173456856439839338e-02,-1.430048958638448046e-02,1.331914315780093616e-01
1.186132655270603908e-02,-1.430656569862156537e-02,1.333330938157311629e-01
1.198872989217237596e-02,-1.431272905013501913e-02,1.334741934536461949e-01
1.211675601108005637e-02,-1.431897855324442900e-02,1.336147054497140718e-01
1.224542225256423748e-02,-1.432531505883964315e-02,1.337546487938914841e-01
1.237470567265979912e-02,-1.433173744149772097e-02,1.338939984816988060e-01
1.250462404978172626e-02,-1.433824658826352537e-02,1.340327736408366555e-01
1.263515422359068156e-02,-1.434484134335359089e-02,1.341709494806004321e-01
1.276630353180821520e-02,-1.435152207514864796e-02,1.343085338750328039e-01
1.289807981794621056e-02,-1.435828919379274898e-02,1.344455348640367365e-01
1.303045960045920611e-02,-1.436514149812428282e-02,1.345819279812124625e-01
1.316346087576964440e-02,-1.437207992305223649e-02,1.347177317447500189e-01
1.329706006112923999e-02,-1.437910324325533153e-02,1.348529220151495622e-01
1.343127510879006149e-02,-1.438621240605195660e-02,1.349875169300290556e-01
1.356608265511917433e-02,-1.439340617808637993e-02,1.351214930171692474e-01
1.370149018465861498e-02,-1.440068495602218196e-02,1.352548578300671323e-01
1.383750560330221022e-02,-1.440804917637913962e-02,1.353876189450102241e-01
1.397411551255819777e-02,-1.441549812312079362e-02,1.355197631227300914e-01
1.411130632618405253e-02,-1.442303105306133246e-02,1.356512773276314365e-01
1.424908567512716065e-02,-1.443064838275755560e-02,1.357821689832317269e-01
1.438746203776114854e-02,-1.443835059045813635e-02,1.359124459798917439e-01
1.452641069007644219e-02,-1.444613630620419052e-02,1.360420849516411068e-01
1.466595052345461003e-02,-1.445400658968689321e-02,1.361711035503861134e-01
1.480605659693162365e-02,-1.446196003934745872e-02,1.362994786506487588e-01
1.494674866320098994e-02,-1.446999777855576853e-02,1.364272283565909905e-01
1.508800092176492205e-02,-1.447811834121267779e-02,1.365543291138096305e-01
1.522982232011587528e-02,-1.448632223242066024e-02,1.366807892372568500e-01
1.537222028360105477e-02,-1.449460989745044760e-02,1.368066150416328286e-01
1.551518124224345214e-02,-1.450298055338673613e-02,1.369317944320109781e-01
1.565869146457425642e-02,-1.451143339337439275e-02,1.370563155019187684e-01
1.580275826544704984e-02,-1.451996884629500051e-02,1.371801846952094839e-01
1.594739099978211005e-02,-1.452858747597028655e-02,1.373034098892824961e-01
1.609256307284510218e-02,-1.453728769856055432e-02,1.374259684566090378e-01
1.623829525951827127e-02,-1.454607076541259043e-02,1.375478778444036987e-01
1.638456077219840185e-02,-1.455493506358444128e-02,1.376691156617454170e-01
1.653138005287338452e-02,-1.456388183710013301e-02,1.377896987872605228e-01
1.667872757069518291e-02,-1.457290953282946479e-02,1.379096062439713888e-01
1.682661075545357349e-02,-1.458201859681125187e-02,1.380288443389213748e-01
1.697503931878811129e-02,-1.459120964415055142e-02,1.381474205692983792e-01
1.712398601341168919e-02,-1.460048099163957155e-02,1.382653131285111192e-01
1.727347149920142183e-02,-1.460983391754914172e-02,1.383825385969705835e-01
1.742346989806667010e-02,-1.461926681395825725e-02,1.384990764777601080e-01
1.757400067532468441e-02,-1.462878090760105255e-02,1.386149418861014060e-01
1.772503809688236870e-02,-1.463837456908013285e-02,1.387301151320893267e-01
1.787658996181257232e-02,-1.464804829881789609e-02,1.388446020999483110e-01
1.802866602610313229e-02,-1.465780272038351255e-02,1.389584101924455084e-01
1.818125039091648618e-02,-1.466763682637151761e-02,1.390715272815797876e-01
1.833432837467896190e-02,-1.467754966342546021e-02,1.391839426973117133e-01
1.848790940954063433e-02,-1.468754184724621256e-02,1.392956633058804738e-01
1.864200130276967571e-02,-1.469761388226291897e-02,1.394066949189134430e-01
1.879657785017981725e-02,-1.470776406391175774e-02,1.395170185187866729e-01
1.895165922099727174e-02,-1.471799372626673465e-02,1.396266483317566143e-01
1.910721823491327506e-02,-1.472830106180901717e-02,1.397355655285296150e-01
1.926327622781814908e-02,-1.473868749585977717e-02,1.398437848349584622e-01
1.941980664451655597e-02,-1.474915126778194793e-02,1.399512877342237727e-01
1.957681636837562550e-02,-1.475969282761806049e-02,1.400580792353538218e-01
1.973431557445504483e-02,-1.477031286520660326e-02,1.401641661584842602e-01
1.989228888524124939e-02,-1.478101035878888990e-02,1.402695378525813663e-01
2.005072050198905900e-02,-1.479178422531825937e-02,1.403741841320679806e-01
2.020962067677066487e-02,-1.480263516482371693e-02,1.404781117548884461e-01
2.036899649644357407e-02,-1.481356366050722018e-02,1.405813254250168343e-01
2.052882081495390615e-02,-1.482456785637015911e-02,1.406838074906054670e-01
2.068911557117828620e-02,-1.483564927433431505e-02,1.407855718109987109e-01
2.084985321676939563e-02,-1.484680599716981138e-02,1.408866012398098944e-01
2.101105360356645205e-02,-1.485803940813956378e-02,1.409869081844014049e-01
2.117268931989110814e-02,-1.486934760489063041e-02,1.410864754604377602e-01
2.133476957526641779e-02,-1.488073122044177368e-02,1.411853090496241470e-01
2.149730396909505306e-02,-1.489219094498805268e-02,1.412834144926943536e-01
2.166026455318515592e-02,-1.490372479742979074e-02,1.413807752136332085e-01
2.182367146908640795e-02,-1.491533420791074649e-02,1.414774031929108278e-01
2.198749685993286324e-02,-1.492701719810359505e-02,1.415732819910084095e-01
2.215176314353543494e-02,-1.493877537942209059e-02,1.416684244908258949e-01
2.231644110873846898e-02,-1.495060664932796810e-02,1.417628140884700239e-01
2.248154129752530372e-02,-1.496251176313706001e-02,1.418564569256432761e-01
2.264707114103024083e-02,-1.497449126214681764e-02,1.419493571451812819e-01
2.281301541131681987e-02,-1.498654405027593714e-02,1.420415061165801462e-01
2.297935783444567809e-02,-1.499866895346927548e-02,1.421328946730995302e-01
2.314610767363451879e-02,-1.501086662253670739e-02,1.422235285118174375e-01
2.331327576353095510e-02,-1.502313785914478027e-02,1.423134133659523237e-01
2.348083057998153617e-02,-1.503548036942872757e-02,1.424025318761477921e-01
2.364879574865370523e-02,-1.504789587584878970e-02,1.424908970676775632e-01
2.381714172656022865e-02,-1.506038221298453168e-02,1.425784930329890010e-01
2.398589111672295993e-02,-1.507294103383327935e-02,1.426653321198817770e-01
2.415501541285876991e-02,-1.508557023865780312e-02,1.427513992142615817e-01
2.432452170991699497e-02,-1.509827032937037170e-02,1.428366986153082607e-01
2.449442135102241139e-02,-1.511104218244290961e-02,1.429212354757875003e-01
2.466468421998704169e-02,-1.512388354099261471e-02,1.430049947035779700e-01
2.483533313848269863e-02,-1.513679610037308061e-02,1.430879881668300491e-01
2.500633904759023279e-02,-1.514977767072023425e-02,1.431702015815587703e-01
2.517772333110312316e-02,-1.516282989943867378e-02,1.432516447310790975e-01
2.534945620919522996e-02,-1.517595048180200336e-02,1.433323043531547492e-01
2.552154777471272312e-02,-1.518914020787039652e-02,1.434121848095041563e-01
2.569400917593848976e-02,-1.520239993442328019e-02,1.434912912727495382e-01
2.586682096088779165e-02,-1.521572816373391313e-02,1.435696149229306606e-01
2.603996725032556997e-02,-1.522912368067073918e-02,1.436471483975912400e-01
2.621345773542131663e-02,-1.524258721112466131e-02,1.437238966315885491e-01
2.638730260501630925e-02,-1.525611956212927743e-02,1.437998638126897211e-01
2.656147217784518219e-02,-1.526971842886135425e-02,1.438750368957061321e-01
2.673598769140633075e-02,-1.528338545635431374e-02,1.439494253985667827e-01
2.691081928782506488e-02,-1.529711830963474857e-02,1.440230165717958921e-01
2.708599108044039416e-02,-1.531091890267662244e-02,1.440958201634362223e-01
2.726147149347502713e-02,-1.532478472037389003e-02,1.441678237295443699e-01
2.743727176946361701e-02,-1.533871664963232934e-02,1.442390319680289801e-01
2.761339997051967532e-02,-1.535271534930029644e-02,1.443094477432337597e-01
2.778983985768328224e-02,-1.536677953883066119e-02,1.443790643854342415e-01
2.796656761478607395e-02,-1.538090729189927480e-02,1.444478731758830903e-01
2.814360871734058328e-02,-1.539510067050164910e-02,1.445158834855988506e-01
2.832096640686210254e-02,-1.540935994201283847e-02,1.445830964432090471e-01
2.849860919917301949e-02,-1.542368257898455407e-02,1.446495000839000677e-01
2.867656110316395626e-02,-1.543807052104394055e-02,1.447151033476526405e-01
2.885479052917089976e-02,-1.545252121788916709e-02,1.447798945555415218e-01
2.903332164934455811e-02,-1.546703663332746337e-02,1.448438824585717710e-01
2.921212274275447607e-02,-1.548161419207315891e-02,1.449070556552104483e-01
2.939120402771492821e-02,-1.549625472627952881e-02,1.449694178302679826e-01
2.957057581086396450e-02,-1.551095908731243457e-02,1.450309724273252665e-01
2.975020623346803436e-02,-1.552572466705872886e-02,1.450917084856064299e-01
2.993011968176650939e-02,-1.554055347431268497e-02,1.451516342071270393e-01
3.011028420866034352e-02,-1.555544287943776659e-02,1.452107389244223501e-01
3.029072427780986343e-02,-1.557039490800683941e-02,1.452690306294640854e-01
3.047140785875140923e-02,-1.558540690961760650e-02,1.453264989418949771e-01
3.065235949712274977e-02,-1.560048092792703719e-02,1.453831516241007316e-01
3.083354707219240071e-02,-1.561561428992002711e-02,1.454389786094845982e-01
3.101499520696431034e-02,-1.563080905672787485e-02,1.454939874345608508e-01
3.119667171000393285e-02,-1.564606253665563884e-02,1.455481683003471416e-01
3.137858700580889448e-02,-1.566137560308445906e-02,1.456015244103042727e-01
3.156075160323713880e-02,-1.567674914944695158e-02,1.456540586990830444e-01
3.174313318818131058e-02,-1.569218045187809399e-02,1.457057618265995003e-01
3.192575655549254043e-02,-1.570767161166795531e-02,1.457566407973035771e-01
3.210858933187817066e-02,-1.572321988815454305e-02,1.458066865213236141e-01
3.229165636387501537e-02,-1.573882739542391274e-02,1.458559058268807940e-01
3.247492520867800714e-02,-1.575449137331309465e-02,1.459042899128527582e-01
3.265840640145299678e-02,-1.577021271932818255e-02,1.459518416792719986e-01
3.284211056570468523e-02,-1.578599235320338190e-02,1.459985637168905448e-01
3.302600512906883612e-02,-1.580182747926599240e-02,1.460444477438737898e-01
3.321011512419042022e-02,-1.581772025801815584e-02,1.460894999461919419e-01
3.339440822172465295e-02,-1.583366790116389616e-02,1.461337124094335693e-01
3.357890889306908849e-02,-1.584967253017890640e-02,1.461770909687952202e-01
3.376358443522619462e-02,-1.586573131018343547e-02,1.462196279428652212e-01
3.394846061479417365e-02,-1.588184648698669210e-02,1.462613291999774745e-01
3.413350467675422412e-02,-1.589801520860555095e-02,1.463021873314680754e-01
3.431874117285524384e-02,-1.591423962015058036e-02,1.463422078140793336e-01
3.450413731839400283e-02,-1.593051685810694187e-02,1.463813834347941489e-01
3.468970471677942924e-02,-1.594684793545940449e-02,1.464197168277460992e-01
3.487545321718280023e-02,-1.596323372979183489e-02,1.464572098347264040e-01
3.506134990362215487e-02,-1.597967133829500397e-02,1.464938558437057503e-01
3.524742073672183784e-02,-1.599616306317486539e-02,1.465296598726885113e-01
3.543363272321307933e-02,-1.601270597687166897e-02,1.465646156999687866e-01
3.562001063108411608e-02,-1.602930228638750620e-02,1.465987278763249690e-01
3.580652148245418859e-02,-1.604594906200247292e-02,1.466319902623679783e-01
3.599317693525942718e-02,-1.606264733373347076e-02,1.466644052265551057e-01
3.617998691689058161e-02,-1.607939800374799319e-02,1.466959742261552124e-01
3.636691834440705651e-02,-1.609619810521265362e-02,1.467266917306841723e-01
3.655399731547587239e-02,-1.611304998815037137e-02,1.467565619773046059e-01
3.674119069037726226e-02,-1.612995066831379720e-02,1.467855797049202049e-01
3.692852337280103092e-02,-1.614690239855103709e-02,1.468137487250433804e-01
3.711596219244813616e-02,-1.616390217936985313e-02,1.468410640541084611e-01
3.730353331518802829e-02,-1.618095238507193806e-02,1.468675295298018380e-01
3.749120352719466365e-02,-1.619804999993028696e-02,1.468931404402119834e-01
3.767899778060572469e-02,-1.621519729937988957e-02,1.469179001925089434e-01
3.786688282839075631e-02,-1.623239124854244236e-02,1.469418044347867991e-01
3.805487050574755253e-02,-1.624963293072320333e-02,1.469648547188069920e-01
3.824297013100723397e-02,-1.626692320462426108e-02,1.469870521470560132e-01
3.843115091669335043e-02,-1.628425924449904486e-02,1.470083930412699191e-01
3.861943604170878924e-02,-1.630164319080699281e-02,1.470288799652596512e-01
3.880779275384664551e-02,-1.631907201437401631e-02,1.470485095254259744e-01
3.899624738892665254e-02,-1.633654816197116846e-02,1.470672842937591762e-01
3.918476591475869575e-02,-1.635406847088310966e-02,1.470852010845854485e-01
3.937337472656164683e-02,-1.637163540566787673e-02,1.471022621977967071e-01
3.956203972650508549e-02,-1.638924578194268789e-02,1.471184647938232615e-01
3.975078732981201374e-02,-1.640690207873980386e-02,1.471338108893723018e-01
3.993958472368042134e-02,-1.642460122058836750e-02,1.471482980040190736e-01
4.012844062531126937e-02,-1.644234402412504334e-02,1.471619268711453488e-01
4.031736757350767864e-02,-1.646013166994846413e-02,1.471746983880962423e-01
4.050633151917826247e-02,-1.647796095958057455e-02,1.471866101397902304e-01
4.069535884465418085e-02,-1.649583438642969122e-02,1.471976637466536342e-01
4.088441541139400948e-02,-1.651374871350996809e-02,1.472078574680191210e-01
4.107352769280652599e-02,-1.653170646214058986e-02,1.472171924927001829e-01
4.126266272506247390e-02,-1.654970448759287074e-02,1.472256675747112553e-01
4.145182935803966989e-02,-1.656774364819462581e-02,1.472332827953812817e-01
4.164104007669239965e-02,-1.658582512840236708e-02,1.472400388475637589e-01
4.183026080429912835e-02,-1.660394567820768635e-02,1.472459344193765285e-01
4.201951789714636343e-02,-1.662210781874914195e-02,1.472509704483859205e-01
4.220877723949077731e-02,-1.664030828078023883e-02,1.472551459719928513e-01
4.239806530440159288e-02,-1.665854961521188310e-02,1.472584615101600325e-01
4.258734906178560098e-02,-1.667682862294549845e-02,1.472609168999899631e-01
4.277665253724433070e-02,-1.669514764268436799e-02,1.472625120835971690e-01
4.296594280289629808e-02,-1.671350348239725170e-02,1.472632469613410489e-01
4.315524632425090518e-02,-1.673189872515790794e-02,1.472631213105431713e-01
4.334452876380075204e-02,-1.675032999852880608e-02,1.472621360149694025e-01
4.353380288224163730e-02,-1.676879858135585724e-02,1.472602902374984812e-01
4.372307723564070048e-02,-1.678730528140012779e-02,1.472575845606322875e-01
4.391231907943803081e-02,-1.680584692631416008e-02,1.472540188399561745e-01
4.410155464907282441e-02,-1.682442605999417626e-02,1.472495932357767712e-01
4.429074996266237074e-02,-1.684303936573714952e-02,1.472443081487652128e-01
4.447993127162347404e-02,-1.686168941556736439e-02,1.472381631389945433e-01
4.466906455642163931e-02,-1.688037287439551545e-02,1.472311589401739396e-01
4.485817603759289368e-02,-1.689909230916646424e-02,1.472232951597377548e-01
4.504723295952928197e-02,-1.691784449925195360e-02,1.472145727192523401e-01
4.523624405284190630e-02,-1.693663030350252285e-02,1.472049914282446970e-01
4.542522167254089971e-02,-1.695545092802487261e-02,1.471945512074817053e-01
4.561413186060724045e-02,-1.697430302451784570e-02,1.471832532230677448e-01
4.580300080617522029e-02,-1.699318919593466662e-02,1.471710962009987467e-01
4.599179452056158246e-02,-1.701210604761770051e-02,1.471580822871502992e-01
4.618053918711610695e-02,-1.703105617892365642e-02,1.471442102761090220e-01
4.636920207592121201e-02,-1.705003633876187377e-02,1.471294818332142540e-01
4.655780693859642994e-02,-1.706904890084850676e-02,1.471138955127957726e-01
4.674632095980066349e-02,-1.708809056193127604e-02,1.470974539716561058e-01
4.693475519676541807e-02,-1.710716241582599731e-02,1.470801568199106846e-01
4.712312107065494415e-02,-1.712626565866019399e-02,1.470620021510894437e-01
4.731138426040126799e-02,-1.714539677574113824e-02,1.470429940965798932e-01
4.749957120840832270e-02,-1.716455846910877256e-02,1.470231296973606439e-01
4.768764901916029697e-02,-1.718374739570959972e-02,1.470024123340708533e-01
4.787564140983051331e-02,-1.720296596337522743e-02,1.469808397157021940e-01
4.806351563023193718e-02,-1.722221082558913000e-02,1.469584156178958823e-01
4.825129792397145345e-02,-1.724148469194877048e-02,1.469351364776243785e-01
4.843895420740165769e-02,-1.726078403597666386e-02,1.469110072099210906e-01
4.862651061217534987e-02,-1.728011155414564681e-02,1.468860243040226721e-01
4.881394144562059556e-02,-1.729946462567366963e-02,1.468601906233246990e-01
4.900124295714405886e-02,-1.731884288783787362e-02,1.468335061772773342e-01
4.918843343402110740e-02,-1.733824823518204800e-02,1.468059683552557781e-01
4.937547963451090899e-02,-1.735767722415686859e-02,1.467775820430444189e-01
4.956240702854579350e-02,-1.737713250283913491e-02,1.467483433720125630e-01
4.974918252494294618e-02,-1.739661062966646812e-02,1.467182575126331490e-01
4.993583152168993428e-02,-1.741611425577870367e-02,1.466873203697470762e-01
5.012232078348965308e-02,-1.743563991081534953e-02,1.466555374471836537e-01
5.030866128668736587e-02,-1.745518874175442867e-02,1.466229069768575921e-01
5.049486364792253601e-02,-1.747476186972182072e-02,1.465894269859383814e-01
5.068089495558590618e-02,-1.749435583737878053e-02,1.465551033930941605e-01
5.086678043759322587e-02,-1.751397330438355521e-02,1.465199315390177948e-01
5.105248724134442417e-02,-1.753361080614161682e-02,1.464839176348351479e-01
5.123804055352013803e-02,-1.755327100868652943e-02,1.464470567874075202e-01
5.142340758552328001e-02,-1.757295043987230215e-02,1.464093555178805628e-01
5.160861348042097840e-02,-1.759265177197426658e-02,1.463708086971142741e-01
5.179362551481384719e-02,-1.761237152565603079e-02,1.463314231507267804e-01
5.197846878520185482e-02,-1.763211237935772766e-02,1.462911935088758164e-01
5.216311063424803468e-02,-1.765187084711309848e-02,1.462501268908814045e-01
5.234756171831055072e-02,-1.767164806678931527e-02,1.462082210335882426e-01
5.253183263439433620e-02,-1.769144518281214051e-02,1.461654733963747288e-01
5.271589083362845929e-02,-1.771125869897172134e-02,1.461218915662914342e-01
5.289976128867156929e-02,-1.773109130715805337e-02,1.460774695998575123e-01
5.308341152109963962e-02,-1.775093950570198753e-02,1.460322153609550366e-01
5.326686644775183166e-02,-1.777080599120924378e-02,1.459861226779474719e-01
5.345009367071051898e-02,-1.779068725573952625e-02,1.459391997318075229e-01
5.363311805106671382e-02,-1.781058600061059469e-02,1.458914401229816082e-01
5.381590726344650383e-02,-1.783049871265785652e-02,1.458428523085391337e-01
5.399847217181696912e-02,-1.785042657512326061e-02,1.457934334577259683e-01
5.418082235214568415e-02,-1.787037063752547339e-02,1.457431809340355988e-01
5.436292683079393950e-02,-1.789032751547581929e-02,1.456921032509326808e-01
5.454480908875308787e-02,-1.791029978426920272e-02,1.456401938284766218e-01
5.472643823555269765e-02,-1.793028405449035786e-02,1.455874614749264329e-01
5.490783769333711789e-02,-1.795028290485558425e-02,1.455338994048087087e-01
5.508897665274732625e-02,-1.797029294165603322e-02,1.454795167001434186e-01
5.526987846439502389e-02,-1.799031674756490159e-02,1.454243063301793315e-01
5.545051242026075022e-02,-1.801035092295044313e-02,1.453682777315805641e-01
5.563088771702091179e-02,-1.803039648850045598e-02,1.453114280876518782e-01
5.581101597302596390e-02,-1.805045473794251315e-02,1.452537537304952886e-01
5.599086412423153608e-02,-1.807052199667516512e-02,1.451952651346655188e-01
5.617045781683880495e-02,-1.809060112451139901e-02,1.451359540507765333e-01
5.634976411116521255e-02,-1.811068844150535290e-02,1.450758313451546988e-01
5.652880855454516656e-02,-1.813078681412757034e-02,1.450148884025738438e-01
5.670755832321699302e-02,-1.815089255434760782e-02,1.449531365245971815e-01
5.688603886426638057e-02,-1.817100853328740620e-02,1.448905667724397217e-01
5.706421746092660979e-02,-1.819113106140577557e-02,1.448271907150217030e-01
5.724211949601600014e-02,-1.821126300882180277e-02,1.447629992960982326e-01
5.741971232696317651e-02,-1.823140068483955489e-02,1.446980042724056170e-01
5.759700745455873655e-02,-1.825154538508353547e-02,1.446322016769383823e-01
5.777401381768430128e-02,-1.827169814002430753e-02,1.445655879101400421e-01
5.795070138009445621e-02,-1.829185552567388212e-02,1.444981744230406928e-01
5.812709288517502182e-02,-1.831202014283582133e-02,1.444299524518029287e-01
5.830315840286966200e-02,-1.833218856605288091e-02,1.443609337121200265e-01
5.847892057923530923e-02,-1.835236339910112369e-02,1.442911091608667096e-01
5.865434959107627272e-02,-1.837254121501947016e-02,1.442204907806443615e-01
5.882946802367802763e-02,-1.839272461694986538e-02,1.441490694101635328e-01
5.900424612777159517e-02,-1.841291017679032652e-02,1.440768572189437546e-01


==> data/multistep_ctcr_warmstart_img0.txt <==
1.309481933593750000e+03,6.491696777343750000e+02
1.309435791015625000e+03,6.512973632812500000e+02
1.309390625000000000e+03,6.534239501953125000e+02
1.309346191406250000e+03,6.555495605468750000e+02
1.309302734375000000e+03,6.576743164062500000e+02
1.309260131835937500e+03,6.597979736328125000e+02
1.309218261718750000e+03,6.619207763671875000e+02
1.309177368164062500e+03,6.640426025390625000e+02
1.309137207031250000e+03,6.661635742187500000e+02
1.309097900390625000e+03,6.682834472656250000e+02
1.309059570312500000e+03,6.704024658203125000e+02
1.309021972656250000e+03,6.725204467773437500e+02
1.308985229492187500e+03,6.746375732421875000e+02
1.308949340820312500e+03,6.767536010742187500e+02
1.308914306640625000e+03,6.788687133789062500e+02
1.308880126953125000e+03,6.809830322265625000e+02
1.308846679687500000e+03,6.830962524414062500e+02
1.308814208984375000e+03,6.852086181640625000e+02
1.308782470703125000e+03,6.873198242187500000e+02
1.308751586914062500e+03,6.894304199218750000e+02
1.308721557617187500e+03,6.915397949218750000e+02
1.308692260742187500e+03,6.936483154296875000e+02
1.308663940429687500e+03,6.957557983398437500e+02
1.308636352539062500e+03,6.978624877929687500e+02
1.308609619140625000e+03,6.999680175781250000e+02
1.308583740234375000e+03,7.020727539062500000e+02
1.308558593750000000e+03,7.041765136718750000e+02
1.308534301757812500e+03,7.062792968750000000e+02
1.308510864257812500e+03,7.083812255859375000e+02
1.308488281250000000e+03,7.104820556640625000e+02
1.308466430664062500e+03,7.125820312500000000e+02
1.308445434570312500e+03,7.146809692382812500e+02
1.308425170898437500e+03,7.167790527343750000e+02
1.308405883789062500e+03,7.188761596679687500e+02
1.308387329101562500e+03,7.209724121093750000e+02
1.308369506835937500e+03,7.230675048828125000e+02
1.308352539062500000e+03,7.251617431640625000e+02
1.308336425781250000e+03,7.272550659179687500e+02
1.308321044921875000e+03,7.293475341796875000e+02
1.308306640625000000e+03,7.314389038085937500e+02
1.308292846679687500e+03,7.335293579101562500e+02
1.308279907226562500e+03,7.356187744140625000e+02
1.308267822265625000e+03,7.377074584960937500e+02
1.308256469726562500e+03,7.397950439453125000e+02
1.308245971679687500e+03,7.418817138671875000e+02
1.308236206054687500e+03,7.439675292968750000e+02
1.308227172851562500e+03,7.460523071289062500e+02
1.308219116210937500e+03,7.481361694335937500e+02
1.308211791992187500e+03,7.502191162109375000e+02
1.308205200195312500e+03,7.523010253906250000e+02
1.308199462890625000e+03,7.543820800781250000e+02
1.308194458007812500e+03,7.564621582031250000e+02
1.308190185546875000e+03,7.585412597656250000e+02
1.308186889648437500e+03,7.606193847656250000e+02
1.308184204101562500e+03,7.626966552734375000e+02
1.308182373046875000e+03,7.647730102539062500e+02
1.308181274414062500e+03,7.668482666015625000e+02
1.308181030273437500e+03,7.689228515625000000e+02
1.308181518554687500e+03,7.709962158203125000e+02
1.308182861328125000e+03,7.730687255859375000e+02
1.308184936523437500e+03,7.751403808593750000e+02
1.308187744140625000e+03,7.772109375000000000e+02
1.308191284179687500e+03,7.792805786132812500e+02
1.308195678710937500e+03,7.813493652343750000e+02
1.308200927734375000e+03,7.834172363281250000e+02
1.308206787109375000e+03,7.854840087890625000e+02
1.308213500976562500e+03,7.875501098632812500e+02
1.308221069335937500e+03,7.896149902343750000e+02
1.308229248046875000e+03,7.916790161132812500e+02
1.308238281250000000e+03,7.937421875000000000e+02
1.308248046875000000e+03,7.958043212890625000e+02
1.308258544921875000e+03,7.978655395507812500e+02
1.308269897460937500e+03,7.999258422851562500e+02
1.308281982421875000e+03,8.019851074218750000e+02
1.308294799804687500e+03,8.040435791015625000e+02
1.308308349609375000e+03,8.061010131835937500e+02
1.308322753906250000e+03,8.081575927734375000e+02
1.308337890625000000e+03,8.102131958007812500e+02
1.308353759765625000e+03,8.122678222656250000e+02
1.308370361328125000e+03,8.143214721679687500e+02
1.308387817382812500e+03,8.163743286132812500e+02
1.308405883789062500e+03,8.184261474609375000e+02
1.308424804687500000e+03,8.204770507812500000e+02
1.308444458007812500e+03,8.225269775390625000e+02
1.308464843750000000e+03,8.245760498046875000e+02
1.308485961914062500e+03,8.266241455078125000e+02
1.308507934570312500e+03,8.286712646484375000e+02
1.308530639648437500e+03,8.307175292968750000e+02
1.308553955078125000e+03,8.327628173828125000e+02
1.308578125000000000e+03,8.348071289062500000e+02
1.308603027343750000e+03,8.368505249023437500e+02
1.308628662109375000e+03,8.388930664062500000e+02
1.308655029296875000e+03,8.409345703125000000e+02
1.308682128906250000e+03,8.429750976562500000e+02
1.308709960937500000e+03,8.450148315429687500e+02
1.308738647460937500e+03,8.470534667968750000e+02
1.308767944335937500e+03,8.490913696289062500e+02
1.308798095703125000e+03,8.511281738281250000e+02
1.308828857421875000e+03,8.531641235351562500e+02
1.308860473632812500e+03,8.551992187500000000e+02
1.308892700195312500e+03,8.572331542968750000e+02
1.308925781250000000e+03,8.592662963867187500e+02
1.308959472656250000e+03,8.612985229492187500e+02
1.308994018554687500e+03,8.633298339843750000e+02
1.309029296875000000e+03,8.653601074218750000e+02
1.309065185546875000e+03,8.673894653320312500e+02
1.309101928710937500e+03,8.694179077148437500e+02
1.309139282226562500e+03,8.714454345703125000e+02
1.309177490234375000e+03,8.734719848632812500e+02
1.309216308593750000e+03,8.754976806640625000e+02
1.309255981445312500e+03,8.775223999023437500e+02
1.309296264648437500e+03,8.795461425781250000e+02
1.309337402343750000e+03,8.815690917968750000e+02
1.309379150390625000e+03,8.835910034179687500e+02
1.309421630859375000e+03,8.856119995117187500e+02
1.309464843750000000e+03,8.876320190429687500e+02
1.309508789062500000e+03,8.896512451171875000e+02
1.309553466796875000e+03,8.916693725585937500e+02
1.309598876953125000e+03,8.936866455078125000e+02
1.309645019531250000e+03,8.957030029296875000e+02
1.309691894531250000e+03,8.977184448242187500e+02
1.309739379882812500e+03,8.997329711914062500e+02
1.309787719726562500e+03,9.017464599609375000e+02
1.309836669921875000e+03,9.037590332031250000e+02
1.309886352539062500e+03,9.057708129882812500e+02
1.309936767578125000e+03,9.077816162109375000e+02
1.309987915039062500e+03,9.097915039062500000e+02
1.310039672851562500e+03,9.118002929687500000e+02
1.310092285156250000e+03,9.138083496093750000e+02
1.310145507812500000e+03,9.158153686523437500e+02
1.310199462890625000e+03,9.178215332031250000e+02
1.310254150390625000e+03,9.198267822265625000e+02
1.310309570312500000e+03,9.218310546875000000e+02
1.310365722656250000e+03,9.238342895507812500e+02
1.310422485351562500e+03,9.258367919921875000e+02
1.310479980468750000e+03,9.278383178710937500e+02
1.310538208007812500e+03,9.298388671875000000e+02
1.310597167968750000e+03,9.318385009765625000e+02
1.310656738281250000e+03,9.338372192382812500e+02
1.310717163085937500e+03,9.358350219726562500e+02
1.310778198242187500e+03,9.378317871093750000e+02
1.310839965820312500e+03,9.398278808593750000e+02
1.310902465820312500e+03,9.418228149414062500e+02
1.310965576171875000e+03,9.438168945312500000e+02
1.311029418945312500e+03,9.458101196289062500e+02
1.311093994140625000e+03,9.478023071289062500e+02
1.311159179687500000e+03,9.497935791015625000e+02
1.311225219726562500e+03,9.517841186523437500e+02
1.311291748046875000e+03,9.537734985351562500e+02
1.311359130859375000e+03,9.557620239257812500e+02
1.311427124023437500e+03,9.577497558593750000e+02
1.311495849609375000e+03,9.597363281250000000e+02
1.311565307617187500e+03,9.617222290039062500e+02
1.311635498046875000e+03,9.637070922851562500e+02
1.311706298828125000e+03,9.656909790039062500e+02
1.311777832031250000e+03,9.676740112304687500e+02
1.311849975585937500e+03,9.696561889648437500e+02
1.311922973632812500e+03,9.716372680664062500e+02
1.311996459960937500e+03,9.736175537109375000e+02
1.312070800781250000e+03,9.755968627929687500e+02
1.312145751953125000e+03,9.775752563476562500e+02
1.312221435546875000e+03,9.795527343750000000e+02
1.312297729492187500e+03,9.815292968750000000e+02
1.312374755859375000e+03,9.835049438476562500e+02
1.312452514648437500e+03,9.854796752929687500e+02
1.312530883789062500e+03,9.874534912109375000e+02
1.312610107421875000e+03,9.894264526367187500e+02
1.312689819335937500e+03,9.913984375000000000e+02
1.312770263671875000e+03,9.933694458007812500e+02
1.312851440429687500e+03,9.953395996093750000e+02
1.312933227539062500e+03,9.973087768554687500e+02
1.313015869140625000e+03,9.992771606445312500e+02
1.313098999023437500e+03,1.001244445800781250e+03
1.313182861328125000e+03,1.003210998535156250e+03
1.313267456054687500e+03,1.005176452636718750e+03
1.313352783203125000e+03,1.007141113281250000e+03
1.313438720703125000e+03,1.009104858398437500e+03
1.313525268554687500e+03,1.011067687988281250e+03
1.313612548828125000e+03,1.013029541015625000e+03
1.313700561523437500e+03,1.014990478515625000e+03
1.313789184570312500e+03,1.016950500488281250e+03
1.313878540039062500e+03,1.018909667968750000e+03
1.313968505859375000e+03,1.020867858886718750e+03
1.314059204101562500e+03,1.022825134277343750e+03
1.314150512695312500e+03,1.024781616210937500e+03
1.314242675781250000e+03,1.026736938476562500e+03
1.314335327148437500e+03,1.028691528320312500e+03
1.314428710937500000e+03,1.030645263671875000e+03
1.314522827148437500e+03,1.032597900390625000e+03
1.314617553710937500e+03,1.034549682617187500e+03
1.314713012695312500e+03,1.036500610351562500e+03
1.314809082031250000e+03,1.038450561523437500e+03
1.314905883789062500e+03,1.040399658203125000e+03
1.315003295898437500e+03,1.042347778320312500e+03
1.315101318359375000e+03,1.044295043945312500e+03
1.315200073242187500e+03,1.046241333007812500e+03
1.315299560546875000e+03,1.048186767578125000e+03
1.315399658203125000e+03,1.050131225585937500e+03
1.315500488281250000e+03,1.052074951171875000e+03
1.315601928710937500e+03,1.054017700195312500e+03
1.315704101562500000e+03,1.055959350585937500e+03
1.315806884765625000e+03,1.057900268554687500e+03
1.315910278320312500e+03,1.059840087890625000e+03
1.316014526367187500e+03,1.061779174804687500e+03
1.316119262695312500e+03,1.063717163085937500e+03
1.316224731445312500e+03,1.065654541015625000e+03
1.316330932617187500e+03,1.067590820312500000e+03
1.316437744140625000e+03,1.069526245117187500e+03
1.316545166015625000e+03,1.071460571289062500e+03
1.316653320312500000e+03,1.073394287109375000e+03
1.316762084960937500e+03,1.075327026367187500e+03
1.316871582031250000e+03,1.077258666992187500e+03
1.316981689453125000e+03,1.079189575195312500e+03
1.317092529296875000e+03,1.081119384765625000e+03
1.317203857421875000e+03,1.083048583984375000e+03
1.317316040039062500e+03,1.084976684570312500e+03
1.317428833007812500e+03,1.086903930664062500e+03
1.317542236328125000e+03,1.088830200195312500e+03
1.317656372070312500e+03,1.090755615234375000e+03
1.317771118164062500e+03,1.092680053710937500e+03
1.317886596679687500e+03,1.094603759765625000e+03
1.318002685546875000e+03,1.096526489257812500e+03
1.318119384765625000e+03,1.098448120117187500e+03
1.318236816406250000e+03,1.100369018554687500e+03
1.318354858398437500e+03,1.102289062500000000e+03
1.318473632812500000e+03,1.104208007812500000e+03
1.318593017578125000e+03,1.106126220703125000e+03
1.318713134765625000e+03,1.108043579101562500e+03
1.318833862304687500e+03,1.109959960937500000e+03
1.318955200195312500e+03,1.111875244140625000e+03
1.319077148437500000e+03,1.113789794921875000e+03
1.319199829101562500e+03,1.115703491210937500e+03
1.319323242187500000e+03,1.117616210937500000e+03
1.319447265625000000e+03,1.119528198242187500e+03
1.319571899414062500e+03,1.121439086914062500e+03
1.319697143554687500e+03,1.123349121093750000e+03
1.319823120117187500e+03,1.125258178710937500e+03
1.319949707031250000e+03,1.127166503906250000e+03
1.320077026367187500e+03,1.129073730468750000e+03
1.320204956054687500e+03,1.130980224609375000e+03
1.320333496093750000e+03,1.132885742187500000e+03
1.320462768554687500e+03,1.134790405273437500e+03
1.320592773437500000e+03,1.136694213867187500e+03
1.320723266601562500e+03,1.138597045898437500e+03
1.320854492187500000e+03,1.140498901367187500e+03
1.320986328125000000e+03,1.142399780273437500e+03
1.321118896484375000e+03,1.144300048828125000e+03
1.321251953125000000e+03,1.146199218750000000e+03
1.321385864257812500e+03,1.148097534179687500e+03
1.321520263671875000e+03,1.149995117187500000e+03
1.321655395507812500e+03,1.151891601562500000e+03
1.321791259765625000e+03,1.153787231445312500e+03
1.321927612304687500e+03,1.155681884765625000e+03
1.322064697265625000e+03,1.157575683593750000e+03
1.322202514648437500e+03,1.159468750000000000e+03
1.322340820312500000e+03,1.161360839843750000e+03
1.322479858398437500e+03,1.163251953125000000e+03
1.322619506835937500e+03,1.165142211914062500e+03
1.322759887695312500e+03,1.167031616210937500e+03
1.322900878906250000e+03,1.168920043945312500e+03
1.323042480468750000e+03,1.170807617187500000e+03
1.323184814453125000e+03,1.172694335937500000e+03
1.323327758789062500e+03,1.174580078125000000e+03
1.323471313476562500e+03,1.176464965820312500e+03
1.323615600585937500e+03,1.178348876953125000e+03
1.323760498046875000e+03,1.180232055664062500e+03
1.323906005859375000e+03,1.182114257812500000e+03
1.324052246093750000e+03,1.183995727539062500e+03
1.324198974609375000e+03,1.185875976562500000e+03
1.324346557617187500e+03,1.187755615234375000e+03
1.324494628906250000e+03,1.189634277343750000e+03
1.324643432617187500e+03,1.191511962890625000e+03
1.324792846679687500e+03,1.193388916015625000e+03
1.324942871093750000e+03,1.195264892578125000e+03
1.325093627929687500e+03,1.197139892578125000e+03
1.325244995117187500e+03,1.199014160156250000e+03
1.325396972656250000e+03,1.200887451171875000e+03
1.325549682617187500e+03,1.202759887695312500e+03
1.325703002929687500e+03,1.204631347656250000e+03
1.325856933593750000e+03,1.206502075195312500e+03
1.326011474609375000e+03,1.208371582031250000e+03
1.326166748046875000e+03,1.210240600585937500e+03
1.326322631835937500e+03,1.212108520507812500e+03
1.326479248046875000e+03,1.213975585937500000e+03
1.326636352539062500e+03,1.215841918945312500e+03
1.326794189453125000e+03,1.217707153320312500e+03
1.326952636718750000e+03,1.219571533203125000e+03
1.327111816406250000e+03,1.221435180664062500e+03
1.327271606445312500e+03,1.223297729492187500e+03
1.327432006835937500e+03,1.225159423828125000e+03
1.327593017578125000e+03,1.227020385742187500e+03
1.327754760742187500e+03,1.228880371093750000e+03
1.327917114257812500e+03,1.230739501953125000e+03
1.328080078125000000e+03,1.232597778320312500e+03
1.328243774414062500e+03,1.234455078125000000e+03
1.328408081054687500e+03,1.236311523437500000e+03
1.328572998046875000e+03,1.238166992187500000e+03
1.328738525390625000e+03,1.240021728515625000e+03
1.328904785156250000e+03,1.241875488281250000e+03
1.329071655273437500e+03,1.243728515625000000e+03
1.329239135742187500e+03,1.245580688476562500e+03
1.329407226562500000e+03,1.247431762695312500e+03
1.329576049804687500e+03,1.249281982421875000e+03
1.329745483398437500e+03,1.251131469726562500e+03
1.329915649414062500e+03,1.252979980468750000e+03
1.330086303710937500e+03,1.254827636718750000e+03
1.330257690429687500e+03,1.256674316406250000e+03
1.330429687500000000e+03,1.258520263671875000e+03
1.330602416992187500e+03,1.260365234375000000e+03
1.330775634765625000e+03,1.262209350585937500e+03
1.330949584960937500e+03,1.264052612304687500e+03
1.331124145507812500e+03,1.265895019531250000e+03
1.331299438476562500e+03,1.267736328125000000e+03
1.331475341796875000e+03,1.269577026367187500e+03
1.331651855468750000e+03,1.271416748046875000e+03
1.331828979492187500e+03,1.273255615234375000e+03
1.332006713867187500e+03,1.275093627929687500e+03
1.332185180664062500e+03,1.276930664062500000e+03
1.332364257812500000e+03,1.278767089843750000e+03
1.332544067382812500e+03,1.280602294921875000e+03
1.332724365234375000e+03,1.282436767578125000e+03
1.332905395507812500e+03,1.284270385742187500e+03
1.333087036132812500e+03,1.286103149414062500e+03
1.333269409179687500e+03,1.287935058593750000e+03
1.333452392578125000e+03,1.289766113281250000e+03
1.333635864257812500e+03,1.291596191406250000e+03
1.333820190429687500e+03,1.293425292968750000e+03
1.334005004882812500e+03,1.295253662109375000e+03
1.334190551757812500e+03,1.297081176757812500e+03
1.334376708984375000e+03,1.298907958984375000e+03
1.334563476562500000e+03,1.300733520507812500e+03
1.334750976562500000e+03,1.302558471679687500e+03
1.334939086914062500e+03,1.304382568359375000e+03
1.335127807617187500e+03,1.306205810546875000e+03
1.335317138671875000e+03,1.308027954101562500e+03
1.335507202148437500e+03,1.309849365234375000e+03
1.335697875976562500e+03,1.311670166015625000e+03
1.335889160156250000e+03,1.313489624023437500e+03
1.336081054687500000e+03,1.315308349609375000e+03
1.336273681640625000e+03,1.317126464843750000e+03
1.336466918945312500e+03,1.318943359375000000e+03
1.336660766601562500e+03,1.320759643554687500e+03
1.336855224609375000e+03,1.322575195312500000e+03
1.337050415039062500e+03,1.324389526367187500e+03
1.337246215820312500e+03,1.326203125000000000e+03
1.337442626953125000e+03,1.328015991210937500e+03
1.337639770507812500e+03,1.329827880859375000e+03
1.337837524414062500e+03,1.331638916015625000e+03
1.338035888671875000e+03,1.333448974609375000e+03
1.338234863281250000e+03,1.335258422851562500e+03
1.338434570312500000e+03,1.337066650390625000e+03
1.338634765625000000e+03,1.338874389648437500e+03
1.338835693359375000e+03,1.340681152343750000e+03
1.339037353515625000e+03,1.342486938476562500e+03
1.339239501953125000e+03,1.344291870117187500e+03
1.339442382812500000e+03,1.346096191406250000e+03
1.339645996093750000e+03,1.347899414062500000e+03
1.339850097656250000e+03,1.349701904296875000e+03
1.340054931640625000e+03,1.351503417968750000e+03
1.340260375976562500e+03,1.353304199218750000e+03
1.340466430664062500e+03,1.355104003906250000e+03
1.340673217773437500e+03,1.356903076171875000e+03
1.340880615234375000e+03,1.358701171875000000e+03
1.341088623046875000e+03,1.360498535156250000e+03
1.341297241210937500e+03,1.362294921875000000e+03
1.341506591796875000e+03,1.364090576171875000e+03
1.341716430664062500e+03,1.365885009765625000e+03
1.341927124023437500e+03,1.367678955078125000e+03
1.342138305664062500e+03,1.369471923828125000e+03
1.342350219726562500e+03,1.371264160156250000e+03
1.342562744140625000e+03,1.373055541992187500e+03
1.342775878906250000e+03,1.374845947265625000e+03
1.342989746093750000e+03,1.376635498046875000e+03
1.343204223632812500e+03,1.378424316406250000e+03
1.343419311523437500e+03,1.380212402343750000e+03
1.343635009765625000e+03,1.381999511718750000e+03
1.343851440429687500e+03,1.383785644531250000e+03
1.344068481445312500e+03,1.385570800781250000e+03
1.344286132812500000e+03,1.387355468750000000e+03
1.344504516601562500e+03,1.389139038085937500e+03
1.344723388671875000e+03,1.390921875000000000e+03
1.344943115234375000e+03,1.392703857421875000e+03
1.345163330078125000e+03,1.394485107421875000e+03
1.345384277343750000e+03,1.396265258789062500e+03
1.345605834960937500e+03,1.398044799804687500e+03
1.345828002929687500e+03,1.399823242187500000e+03
1.346050903320312500e+03,1.401601074218750000e+03
1.346274291992187500e+03,1.403378051757812500e+03
1.346498413085937500e+03,1.405154052734375000e+03
1.346723266601562500e+03,1.406929199218750000e+03
1.346948608398437500e+03,1.408703613281250000e+03
1.347174682617187500e+03,1.410477172851562500e+03
1.347401489257812500e+03,1.412249877929687500e+03
1.347628906250000000e+03,1.414021728515625000e+03
1.347856811523437500e+03,1.415792724609375000e+03
1.348084960937500000e+03,1.417562866210937500e+03
1.348309326171875000e+03,1.419331665039062500e+03
1.348529418945312500e+03,1.421099365234375000e+03
1.348745117187500000e+03,1.422865600585937500e+03
1.348956665039062500e+03,1.424630737304687500e+03
1.349163940429687500e+03,1.426394531250000000e+03
1.349366821289062500e+03,1.428156982421875000e+03
1.349565429687500000e+03,1.429917846679687500e+03
1.349759765625000000e+03,1.431677490234375000e+03
1.349949951171875000e+03,1.433435668945312500e+03
1.350135742187500000e+03,1.435192626953125000e+03
1.350317260742187500e+03,1.436948242187500000e+03
1.350494506835937500e+03,1.438702270507812500e+03
1.350667480468750000e+03,1.440454833984375000e+03
1.350836181640625000e+03,1.442206298828125000e+03
1.351000610351562500e+03,1.443956054687500000e+03
1.351160766601562500e+03,1.445704345703125000e+03
1.351316650390625000e+03,1.447451293945312500e+03
1.351468261718750000e+03,1.449196533203125000e+03
1.351615722656250000e+03,1.450940551757812500e+03
1.351758789062500000e+03,1.452682739257812500e+03
1.351897583007812500e+03,1.454423706054687500e+03
1.352032104492187500e+03,1.456162719726562500e+03
1.352162475585937500e+03,1.457900634765625000e+03
1.352288452148437500e+03,1.459636718750000000e+03
1.352410278320312500e+03,1.461371215820312500e+03
1.352527832031250000e+03,1.463104125976562500e+03
1.352641113281250000e+03,1.464835449218750000e+03
1.352750122070312500e+03,1.466565185546875000e+03
1.352854858398437500e+03,1.468293212890625000e+03
1.352955444335937500e+03,1.470019775390625000e+03
1.353051757812500000e+03,1.471744384765625000e+03
1.353143798828125000e+03,1.473467529296875000e+03
1.353231689453125000e+03,1.475189086914062500e+03
1.353315185546875000e+03,1.476908691406250000e+03
1.353394531250000000e+03,1.478626831054687500e+03
1.353469726562500000e+03,1.480343017578125000e+03
1.353540527343750000e+03,1.482057495117187500e+03
1.353607299804687500e+03,1.483770263671875000e+03
1.353669677734375000e+03,1.485481323242187500e+03
1.353727905273437500e+03,1.487190429687500000e+03
1.353781860351562500e+03,1.488898071289062500e+03
1.353831665039062500e+03,1.490603637695312500e+03
1.353877197265625000e+03,1.492307373046875000e+03
1.353918579101562500e+03,1.494009399414062500e+03
1.353955688476562500e+03,1.495709594726562500e+03
1.353988647460937500e+03,1.497407958984375000e+03
1.354017333984375000e+03,1.499104370117187500e+03
1.354041870117187500e+03,1.500798950195312500e+03
1.354062255859375000e+03,1.502491577148437500e+03
1.354078369140625000e+03,1.504182373046875000e+03
1.354090332031250000e+03,1.505871215820312500e+03
1.354098022460937500e+03,1.507558227539062500e+03
1.354101684570312500e+03,1.509243286132812500e+03
1.354101074218750000e+03,1.510926269531250000e+03
1.354096191406250000e+03,1.512607421875000000e+03
1.354087280273437500e+03,1.514286376953125000e+03
1.354074096679687500e+03,1.515963500976562500e+03
1.354056762695312500e+03,1.517638427734375000e+03
1.354035278320312500e+03,1.519311523437500000e+03
1.354009643554687500e+03,1.520982421875000000e+03
1.353979858398437500e+03,1.522651611328125000e+03
1.353945922851562500e+03,1.524318603515625000e+03
1.353907836914062500e+03,1.525983642578125000e+03
1.353865478515625000e+03,1.527646362304687500e+03
1.353819213867187500e+03,1.529306884765625000e+03
1.353768554687500000e+03,1.530965576171875000e+03
1.353713867187500000e+03,1.532622070312500000e+03
1.353655029296875000e+03,1.534276489257812500e+03
1.353592163085937500e+03,1.535928710937500000e+03
1.353525024414062500e+03,1.537578735351562500e+03
1.353453857421875000e+03,1.539226684570312500e+03
1.353378417968750000e+03,1.540872558593750000e+03
1.353298950195312500e+03,1.542516113281250000e+03
1.353215454101562500e+03,1.544157226562500000e+03
1.353127685546875000e+03,1.545796386718750000e+03
1.353036010742187500e+03,1.547433349609375000e+03
1.352940063476562500e+03,1.549068115234375000e+03
1.352840087890625000e+03,1.550700683593750000e+03
1.352736083984375000e+03,1.552330688476562500e+03
1.352627807617187500e+03,1.553958496093750000e+03
1.352515625000000000e+03,1.555584228515625000e+03
1.352399291992187500e+03,1.557207519531250000e+03
1.352278808593750000e+03,1.558828613281250000e+03
1.352154418945312500e+03,1.560447265625000000e+03
1.352025878906250000e+03,1.562063598632812500e+03
1.351893188476562500e+03,1.563677490234375000e+03
1.351756469726562500e+03,1.565289306640625000e+03
1.351615722656250000e+03,1.566898559570312500e+03
1.351470947265625000e+03,1.568505493164062500e+03
1.351322143554687500e+03,1.570109985351562500e+03
1.351169311523437500e+03,1.571712158203125000e+03
1.351012329101562500e+03,1.573311767578125000e+03
1.350851440429687500e+03,1.574908935546875000e+03
1.350686401367187500e+03,1.576503662109375000e+03
1.350517456054687500e+03,1.578095947265625000e+03
1.350344360351562500e+03,1.579686035156250000e+03
1.350167358398437500e+03,1.581273559570312500e+03
1.349986328125000000e+03,1.582858642578125000e+03
1.349801269531250000e+03,1.584440917968750000e+03
1.349612182617187500e+03,1.586020996093750000e+03
1.349419189453125000e+03,1.587598388671875000e+03
1.349222167968750000e+03,1.589173217773437500e+03
1.349021118164062500e+03,1.590745483398437500e+03
1.348816162109375000e+03,1.592315185546875000e+03
1.348607055664062500e+03,1.593882568359375000e+03
1.348394165039062500e+03,1.595447387695312500e+03
1.348177246093750000e+03,1.597009277343750000e+03
1.347956298828125000e+03,1.598568847656250000e+03
1.347731567382812500e+03,1.600125610351562500e+03
1.347502685546875000e+03,1.601679931640625000e+03
1.347270019531250000e+03,1.603231445312500000e+03
1.347033325195312500e+03,1.604780395507812500e+03
1.346792724609375000e+03,1.606326660156250000e+03
1.346548095703125000e+03,1.607870361328125000e+03
1.346299682617187500e+03,1.609411132812500000e+03
1.346047363281250000e+03,1.610949462890625000e+03
1.345791015625000000e+03,1.612485107421875000e+03
1.345530761718750000e+03,1.614017822265625000e+03
1.345266723632812500e+03,1.615548095703125000e+03
1.344998657226562500e+03,1.617075561523437500e+03
1.344726806640625000e+03,1.618600097656250000e+03
1.344450927734375000e+03,1.620122070312500000e+03
1.344171264648437500e+03,1.621641113281250000e+03
1.343887695312500000e+03,1.623157470703125000e+03
1.343600341796875000e+03,1.624671142578125000e+03
1.343309082031250000e+03,1.626181640625000000e+03
1.343013916015625000e+03,1.627689697265625000e+03
1.342714965820312500e+03,1.629194824218750000e+03
1.342412109375000000e+03,1.630697265625000000e+03
1.342105468750000000e+03,1.632196533203125000e+03
1.341794921875000000e+03,1.633693359375000000e+03
1.341480590820312500e+03,1.635187011718750000e+03
1.341162475585937500e+03,1.636677978515625000e+03
1.340840454101562500e+03,1.638166015625000000e+03
1.340514770507812500e+03,1.639651000976562500e+03
1.340185180664062500e+03,1.641133056640625000e+03
1.339851806640625000e+03,1.642612304687500000e+03
1.339514526367187500e+03,1.644088623046875000e+03
1.339173583984375000e+03,1.645561889648437500e+03
1.338828857421875000e+03,1.647032592773437500e+03
1.338480346679687500e+03,1.648500000000000000e+03
1.338128051757812500e+03,1.649964599609375000e+03
1.337771972656250000e+03,1.651426025390625000e+03
1.337412231445312500e+03,1.652884643554687500e+03
1.337048706054687500e+03,1.654340087890625000e+03
1.336681396484375000e+03,1.655792724609375000e+03
1.336310424804687500e+03,1.657241943359375000e+03
1.335935546875000000e+03,1.658688598632812500e+03
1.335557128906250000e+03,1.660132080078125000e+03
1.335174926757812500e+03,1.661572509765625000e+03
1.334789062500000000e+03,1.663009765625000000e+03
1.334399414062500000e+03,1.664444091796875000e+03
1.334006225585937500e+03,1.665875488281250000e+03
1.333609252929687500e+03,1.667303466796875000e+03
1.333208496093750000e+03,1.668728393554687500e+03
1.332804199218750000e+03,1.670150146484375000e+03
1.332396118164062500e+03,1.671569091796875000e+03
1.331984497070312500e+03,1.672984863281250000e+03
1.331569213867187500e+03,1.674397338867187500e+03
1.331150146484375000e+03,1.675806640625000000e+03
1.330727539062500000e+03,1.677212890625000000e+03
1.330301269531250000e+03,1.678615966796875000e+03
1.329871459960937500e+03,1.680015869140625000e+03
1.329437988281250000e+03,1.681412353515625000e+03
1.329000854492187500e+03,1.682805908203125000e+03
1.328560058593750000e+03,1.684196044921875000e+03
1.328115844726562500e+03,1.685583374023437500e+03
1.327667846679687500e+03,1.686967163085937500e+03
1.327216430664062500e+03,1.688347656250000000e+03
1.326761352539062500e+03,1.689725097656250000e+03
1.326302734375000000e+03,1.691099365234375000e+03
1.325840454101562500e+03,1.692470092773437500e+03
1.325374755859375000e+03,1.693837646484375000e+03
1.324905395507812500e+03,1.695201904296875000e+03
1.324432617187500000e+03,1.696563232421875000e+03
1.323956176757812500e+03,1.697920898437500000e+03
1.323476318359375000e+03,1.699275146484375000e+03
1.322992797851562500e+03,1.700626464843750000e+03
1.322505859375000000e+03,1.701974121093750000e+03
1.322015502929687500e+03,1.703318603515625000e+03
1.321521484375000000e+03,1.704659912109375000e+03
1.321024047851562500e+03,1.705997558593750000e+03
1.320523193359375000e+03,1.707331787109375000e+03
1.320018798828125000e+03,1.708662841796875000e+03
1.319510986328125000e+03,1.709990722656250000e+03
1.318999633789062500e+03,1.711314941406250000e+03
1.318484863281250000e+03,1.712635742187500000e+03
1.317966674804687500e+03,1.713953491210937500e+03
1.317445068359375000e+03,1.715267333984375000e+03
1.316920043945312500e+03,1.716578125000000000e+03
1.316391479492187500e+03,1.717885498046875000e+03
1.315859619140625000e+03,1.719189086914062500e+03
1.315324340820312500e+03,1.720489624023437500e+03
1.314785644531250000e+03,1.721786621093750000e+03
1.314243652343750000e+03,1.723079956054687500e+03
1.313698120117187500e+03,1.724370117187500000e+03
1.313149291992187500e+03,1.725656494140625000e+03
1.312597167968750000e+03,1.726939697265625000e+03
1.312041625976562500e+03,1.728219238281250000e+03
1.311482666015625000e+03,1.729495239257812500e+03
1.310920532226562500e+03,1.730767700195312500e+03
1.310354980468750000e+03,1.732036865234375000e+03
1.309786010742187500e+03,1.733302490234375000e+03
1.309213867187500000e+03,1.734564453125000000e+03
1.308638305664062500e+03,1.735822753906250000e+03
1.308059570312500000e+03,1.737077880859375000e+03
1.307477416992187500e+03,1.738329345703125000e+03
1.306892089843750000e+03,1.739577026367187500e+03
1.306303466796875000e+03,1.740821289062500000e+03
1.305711547851562500e+03,1.742062011718750000e+03
1.305116333007812500e+03,1.743299072265625000e+03
1.304517944335937500e+03,1.744532714843750000e+03
1.303916381835937500e+03,1.745762451171875000e+03
1.303311401367187500e+03,1.746988769531250000e+03
1.302703369140625000e+03,1.748211425781250000e+03
1.302092041015625000e+03,1.749430664062500000e+03
1.301477416992187500e+03,1.750646118164062500e+03
1.300859741210937500e+03,1.751857910156250000e+03
1.300238769531250000e+03,1.753066162109375000e+03
1.299614746093750000e+03,1.754270507812500000e+03
1.298987426757812500e+03,1.755471557617187500e+03
1.298357055664062500e+03,1.756668945312500000e+03
1.297723510742187500e+03,1.757862426757812500e+03
1.297086791992187500e+03,1.759052490234375000e+03
1.296446899414062500e+03,1.760238525390625000e+03
1.295803955078125000e+03,1.761421264648437500e+03
1.295157836914062500e+03,1.762600097656250000e+03
1.294508544921875000e+03,1.763775390625000000e+03
1.293856323242187500e+03,1.764946777343750000e+03
1.293200927734375000e+03,1.766114624023437500e+03
1.292542358398437500e+03,1.767278564453125000e+03
1.291880859375000000e+03,1.768438964843750000e+03
1.291216186523437500e+03,1.769595581054687500e+03
1.290548461914062500e+03,1.770748535156250000e+03
1.289877807617187500e+03,1.771897705078125000e+03
1.289203979492187500e+03,1.773043090820312500e+03
1.288527221679687500e+03,1.774184692382812500e+03
1.287847412109375000e+03,1.775322753906250000e+03
1.287164550781250000e+03,1.776457031250000000e+03
1.286478759765625000e+03,1.777587402343750000e+03
1.285789916992187500e+03,1.778713989257812500e+03
1.285098022460937500e+03,1.779836791992187500e+03
1.284403320312500000e+03,1.780955810546875000e+03
1.283705566406250000e+03,1.782071166992187500e+03
1.283004760742187500e+03,1.783182617187500000e+03
1.282301147460937500e+03,1.784290283203125000e+03
1.281594482421875000e+03,1.785394287109375000e+03
1.280885009765625000e+03,1.786494384765625000e+03
1.280172607421875000e+03,1.787590576171875000e+03
1.279457153320312500e+03,1.788683105468750000e+03
1.278738891601562500e+03,1.789771850585937500e+03
1.278017822265625000e+03,1.790856567382812500e+03
1.277293701171875000e+03,1.791937744140625000e+03
1.276566894531250000e+03,1.793014892578125000e+03
1.275837036132812500e+03,1.794087890625000000e+03
1.275104370117187500e+03,1.795157470703125000e+03
1.274368896484375000e+03,1.796223144531250000e+03
1.273630615234375000e+03,1.797284912109375000e+03
1.272889526367187500e+03,1.798342773437500000e+03
1.272145507812500000e+03,1.799396728515625000e+03
1.271398803710937500e+03,1.800447143554687500e+03
1.270649169921875000e+03,1.801493408203125000e+03
1.269896850585937500e+03,1.802535888671875000e+03
1.269141723632812500e+03,1.803574462890625000e+03
1.268383789062500000e+03,1.804609130859375000e+03
1.267623168945312500e+03,1.805639892578125000e+03
1.266859741210937500e+03,1.806666503906250000e+03
1.266093505859375000e+03,1.807689697265625000e+03
1.265324707031250000e+03,1.808708862304687500e+03
1.264553100585937500e+03,1.809724121093750000e+03
1.263778808593750000e+03,1.810735229492187500e+03
1.263001708984375000e+03,1.811742675781250000e+03
1.262222045898437500e+03,1.812746215820312500e+03
1.261439575195312500e+03,1.813745605468750000e+03
1.260654541015625000e+03,1.814741333007812500e+03
1.259866821289062500e+03,1.815733154296875000e+03
1.259076293945312500e+03,1.816720947265625000e+03
1.258283325195312500e+03,1.817704589843750000e+03
1.257487548828125000e+03,1.818684570312500000e+03
1.256689331054687500e+03,1.819660644531250000e+03
1.255888427734375000e+03,1.820632812500000000e+03
1.255084838867187500e+03,1.821600830078125000e+03
1.254278686523437500e+03,1.822565185546875000e+03
1.253469970703125000e+03,1.823525634765625000e+03
1.252658691406250000e+03,1.824481933593750000e+03
1.251844726562500000e+03,1.825434326171875000e+03
1.251028320312500000e+03,1.826382568359375000e+03
1.250209350585937500e+03,1.827327270507812500e+03
1.249387451171875000e+03,1.828267700195312500e+03
1.248559692382812500e+03,1.829203369140625000e+03
1.247726074218750000e+03,1.830133789062500000e+03
1.246886230468750000e+03,1.831059326171875000e+03
1.246040283203125000e+03,1.831979980468750000e+03
1.245188476562500000e+03,1.832895385742187500e+03
1.244330444335937500e+03,1.833805664062500000e+03
1.243466674804687500e+03,1.834711181640625000e+03
1.242596801757812500e+03,1.835611572265625000e+03
1.241721069335937500e+03,1.836506713867187500e+03
1.240839355468750000e+03,1.837396972656250000e+03
1.239951782226562500e+03,1.838281982421875000e+03
1.239058349609375000e+03,1.839161865234375000e+03
1.238159179687500000e+03,1.840036865234375000e+03
1.237254150390625000e+03,1.840906494140625000e+03
1.236343261718750000e+03,1.841770996093750000e+03
1.235426757812500000e+03,1.842630371093750000e+03
1.234504516601562500e+03,1.843484741210937500e+03
1.233576538085937500e+03,1.844333740234375000e+03
1.232642822265625000e+03,1.845177490234375000e+03
1.231703491210937500e+03,1.846016113281250000e+03
1.230758544921875000e+03,1.846849365234375000e+03
1.229807983398437500e+03,1.847677734375000000e+03
1.228851806640625000e+03,1.848500854492187500e+03
1.227890258789062500e+03,1.849318603515625000e+03
1.226923095703125000e+03,1.850131103515625000e+03
1.225950317382812500e+03,1.850938354492187500e+03
1.224972167968750000e+03,1.851740478515625000e+03
1.223988525390625000e+03,1.852537353515625000e+03
1.222999633789062500e+03,1.853328613281250000e+03
1.222005126953125000e+03,1.854114990234375000e+03
1.221005371093750000e+03,1.854895751953125000e+03
1.220000244140625000e+03,1.855671142578125000e+03
1.218989868164062500e+03,1.856441528320312500e+03
1.217974121093750000e+03,1.857206542968750000e+03
1.216953125000000000e+03,1.857966064453125000e+03
1.215926879882812500e+03,1.858720336914062500e+03
1.214895385742187500e+03,1.859469238281250000e+03
1.213858886718750000e+03,1.860212890625000000e+03
1.212817138671875000e+03,1.860951171875000000e+03
1.211770141601562500e+03,1.861683959960937500e+03
1.210718139648437500e+03,1.862411621093750000e+03
1.209661132812500000e+03,1.863133666992187500e+03
1.208598999023437500e+03,1.863850341796875000e+03
1.207531738281250000e+03,1.864561767578125000e+03
1.206459716796875000e+03,1.865267822265625000e+03
1.205382446289062500e+03,1.865968505859375000e+03
1.204300415039062500e+03,1.866663452148437500e+03
1.203213378906250000e+03,1.867353271484375000e+03
1.202121582031250000e+03,1.868037475585937500e+03
1.201024902343750000e+03,1.868716308593750000e+03
1.199923217773437500e+03,1.869390136718750000e+03
1.198816772460937500e+03,1.870058105468750000e+03
1.197705566406250000e+03,1.870720825195312500e+03
1.196589721679687500e+03,1.871377929687500000e+03
1.195468994140625000e+03,1.872029785156250000e+03
1.194343627929687500e+03,1.872676147460937500e+03
1.193213500976562500e+03,1.873317260742187500e+03
1.192078735351562500e+03,1.873952636718750000e+03
1.190939331054687500e+03,1.874582763671875000e+03
1.189795410156250000e+03,1.875207275390625000e+03
1.188646972656250000e+03,1.875826416015625000e+03
1.187493896484375000e+03,1.876439941406250000e+03
1.186336303710937500e+03,1.877048217773437500e+03
1.185174194335937500e+03,1.877650756835937500e+03
1.184007690429687500e+03,1.878248046875000000e+03
1.182836669921875000e+03,1.878839599609375000e+03
1.181661254882812500e+03,1.879426025390625000e+03
1.180481567382812500e+03,1.880006591796875000e+03
1.179297363281250000e+03,1.880581909179687500e+03
1.178108764648437500e+03,1.881151611328125000e+03
1.176916137695312500e+03,1.881715820312500000e+03
1.175719116210937500e+03,1.882274658203125000e+03
1.174517700195312500e+03,1.882827880859375000e+03
1.173312255859375000e+03,1.883375610351562500e+03
1.172102416992187500e+03,1.883917846679687500e+03
1.170888549804687500e+03,1.884454589843750000e+03
1.169670532226562500e+03,1.884986083984375000e+03
1.168448364257812500e+03,1.885511840820312500e+03
1.167222167968750000e+03,1.886031982421875000e+03
1.165991821289062500e+03,1.886546752929687500e+03
1.164757446289062500e+03,1.887055908203125000e+03
1.163519042968750000e+03,1.887559814453125000e+03
1.162276855468750000e+03,1.888058105468750000e+03
1.161030395507812500e+03,1.888550781250000000e+03
1.159780273437500000e+03,1.889037963867187500e+03
1.158526123046875000e+03,1.889519775390625000e+03
1.157268066406250000e+03,1.889996093750000000e+03
1.156006225585937500e+03,1.890466796875000000e+03
1.154740600585937500e+03,1.890931884765625000e+03
1.153471069335937500e+03,1.891391601562500000e+03
1.152197875976562500e+03,1.891845703125000000e+03
1.150920898437500000e+03,1.892294433593750000e+03
1.149640136718750000e+03,1.892737670898437500e+03
1.148355712890625000e+03,1.893175415039062500e+03
1.147067626953125000e+03,1.893607543945312500e+03
1.145776000976562500e+03,1.894034057617187500e+03
1.144480712890625000e+03,1.894455322265625000e+03
1.143181762695312500e+03,1.894870849609375000e+03
1.141879272460937500e+03,1.895281250000000000e+03
1.140573364257812500e+03,1.895685791015625000e+03
1.139263916015625000e+03,1.896084960937500000e+03
1.137950927734375000e+03,1.896478759765625000e+03
1.136634521484375000e+03,1.896866699218750000e+03
1.135314697265625000e+03,1.897249511718750000e+03
1.133991455078125000e+03,1.897626586914062500e+03
1.132664794921875000e+03,1.897998168945312500e+03
1.131334960937500000e+03,1.898364379882812500e+03
1.130001708984375000e+03,1.898725219726562500e+03
1.128665161132812500e+03,1.899080566406250000e+03
1.127325439453125000e+03,1.899430175781250000e+03
1.125982299804687500e+03,1.899774291992187500e+03
1.124636108398437500e+03,1.900113281250000000e+03
1.123286621093750000e+03,1.900446289062500000e+03
1.121934082031250000e+03,1.900774169921875000e+03
1.120578369140625000e+03,1.901096679687500000e+03
1.119219482421875000e+03,1.901413452148437500e+03
1.117857421875000000e+03,1.901724853515625000e+03
1.116492553710937500e+03,1.902030761718750000e+03
1.115124511718750000e+03,1.902331420898437500e+03
1.113753417968750000e+03,1.902626586914062500e+03
1.112379516601562500e+03,1.902916015625000000e+03
1.111002441406250000e+03,1.903200439453125000e+03
1.109622680664062500e+03,1.903479003906250000e+03
1.108239868164062500e+03,1.903752319335937500e+03
1.106854248046875000e+03,1.904020263671875000e+03
1.105465820312500000e+03,1.904282714843750000e+03
1.104074462890625000e+03,1.904539428710937500e+03
1.102680419921875000e+03,1.904791015625000000e+03
1.101283447265625000e+03,1.905037353515625000e+03
1.099883911132812500e+03,1.905277954101562500e+03
1.098481567382812500e+03,1.905513305664062500e+03
1.097076538085937500e+03,1.905743164062500000e+03
1.095668945312500000e+03,1.905967773437500000e+03
1.094258544921875000e+03,1.906186889648437500e+03
1.092845581054687500e+03,1.906400634765625000e+03
1.091430053710937500e+03,1.906608886718750000e+03
1.090012084960937500e+03,1.906811767578125000e+03
1.088591430664062500e+03,1.907009521484375000e+03
1.087168334960937500e+03,1.907201416015625000e+03
1.085742675781250000e+03,1.907388427734375000e+03
1.084314575195312500e+03,1.907569946289062500e+03
1.082884033203125000e+03,1.907745849609375000e+03
1.081451171875000000e+03,1.907916503906250000e+03
1.080015869140625000e+03,1.908082031250000000e+03
1.078578125000000000e+03,1.908242065429687500e+03
1.077138061523437500e+03,1.908396728515625000e+03
1.075695800781250000e+03,1.908546020507812500e+03
1.074251220703125000e+03,1.908690185546875000e+03
1.072804321289062500e+03,1.908829101562500000e+03
1.071355346679687500e+03,1.908962402343750000e+03
1.069903930664062500e+03,1.909090332031250000e+03
1.068450561523437500e+03,1.909213012695312500e+03
1.066994873046875000e+03,1.909330566406250000e+03
1.065537231445312500e+03,1.909442749023437500e+03
1.064077392578125000e+03,1.909549682617187500e+03
1.062615356445312500e+03,1.909651123046875000e+03
1.061151489257812500e+03,1.909747558593750000e+03
1.059685302734375000e+03,1.909838623046875000e+03
1.058217285156250000e+03,1.909924560546875000e+03
1.056747314453125000e+03,1.910005004882812500e+03
1.055275390625000000e+03,1.910080322265625000e+03
1.053801391601562500e+03,1.910150390625000000e+03
1.052325683593750000e+03,1.910215332031250000e+03
1.050847900390625000e+03,1.910274658203125000e+03
1.049368408203125000e+03,1.910329223632812500e+03
1.047887084960937500e+03,1.910378173828125000e+03
1.046403808593750000e+03,1.910422241210937500e+03
1.044918823242187500e+03,1.910460937500000000e+03
1.043432128906250000e+03,1.910494262695312500e+03
1.041943603515625000e+03,1.910522949218750000e+03
1.040453369140625000e+03,1.910545898437500000e+03
1.038961547851562500e+03,1.910563964843750000e+03
1.037468139648437500e+03,1.910576660156250000e+03
1.035972900390625000e+03,1.910584228515625000e+03
1.034476074218750000e+03,1.910586669921875000e+03
1.032977661132812500e+03,1.910584228515625000e+03
1.031477783203125000e+03,1.910576416015625000e+03
1.029976318359375000e+03,1.910563476562500000e+03
1.028473388671875000e+03,1.910545410156250000e+03
1.026968750000000000e+03,1.910522216796875000e+03
1.025462890625000000e+03,1.910493896484375000e+03
1.023955444335937500e+03,1.910460449218750000e+03
1.022446716308593750e+03,1.910421875000000000e+03
1.020936584472656250e+03,1.910378417968750000e+03
1.019424926757812500e+03,1.910329589843750000e+03
1.017912109375000000e+03,1.910275878906250000e+03
1.016397766113281250e+03,1.910217041015625000e+03
1.014882324218750000e+03,1.910153076171875000e+03
1.013365356445312500e+03,1.910084228515625000e+03
1.011847412109375000e+03,1.910010009765625000e+03
1.010328186035156250e+03,1.909931030273437500e+03
1.008807556152343750e+03,1.909847167968750000e+03
1.007285949707031250e+03,1.909757934570312500e+03
1.005763061523437500e+03,1.909663818359375000e+03
1.004239135742187500e+03,1.909564697265625000e+03
1.002713989257812500e+03,1.909460693359375000e+03
1.001187866210937500e+03,1.909351562500000000e+03
9.996605834960937500e+02,1.909237426757812500e+03
9.981323852539062500e+02,1.909118286132812500e+03
9.966030273437500000e+02,1.908994262695312500e+03
9.950728149414062500e+02,1.908865234375000000e+03
9.935416259765625000e+02,1.908731445312500000e+03
9.920093994140625000e+02,1.908592529296875000e+03
9.904763793945312500e+02,1.908448730468750000e+03
9.889423217773437500e+02,1.908300048828125000e+03
9.874074707031250000e+02,1.908146362304687500e+03
9.858716430664062500e+02,1.907987792968750000e+03
9.843351440429687500e+02,1.907824340820312500e+03
9.827977294921875000e+02,1.907656005859375000e+03
9.812596435546875000e+02,1.907482910156250000e+03
9.797206420898437500e+02,1.907304687500000000e+03
9.781810302734375000e+02,1.907121582031250000e+03
9.766407470703125000e+02,1.906933837890625000e+03
9.750996093750000000e+02,1.906741210937500000e+03
9.735579833984375000e+02,1.906543701171875000e+03
9.720155029296875000e+02,1.906341308593750000e+03
9.704725952148437500e+02,1.906134033203125000e+03
9.689289550781250000e+02,1.905922119140625000e+03
9.673848266601562500e+02,1.905705322265625000e+03
9.658401489257812500e+02,1.905483642578125000e+03
9.642948608398437500e+02,1.905257324218750000e+03
9.627491455078125000e+02,1.905026123046875000e+03
9.612028808593750000e+02,1.904790283203125000e+03
9.596562500000000000e+02,1.904549316406250000e+03
9.581091308593750000e+02,1.904303955078125000e+03
9.565615844726562500e+02,1.904053710937500000e+03
9.550135498046875000e+02,1.903798828125000000e+03
9.534653320312500000e+02,1.903539062500000000e+03
9.519165039062500000e+02,1.903274536132812500e+03
9.503676757812500000e+02,1.903005615234375000e+03
9.488184204101562500e+02,1.902731689453125000e+03
9.472687377929687500e+02,1.902453369140625000e+03
9.457189941406250000e+02,1.902170166015625000e+03
9.441688232421875000e+02,1.901882324218750000e+03
9.426186523437500000e+02,1.901589843750000000e+03
9.410681152343750000e+02,1.901292724609375000e+03
9.395175170898437500e+02,1.900990722656250000e+03
9.379666748046875000e+02,1.900684204101562500e+03
9.364157714843750000e+02,1.900373046875000000e+03
9.348648071289062500e+02,1.900057373046875000e+03
9.333135986328125000e+02,1.899737060546875000e+03
9.317625732421875000e+02,1.899411865234375000e+03
9.302113037109375000e+02,1.899082275390625000e+03
9.286601562500000000e+02,1.898748168945312500e+03
9.271088867187500000e+02,1.898409667968750000e+03
9.255578613281250000e+02,1.898066406250000000e+03
9.240067138671875000e+02,1.897718505859375000e+03
9.224556884765625000e+02,1.897366210937500000e+03
9.209047851562500000e+02,1.897009277343750000e+03
9.193538818359375000e+02,1.896647705078125000e+03
9.178032836914062500e+02,1.896281982421875000e+03
9.162526855468750000e+02,1.895911376953125000e+03
9.147024536132812500e+02,1.895536376953125000e+03
9.131522216796875000e+02,1.895156738281250000e+03
9.116024169921875000e+02,1.894772949218750000e+03
9.100527954101562500e+02,1.894384399414062500e+03
9.085034179687500000e+02,1.893991577148437500e+03
9.069542236328125000e+02,1.893594238281250000e+03
9.054056396484375000e+02,1.893192382812500000e+03
9.038571777343750000e+02,1.892786254882812500e+03
9.023091430664062500e+02,1.892375488281250000e+03
9.007615356445312500e+02,1.891960327148437500e+03
8.992142333984375000e+02,1.891540893554687500e+03
8.976673583984375000e+02,1.891116943359375000e+03
8.961209716796875000e+02,1.890688720703125000e+03
8.945750732421875000e+02,1.890255859375000000e+03
8.930296630859375000e+02,1.889818969726562500e+03
8.914846191406250000e+02,1.889377441406250000e+03
8.899403076171875000e+02,1.888931640625000000e+03
8.883963623046875000e+02,1.888481445312500000e+03
8.868531494140625000e+02,1.888027099609375000e+03
8.853104248046875000e+02,1.887568115234375000e+03
8.837684936523437500e+02,1.887104980468750000e+03
8.822270507812500000e+02,1.886637695312500000e+03
8.806864013671875000e+02,1.886165893554687500e+03
8.791461181640625000e+02,1.885689941406250000e+03
8.776068725585937500e+02,1.885209472656250000e+03
8.760682983398437500e+02,1.884724853515625000e+03
8.745303955078125000e+02,1.884236083984375000e+03
8.729932861328125000e+02,1.883743164062500000e+03
8.714570312500000000e+02,1.883245605468750000e+03
8.699215087890625000e+02,1.882744018554687500e+03
8.683868408203125000e+02,1.882238159179687500e+03
8.668530883789062500e+02,1.881728271484375000e+03
8.653200683593750000e+02,1.881213867187500000e+03
8.637882080078125000e+02,1.880695312500000000e+03
8.622570800781250000e+02,1.880172851562500000e+03
8.607268676757812500e+02,1.879646118164062500e+03
8.591978759765625000e+02,1.879114990234375000e+03
8.576695556640625000e+02,1.878579956054687500e+03
8.561423950195312500e+02,1.878040527343750000e+03
8.546162109375000000e+02,1.877497070312500000e+03
8.530911865234375000e+02,1.876949584960937500e+03
8.515670166015625000e+02,1.876397949218750000e+03
8.500441894531250000e+02,1.875841918945312500e+03
8.485223388671875000e+02,1.875282104492187500e+03
8.470015869140625000e+02,1.874718017578125000e+03
8.454821166992187500e+02,1.874150146484375000e+03
8.439636230468750000e+02,1.873577880859375000e+03
8.424465332031250000e+02,1.873001464843750000e+03
8.409305419921875000e+02,1.872421264648437500e+03
8.394160156250000000e+02,1.871836669921875000e+03
8.379024658203125000e+02,1.871248168945312500e+03
8.363903808593750000e+02,1.870656005859375000e+03
8.348794555664062500e+02,1.870059570312500000e+03
8.333699951171875000e+02,1.869458740234375000e+03
8.318618164062500000e+02,1.868854492187500000e+03
8.303549804687500000e+02,1.868245849609375000e+03
8.288496704101562500e+02,1.867633300781250000e+03
8.273456420898437500e+02,1.867016601562500000e+03
8.258431396484375000e+02,1.866396362304687500e+03
8.243419189453125000e+02,1.865771850585937500e+03
8.228424682617187500e+02,1.865143554687500000e+03
8.213442382812500000e+02,1.864510986328125000e+03
8.198476562500000000e+02,1.863875000000000000e+03


==> data/multistep_ctcr_warmstart_img1.txt <==
1.210378662109375000e+03,9.182213134765625000e+02
1.210451660156250000e+03,9.207990112304687500e+02
1.210523681640625000e+03,9.233753662109375000e+02
1.210594970703125000e+03,9.259504394531250000e+02
1.210665161132812500e+03,9.285243530273437500e+02
1.210734863281250000e+03,9.310969238281250000e+02
1.210803100585937500e+03,9.336683349609375000e+02
1.210870727539062500e+03,9.362384033203125000e+02
1.210937866210937500e+03,9.388073730468750000e+02
1.211003906250000000e+03,9.413750000000000000e+02
1.211069213867187500e+03,9.439413452148437500e+02
1.211133300781250000e+03,9.465064086914062500e+02
1.211196777343750000e+03,9.490703735351562500e+02
1.211259399414062500e+03,9.516329345703125000e+02
1.211320800781250000e+03,9.541942138671875000e+02
1.211381713867187500e+03,9.567545166015625000e+02
1.211442016601562500e+03,9.593133544921875000e+02
1.211500732421875000e+03,9.618709716796875000e+02
1.211559082031250000e+03,9.644272460937500000e+02
1.211616577148437500e+03,9.669824829101562500e+02
1.211673217773437500e+03,9.695363159179687500e+02
1.211728759765625000e+03,9.720890502929687500e+02
1.211784057617187500e+03,9.746404418945312500e+02
1.211837768554687500e+03,9.771906127929687500e+02
1.211890991210937500e+03,9.797394409179687500e+02
1.211943359375000000e+03,9.822871704101562500e+02
1.211994628906250000e+03,9.848335571289062500e+02
1.212045288085937500e+03,9.873787231445312500e+02
1.212095092773437500e+03,9.899226684570312500e+02
1.212144042968750000e+03,9.924653320312500000e+02
1.212192138671875000e+03,9.950067749023437500e+02
1.212239379882812500e+03,9.975469360351562500e+02
1.212286254882812500e+03,1.000085937500000000e+03
1.212331542968750000e+03,1.002623657226562500e+03
1.212376098632812500e+03,1.005160217285156250e+03
1.212420166015625000e+03,1.007695373535156250e+03
1.212463012695312500e+03,1.010229431152343750e+03
1.212505371093750000e+03,1.012762145996093750e+03
1.212546508789062500e+03,1.015293762207031250e+03
1.212587036132812500e+03,1.017823974609375000e+03
1.212627197265625000e+03,1.020353088378906250e+03
1.212666015625000000e+03,1.022880737304687500e+03
1.212703735351562500e+03,1.025407348632812500e+03
1.212741333007812500e+03,1.027932739257812500e+03
1.212777587890625000e+03,1.030456909179687500e+03
1.212813232421875000e+03,1.032979736328125000e+03
1.212847900390625000e+03,1.035501464843750000e+03
1.212881713867187500e+03,1.038021850585937500e+03
1.212914916992187500e+03,1.040541015625000000e+03
1.212947265625000000e+03,1.043058959960937500e+03
1.212978759765625000e+03,1.045575683593750000e+03
1.213009155273437500e+03,1.048091186523437500e+03
1.213039062500000000e+03,1.050605346679687500e+03
1.213068115234375000e+03,1.053118286132812500e+03
1.213096191406250000e+03,1.055630126953125000e+03
1.213123535156250000e+03,1.058140747070312500e+03
1.213150268554687500e+03,1.060650024414062500e+03
1.213175537109375000e+03,1.063158203125000000e+03
1.213200805664062500e+03,1.065665039062500000e+03
1.213224853515625000e+03,1.068170654296875000e+03
1.213248046875000000e+03,1.070675048828125000e+03
1.213270507812500000e+03,1.073178222656250000e+03
1.213292236328125000e+03,1.075680175781250000e+03
1.213312988281250000e+03,1.078180908203125000e+03
1.213333129882812500e+03,1.080680419921875000e+03
1.213352416992187500e+03,1.083178710937500000e+03
1.213370605468750000e+03,1.085675781250000000e+03
1.213388305664062500e+03,1.088171508789062500e+03
1.213405273437500000e+03,1.090666137695312500e+03
1.213421142578125000e+03,1.093159545898437500e+03
1.213436279296875000e+03,1.095651733398437500e+03
1.213450683593750000e+03,1.098142578125000000e+03
1.213464233398437500e+03,1.100632324218750000e+03
1.213477416992187500e+03,1.103120849609375000e+03
1.213489257812500000e+03,1.105608154296875000e+03
1.213500610351562500e+03,1.108094238281250000e+03
1.213510864257812500e+03,1.110579101562500000e+03
1.213520629882812500e+03,1.113062622070312500e+03
1.213529418945312500e+03,1.115545043945312500e+03
1.213537475585937500e+03,1.118026245117187500e+03
1.213544555664062500e+03,1.120506225585937500e+03
1.213551147460937500e+03,1.122984985351562500e+03
1.213556762695312500e+03,1.125462524414062500e+03
1.213561767578125000e+03,1.127938842773437500e+03
1.213565795898437500e+03,1.130413940429687500e+03
1.213568969726562500e+03,1.132887817382812500e+03
1.213571533203125000e+03,1.135360473632812500e+03
1.213572875976562500e+03,1.137831909179687500e+03
1.213574096679687500e+03,1.140302246093750000e+03
1.213574218750000000e+03,1.142771240234375000e+03
1.213573608398437500e+03,1.145239013671875000e+03
1.213572387695312500e+03,1.147705688476562500e+03
1.213570068359375000e+03,1.150171142578125000e+03
1.213567504882812500e+03,1.152635253906250000e+03
1.213563354492187500e+03,1.155098266601562500e+03
1.213559204101562500e+03,1.157560058593750000e+03
1.213553710937500000e+03,1.160020751953125000e+03
1.213547607421875000e+03,1.162479980468750000e+03
1.213540771484375000e+03,1.164938110351562500e+03
1.213532958984375000e+03,1.167395019531250000e+03
1.213524658203125000e+03,1.169850708007812500e+03
1.213515625000000000e+03,1.172305175781250000e+03
1.213505615234375000e+03,1.174758666992187500e+03
1.213494873046875000e+03,1.177210693359375000e+03
1.213483520507812500e+03,1.179661621093750000e+03
1.213471191406250000e+03,1.182111328125000000e+03
1.213458007812500000e+03,1.184559814453125000e+03
1.213444335937500000e+03,1.187007080078125000e+03
1.213429809570312500e+03,1.189453247070312500e+03
1.213414794921875000e+03,1.191898193359375000e+03
1.213398559570312500e+03,1.194341796875000000e+03
1.213381958007812500e+03,1.196784301757812500e+03
1.213364013671875000e+03,1.199225708007812500e+03
1.213345947265625000e+03,1.201665649414062500e+03
1.213326782226562500e+03,1.204104614257812500e+03
1.213307128906250000e+03,1.206542236328125000e+03
1.213286376953125000e+03,1.208978759765625000e+03
1.213265258789062500e+03,1.211414062500000000e+03
1.213242919921875000e+03,1.213848144531250000e+03
1.213219970703125000e+03,1.216281005859375000e+03
1.213196289062500000e+03,1.218712768554687500e+03
1.213171997070312500e+03,1.221143310546875000e+03
1.213146972656250000e+03,1.223572631835937500e+03
1.213121337890625000e+03,1.226000610351562500e+03
1.213094482421875000e+03,1.228427612304687500e+03
1.213067138671875000e+03,1.230853515625000000e+03
1.213039184570312500e+03,1.233278076171875000e+03
1.213010375976562500e+03,1.235701293945312500e+03
1.212980712890625000e+03,1.238123535156250000e+03
1.212950317382812500e+03,1.240544555664062500e+03
1.212919189453125000e+03,1.242964355468750000e+03
1.212887573242187500e+03,1.245382934570312500e+03
1.212854858398437500e+03,1.247800415039062500e+03
1.212821655273437500e+03,1.250216430664062500e+03
1.212787719726562500e+03,1.252631591796875000e+03
1.212752929687500000e+03,1.255045410156250000e+03
1.212717163085937500e+03,1.257458007812500000e+03
1.212681030273437500e+03,1.259869506835937500e+03
1.212644287109375000e+03,1.262279907226562500e+03
1.212606201171875000e+03,1.264688964843750000e+03
1.212568115234375000e+03,1.267096801757812500e+03
1.212528686523437500e+03,1.269503662109375000e+03
1.212488891601562500e+03,1.271909179687500000e+03
1.212448364257812500e+03,1.274313598632812500e+03
1.212406860351562500e+03,1.276716796875000000e+03
1.212365112304687500e+03,1.279118896484375000e+03
1.212322265625000000e+03,1.281519531250000000e+03
1.212278320312500000e+03,1.283919189453125000e+03
1.212234375000000000e+03,1.286317871093750000e+03
1.212189331054687500e+03,1.288714965820312500e+03
1.212143676757812500e+03,1.291111328125000000e+03
1.212097290039062500e+03,1.293506103515625000e+03
1.212049804687500000e+03,1.295899902343750000e+03
1.212001953125000000e+03,1.298292480468750000e+03
1.211953613281250000e+03,1.300683959960937500e+03
1.211904418945312500e+03,1.303074218750000000e+03
1.211854248046875000e+03,1.305463378906250000e+03
1.211803344726562500e+03,1.307851074218750000e+03
1.211752197265625000e+03,1.310237915039062500e+03
1.211700073242187500e+03,1.312623535156250000e+03
1.211647338867187500e+03,1.315007934570312500e+03
1.211593627929687500e+03,1.317391113281250000e+03
1.211539550781250000e+03,1.319773193359375000e+03
1.211484497070312500e+03,1.322154052734375000e+03
1.211428466796875000e+03,1.324533691406250000e+03
1.211372314453125000e+03,1.326912231445312500e+03
1.211314941406250000e+03,1.329289550781250000e+03
1.211257080078125000e+03,1.331665893554687500e+03
1.211198608398437500e+03,1.334041015625000000e+03
1.211139160156250000e+03,1.336414794921875000e+03
1.211079467773437500e+03,1.338787353515625000e+03
1.211018798828125000e+03,1.341159057617187500e+03
1.210957519531250000e+03,1.343529418945312500e+03
1.210895507812500000e+03,1.345898681640625000e+03
1.210832885742187500e+03,1.348266601562500000e+03
1.210769165039062500e+03,1.350633544921875000e+03
1.210704956054687500e+03,1.352999267578125000e+03
1.210640258789062500e+03,1.355364013671875000e+03
1.210574584960937500e+03,1.357727294921875000e+03
1.210508422851562500e+03,1.360089599609375000e+03
1.210441772460937500e+03,1.362450683593750000e+03
1.210373535156250000e+03,1.364810668945312500e+03
1.210305786132812500e+03,1.367169433593750000e+03
1.210236694335937500e+03,1.369527099609375000e+03
1.210166992187500000e+03,1.371883544921875000e+03
1.210096435546875000e+03,1.374238769531250000e+03
1.210025268554687500e+03,1.376592773437500000e+03
1.209953613281250000e+03,1.378946044921875000e+03
1.209880981445312500e+03,1.381297729492187500e+03
1.209807983398437500e+03,1.383648437500000000e+03
1.209734252929687500e+03,1.385998046875000000e+03
1.209659790039062500e+03,1.388346435546875000e+03
1.209584350585937500e+03,1.390693725585937500e+03
1.209508666992187500e+03,1.393039794921875000e+03
1.209432373046875000e+03,1.395384887695312500e+03
1.209354736328125000e+03,1.397728515625000000e+03
1.209276977539062500e+03,1.400071289062500000e+03
1.209198242187500000e+03,1.402412719726562500e+03
1.209118896484375000e+03,1.404753173828125000e+03
1.209038940429687500e+03,1.407092407226562500e+03
1.208958496093750000e+03,1.409430419921875000e+03
1.208877197265625000e+03,1.411767333984375000e+03
1.208795166015625000e+03,1.414103027343750000e+03
1.208712402343750000e+03,1.416437744140625000e+03
1.208629394531250000e+03,1.418771240234375000e+03
1.208545166015625000e+03,1.421103759765625000e+03
1.208460449218750000e+03,1.423434814453125000e+03
1.208375000000000000e+03,1.425765014648437500e+03
1.208289184570312500e+03,1.428093872070312500e+03
1.208202392578125000e+03,1.430421752929687500e+03
1.208115356445312500e+03,1.432748535156250000e+03
1.208026977539062500e+03,1.435073730468750000e+03
1.207938354492187500e+03,1.437398315429687500e+03
1.207849121093750000e+03,1.439721435546875000e+03
1.207759155273437500e+03,1.442043701171875000e+03
1.207668457031250000e+03,1.444364746093750000e+03
1.207576782226562500e+03,1.446684570312500000e+03
1.207485107421875000e+03,1.449003295898437500e+03
1.207392211914062500e+03,1.451320800781250000e+03
1.207299194335937500e+03,1.453637329101562500e+03
1.207205078125000000e+03,1.455952758789062500e+03
1.207110107421875000e+03,1.458266845703125000e+03
1.207014892578125000e+03,1.460579833984375000e+03
1.206918945312500000e+03,1.462891845703125000e+03
1.206822509765625000e+03,1.465202758789062500e+03
1.206725097656250000e+03,1.467512329101562500e+03
1.206627197265625000e+03,1.469821044921875000e+03
1.206528564453125000e+03,1.472128417968750000e+03
1.206429199218750000e+03,1.474434814453125000e+03
1.206329467773437500e+03,1.476739868164062500e+03
1.206228881835937500e+03,1.479043945312500000e+03
1.206127929687500000e+03,1.481347045898437500e+03
1.206025878906250000e+03,1.483648681640625000e+03
1.205923583984375000e+03,1.485949584960937500e+03
1.205820312500000000e+03,1.488249023437500000e+03
1.205716674804687500e+03,1.490547607421875000e+03
1.205612182617187500e+03,1.492844970703125000e+03
1.205507080078125000e+03,1.495141235351562500e+03
1.205401123046875000e+03,1.497436157226562500e+03
1.205295043945312500e+03,1.499730224609375000e+03
1.205187866210937500e+03,1.502023193359375000e+03
1.205080322265625000e+03,1.504315063476562500e+03
1.204971679687500000e+03,1.506605712890625000e+03
1.204862915039062500e+03,1.508895263671875000e+03
1.204753295898437500e+03,1.511183715820312500e+03
1.204643066406250000e+03,1.513470947265625000e+03
1.204532226562500000e+03,1.515757202148437500e+03
1.204420654296875000e+03,1.518042236328125000e+03
1.204308715820312500e+03,1.520326293945312500e+03
1.204195922851562500e+03,1.522609252929687500e+03
1.204082275390625000e+03,1.524890991210937500e+03
1.203968261718750000e+03,1.527171752929687500e+03
1.203853759765625000e+03,1.529451171875000000e+03
1.203738403320312500e+03,1.531729736328125000e+03
1.203622314453125000e+03,1.534007080078125000e+03
1.203505615234375000e+03,1.536283447265625000e+03
1.203388427734375000e+03,1.538558593750000000e+03
1.203270629882812500e+03,1.540832641601562500e+03
1.203152099609375000e+03,1.543105712890625000e+03
1.203032958984375000e+03,1.545377441406250000e+03
1.202913085937500000e+03,1.547648193359375000e+03
1.202792724609375000e+03,1.549917968750000000e+03
1.202671752929687500e+03,1.552186523437500000e+03
1.202550415039062500e+03,1.554454101562500000e+03
1.202427734375000000e+03,1.556720214843750000e+03
1.202304931640625000e+03,1.558985839843750000e+03
1.202181274414062500e+03,1.561250000000000000e+03
1.202057128906250000e+03,1.563513183593750000e+03
1.201932495117187500e+03,1.565775024414062500e+03
1.201806884765625000e+03,1.568036010742187500e+03
1.201680786132812500e+03,1.570295776367187500e+03
1.201554199218750000e+03,1.572554565429687500e+03
1.201427001953125000e+03,1.574812255859375000e+03
1.201298950195312500e+03,1.577068847656250000e+03
1.201170776367187500e+03,1.579324218750000000e+03
1.201041381835937500e+03,1.581578857421875000e+03
1.200911499023437500e+03,1.583832153320312500e+03
1.200781127929687500e+03,1.586084350585937500e+03
1.200650390625000000e+03,1.588335571289062500e+03
1.200518432617187500e+03,1.590585693359375000e+03
1.200386596679687500e+03,1.592834716796875000e+03
1.200253662109375000e+03,1.595082641601562500e+03
1.200120117187500000e+03,1.597329467773437500e+03
1.199986206054687500e+03,1.599575195312500000e+03
1.199851196289062500e+03,1.601819824218750000e+03
1.199715942382812500e+03,1.604063476562500000e+03
1.199580200195312500e+03,1.606306152343750000e+03
1.199443359375000000e+03,1.608547607421875000e+03
1.199306518554687500e+03,1.610787841796875000e+03
1.199168701171875000e+03,1.613027099609375000e+03
1.199030273437500000e+03,1.615265380859375000e+03
1.198891357421875000e+03,1.617502685546875000e+03
1.198751464843750000e+03,1.619738891601562500e+03
1.198611206054687500e+03,1.621973876953125000e+03
1.198470581054687500e+03,1.624207885742187500e+03
1.198328979492187500e+03,1.626440917968750000e+03
1.198187133789062500e+03,1.628672607421875000e+03
1.198044555664062500e+03,1.630903442382812500e+03
1.197901123046875000e+03,1.633133300781250000e+03
1.197757202148437500e+03,1.635361938476562500e+03
1.197612426757812500e+03,1.637589599609375000e+03
1.197467773437500000e+03,1.639816162109375000e+03
1.197321899414062500e+03,1.642041503906250000e+03
1.197175781250000000e+03,1.644266113281250000e+03
1.197028686523437500e+03,1.646489257812500000e+03
1.196881347656250000e+03,1.648711669921875000e+03
1.196733276367187500e+03,1.650932861328125000e+03
1.196584350585937500e+03,1.653153076171875000e+03
1.196434936523437500e+03,1.655372314453125000e+03
1.196285156250000000e+03,1.657590454101562500e+03
1.196134399414062500e+03,1.659807617187500000e+03
1.195983520507812500e+03,1.662023437500000000e+03
1.195831909179687500e+03,1.664238525390625000e+03
1.195679565429687500e+03,1.666452392578125000e+03
1.195526611328125000e+03,1.668665283203125000e+03
1.195373168945312500e+03,1.670877197265625000e+03
1.195218994140625000e+03,1.673088012695312500e+03
1.195064575195312500e+03,1.675297607421875000e+03
1.194908691406250000e+03,1.677506591796875000e+03
1.194753173828125000e+03,1.679714111328125000e+03
1.194596557617187500e+03,1.681920654296875000e+03
1.194439453125000000e+03,1.684126220703125000e+03
1.194281738281250000e+03,1.686330932617187500e+03
1.194123291015625000e+03,1.688534545898437500e+03
1.193964355468750000e+03,1.690737060546875000e+03
1.193804931640625000e+03,1.692938476562500000e+03
1.193644897460937500e+03,1.695138916015625000e+03
1.193484130859375000e+03,1.697338134765625000e+03
1.193322875976562500e+03,1.699536376953125000e+03
1.193160888671875000e+03,1.701733886718750000e+03
1.192998657226562500e+03,1.703930175781250000e+03
1.192835571289062500e+03,1.706125488281250000e+03
1.192671875000000000e+03,1.708319824218750000e+03
1.192507690429687500e+03,1.710513061523437500e+03
1.192342895507812500e+03,1.712705322265625000e+03
1.192177368164062500e+03,1.714896484375000000e+03
1.192011352539062500e+03,1.717086669921875000e+03
1.191844848632812500e+03,1.719275878906250000e+03
1.191677490234375000e+03,1.721463867187500000e+03
1.191509643554687500e+03,1.723651123046875000e+03
1.191341308593750000e+03,1.725837158203125000e+03
1.191172363281250000e+03,1.728022216796875000e+03
1.191002685546875000e+03,1.730206542968750000e+03
1.190832519531250000e+03,1.732389648437500000e+03
1.190662109375000000e+03,1.734571777343750000e+03
1.190490478515625000e+03,1.736752929687500000e+03
1.190318725585937500e+03,1.738932861328125000e+03
1.190146118164062500e+03,1.741112060546875000e+03
1.189973144531250000e+03,1.743289916992187500e+03
1.189799438476562500e+03,1.745467041015625000e+03
1.189625244140625000e+03,1.747643066406250000e+03
1.189450317382812500e+03,1.749818115234375000e+03
1.189274658203125000e+03,1.751992187500000000e+03
1.189098999023437500e+03,1.754165283203125000e+03
1.188922241210937500e+03,1.756337402343750000e+03
1.188744995117187500e+03,1.758508422851562500e+03
1.188567382812500000e+03,1.760678588867187500e+03
1.188388793945312500e+03,1.762847656250000000e+03
1.188209960937500000e+03,1.765015869140625000e+03
1.188030273437500000e+03,1.767182861328125000e+03
1.187849975585937500e+03,1.769348999023437500e+03
1.187669677734375000e+03,1.771514282226562500e+03
1.187488037109375000e+03,1.773678466796875000e+03
1.187306396484375000e+03,1.775841552734375000e+03
1.187124023437500000e+03,1.778003662109375000e+03
1.186940673828125000e+03,1.780165039062500000e+03
1.186757446289062500e+03,1.782325073242187500e+03
1.186573120117187500e+03,1.784484375000000000e+03
1.186388305664062500e+03,1.786642700195312500e+03
1.186202636718750000e+03,1.788800048828125000e+03
1.186016723632812500e+03,1.790956420898437500e+03
1.185830200195312500e+03,1.793111816406250000e+03
1.185643188476562500e+03,1.795266235351562500e+03
1.185455322265625000e+03,1.797419677734375000e+03
1.185267211914062500e+03,1.799572265625000000e+03
1.185078125000000000e+03,1.801723876953125000e+03
1.184888671875000000e+03,1.803874389648437500e+03
1.184698852539062500e+03,1.806023925781250000e+03
1.184508178710937500e+03,1.808172485351562500e+03
1.184316772460937500e+03,1.810320190429687500e+03
1.184125122070312500e+03,1.812467041015625000e+03
1.183932739257812500e+03,1.814612548828125000e+03
1.183739624023437500e+03,1.816757568359375000e+03
1.183545898437500000e+03,1.818901245117187500e+03
1.183352050781250000e+03,1.821044433593750000e+03
1.183157470703125000e+03,1.823186279296875000e+03
1.182962036132812500e+03,1.825327392578125000e+03
1.182765991210937500e+03,1.827467529296875000e+03
1.182569824218750000e+03,1.829606689453125000e+03
1.182372802734375000e+03,1.831744873046875000e+03
1.182175170898437500e+03,1.833882080078125000e+03
1.181977050781250000e+03,1.836018554687500000e+03
1.181777954101562500e+03,1.838154052734375000e+03
1.181578735351562500e+03,1.840288330078125000e+03
1.181378662109375000e+03,1.842421875000000000e+03
1.181178588867187500e+03,1.844554199218750000e+03
1.180981201171875000e+03,1.846683349609375000e+03
1.180785888671875000e+03,1.848809082031250000e+03
1.180593994140625000e+03,1.850931396484375000e+03
1.180404418945312500e+03,1.853050292968750000e+03
1.180217651367187500e+03,1.855165771484375000e+03
1.180033447265625000e+03,1.857277587890625000e+03
1.179852783203125000e+03,1.859385742187500000e+03
1.179674316406250000e+03,1.861490478515625000e+03
1.179498901367187500e+03,1.863591674804687500e+03
1.179325927734375000e+03,1.865689331054687500e+03
1.179155883789062500e+03,1.867783203125000000e+03
1.178988525390625000e+03,1.869873535156250000e+03
1.178824340820312500e+03,1.871960205078125000e+03
1.178662475585937500e+03,1.874043334960937500e+03
1.178503417968750000e+03,1.876122680664062500e+03
1.178347290039062500e+03,1.878198242187500000e+03
1.178193725585937500e+03,1.880270019531250000e+03
1.178043090820312500e+03,1.882338134765625000e+03
1.177895019531250000e+03,1.884402343750000000e+03
1.177750122070312500e+03,1.886462890625000000e+03
1.177607788085937500e+03,1.888519531250000000e+03
1.177468383789062500e+03,1.890572387695312500e+03
1.177331176757812500e+03,1.892621337890625000e+03
1.177197387695312500e+03,1.894666503906250000e+03
1.177066040039062500e+03,1.896707763671875000e+03
1.176937622070312500e+03,1.898744995117187500e+03
1.176811889648437500e+03,1.900778320312500000e+03
1.176688720703125000e+03,1.902807617187500000e+03
1.176568725585937500e+03,1.904833251953125000e+03
1.176451171875000000e+03,1.906854492187500000e+03
1.176336914062500000e+03,1.908872070312500000e+03
1.176224853515625000e+03,1.910885253906250000e+03
1.176115600585937500e+03,1.912894897460937500e+03
1.176009521484375000e+03,1.914900146484375000e+03
1.175905639648437500e+03,1.916901367187500000e+03
1.175805053710937500e+03,1.918898437500000000e+03
1.175707031250000000e+03,1.920891357421875000e+03
1.175611938476562500e+03,1.922880126953125000e+03
1.175519287109375000e+03,1.924864990234375000e+03
1.175429687500000000e+03,1.926845458984375000e+03
1.175342529296875000e+03,1.928821655273437500e+03
1.175258422851562500e+03,1.930793701171875000e+03
1.175177001953125000e+03,1.932761840820312500e+03
1.175098510742187500e+03,1.934725585937500000e+03
1.175022460937500000e+03,1.936685058593750000e+03
1.174949462890625000e+03,1.938640014648437500e+03
1.174879028320312500e+03,1.940591064453125000e+03
1.174811645507812500e+03,1.942537353515625000e+03
1.174746826171875000e+03,1.944479614257812500e+03
1.174684692382812500e+03,1.946417236328125000e+03
1.174625488281250000e+03,1.948350830078125000e+03
1.174568725585937500e+03,1.950280151367187500e+03
1.174515014648437500e+03,1.952204833984375000e+03
1.174463745117187500e+03,1.954125244140625000e+03
1.174415771484375000e+03,1.956041259765625000e+03
1.174370117187500000e+03,1.957952514648437500e+03
1.174327514648437500e+03,1.959859863281250000e+03
1.174287963867187500e+03,1.961762329101562500e+03
1.174250732421875000e+03,1.963660400390625000e+03
1.174216186523437500e+03,1.965553833007812500e+03
1.174184570312500000e+03,1.967442871093750000e+03
1.174155517578125000e+03,1.969327636718750000e+03
1.174129516601562500e+03,1.971207519531250000e+03
1.174105957031250000e+03,1.973083251953125000e+03
1.174085327148437500e+03,1.974953857421875000e+03
1.174067626953125000e+03,1.976820312500000000e+03
1.174052490234375000e+03,1.978682006835937500e+03
1.174040161132812500e+03,1.980539184570312500e+03
1.174030517578125000e+03,1.982391601562500000e+03
1.174023803710937500e+03,1.984239257812500000e+03
1.174019653320312500e+03,1.986082397460937500e+03
1.174018310546875000e+03,1.987921142578125000e+03
1.174019775390625000e+03,1.989754760742187500e+03
1.174024047851562500e+03,1.991583740234375000e+03
1.174030883789062500e+03,1.993407958984375000e+03
1.174040649414062500e+03,1.995227783203125000e+03
1.174053100585937500e+03,1.997042724609375000e+03
1.174068237304687500e+03,1.998853027343750000e+03
1.174086181640625000e+03,2.000658325195312500e+03
1.174106933593750000e+03,2.002458984375000000e+03
1.174130126953125000e+03,2.004254760742187500e+03
1.174156616210937500e+03,2.006045776367187500e+03
1.174185302734375000e+03,2.007832031250000000e+03
1.174217163085937500e+03,2.009613281250000000e+03
1.174251464843750000e+03,2.011389892578125000e+03
1.174288818359375000e+03,2.013161621093750000e+03
1.174328613281250000e+03,2.014928222656250000e+03
1.174371215820312500e+03,2.016690307617187500e+03
1.174416503906250000e+03,2.018447265625000000e+03
1.174464721679687500e+03,2.020199218750000000e+03
1.174515869140625000e+03,2.021946533203125000e+03
1.174569335937500000e+03,2.023688842773437500e+03
1.174625610351562500e+03,2.025426147460937500e+03
1.174684692382812500e+03,2.027158447265625000e+03
1.174746582031250000e+03,2.028885742187500000e+03
1.174811157226562500e+03,2.030608398437500000e+03
1.174878173828125000e+03,2.032325927734375000e+03
1.174948120117187500e+03,2.034038085937500000e+03
1.175020996093750000e+03,2.035745605468750000e+03
1.175096435546875000e+03,2.037448242187500000e+03
1.175174560546875000e+03,2.039145507812500000e+03
1.175255371093750000e+03,2.040837890625000000e+03
1.175339233398437500e+03,2.042524902343750000e+03
1.175425781250000000e+03,2.044207275390625000e+03
1.175514526367187500e+03,2.045884277343750000e+03
1.175606201171875000e+03,2.047556396484375000e+03
1.175701049804687500e+03,2.049223144531250000e+03
1.175798095703125000e+03,2.050885498046875000e+03
1.175897949218750000e+03,2.052541992187500000e+03
1.176000732421875000e+03,2.054193603515625000e+03
1.176106201171875000e+03,2.055840087890625000e+03
1.176214233398437500e+03,2.057481445312500000e+03
1.176325073242187500e+03,2.059117431640625000e+03
1.176438598632812500e+03,2.060748779296875000e+03
1.176554809570312500e+03,2.062374511718750000e+03
1.176673706054687500e+03,2.063995117187500000e+03
1.176795410156250000e+03,2.065610595703125000e+03
1.176919677734375000e+03,2.067220947265625000e+03
1.177046752929687500e+03,2.068825927734375000e+03
1.177176269531250000e+03,2.070425781250000000e+03
1.177308837890625000e+03,2.072020263671875000e+03
1.177443847656250000e+03,2.073609863281250000e+03
1.177581787109375000e+03,2.075193847656250000e+03
1.177722167968750000e+03,2.076772705078125000e+03
1.177865112304687500e+03,2.078346191406250000e+03
1.178010986328125000e+03,2.079914550781250000e+03
1.178159790039062500e+03,2.081477783203125000e+03
1.178310913085937500e+03,2.083035400390625000e+03
1.178464721679687500e+03,2.084587890625000000e+03
1.178621215820312500e+03,2.086134765625000000e+03
1.178780639648437500e+03,2.087677001953125000e+03
1.178942504882812500e+03,2.089213378906250000e+03
1.179107177734375000e+03,2.090744628906250000e+03
1.179274414062500000e+03,2.092270507812500000e+03
1.179444213867187500e+03,2.093791015625000000e+03
1.179616821289062500e+03,2.095306152343750000e+03
1.179791992187500000e+03,2.096815917968750000e+03
1.179969970703125000e+03,2.098320312500000000e+03
1.180150878906250000e+03,2.099819335937500000e+03
1.180333740234375000e+03,2.101312988281250000e+03
1.180519653320312500e+03,2.102801269531250000e+03
1.180708007812500000e+03,2.104284179687500000e+03
1.180899536132812500e+03,2.105761718750000000e+03
1.181093017578125000e+03,2.107233642578125000e+03
1.181289550781250000e+03,2.108700195312500000e+03
1.181488525390625000e+03,2.110161376953125000e+03
1.181690551757812500e+03,2.111617187500000000e+03
1.181894775390625000e+03,2.113067382812500000e+03
1.182101928710937500e+03,2.114512207031250000e+03
1.182311523437500000e+03,2.115951904296875000e+03
1.182523925781250000e+03,2.117385742187500000e+03
1.182738647460937500e+03,2.118814208984375000e+03
1.182955932617187500e+03,2.120237548828125000e+03
1.183176147460937500e+03,2.121655029296875000e+03
1.183398925781250000e+03,2.123067138671875000e+03
1.183624511718750000e+03,2.124473632812500000e+03
1.183852294921875000e+03,2.125875000000000000e+03
1.184082641601562500e+03,2.127270751953125000e+03
1.184316040039062500e+03,2.128660644531250000e+03
1.184552001953125000e+03,2.130045410156250000e+03
1.184790161132812500e+03,2.131424560546875000e+03
1.185031127929687500e+03,2.132798095703125000e+03
1.185274780273437500e+03,2.134166259765625000e+03
1.185520874023437500e+03,2.135528564453125000e+03
1.185769531250000000e+03,2.136885498046875000e+03
1.186020874023437500e+03,2.138237060546875000e+03
1.186274658203125000e+03,2.139583251953125000e+03
1.186531127929687500e+03,2.140923339843750000e+03
1.186790283203125000e+03,2.142258300781250000e+03
1.187051757812500000e+03,2.143587646484375000e+03
1.187316040039062500e+03,2.144911376953125000e+03
1.187582885742187500e+03,2.146229492187500000e+03
1.187851928710937500e+03,2.147541992187500000e+03
1.188123901367187500e+03,2.148849121093750000e+03
1.188398071289062500e+03,2.150150390625000000e+03
1.188675170898437500e+03,2.151446289062500000e+03
1.188954711914062500e+03,2.152736572265625000e+03
1.189236572265625000e+03,2.154021240234375000e+03
1.189521362304687500e+03,2.155300292968750000e+03
1.189808349609375000e+03,2.156573730468750000e+03
1.190097656250000000e+03,2.157841552734375000e+03
1.190390136718750000e+03,2.159104003906250000e+03
1.190684814453125000e+03,2.160360595703125000e+03
1.190981933593750000e+03,2.161611572265625000e+03
1.191281494140625000e+03,2.162856933593750000e+03
1.191583740234375000e+03,2.164096679687500000e+03
1.191888427734375000e+03,2.165330810546875000e+03
1.192195556640625000e+03,2.166559570312500000e+03
1.192505493164062500e+03,2.167782470703125000e+03
1.192817749023437500e+03,2.168999511718750000e+03
1.193132324218750000e+03,2.170211181640625000e+03
1.193449462890625000e+03,2.171417236328125000e+03
1.193768798828125000e+03,2.172617675781250000e+03
1.194090942382812500e+03,2.173812744140625000e+03
1.194415771484375000e+03,2.175001464843750000e+03
1.194742675781250000e+03,2.176184814453125000e+03
1.195072265625000000e+03,2.177362548828125000e+03
1.195404052734375000e+03,2.178534912109375000e+03
1.195738647460937500e+03,2.179701171875000000e+03
1.196075561523437500e+03,2.180862060546875000e+03
1.196414794921875000e+03,2.182017333984375000e+03
1.196756469726562500e+03,2.183166748046875000e+03
1.197100830078125000e+03,2.184310546875000000e+03
1.197447265625000000e+03,2.185448730468750000e+03
1.197796508789062500e+03,2.186581298828125000e+03
1.198147949218750000e+03,2.187708007812500000e+03
1.198501586914062500e+03,2.188829589843750000e+03
1.198858032226562500e+03,2.189945068359375000e+03
1.199216674804687500e+03,2.191054687500000000e+03
1.199577758789062500e+03,2.192158935546875000e+03
1.199941284179687500e+03,2.193257324218750000e+03
1.200306884765625000e+03,2.194350097656250000e+03
1.200675292968750000e+03,2.195437011718750000e+03
1.201046142578125000e+03,2.196518554687500000e+03
1.201419067382812500e+03,2.197594238281250000e+03
1.201794433593750000e+03,2.198664550781250000e+03
1.202172363281250000e+03,2.199728759765625000e+03
1.202552368164062500e+03,2.200787597656250000e+03
1.202934692382812500e+03,2.201840576171875000e+03
1.203319702148437500e+03,2.202887695312500000e+03
1.203706665039062500e+03,2.203929443359375000e+03
1.204095947265625000e+03,2.204965576171875000e+03
1.204488281250000000e+03,2.205995849609375000e+03
1.204882080078125000e+03,2.207020507812500000e+03
1.205278930664062500e+03,2.208039306640625000e+03
1.205677368164062500e+03,2.209052490234375000e+03
1.206078857421875000e+03,2.210060058593750000e+03
1.206482055664062500e+03,2.211062011718750000e+03
1.206887817382812500e+03,2.212058349609375000e+03
1.207295654296875000e+03,2.213048828125000000e+03
1.207706298828125000e+03,2.214033447265625000e+03
1.208118774414062500e+03,2.215012695312500000e+03
1.208533569335937500e+03,2.215986083984375000e+03
1.208950927734375000e+03,2.216953613281250000e+03
1.209370239257812500e+03,2.217916015625000000e+03
1.209791748046875000e+03,2.218872314453125000e+03
1.210215942382812500e+03,2.219822998046875000e+03
1.210642089843750000e+03,2.220767822265625000e+03
1.211070190429687500e+03,2.221707275390625000e+03
1.211500854492187500e+03,2.222640625000000000e+03
1.211933715820312500e+03,2.223568847656250000e+03
1.212369018554687500e+03,2.224490966796875000e+03
1.212806274414062500e+03,2.225407958984375000e+03
1.213245849609375000e+03,2.226318847656250000e+03
1.213687255859375000e+03,2.227224121093750000e+03
1.214131347656250000e+03,2.228123535156250000e+03
1.214577392578125000e+03,2.229017578125000000e+03
1.215025756835937500e+03,2.229905761718750000e+03
1.215476196289062500e+03,2.230788574218750000e+03
1.215928710937500000e+03,2.231665283203125000e+03
1.216383544921875000e+03,2.232536621093750000e+03
1.216840576171875000e+03,2.233402343750000000e+03
1.217299560546875000e+03,2.234262207031250000e+03
1.217760742187500000e+03,2.235116455078125000e+03
1.218224487304687500e+03,2.235965332031250000e+03
1.218689941406250000e+03,2.236808105468750000e+03
1.219157592773437500e+03,2.237645507812500000e+03
1.219627319335937500e+03,2.238477294921875000e+03
1.220099487304687500e+03,2.239303466796875000e+03
1.220572998046875000e+03,2.240123291015625000e+03
1.221048950195312500e+03,2.240938232421875000e+03
1.221527343750000000e+03,2.241747314453125000e+03
1.222007568359375000e+03,2.242551025390625000e+03
1.222489990234375000e+03,2.243348876953125000e+03
1.222974365234375000e+03,2.244140869140625000e+03
1.223460693359375000e+03,2.244927246093750000e+03
1.223949340820312500e+03,2.245708496093750000e+03
1.224439819335937500e+03,2.246483398437500000e+03
1.224932373046875000e+03,2.247253173828125000e+03
1.225427001953125000e+03,2.248017333984375000e+03
1.225923828125000000e+03,2.248775878906250000e+03
1.226422363281250000e+03,2.249528808593750000e+03
1.226922973632812500e+03,2.250276123046875000e+03
1.227425781250000000e+03,2.251017578125000000e+03
1.227930297851562500e+03,2.251753662109375000e+03
1.228436889648437500e+03,2.252483642578125000e+03
1.228945556640625000e+03,2.253208740234375000e+03
1.229456298828125000e+03,2.253927978515625000e+03
1.229968627929687500e+03,2.254641601562500000e+03
1.230483276367187500e+03,2.255349609375000000e+03
1.230999755859375000e+03,2.256052246093750000e+03
1.231518554687500000e+03,2.256749267578125000e+03
1.232038574218750000e+03,2.257440429687500000e+03
1.232560791015625000e+03,2.258126464843750000e+03
1.233085083007812500e+03,2.258806640625000000e+03
1.233611083984375000e+03,2.259481445312500000e+03
1.234139282226562500e+03,2.260150634765625000e+03
1.234669067382812500e+03,2.260813964843750000e+03
1.235200805664062500e+03,2.261471435546875000e+03
1.235733886718750000e+03,2.262119384765625000e+03
1.236268554687500000e+03,2.262757080078125000e+03
1.236804321289062500e+03,2.263384033203125000e+03
1.237341064453125000e+03,2.264001220703125000e+03
1.237879760742187500e+03,2.264608154296875000e+03
1.238419555664062500e+03,2.265204345703125000e+03
1.238960449218750000e+03,2.265790771484375000e+03
1.239502441406250000e+03,2.266366699218750000e+03
1.240045776367187500e+03,2.266932373046875000e+03
1.240590454101562500e+03,2.267487792968750000e+03
1.241136108398437500e+03,2.268033203125000000e+03
1.241683227539062500e+03,2.268568115234375000e+03
1.242231079101562500e+03,2.269093261718750000e+03
1.242780517578125000e+03,2.269607666015625000e+03
1.243330688476562500e+03,2.270112060546875000e+03
1.243882202148437500e+03,2.270606201171875000e+03
1.244434326171875000e+03,2.271090332031250000e+03
1.244987792968750000e+03,2.271563964843750000e+03
1.245542968750000000e+03,2.272028076171875000e+03
1.246098022460937500e+03,2.272481201171875000e+03
1.246654907226562500e+03,2.272924560546875000e+03
1.247212646484375000e+03,2.273357666015625000e+03
1.247770874023437500e+03,2.273780517578125000e+03
1.248330322265625000e+03,2.274193359375000000e+03
1.248890747070312500e+03,2.274595947265625000e+03
1.249452270507812500e+03,2.274988525390625000e+03
1.250014282226562500e+03,2.275370849609375000e+03
1.250577270507812500e+03,2.275743164062500000e+03
1.251141113281250000e+03,2.276105224609375000e+03
1.251706176757812500e+03,2.276457519531250000e+03
1.252271728515625000e+03,2.276799804687500000e+03
1.252838012695312500e+03,2.277131591796875000e+03
1.253405151367187500e+03,2.277453613281250000e+03
1.253973022460937500e+03,2.277765380859375000e+03
1.254541992187500000e+03,2.278067138671875000e+03
1.255110961914062500e+03,2.278359130859375000e+03
1.255681518554687500e+03,2.278640625000000000e+03
1.256251953125000000e+03,2.278912353515625000e+03
1.256823364257812500e+03,2.279174072265625000e+03
1.257395385742187500e+03,2.279426025390625000e+03
1.257968139648437500e+03,2.279667724609375000e+03
1.258541503906250000e+03,2.279899902343750000e+03
1.259115478515625000e+03,2.280121826171875000e+03
1.259690063476562500e+03,2.280333984375000000e+03
1.260265014648437500e+03,2.280536376953125000e+03
1.260840454101562500e+03,2.280728515625000000e+03
1.261416625976562500e+03,2.280910888671875000e+03
1.261993530273437500e+03,2.281083496093750000e+03
1.262570556640625000e+03,2.281246337890625000e+03
1.263148071289062500e+03,2.281399414062500000e+03
1.263726196289062500e+03,2.281542480468750000e+03
1.264304687500000000e+03,2.281675781250000000e+03
1.264883544921875000e+03,2.281799072265625000e+03
1.265462524414062500e+03,2.281913085937500000e+03
1.266042358398437500e+03,2.282017333984375000e+03
1.266622314453125000e+03,2.282112060546875000e+03
1.267202514648437500e+03,2.282196777343750000e+03
1.267783325195312500e+03,2.282271728515625000e+03
1.268364135742187500e+03,2.282337402343750000e+03
1.268945434570312500e+03,2.282393310546875000e+03
1.269526855468750000e+03,2.282439208984375000e+03
1.270108764648437500e+03,2.282476074218750000e+03
1.270690551757812500e+03,2.282502929687500000e+03
1.271273071289062500e+03,2.282520751953125000e+03
1.271855346679687500e+03,2.282528564453125000e+03
1.272437988281250000e+03,2.282527099609375000e+03
1.273020385742187500e+03,2.282515625000000000e+03
1.273603515625000000e+03,2.282495117187500000e+03
1.274186523437500000e+03,2.282465332031250000e+03
1.274769409179687500e+03,2.282425781250000000e+03
1.275352539062500000e+03,2.282376708984375000e+03
1.275935913085937500e+03,2.282318603515625000e+03
1.276519287109375000e+03,2.282251220703125000e+03
1.277102783203125000e+03,2.282174072265625000e+03
1.277686035156250000e+03,2.282087890625000000e+03
1.278269531250000000e+03,2.281992431640625000e+03
1.278852783203125000e+03,2.281887695312500000e+03
1.279435791015625000e+03,2.281773681640625000e+03
1.280019165039062500e+03,2.281650390625000000e+03
1.280602539062500000e+03,2.281517822265625000e+03
1.281185668945312500e+03,2.281376220703125000e+03
1.281768676757812500e+03,2.281225341796875000e+03
1.282351318359375000e+03,2.281065429687500000e+03
1.282934326171875000e+03,2.280896240234375000e+03
1.283516845703125000e+03,2.280718017578125000e+03
1.284099243164062500e+03,2.280531250000000000e+03
1.284681396484375000e+03,2.280334960937500000e+03
1.285263427734375000e+03,2.280129882812500000e+03
1.285845092773437500e+03,2.279915771484375000e+03
1.286426513671875000e+03,2.279692138671875000e+03
1.287007812500000000e+03,2.279460449218750000e+03
1.287589233398437500e+03,2.279219482421875000e+03
1.288169921875000000e+03,2.278969726562500000e+03
1.288750000000000000e+03,2.278710937500000000e+03
1.289330200195312500e+03,2.278443603515625000e+03
1.289910400390625000e+03,2.278167236328125000e+03
1.290489501953125000e+03,2.277882080078125000e+03
1.291068725585937500e+03,2.277588134765625000e+03
1.291647338867187500e+03,2.277285400390625000e+03
1.292225341796875000e+03,2.276974609375000000e+03
1.292803222656250000e+03,2.276654785156250000e+03
1.293380615234375000e+03,2.276326171875000000e+03
1.293957641601562500e+03,2.275988769531250000e+03
1.294534179687500000e+03,2.275643066406250000e+03
1.295110107421875000e+03,2.275288818359375000e+03
1.295685546875000000e+03,2.274925781250000000e+03
1.296260253906250000e+03,2.274554687500000000e+03
1.296834716796875000e+03,2.274174804687500000e+03
1.297408569335937500e+03,2.273786621093750000e+03
1.297981933593750000e+03,2.273390136718750000e+03
1.298555053710937500e+03,2.272985107421875000e+03
1.299126953125000000e+03,2.272571533203125000e+03
1.299698608398437500e+03,2.272149902343750000e+03
1.300269287109375000e+03,2.271719726562500000e+03
1.300839721679687500e+03,2.271281982421875000e+03
1.301409423828125000e+03,2.270835449218750000e+03
1.301978393554687500e+03,2.270380371093750000e+03
1.302546630859375000e+03,2.269917480468750000e+03
1.303114013671875000e+03,2.269446777343750000e+03
1.303680786132812500e+03,2.268967285156250000e+03
1.304247070312500000e+03,2.268480224609375000e+03
1.304812255859375000e+03,2.267984619140625000e+03
1.305376831054687500e+03,2.267481445312500000e+03
1.305940795898437500e+03,2.266969970703125000e+03
1.306503784179687500e+03,2.266450683593750000e+03
1.307065917968750000e+03,2.265923095703125000e+03
1.307627685546875000e+03,2.265388183593750000e+03
1.308188232421875000e+03,2.264845214843750000e+03
1.308747802734375000e+03,2.264293945312500000e+03
1.309306762695312500e+03,2.263735351562500000e+03
1.309864746093750000e+03,2.263168212890625000e+03
1.310421630859375000e+03,2.262594482421875000e+03
1.310977783203125000e+03,2.262012207031250000e+03
1.311533325195312500e+03,2.261422363281250000e+03
1.312087768554687500e+03,2.260824951171875000e+03
1.312641357421875000e+03,2.260219726562500000e+03
1.313193847656250000e+03,2.259607177734375000e+03
1.313745239257812500e+03,2.258987060546875000e+03
1.314295776367187500e+03,2.258359130859375000e+03
1.314845092773437500e+03,2.257723632812500000e+03
1.315393676757812500e+03,2.257081054687500000e+03
1.315941406250000000e+03,2.256430175781250000e+03
1.316487792968750000e+03,2.255772705078125000e+03
1.317032836914062500e+03,2.255107421875000000e+03
1.317577392578125000e+03,2.254434814453125000e+03
1.318120605468750000e+03,2.253755126953125000e+03
1.318662841796875000e+03,2.253067871093750000e+03
1.319203857421875000e+03,2.252373535156250000e+03
1.319743652343750000e+03,2.251671630859375000e+03
1.320282592773437500e+03,2.250962890625000000e+03
1.320820312500000000e+03,2.250246582031250000e+03
1.321356811523437500e+03,2.249523437500000000e+03
1.321892089843750000e+03,2.248792968750000000e+03
1.322426269531250000e+03,2.248055664062500000e+03
1.322959106445312500e+03,2.247311279296875000e+03
1.323491210937500000e+03,2.246559570312500000e+03
1.324021728515625000e+03,2.245801025390625000e+03
1.324551147460937500e+03,2.245035400390625000e+03
1.325078857421875000e+03,2.244263183593750000e+03
1.325605957031250000e+03,2.243483886718750000e+03
1.326131591796875000e+03,2.242697753906250000e+03
1.326655883789062500e+03,2.241904296875000000e+03
1.327178955078125000e+03,2.241104736328125000e+03
1.327700683593750000e+03,2.240298095703125000e+03
1.328220947265625000e+03,2.239484619140625000e+03
1.328740234375000000e+03,2.238664306640625000e+03
1.329258056640625000e+03,2.237837890625000000e+03
1.329774414062500000e+03,2.237004638671875000e+03
1.330289550781250000e+03,2.236164062500000000e+03
1.330803100585937500e+03,2.235317626953125000e+03
1.331315673828125000e+03,2.234464599609375000e+03
1.331826416015625000e+03,2.233604980468750000e+03
1.332336181640625000e+03,2.232738769531250000e+03
1.332844238281250000e+03,2.231866210937500000e+03
1.333350952148437500e+03,2.230986816406250000e+03
1.333856201171875000e+03,2.230101074218750000e+03
1.334360107421875000e+03,2.229209228515625000e+03
1.334862304687500000e+03,2.228311279296875000e+03
1.335363281250000000e+03,2.227406738281250000e+03
1.335862792968750000e+03,2.226495605468750000e+03
1.336361083984375000e+03,2.225578857421875000e+03
1.336857543945312500e+03,2.224655517578125000e+03
1.337352539062500000e+03,2.223726074218750000e+03
1.337845825195312500e+03,2.222790283203125000e+03
1.338338134765625000e+03,2.221848388671875000e+03
1.338828491210937500e+03,2.220900878906250000e+03
1.339317382812500000e+03,2.219946777343750000e+03
1.339804809570312500e+03,2.218987060546875000e+03
1.340290405273437500e+03,2.218020996093750000e+03
1.340774658203125000e+03,2.217049072265625000e+03
1.341257324218750000e+03,2.216071044921875000e+03
1.341738403320312500e+03,2.215087402343750000e+03
1.342217895507812500e+03,2.214097656250000000e+03
1.342695922851562500e+03,2.213102294921875000e+03
1.343171875000000000e+03,2.212101074218750000e+03
1.343646728515625000e+03,2.211093994140625000e+03
1.344119384765625000e+03,2.210081054687500000e+03
1.344590820312500000e+03,2.209062500000000000e+03
1.345060668945312500e+03,2.208038085937500000e+03
1.345528686523437500e+03,2.207008056640625000e+03
1.345995117187500000e+03,2.205972412109375000e+03
1.346459472656250000e+03,2.204931396484375000e+03
1.346922607421875000e+03,2.203884521484375000e+03
1.347383911132812500e+03,2.202832519531250000e+03
1.347843505859375000e+03,2.201774658203125000e+03
1.348301391601562500e+03,2.200711425781250000e+03
1.348757446289062500e+03,2.199642822265625000e+03
1.349211914062500000e+03,2.198568359375000000e+03
1.349664794921875000e+03,2.197488769531250000e+03
1.350115478515625000e+03,2.196404052734375000e+03
1.350564941406250000e+03,2.195313720703125000e+03
1.351012329101562500e+03,2.194218017578125000e+03
1.351458007812500000e+03,2.193117431640625000e+03
1.351901977539062500e+03,2.192011230468750000e+03
1.352344238281250000e+03,2.190899902343750000e+03
1.352784423828125000e+03,2.189783691406250000e+03
1.353223144531250000e+03,2.188661865234375000e+03
1.353659790039062500e+03,2.187535156250000000e+03
1.354094482421875000e+03,2.186403076171875000e+03
1.354527954101562500e+03,2.185266357421875000e+03
1.354959106445312500e+03,2.184124023437500000e+03
1.355388427734375000e+03,2.182977294921875000e+03
1.355816040039062500e+03,2.181825195312500000e+03
1.356242065429687500e+03,2.180668701171875000e+03
1.356666259765625000e+03,2.179506835937500000e+03
1.357087890625000000e+03,2.178339843750000000e+03
1.357508056640625000e+03,2.177168212890625000e+03
1.357926635742187500e+03,2.175991943359375000e+03
1.358343261718750000e+03,2.174810546875000000e+03
1.358757690429687500e+03,2.173624755859375000e+03
1.359170288085937500e+03,2.172434082031250000e+03
1.359581054687500000e+03,2.171238525390625000e+03
1.359989868164062500e+03,2.170038330078125000e+03
1.360396728515625000e+03,2.168833496093750000e+03
1.360802001953125000e+03,2.167624511718750000e+03
1.361204956054687500e+03,2.166410156250000000e+03
1.361606323242187500e+03,2.165191650390625000e+03
1.362005859375000000e+03,2.163968505859375000e+03
1.362403320312500000e+03,2.162740722656250000e+03
1.362798339843750000e+03,2.161508789062500000e+03
1.363191650390625000e+03,2.160271728515625000e+03
1.363583251953125000e+03,2.159030761718750000e+03
1.363972778320312500e+03,2.157785156250000000e+03
1.364360473632812500e+03,2.156535156250000000e+03
1.364745727539062500e+03,2.155281005859375000e+03
1.365129638671875000e+03,2.154022705078125000e+03
1.365511108398437500e+03,2.152759765625000000e+03
1.365890869140625000e+03,2.151492675781250000e+03
1.366268554687500000e+03,2.150221435546875000e+03
1.366644165039062500e+03,2.148945800781250000e+03
1.367017700195312500e+03,2.147666259765625000e+03
1.367389404296875000e+03,2.146382080078125000e+03
1.367759033203125000e+03,2.145094238281250000e+03
1.368126586914062500e+03,2.143802001953125000e+03
1.368492187500000000e+03,2.142505859375000000e+03
1.368855957031250000e+03,2.141205566406250000e+03
1.369217407226562500e+03,2.139901367187500000e+03
1.369576904296875000e+03,2.138593017578125000e+03
1.369934326171875000e+03,2.137281005859375000e+03
1.370289794921875000e+03,2.135964843750000000e+03
1.370643310546875000e+03,2.134644775390625000e+03
1.370994628906250000e+03,2.133320800781250000e+03
1.371343750000000000e+03,2.131992919921875000e+03
1.371691040039062500e+03,2.130661376953125000e+03
1.372036132812500000e+03,2.129325927734375000e+03
1.372379394531250000e+03,2.127986816406250000e+03
1.372720336914062500e+03,2.126643798828125000e+03
1.373059326171875000e+03,2.125296875000000000e+03
1.373396118164062500e+03,2.123946533203125000e+03
1.373731079101562500e+03,2.122592529296875000e+03
1.374063598632812500e+03,2.121234863281250000e+03
1.374394287109375000e+03,2.119873291015625000e+03
1.374723144531250000e+03,2.118508544921875000e+03
1.375049194335937500e+03,2.117139648437500000e+03
1.375373779296875000e+03,2.115767822265625000e+03
1.375695922851562500e+03,2.114392089843750000e+03
1.376015869140625000e+03,2.113013183593750000e+03
1.376334228515625000e+03,2.111630615234375000e+03
1.376650146484375000e+03,2.110244628906250000e+03
1.376963867187500000e+03,2.108855224609375000e+03
1.377275878906250000e+03,2.107462402343750000e+03
1.377585205078125000e+03,2.106066406250000000e+03
1.377892822265625000e+03,2.104666748046875000e+03
1.378198120117187500e+03,2.103264160156250000e+03
1.378501220703125000e+03,2.101857910156250000e+03
1.378802490234375000e+03,2.100448730468750000e+03
1.379101318359375000e+03,2.099035888671875000e+03
1.379398315429687500e+03,2.097620361328125000e+03
1.379693115234375000e+03,2.096201416015625000e+03
1.379985595703125000e+03,2.094779296875000000e+03
1.380276367187500000e+03,2.093354003906250000e+03
1.380564575195312500e+03,2.091925537109375000e+03
1.380850708007812500e+03,2.090494384765625000e+03
1.381134765625000000e+03,2.089059814453125000e+03
1.381416625976562500e+03,2.087622314453125000e+03
1.381696166992187500e+03,2.086181640625000000e+03
1.381973999023437500e+03,2.084738037109375000e+03
1.382249267578125000e+03,2.083291748046875000e+03
1.382522583007812500e+03,2.081842285156250000e+03
1.382794067382812500e+03,2.080389892578125000e+03
1.383062744140625000e+03,2.078934814453125000e+03
1.383329833984375000e+03,2.077476806640625000e+03
1.383594482421875000e+03,2.076015625000000000e+03
1.383856933593750000e+03,2.074552001953125000e+03
1.384117309570312500e+03,2.073085449218750000e+03
1.384375854492187500e+03,2.071616210937500000e+03
1.384631591796875000e+03,2.070144042968750000e+03
1.384885742187500000e+03,2.068669189453125000e+03
1.385137451171875000e+03,2.067191894531250000e+03
1.385387084960937500e+03,2.065711669921875000e+03
1.385634399414062500e+03,2.064228759765625000e+03
1.385879882812500000e+03,2.062743408203125000e+03
1.386123046875000000e+03,2.061255615234375000e+03
1.386364013671875000e+03,2.059764892578125000e+03
1.386602905273437500e+03,2.058271728515625000e+03


==> data/multistep_error_warmstart.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
1.901901850942522287e-04,1.534143494998339522e-07
3.803803701885044575e-04,6.187594252421315630e-07
5.705705843865871429e-04,1.406139013593062966e-06
7.607607403770089149e-04,2.528019943144152097e-06
9.509508963674306870e-04,3.999260975040106562e-06
1.141141168773174286e-03,5.840005566657979492e-06
1.331331324763596058e-03,8.070779509381780596e-06
1.521521480754017830e-03,1.071467611044733677e-05
1.711711636744439602e-03,1.379478610392209672e-05
1.901901792734861374e-03,1.733764070011233231e-05
2.092092065140604973e-03,2.136962862400139591e-05
2.282282337546348572e-03,2.591862512921966477e-05
2.472472377121448517e-03,3.101212213845969281e-05
2.662662649527192116e-03,3.668017617835247975e-05
2.852852689102292061e-03,4.295055355482871155e-05
3.043042961508035660e-03,4.985580462948350778e-05
3.233233233913779259e-03,5.742093371444909045e-05
3.423423273488879204e-03,6.567869646187079048e-05
3.613613545894622803e-03,7.465493058491162672e-05
3.803803585469722748e-03,8.438289597182164364e-05
3.993994090706110001e-03,9.488807217872425052e-05
4.184184130281209946e-03,1.062042639713511270e-04
4.374374169856309891e-03,1.183543941652372052e-04
4.564564675092697144e-03,1.313669462657826115e-04
4.754754714667797089e-03,1.452732789399322042e-04
4.944944754242897034e-03,1.600991606693932356e-04
5.135134793817996979e-03,1.758700316842968505e-04
5.325325299054384232e-03,1.926139742971974252e-04
5.515515338629484177e-03,2.103531943345293275e-04
5.705705378204584122e-03,2.291154300617488583e-04
5.895895883440971375e-03,2.489321882164140741e-04
6.086085923016071320e-03,2.698243382221783972e-04
6.276275962591171265e-03,2.918086081905158619e-04
6.466466467827558517e-03,3.149155868640886595e-04
6.656656507402658463e-03,3.391657104732167670e-04
6.846846546977758408e-03,3.645818745505318716e-04
7.037037052214145660e-03,3.911881569684706609e-04
7.227227091789245605e-03,4.189974714197198841e-04
7.417417131364345551e-03,4.480433534647029477e-04
7.607607170939445496e-03,4.783403921525429189e-04
7.797797676175832748e-03,5.099013245013269552e-04
7.987988181412220001e-03,5.427491052844951288e-04
8.178178220987319946e-03,5.769084696775363379e-04
8.368368260562419891e-03,6.123984640180665925e-04
8.558558300137519836e-03,6.492260549840459969e-04
8.748748339712619781e-03,6.874215394799476023e-04
8.938938379287719727e-03,7.270070235205505250e-04
9.129129350185394287e-03,7.679745497566356580e-04
9.319319389760494232e-03,8.103521503893076385e-04
9.509509429335594177e-03,8.541507443990053539e-04
9.699699468910694122e-03,8.994052709445968762e-04
9.889889508485794067e-03,9.460924876055584092e-04
1.008007954806089401e-02,9.942626044566575672e-04
1.027026958763599396e-02,1.043920091749299395e-03
1.046046055853366852e-02,1.095054766400942311e-03
1.065065059810876846e-02,1.147717810422102394e-03
1.084084063768386841e-02,1.201893933212241309e-03
1.103103067725896835e-02,1.257566313327972401e-03
1.122122071683406830e-02,1.314807016187477659e-03
1.141141075640916824e-02,1.373574017052352821e-03
1.160160172730684280e-02,1.433918758314101788e-03
1.179179176688194275e-02,1.495813607359413114e-03
1.198198180645704269e-02,1.559305111438738208e-03
1.217217184603214264e-02,1.624371611272267717e-03
1.236236188560724258e-02,1.691022143860871274e-03
1.255255192518234253e-02,1.759277741541299999e-03
1.274274196475744247e-02,1.829128234040471208e-03
1.293293293565511703e-02,1.900596851554950742e-03
1.312312297523021698e-02,1.973680592404139858e-03
1.331331301480531693e-02,2.048376838153645203e-03
1.350350305438041687e-02,2.124691281796944019e-03
1.369369309395551682e-02,2.202625992410238345e-03
1.388388313353061676e-02,2.282188375614781130e-03
1.407407410442829132e-02,2.363402997336368997e-03
1.426426414400339127e-02,2.446236683160034255e-03
1.445445418357849121e-02,2.530719255969831119e-03
1.464464422315359116e-02,2.616835695046401157e-03
1.483483426272869110e-02,2.704583138723831454e-03
1.502502430230379105e-02,2.793978466684088856e-03
1.521521434187889099e-02,2.885034386031731617e-03
1.540540531277656555e-02,2.977679580054289760e-03
1.559559535235166550e-02,3.071999406827355828e-03
1.578578539192676544e-02,3.167930201601080673e-03
1.597597636282444000e-02,3.265468034081758786e-03
1.616616547107696533e-02,3.364700286027806891e-03
1.635635644197463989e-02,3.465560265964794367e-03
1.654654555022716522e-02,3.568050760649087248e-03
1.673673652112483978e-02,3.672146121850650927e-03
1.692692562937736511e-02,3.777852302536252073e-03
1.711711660027503967e-02,3.885145278411637933e-03
1.730730757117271423e-02,3.994073994847179357e-03
1.749749667942523956e-02,4.104581546358532576e-03
1.768768765032291412e-02,4.216722142809306920e-03
1.787787675857543945e-02,4.330426581711529707e-03
1.806806772947311401e-02,4.445624090171399444e-03
1.825825870037078857e-02,4.562437001409667438e-03
1.844844780862331390e-02,4.680820775130677992e-03
1.863863877952098846e-02,4.800723139440513619e-03
1.882882788777351379e-02,4.922185846899811493e-03
1.901901885867118835e-02,5.045195857478002380e-03
1.920920796692371368e-02,5.169700230036862118e-03
1.939939893782138824e-02,5.295733388892345794e-03
1.958958990871906281e-02,5.423237297681487989e-03
1.977977901697158813e-02,5.552262463988225094e-03
1.996996998786926270e-02,5.682751286217690816e-03
2.016015909612178802e-02,5.814664567334592270e-03
2.035035006701946259e-02,5.948066639792653869e-03
2.054053917527198792e-02,6.082875914886829230e-03
2.073073014616966248e-02,6.219136827824760239e-03
2.092092111706733704e-02,6.356706681157522042e-03
2.111111022531986237e-02,6.495751143607434233e-03
2.130130119621753693e-02,6.636097212269493305e-03
2.149149030447006226e-02,6.777849542562596266e-03
2.168168127536773682e-02,6.920911461007687830e-03
2.187187038362026215e-02,7.065327892503599390e-03
2.206206135451793671e-02,7.211030021390010640e-03
2.225225232541561127e-02,7.358061921959923278e-03
2.244244143366813660e-02,7.506352884997923025e-03
2.263263240456581116e-02,7.655945405000091561e-03
2.282282151281833649e-02,7.806721365062076028e-03
2.301301248371601105e-02,7.958713210864106630e-03
2.320320345461368561e-02,8.111929271612401335e-03
2.339339256286621094e-02,8.266347950364459282e-03
2.358358353376388550e-02,8.421871614718533933e-03
2.377377264201641083e-02,8.578601843305911148e-03
2.396396361291408539e-02,8.736413375872919759e-03
2.415415272116661072e-02,8.895341049068283476e-03
2.434434369206428528e-02,9.055336449833865237e-03
2.453453466296195984e-02,9.216407261652674598e-03
2.472472377121448517e-02,9.378472781861435514e-03
2.491491474211215973e-02,9.541557740807367696e-03
2.510510385036468506e-02,9.705612393141948430e-03
2.529529482126235962e-02,9.870605413921745147e-03
2.548548392951488495e-02,1.003655378037909829e-02
2.567567490041255951e-02,1.020336492465811519e-02
2.586586587131023407e-02,1.037109187980988015e-02
2.605605497956275940e-02,1.053965021454510501e-02
2.624624595046043396e-02,1.070902671471140460e-02
2.643643505871295929e-02,1.087922250163295655e-02
2.662662602961063385e-02,1.105018951976974653e-02
2.681681700050830841e-02,1.122189327996670621e-02
2.700700610876083374e-02,1.139434219945908988e-02
2.719719707965850830e-02,1.156747619400606830e-02
2.738738618791103363e-02,1.174130375563368217e-02
2.757757715880870819e-02,1.191572287313681991e-02
2.776776626706123352e-02,1.209081242581430335e-02
2.795795723795890808e-02,1.226647557516767802e-02
2.814814820885658264e-02,1.244258212049436860e-02
2.833833731710910797e-02,1.261923673736680372e-02
2.852852828800678253e-02,1.279635554886220973e-02
2.871871739625930786e-02,1.297395270020066521e-02
2.890890836715698242e-02,1.315191752422423081e-02
2.909909747540950775e-02,1.333026687846080097e-02
2.928928844630718231e-02,1.350900476457102956e-02
2.947947941720485687e-02,1.368801656952584565e-02
2.966966852545738220e-02,1.386735896267250051e-02
2.985985949635505676e-02,1.404696046602110261e-02
3.005004860460758209e-02,1.422671655247122365e-02
3.024023957550525665e-02,1.440668524795357675e-02
3.043042868375778198e-02,1.458689066045134805e-02
3.062061965465545654e-02,1.476712443517582372e-02
3.081081062555313110e-02,1.494749578319072049e-02
3.100099973380565643e-02,1.512783179981330023e-02
3.119119070470333099e-02,1.530823422280060478e-02
3.138137981295585632e-02,1.548853885079181161e-02
3.157157078385353088e-02,1.566882696188678578e-02
3.176176175475120544e-02,1.584898071263142125e-02
3.195195272564888000e-02,1.602888544932778297e-02
3.214213997125625610e-02,1.620859805078603971e-02
3.233233094215393066e-02,1.638823082322621999e-02
3.252252191305160522e-02,1.656753374148000127e-02
3.271271288394927979e-02,1.674654732791260731e-02
3.290290385484695435e-02,1.692511501771100033e-02
3.309309110045433044e-02,1.710336158490895556e-02
3.328328207135200500e-02,1.728109085005174669e-02
3.347347304224967957e-02,1.745840397450861350e-02
3.366366401314735413e-02,1.763531752927085042e-02
3.385385125875473022e-02,1.781159449796302502e-02
3.404404222965240479e-02,1.798732614094356724e-02
3.423423320055007935e-02,1.816237592252837457e-02
3.442442417144775391e-02,1.833668484274091071e-02
3.461461514234542847e-02,1.851033466927802171e-02
3.480480238795280457e-02,1.868312213130711094e-02
3.499499335885047913e-02,1.885510474831316938e-02
3.518518432974815369e-02,1.902616591815839420e-02
3.537537530064582825e-02,1.919641391237162861e-02
3.556556627154350281e-02,1.936570346231483025e-02
3.575575351715087891e-02,1.953393262228442576e-02
3.594594448804855347e-02,1.970115282905648968e-02
3.613613545894622803e-02,1.986727943765797394e-02
3.632632642984390259e-02,2.003227537803828340e-02
3.651651740074157715e-02,2.019609533762318360e-02
3.670670464634895325e-02,2.035870087194303554e-02
3.689689561724662781e-02,2.051994632011827288e-02
3.708708658814430237e-02,2.067990968139510333e-02
3.727727755904197693e-02,2.083857124256868754e-02
3.746746480464935303e-02,2.099583461560273340e-02
3.765765577554702759e-02,2.115161493961539851e-02
3.784784674644470215e-02,2.130561924168378543e-02
3.803803771734237671e-02,2.145813640920167520e-02
3.822822868824005127e-02,2.160904080293674437e-02
3.841841593384742737e-02,2.175823418728751318e-02
3.860860690474510193e-02,2.190575099841663570e-02
3.879879787564277649e-02,2.205152818583310317e-02
3.898898884654045105e-02,2.219550914760030566e-02
3.917917981743812561e-02,2.233744326124255039e-02
3.936936706304550171e-02,2.247746332365031796e-02
3.955955803394317627e-02,2.261550460028225254e-02
3.974974900484085083e-02,2.275160877343811172e-02
3.993993997573852539e-02,2.288560030188413474e-02
4.013012722134590149e-02,2.301731964908269173e-02
4.032031819224357605e-02,2.314687650112698392e-02
4.051050916314125061e-02,2.327423764252903662e-02
4.070070013403892517e-02,2.339934649337497771e-02
4.089089110493659973e-02,2.352193178593714462e-02
4.108107835054397583e-02,2.364214082659050337e-02
4.127126932144165039e-02,2.375988447270025936e-02
4.146146029233932495e-02,2.387502214445879484e-02
4.165165126323699951e-02,2.398760164969887185e-02
4.184184223413467407e-02,2.409755722229278696e-02
4.203202947974205017e-02,2.420470850860558659e-02
4.222222045063972473e-02,2.430922964999090302e-02
4.241241142153739929e-02,2.441092885966480996e-02
4.260260239243507385e-02,2.450962551360273342e-02
4.279279336333274841e-02,2.460550999278134435e-02
4.298298060894012451e-02,2.469848840376216020e-02
4.317317157983779907e-02,2.478820395550049988e-02
4.336336255073547363e-02,2.487490622856149483e-02
4.355355352163314819e-02,2.495828976207797520e-02
4.374374076724052429e-02,2.503858392758013043e-02
4.393393173813819885e-02,2.511571439450507870e-02
4.412412270903587341e-02,2.518930918393510326e-02
4.431431367993354797e-02,2.525955437953859850e-02
4.450450465083122253e-02,2.532631441375237519e-02
4.469469189643859863e-02,2.538955901487335506e-02
4.488488286733627319e-02,2.544908813491933777e-02
4.507507383823394775e-02,2.550511148059015146e-02
4.526526480913162231e-02,2.555725295601088062e-02
4.545545578002929688e-02,2.560582688402127105e-02
4.564564302563667297e-02,2.565032102153315396e-02
4.583583399653434753e-02,2.569104361186471883e-02
4.602602496743202209e-02,2.572770861527427788e-02
4.621621593832969666e-02,2.576029766897227832e-02
4.640640690922737122e-02,2.578899389689662605e-02
4.659659415483474731e-02,2.581319023361355880e-02
4.678678512573242188e-02,2.583352917107471433e-02
4.697697609663009644e-02,2.584939756118950771e-02
4.716716706752777100e-02,2.586076443954308385e-02
4.735735431313514709e-02,2.586791092886455562e-02
4.754754528403282166e-02,2.587037131262182044e-02
4.773773625493049622e-02,2.586843934406727469e-02
4.792792722582817078e-02,2.586183269620153866e-02
4.811811819672584534e-02,2.585053315438411506e-02
4.830830544233322144e-02,2.583459554550495210e-02
4.849849641323089600e-02,2.581376844700909376e-02
4.868868738412857056e-02,2.578811947696881685e-02
4.887887835502624512e-02,2.575739230194757506e-02
4.906906932592391968e-02,2.572175657404288801e-02
4.925925657153129578e-02,2.568105442414750361e-02
4.944944754242897034e-02,2.563502291047960527e-02
4.963963851332664490e-02,2.558375551036422973e-02
4.982982948422431946e-02,2.552744596862359383e-02
5.002002045512199402e-02,2.546560123652551882e-02
5.021020770072937012e-02,2.539822674884213705e-02
5.040039867162704468e-02,2.532538811973758866e-02
5.059058964252471924e-02,2.524701328214740484e-02
5.078078061342239380e-02,2.516300942607661503e-02
5.097096785902976990e-02,2.507335717874647346e-02
5.116115882992744446e-02,2.497781655083573110e-02
5.135134980082511902e-02,2.487644747054845035e-02
5.154154077172279358e-02,2.476925802456379430e-02
5.173173174262046814e-02,2.465593336979201439e-02
5.192191898822784424e-02,2.453678859975710891e-02
5.211210995912551880e-02,2.441155758116199392e-02
5.230230093002319336e-02,2.428012702897133432e-02
5.249249190092086792e-02,2.414239622094958501e-02
5.268268287181854248e-02,2.399838965939541172e-02
5.287287011742591858e-02,2.384791275595971038e-02
5.306306108832359314e-02,2.369099803592316159e-02
5.325325205922126770e-02,2.352740629184557272e-02
5.344344303011894226e-02,2.335738340643681715e-02
5.363363400101661682e-02,2.318066746150118651e-02
5.382382124662399292e-02,2.299731270939069441e-02
5.401401221752166748e-02,2.280710474743278746e-02
5.420420318841934204e-02,2.261011964278849401e-02
5.439439415931701660e-02,2.240605960592957982e-02
5.458458140492439270e-02,2.219502252054385283e-02
5.477477237582206726e-02,2.197704571739785701e-02
5.496496334671974182e-02,2.175190249430925329e-02
5.515515431761741638e-02,2.151958426334357050e-02
5.534534528851509094e-02,2.128006308824689427e-02
5.553553253412246704e-02,2.103303308640409527e-02
5.572572350502014160e-02,2.077869798349548519e-02
5.591591447591781616e-02,2.051705572594837365e-02
5.610610544681549072e-02,2.024798223175638956e-02
5.629629641771316528e-02,1.997133137739854833e-02
5.648648366332054138e-02,1.968729487361543101e-02
5.667667463421821594e-02,1.939557843897830175e-02
5.686686560511589050e-02,1.909623425107586855e-02
5.705705657601356506e-02,1.878909953020799564e-02
5.724724754691123962e-02,1.847416129431823928e-02
5.743743479251861572e-02,1.815159285112411328e-02
5.762762576341629028e-02,1.782135050592643238e-02
5.781781673431396484e-02,1.748308960316801580e-02
5.800800770521163940e-02,1.713708009793779227e-02
5.819819495081901550e-02,1.678329952382658086e-02
5.838838592171669006e-02,1.642166150299197505e-02
5.857857689261436462e-02,1.605228489263548289e-02
5.876876786351203918e-02,1.567518611452379390e-02
5.895895883440971375e-02,1.529037992119373218e-02
5.914914608001708984e-02,1.489811860396725654e-02
5.933933705091476440e-02,1.449829120390257013e-02
5.952952802181243896e-02,1.409103138611368829e-02
5.971971899271011353e-02,1.367637947805962900e-02
5.990990996360778809e-02,1.325470189699765738e-02
6.010009720921516418e-02,1.282623674317057497e-02
6.029028818011283875e-02,1.239127148064360535e-02
6.048047915101051331e-02,1.194994104289299509e-02
6.067067012190818787e-02,1.150296914028960810e-02
6.086085736751556396e-02,1.105074951525492413e-02
6.105104833841323853e-02,1.059416030926085481e-02
6.124123930931091309e-02,1.013364081102988319e-02
6.143143028020858765e-02,9.670395872982054733e-03
6.162162125110626221e-02,9.205989984170302037e-03
6.181180849671363831e-02,8.741770644598247444e-03
6.200199946761131287e-02,8.279593633215630993e-03
6.219219043850898743e-02,7.822537160451189728e-03
6.238238140940666199e-02,7.373784199857616982e-03
6.257256865501403809e-02,6.937479737935832100e-03
6.276275962591171265e-02,6.518704000511650783e-03
6.295295059680938721e-02,6.124158160408740316e-03
6.314314156770706177e-02,5.763402262454996039e-03
6.333333253860473633e-02,5.446300338203075193e-03
6.352352350950241089e-02,5.185431639113525885e-03
6.371371448040008545e-02,4.994309563278943181e-03
6.390390545129776001e-02,4.882456718975448917e-03
6.409408897161483765e-02,4.862950646497834865e-03
6.428427994251251221e-02,4.941797602872443317e-03
6.447447091341018677e-02,5.119513684565535350e-03
6.466466188430786133e-02,5.390338522590159241e-03
6.485485285520553589e-02,5.745948264209612376e-03
6.504504382610321045e-02,6.173652503348225906e-03
6.523523479700088501e-02,6.665321203775857392e-03
6.542542576789855957e-02,7.212081724439459336e-03
6.561561673879623413e-02,7.806295554124200071e-03
6.580580770969390869e-02,8.441249080556628703e-03
6.599599123001098633e-02,9.111553052253832871e-03
6.618618220090866089e-02,9.813300572820234449e-03
6.637637317180633545e-02,1.054314149292689094e-02
6.656656414270401001e-02,1.129904642719334155e-02
6.675675511360168457e-02,1.207601860409213655e-02
6.694694608449935913e-02,1.287502449871827034e-02
6.713713705539703369e-02,1.369498540018541065e-02
6.732732802629470825e-02,1.453434470646212950e-02
6.751751899719238281e-02,1.539273963116939876e-02
6.770770251750946045e-02,1.626934651872930654e-02
6.789789348840713501e-02,1.716372456324105275e-02
6.808808445930480957e-02,1.807518555858686482e-02
6.827827543020248413e-02,1.900346408718080540e-02
6.846846640110015869e-02,1.994834027282715860e-02
6.865865737199783325e-02,2.090929857846528933e-02
6.884884834289550781e-02,2.188662120893160659e-02
6.903903931379318237e-02,2.287969882422358214e-02
6.922923028469085693e-02,2.388886969353407747e-02
6.941942125558853149e-02,2.491382470642039201e-02
6.960960477590560913e-02,2.595422499678669628e-02
6.979979574680328369e-02,2.701034324482994367e-02
6.998998671770095825e-02,2.808214103029627387e-02
7.018017768859863281e-02,2.916937571755377420e-02
7.037036865949630737e-02,3.027262562144244010e-02
7.056055963039398193e-02,3.139133496305787641e-02
7.075075060129165649e-02,3.252595350130172563e-02
7.094094157218933105e-02,3.367595833926670390e-02
7.113113254308700562e-02,3.484196516684884282e-02
7.132131606340408325e-02,3.602330019117013643e-02
7.151150703430175781e-02,3.722042461377608746e-02
7.170169800519943237e-02,3.843504027973317083e-02
7.189188897609710693e-02,3.966539713571535369e-02
7.208207994699478149e-02,4.091212646876867670e-02
7.227227091789245605e-02,4.217485403280093331e-02
7.246246188879013062e-02,4.345333951256953597e-02
7.265265285968780518e-02,4.474826960620167937e-02
7.284284383058547974e-02,4.605924479276522765e-02
7.303303480148315430e-02,4.738645886153079051e-02
7.322321832180023193e-02,4.873015740888453351e-02
7.341340929269790649e-02,5.009181843993276706e-02
7.360360026359558105e-02,5.147000961143206876e-02
7.379379123449325562e-02,5.286475736261243841e-02
7.398398220539093018e-02,5.427609036977394663e-02
7.417417317628860474e-02,5.570443931331101745e-02
7.436436414718627930e-02,5.714941858378259215e-02
7.455455511808395386e-02,5.861291393008744022e-02
7.474474608898162842e-02,6.009351520613994552e-02
7.493492960929870605e-02,6.157027436608916715e-02
7.512512058019638062e-02,6.310158573196138210e-02
7.531531155109405518e-02,6.462884106038427334e-02
7.550550252199172974e-02,6.618020617767250702e-02
7.569569349288940430e-02,6.773674115516253869e-02
7.588588446378707886e-02,6.929938413217688609e-02
7.607607543468475342e-02,7.086836873895172029e-02
7.626626640558242798e-02,7.244488648673819142e-02
7.645645737648010254e-02,7.402775548332984901e-02
7.664664089679718018e-02,7.561822219136969669e-02
7.683683186769485474e-02,7.721494399655368102e-02
7.702702283859252930e-02,7.881939931038206559e-02
7.721721380949020386e-02,8.043157787423378668e-02
7.740740478038787842e-02,8.205128540619147093e-02
7.759759575128555298e-02,8.367872053928772369e-02
7.778778672218322754e-02,8.531369790797649344e-02
7.797797769308090210e-02,8.695755221999194873e-02
7.816816866397857666e-02,8.860914363594053766e-02
7.835835963487625122e-02,9.026961695043679568e-02
7.854854315519332886e-02,9.193905719193798398e-02
7.873873412609100342e-02,9.361745540583944758e-02
7.892892509698867798e-02,9.530448988679439404e-02
7.911911606788635254e-02,9.700060514976303894e-02
7.930930703878402710e-02,9.870685667729121870e-02
7.949949800968170166e-02,1.004218405973464900e-01
7.968968898057937622e-02,1.021475282149376246e-01
7.987987995147705078e-02,1.038831693766233966e-01
8.007007092237472534e-02,1.056291349874346613e-01
8.026025444269180298e-02,1.073849682503789232e-01
8.045044541358947754e-02,1.091513240964274295e-01
8.064063638448715210e-02,1.109275506584344595e-01
8.083082735538482666e-02,1.127150884570123218e-01
8.102101832628250122e-02,1.145138974211106775e-01
8.121120929718017578e-02,1.163229081113746760e-01
8.140140026807785034e-02,1.181431577349872086e-01
8.159159123897552490e-02,1.199745990923010985e-01
8.178178220987319946e-02,1.218174167376959161e-01
8.197197318077087402e-02,1.236727742616753473e-01
8.216215670108795166e-02,1.255392289702391695e-01
8.235234767198562622e-02,1.274181625749264413e-01
8.254253864288330078e-02,1.293095241867975309e-01
8.273272961378097534e-02,1.312116764379964717e-01
8.292292058467864990e-02,1.331263804160650044e-01
8.311311155557632446e-02,1.350545918971939596e-01
8.330330252647399902e-02,1.369946423054534679e-01
8.349349349737167358e-02,1.389471270065973929e-01
8.368368446826934814e-02,1.409127297140468915e-01
8.387386798858642578e-02,1.428906685053590031e-01
8.406405895948410034e-02,1.448816102109943549e-01
8.425424993038177490e-02,1.468859560193108427e-01
8.444444090127944946e-02,1.489031580849419223e-01
8.463463187217712402e-02,1.509349202980190263e-01
8.482482284307479858e-02,1.529798757498693484e-01
8.501501381397247314e-02,1.550390665226103470e-01
8.520520478487014771e-02,1.571108893755673586e-01
8.539539575576782227e-02,1.591969860569297235e-01
8.558558672666549683e-02,1.612968851357181599e-01
8.577577024698257446e-02,1.634107451080487883e-01
8.596596121788024902e-02,1.655383633214499994e-01
8.615615218877792358e-02,1.676809899952209360e-01
8.634634315967559814e-02,1.698370909350623015e-01
8.653653413057327271e-02,1.720082174167120448e-01
8.672672510147094727e-02,1.741930895354648345e-01
8.691691607236862183e-02,1.763923425985866322e-01
8.710710704326629639e-02,1.786062218856175332e-01
8.729729801416397095e-02,1.808356186090071260e-01
8.748748153448104858e-02,1.830795113545006514e-01
8.767767250537872314e-02,1.853381778913602285e-01
8.786786347627639771e-02,1.876118623321454404e-01
8.805805444717407227e-02,1.899006229696144910e-01
8.824824541807174683e-02,1.922047020251584359e-01
8.843843638896942139e-02,1.945240390322206525e-01
8.862862735986709595e-02,1.968580519649153482e-01
8.881881833076477051e-02,1.992072837406553276e-01
8.900900930166244507e-02,2.015717536247329800e-01
8.919920027256011963e-02,2.039512311940998024e-01
8.938938379287719727e-02,2.063462489380776255e-01
8.957957476377487183e-02,2.087564921166803200e-01
8.976976573467254639e-02,2.111825366632412160e-01
8.995995670557022095e-02,2.136234465421033568e-01
9.015014767646789551e-02,2.160800315913321834e-01
9.034033864736557007e-02,2.185525759049478101e-01
9.053052961826324463e-02,2.210399043696823773e-01
9.072072058916091919e-02,2.235428671959376334e-01
9.091091156005859375e-02,2.260612412306897412e-01
9.110109508037567139e-02,2.285953660825923162e-01
9.129128605127334595e-02,2.311452409977821920e-01
9.148147702217102051e-02,2.337113231021835935e-01
9.167166799306869507e-02,2.362923934318748032e-01
9.186185896396636963e-02,2.388894248707603973e-01
9.205204993486404419e-02,2.415015128329722760e-01
9.224224090576171875e-02,2.441291912323977353e-01
9.243243187665939331e-02,2.467720585516813836e-01
9.262262284755706787e-02,2.494303371807006509e-01
9.281281381845474243e-02,2.521046862966182522e-01
9.300299733877182007e-02,2.547943299426487229e-01
9.319318830966949463e-02,2.574995353248329955e-01
9.338337928056716919e-02,2.602204819518109113e-01
9.357357025146484375e-02,2.629561204658102391e-01
9.376376122236251831e-02,2.657077794164598439e-01
9.395395219326019287e-02,2.684746443012392958e-01
9.414414316415786743e-02,2.712567788848126438e-01
9.433433413505554199e-02,2.740547449500310706e-01
9.452452510595321655e-02,2.768671313523392574e-01
9.471470862627029419e-02,2.796945220127882714e-01
9.490489959716796875e-02,2.825375989556567213e-01
9.509509801864624023e-02,2.853955026235760473e-01
9.528528898954391479e-02,2.882682521785308039e-01
9.547547250986099243e-02,2.911552895473195068e-01
9.566566348075866699e-02,2.940578670330337152e-01
9.585585445165634155e-02,2.969751908167935772e-01
9.604604542255401611e-02,2.999067439512353994e-01
9.623623639345169067e-02,3.028529658021250626e-01
9.642642736434936523e-02,3.058136150257774744e-01
9.661661833524703979e-02,3.087893787765710885e-01
9.680680930614471436e-02,3.117795895029166209e-01
9.699700027704238892e-02,3.147838341900159320e-01
9.718718379735946655e-02,3.178021892495544454e-01
9.737737476825714111e-02,3.208347579329046684e-01
9.756756573915481567e-02,3.238812190629731247e-01
9.775775671005249023e-02,3.269420532616569286e-01
9.794794768095016479e-02,3.300162055723597221e-01
9.813813865184783936e-02,3.331041090936543436e-01
9.832832962274551392e-02,3.362051475353610708e-01
9.851852059364318848e-02,3.393202250755837923e-01
9.870871156454086304e-02,3.424485898504952552e-01
9.889890253543853760e-02,3.455902289315022080e-01
9.908908605575561523e-02,3.487447803605651653e-01
9.927927702665328979e-02,3.519123419683461984e-01
9.946946799755096436e-02,3.550934113247615209e-01
9.965965896844863892e-02,3.582867552982469950e-01
9.984984993934631348e-02,3.614929886732575759e-01
1.000400409102439880e-01,3.647115685382246175e-01
1.002302318811416626e-01,3.679430424550895196e-01
1.004204228520393372e-01,3.711861091618570696e-01
1.006106138229370117e-01,3.744414464015312638e-01
1.008007973432540894e-01,3.777086913126292966e-01
1.009909883141517639e-01,3.809886753432425999e-01
1.011811792850494385e-01,3.842801935115698897e-01
1.013713702559471130e-01,3.875828472313652684e-01
1.015615612268447876e-01,3.908970304054215084e-01
1.017517521977424622e-01,3.942226454082742859e-01
1.019419431686401367e-01,3.975597591404111397e-01
1.021321341395378113e-01,4.009075768962608310e-01
1.023223251104354858e-01,4.042661002368032608e-01
1.025125160813331604e-01,4.076356854301800836e-01
1.027026996016502380e-01,4.110148991189092049e-01
1.028928905725479126e-01,4.144057102255338521e-01
1.030830815434455872e-01,4.178060520070453476e-01
1.032732725143432617e-01,4.212165792398791520e-01
1.034634634852409363e-01,4.246366801713690187e-01
1.036536544561386108e-01,4.280673145515309641e-01
1.038438454270362854e-01,4.315065178547238256e-01
1.040340363979339600e-01,4.349555492162932024e-01
1.042242273688316345e-01,4.384143746856369317e-01
1.044144108891487122e-01,4.418813293593712999e-01
1.046046018600463867e-01,4.453576686851426492e-01
1.047947928309440613e-01,4.488423443057537598e-01
1.049849838018417358e-01,4.523359316545368380e-01
1.051751747727394104e-01,4.558380236893250781e-01
1.053653657436370850e-01,4.593480641211401538e-01
1.055555567145347595e-01,4.628662535701074110e-01
1.057457476854324341e-01,4.663924481193860161e-01
1.059359386563301086e-01,4.699262983982051556e-01
1.061261296272277832e-01,4.730461163559083193e-01
1.063163131475448608e-01,4.761390327382126753e-01
1.065065041184425354e-01,4.792452764584305136e-01
1.066966950893402100e-01,4.823612602381153192e-01
1.068868860602378845e-01,4.854878201109421587e-01
1.070770770311355591e-01,4.886222964332779806e-01
1.072672680020332336e-01,4.917686447733773392e-01
1.074574589729309082e-01,4.949233463377671338e-01
1.076476499438285828e-01,4.980871963996107987e-01
1.078378409147262573e-01,5.012601726555440118e-01
1.080280244350433350e-01,5.044381914806269629e-01
1.082182154059410095e-01,5.076284127803777357e-01
1.084084063768386841e-01,5.108244300955860906e-01
1.085985973477363586e-01,5.140304545409541959e-01
1.087887883186340332e-01,5.172439208921273401e-01
1.089789792895317078e-01,5.204652681841741568e-01
1.091691702604293823e-01,5.236917191076587708e-01
1.093593612313270569e-01,5.269267403367330349e-01
1.095495522022247314e-01,5.301672502689277477e-01
1.097397431731224060e-01,5.334163243168570379e-01
1.099299266934394836e-01,5.366705659331422185e-01
1.101201176643371582e-01,5.399332267554193265e-01
1.103103086352348328e-01,5.432015077719122287e-01
1.105004996061325073e-01,5.464762174425166208e-01
1.106906905770301819e-01,5.497554242499925747e-01
1.108808815479278564e-01,5.530391107849905730e-01
1.110710725188255310e-01,5.563299890895716526e-01
1.112612634897232056e-01,5.596259376022875154e-01
1.114514544606208801e-01,5.629269386709810918e-01
1.116416379809379578e-01,5.662321481355430119e-01
1.118318289518356323e-01,5.695421316408986190e-01
1.120220199227333069e-01,5.728567420920152031e-01
1.122122108936309814e-01,5.761746345733792518e-01
1.124024018645286560e-01,5.794958314161298141e-01
1.125925928354263306e-01,5.828207056202389102e-01
1.127827838063240051e-01,5.861494903865097639e-01
1.129729747772216797e-01,5.894823262752876269e-01
1.131631657481193542e-01,5.928169845209083633e-01
1.133533567190170288e-01,5.961558080985979169e-01
1.135435402393341064e-01,5.994961791153794461e-01
1.137337312102317810e-01,6.028399958911544454e-01
1.139239221811294556e-01,6.061857439056748120e-01
1.141141131520271301e-01,6.095341503944863293e-01
1.143043041229248047e-01,6.128829988006202489e-01
1.144944950938224792e-01,6.162348384476523666e-01
1.146846860647201538e-01,6.195873338016534282e-01
1.148748770356178284e-01,6.229407978720352679e-01
1.150650680065155029e-01,6.262952308285074654e-01
1.152552515268325806e-01,6.296505711706420483e-01
1.154454424977302551e-01,6.330084268089999355e-01
1.156356334686279297e-01,6.363650532079376809e-01
1.158258244395256042e-01,6.397210039076780541e-01
1.160160154104232788e-01,6.430794473594949601e-01
1.162062063813209534e-01,6.464374532263348350e-01
1.163963973522186279e-01,6.497954053636396665e-01
1.165865883231163025e-01,6.531510408746853402e-01
1.167767792940139771e-01,6.565070874454719263e-01
1.169669628143310547e-01,6.598637133775395736e-01
1.171571537852287292e-01,6.632191967529459387e-01
1.173473447561264038e-01,6.665731908314531662e-01
1.175375357270240784e-01,6.699258539315510186e-01
1.177277266979217529e-01,6.732774361004499886e-01
1.179179176688194275e-01,6.766258065530850185e-01
1.181081086397171021e-01,6.799735872480103804e-01
1.182982996106147766e-01,6.833186720781320167e-01
1.184884905815124512e-01,6.866637079706293667e-01
1.186786815524101257e-01,6.900062425672632838e-01
1.188688650727272034e-01,6.933463407381220689e-01
1.190590560436248779e-01,6.966822726962015322e-01
1.192492470145225525e-01,7.000164875225655114e-01
1.194394379854202271e-01,7.033468291697437813e-01
1.196296289563179016e-01,7.066759154101843743e-01
1.198198199272155762e-01,7.100014170156612181e-01
1.200100108981132507e-01,7.133237502246048134e-01
1.202002018690109253e-01,7.166430714604740126e-01
1.203903928399085999e-01,7.199569898402720103e-01
1.205805763602256775e-01,7.232682219799344558e-01
1.207707673311233521e-01,7.265747041869830003e-01
1.209609583020210266e-01,7.298791384603952048e-01
1.211511492729187012e-01,7.331794608734537588e-01
1.213413402438163757e-01,7.364757461758731916e-01
1.215315312147140503e-01,7.397654375855949871e-01
1.217217221856117249e-01,7.430516716548766221e-01
1.219119131565093994e-01,7.463320754049473926e-01
1.221021041274070740e-01,7.496095984069610640e-01
1.222922950983047485e-01,7.528817279307922217e-01
1.224824786186218262e-01,7.561487380523539414e-01
1.226726695895195007e-01,7.594108487640283123e-01
1.228628605604171753e-01,7.626687486462880861e-01
1.230530515313148499e-01,7.659197891777406175e-01
1.232432425022125244e-01,7.691669558972568099e-01
1.234334334731101990e-01,7.724079057180086583e-01
1.236236244440078735e-01,7.756428554927522478e-01
1.238138154149055481e-01,7.788722404348571438e-01
1.240040063858032227e-01,7.820962637448284349e-01
1.241941899061203003e-01,7.853153731688742312e-01
1.243843808770179749e-01,7.885266448517747051e-01
1.245745718479156494e-01,7.917312321112334184e-01
1.247647628188133240e-01,7.949317140325483644e-01
1.249549537897109985e-01,7.981257029916895007e-01
1.251451373100280762e-01,8.013137267613233972e-01
1.253353357315063477e-01,8.044924410520525315e-01
1.255255341529846191e-01,8.076666100766287659e-01
1.257157176733016968e-01,8.108359510134606207e-01
1.259059011936187744e-01,8.139966373193846527e-01
1.260960996150970459e-01,8.171497628792215862e-01
1.262862831354141235e-01,8.202976711823563027e-01
1.264764666557312012e-01,8.234377770361006599e-01
1.266666650772094727e-01,8.265711424511261729e-01
1.268568634986877441e-01,8.296999607701579516e-01
1.270470470190048218e-01,8.328212631047567927e-01
1.272372305393218994e-01,8.359332134163498518e-01
1.274274289608001709e-01,8.390371095664741485e-01
1.276176124811172485e-01,8.421358857292985389e-01
1.278078109025955200e-01,8.452256599822475236e-01
1.279979944229125977e-01,8.483111098410137663e-01
1.281881928443908691e-01,8.513881829509873933e-01
1.283783763647079468e-01,8.544617876601544593e-01
1.285685598850250244e-01,8.575283807763841581e-01
1.287587583065032959e-01,8.605837295274468834e-01
1.289489567279815674e-01,8.632336387006928069e-01
1.291391402482986450e-01,8.658246801506181978e-01
1.293293237686157227e-01,8.684149145675277293e-01
1.295195221900939941e-01,8.710011761913409867e-01
1.297097057104110718e-01,8.735765745284803652e-01
1.298999041318893433e-01,8.761460064590456120e-01
1.300900876522064209e-01,8.786807261411315739e-01
1.302802860736846924e-01,8.809914416289571504e-01
1.304704695940017700e-01,8.830700124200877577e-01
1.306606531143188477e-01,8.849753953229747561e-01
1.308508515357971191e-01,8.867697920684954882e-01
1.310410350561141968e-01,8.884799030379458840e-01
1.312312334775924683e-01,8.901432181263777554e-01
1.314214169979095459e-01,8.917826203479702896e-01
1.316116154193878174e-01,8.934188406330696441e-01
1.318017989397048950e-01,8.950517387891132604e-01
1.319919824600219727e-01,8.966928996413210395e-01
1.321821808815002441e-01,8.983258904507918086e-01
1.323723793029785156e-01,8.999434168419102598e-01
1.325625628232955933e-01,9.015234856309668476e-01
1.327527463436126709e-01,9.030362136158189834e-01
1.329429447650909424e-01,9.045014132902096105e-01
1.331331282854080200e-01,9.059325423974698976e-01
1.333233267068862915e-01,9.073269821205808272e-01
1.335135102272033691e-01,9.086915688450452055e-01
1.337037086486816406e-01,9.100229612183863281e-01
1.338938921689987183e-01,9.113200521861181125e-01
1.340840756893157959e-01,9.125856146680189074e-01
1.342742741107940674e-01,9.138160217965668464e-01
1.344644725322723389e-01,9.150107392204490653e-01
1.346546560525894165e-01,9.161777994626418842e-01
1.348448395729064941e-01,9.173130855447333420e-01
1.350350379943847656e-01,9.184119470865549362e-01
1.352252215147018433e-01,9.194803032495809658e-01
1.354154199361801147e-01,9.205151697796316590e-01
1.356056034564971924e-01,9.215152117255013264e-01
1.357958018779754639e-01,9.224854411902029261e-01
1.359859853982925415e-01,9.234162800755980616e-01
1.361761689186096191e-01,9.243196074179810262e-01
1.363663673400878906e-01,9.251902272055156917e-01
1.365565508604049683e-01,9.260272116589705060e-01
1.367467492818832397e-01,9.268276204196390644e-01
1.369369328022003174e-01,9.275974991197953878e-01
1.371271312236785889e-01,9.283345646895083680e-01
1.373173147439956665e-01,9.290448794124134269e-01
1.375074982643127441e-01,9.297246578437265985e-01
1.376976966857910156e-01,9.303676413242699672e-01
1.378878951072692871e-01,9.309830584065273973e-01
1.380780786275863647e-01,9.315642120760917466e-01
1.382682621479034424e-01,9.321214983006526067e-01
1.384584605693817139e-01,9.326407165111157971e-01
1.386486440896987915e-01,9.331306542326159859e-01
1.388388425111770630e-01,9.335958882766708378e-01
1.390290260314941406e-01,9.340264313485682202e-01
1.392192244529724121e-01,9.344278842876242441e-01
1.394094079732894897e-01,9.347979612644138347e-01
1.395995914936065674e-01,9.351419330793981910e-01
1.397897899150848389e-01,9.354599161932826146e-01
1.399799734354019165e-01,9.357450362146384482e-01
1.401701718568801880e-01,9.360019727883132079e-01
1.403603553771972656e-01,9.362367253487577923e-01
1.405505537986755371e-01,9.364387275176342396e-01
1.407407373189926147e-01,9.366137754016715666e-01
1.409309208393096924e-01,9.360999953285290553e-01
1.411211192607879639e-01,9.355583930866223641e-01
1.413113176822662354e-01,9.349901622387697397e-01
1.415015012025833130e-01,9.343916906259357447e-01
1.416916847229003906e-01,9.337682300876120056e-01
1.418818831443786621e-01,9.331171032443147384e-01
1.420720666646957397e-01,9.324434170666630051e-01
1.422622650861740112e-01,9.317462079987705037e-01
1.424524486064910889e-01,9.310179219940988293e-01
1.426426470279693604e-01,9.302613670485309072e-01
1.428328305482864380e-01,9.294780999043394942e-01
1.430230140686035156e-01,9.286763606144170513e-01
1.432132124900817871e-01,9.278503410023792863e-01
1.434034109115600586e-01,9.269997997919569022e-01
1.435935944318771362e-01,9.261216637712581523e-01
1.437837779521942139e-01,9.252214298606261655e-01
1.439739763736724854e-01,9.243059553325670974e-01
1.441641598939895630e-01,9.233595324638543822e-01
1.443543583154678345e-01,9.223914931889193314e-01
1.445445418357849121e-01,9.214058335882858719e-01
1.447347402572631836e-01,9.204030017703338507e-01
1.449249237775802612e-01,9.193764340879843067e-01
1.451151072978973389e-01,9.183223860895424195e-01
1.453053057193756104e-01,9.172462661779514637e-01
1.454954892396926880e-01,9.161529397485422832e-01
1.456856876611709595e-01,9.150417060356841326e-01
1.458758711814880371e-01,9.139065504683938634e-01
1.460660696029663086e-01,9.127577496476098062e-01
1.462562531232833862e-01,9.115888411056549678e-01
1.464464366436004639e-01,9.104058183825036732e-01
1.466366350650787354e-01,9.092043662984463648e-01
1.468268334865570068e-01,9.079826481285240281e-01
1.470170170068740845e-01,9.067384717289113105e-01
1.472072005271911621e-01,9.054779161715333924e-01
1.473973989486694336e-01,9.042066074134229581e-01
1.475875824689865112e-01,9.029183993218098392e-01
1.477777808904647827e-01,9.016125211315365595e-01
1.479679644107818604e-01,9.002943477835417818e-01
1.481581628322601318e-01,8.989515380639115927e-01
1.483483463525772095e-01,8.976002446769567600e-01
1.485385298728942871e-01,8.962346592488471542e-01
1.487287282943725586e-01,8.948510996600276268e-01
1.489189267158508301e-01,8.934571586700461587e-01
1.491091102361679077e-01,8.920510605053700859e-01
1.492992937564849854e-01,8.906287866695618005e-01
1.494894921779632568e-01,8.891952851013096293e-01
1.496796756982803345e-01,8.877438972917603976e-01
1.498698741197586060e-01,8.862848247132332213e-01
1.500600576400756836e-01,8.848133448236603638e-01
1.502502560615539551e-01,8.833266426230363955e-01
1.504404395818710327e-01,8.818310079224473963e-01
1.506306231021881104e-01,8.803298562865059518e-01
1.508208215236663818e-01,8.788207442749785825e-01
1.510110050439834595e-01,8.772955302616124440e-01
1.512012034654617310e-01,8.757635107966912358e-01
1.513913869857788086e-01,8.742221227014904672e-01
1.515815854072570801e-01,8.726658434691658695e-01
1.517717689275741577e-01,8.711136793988495386e-01
1.519619524478912354e-01,8.695469358450721442e-01
1.521521508693695068e-01,8.679732101798514066e-01
1.523423492908477783e-01,8.657525486887784893e-01
1.525325328111648560e-01,8.634814395142934584e-01
1.527227163314819336e-01,8.612015922154466763e-01
1.529129147529602051e-01,8.589089320726078780e-01
1.531030982732772827e-01,8.566154952956753776e-01
1.532932966947555542e-01,8.543155663831464297e-01
1.534834802150726318e-01,8.520062882541192817e-01
1.536736786365509033e-01,8.496918624555067634e-01
1.538638621568679810e-01,8.473725025646597908e-01
1.540540456771850586e-01,8.450437036574428573e-01
1.542442440986633301e-01,8.427170038266367236e-01
1.544344276189804077e-01,8.403765831433888112e-01
1.546246260404586792e-01,8.380409810827996742e-01
1.548148095607757568e-01,8.356962555179880958e-01
1.550050079822540283e-01,8.333458758495297936e-01
1.551951915025711060e-01,8.309906639130011374e-01
1.553853750228881836e-01,8.286375545418999122e-01
1.555755734443664551e-01,8.262854615555013105e-01
1.557657718658447266e-01,8.239270741424435940e-01
1.559559553861618042e-01,8.215694734393345078e-01
1.561461389064788818e-01,8.192095642264378696e-01
1.563363373279571533e-01,8.168440186984841089e-01
1.565265208482742310e-01,8.144839439350899379e-01
1.567167192697525024e-01,8.121221267691314250e-01
1.569069027900695801e-01,8.097569104036917986e-01
1.570971012115478516e-01,8.073923426130911185e-01
1.572872847318649292e-01,8.050277341229589156e-01
1.574774682521820068e-01,8.026716057533719306e-01
1.576676666736602783e-01,8.003212069328318190e-01
1.578578650951385498e-01,7.979704798216936679e-01
1.580480486154556274e-01,7.956255821890797497e-01
1.582382321357727051e-01,7.932830462889235434e-01
1.584284305572509766e-01,7.909401135442358788e-01
1.586186140775680542e-01,7.886074643550712304e-01
1.588088124990463257e-01,7.862773672843995643e-01
1.589989960193634033e-01,7.839480363854500755e-01
1.591891944408416748e-01,7.816239861515976717e-01
1.593793779611587524e-01,7.793155931496194011e-01
1.595695614814758301e-01,7.770081381259853481e-01
1.597597599029541016e-01,7.747093171702236214e-01
1.599499434232711792e-01,7.724191818931563924e-01
1.601401418447494507e-01,7.701404099338698961e-01
1.603303253650665283e-01,7.678720800490965726e-01
1.605205237865447998e-01,7.656071340737183872e-01
1.607107073068618774e-01,7.633547537239655512e-01
1.609009057283401489e-01,7.611080080853209751e-01
1.610910892486572266e-01,7.588764513485671825e-01
1.612812876701354980e-01,7.566532952770750331e-01
1.614714711904525757e-01,7.544473047663778909e-01
1.616616547107696533e-01,7.522450653077428218e-01
1.618518531322479248e-01,7.500528381541953227e-01
1.620420366525650024e-01,7.478836648779049190e-01
1.622322350740432739e-01,7.457147642588752845e-01
1.624224185943603516e-01,7.435700615211665587e-01
1.626126170158386230e-01,7.414304105980161763e-01
1.628028005361557007e-01,7.393158676479977265e-01
1.629929840564727783e-01,7.372134970421189148e-01
1.631831824779510498e-01,7.351166452381312499e-01
1.633733659982681274e-01,7.330389031514746856e-01
1.635635644197463989e-01,7.309811207826734103e-01
1.637537479400634766e-01,7.289432672582975004e-01
1.639439463615417480e-01,7.269185133209006278e-01
1.641341298818588257e-01,7.249140507605786876e-01
1.643243283033370972e-01,7.229247656642251441e-01
1.645145118236541748e-01,7.209571400952448084e-01
1.647047102451324463e-01,7.190067517935845309e-01
1.648948937654495239e-01,7.170426178229851732e-01
1.650850772857666016e-01,7.144331790970693818e-01
1.652752757072448730e-01,7.118420479060987294e-01
1.654654592275619507e-01,7.092633573915635425e-01
1.656556576490402222e-01,7.067050460022764602e-01
1.658458411693572998e-01,7.041743411399005170e-01
1.660360395908355713e-01,7.016545554099303805e-01
1.662262231111526489e-01,6.991605490175184512e-01
1.664164066314697266e-01,6.966822421010242516e-01
1.666066050529479980e-01,6.942291773457506254e-01
1.667967885732650757e-01,6.917949050098479713e-01
1.669869869947433472e-01,6.893878445240491093e-01
1.671771705150604248e-01,6.870008712970482323e-01
1.673673689365386963e-01,6.846317986814380863e-01
1.675575524568557739e-01,6.822815776384735242e-01
1.677477508783340454e-01,6.799650466067740373e-01
1.679379343986511230e-01,6.776694019455161699e-01
1.681281328201293945e-01,6.753954157049730789e-01
1.683183163404464722e-01,6.731438969307972364e-01
1.685084998607635498e-01,6.709172987882182637e-01
1.686986982822418213e-01,6.687259426603960888e-01
1.688888818025588989e-01,6.665614880913486306e-01
1.690790802240371704e-01,6.644206801710716981e-01
1.692692637443542480e-01,6.623083422979434420e-01
1.694594621658325195e-01,6.602216783271825928e-01
1.696496456861495972e-01,6.581634989212276077e-01
1.698398441076278687e-01,6.561334883034747323e-01
1.700300276279449463e-01,6.541324578045355498e-01
1.702202260494232178e-01,6.521615317950699708e-01
1.704104095697402954e-01,6.502210139166798575e-01
1.706005930900573730e-01,6.483125819530951572e-01
1.707907915115356445e-01,6.464343618275013581e-01
1.709809750318527222e-01,6.445899001850819987e-01
1.711711734533309937e-01,6.427769174082611503e-01
1.713613569736480713e-01,6.409856575009490465e-01
1.715515553951263428e-01,6.392275277291901148e-01
1.717417389154434204e-01,6.375044759979875408e-01
1.719319224357604980e-01,6.358170838047527695e-01
1.721221208572387695e-01,6.341647074031457887e-01
1.723123043775558472e-01,6.325490141463233629e-01
1.725025027990341187e-01,6.309693636775961512e-01
1.726926863193511963e-01,6.294273748647403188e-01
1.728828847408294678e-01,6.279221658047769994e-01
1.730730682611465454e-01,6.264438291957781235e-01
1.732632666826248169e-01,6.250028790937364187e-01
1.734534502029418945e-01,6.236024138134779182e-01
1.736436486244201660e-01,6.222402258577326428e-01
1.738338321447372437e-01,6.209191696617317735e-01
1.740240156650543213e-01,6.196379541358756349e-01
1.742142140865325928e-01,6.183972390298412281e-01
1.744043976068496704e-01,6.171978102340853756e-01
1.745945960283279419e-01,6.160396710460289693e-01
1.747847795486450195e-01,6.149233640038774817e-01
1.749749779701232910e-01,6.138364013284167697e-01
1.751651614904403687e-01,6.127933911301762793e-01
1.753553599119186401e-01,6.117916319479416165e-01
1.755455434322357178e-01,6.108345656997690165e-01
1.757357269525527954e-01,6.099200491296271620e-01
1.759259253740310669e-01,6.090493865041652910e-01
1.761161088943481445e-01,6.082223531403361250e-01
1.763063073158264160e-01,6.074404278920907396e-01
1.764964908361434937e-01,6.067148264683692727e-01
1.766866892576217651e-01,6.060331285045095218e-01
1.768768727779388428e-01,6.053982157396413655e-01
1.770670711994171143e-01,6.048065315688707644e-01
1.772572547197341919e-01,6.042618159904847852e-01
1.774474382400512695e-01,6.037624885248925599e-01
1.776376366615295410e-01,6.033106781325174861e-01
1.778278201818466187e-01,6.029167418798609956e-01
1.780180186033248901e-01,6.025709508538950043e-01
1.782082021236419678e-01,6.022713805884815086e-01
1.783984005451202393e-01,6.020184546488765998e-01
1.785885840654373169e-01,6.018272804194645387e-01
1.787787824869155884e-01,6.016815996788671406e-01
1.789689660072326660e-01,6.015977497848111755e-01
1.791591644287109375e-01,6.015592080435772093e-01
1.793493479490280151e-01,6.015828149089968990e-01
1.795395314693450928e-01,6.016525964717309716e-01
1.797297298908233643e-01,6.017838691280200658e-01
1.799199134111404419e-01,6.019616032863880362e-01
1.801101118326187134e-01,6.022006560703322409e-01
1.803002953529357910e-01,6.024981003886245023e-01
1.804904937744140625e-01,6.028428227084190461e-01
1.806806772947311401e-01,6.032502375352755131e-01
1.808708608150482178e-01,6.037152747251854912e-01
1.810610592365264893e-01,6.042295635198005055e-01
1.812512427568435669e-01,6.048130677766498930e-01
1.814414411783218384e-01,6.054465452487149957e-01
1.816316246986389160e-01,6.055987736375273434e-01
1.818218231201171875e-01,6.057836003679002435e-01
1.820120066404342651e-01,6.060368723299125460e-01
1.822022050619125366e-01,6.063439902471252640e-01
1.823923885822296143e-01,6.067219553796107112e-01
1.825825870037078857e-01,6.071645896132308318e-01
1.827727705240249634e-01,6.076671755649197815e-01
1.829629540443420410e-01,6.082414627521541828e-01
1.831531524658203125e-01,6.088839137389205902e-01
1.833433359861373901e-01,6.095817593659910161e-01
1.835335344076156616e-01,6.103574785183060181e-01
1.837237179279327393e-01,6.111897647383818244e-01
1.839139163494110107e-01,6.120992331979790979e-01
1.841040998697280884e-01,6.130765844064708370e-01
1.842942982912063599e-01,6.141175309080781908e-01
1.844844818115234375e-01,6.152273336626137290e-01
1.846746653318405151e-01,6.164071700388681352e-01
1.848648637533187866e-01,6.176635384100983561e-01
1.850550472736358643e-01,6.189846061975241565e-01
1.852452456951141357e-01,6.203797740161326457e-01
1.854354292154312134e-01,6.218389262581185406e-01
1.856256276369094849e-01,6.233727771918969873e-01
1.858158111572265625e-01,6.249806412434713021e-01
1.860060095787048340e-01,6.266594493293717871e-01
1.861961930990219116e-01,6.284047480883311332e-01
1.863863766193389893e-01,6.302250566136944343e-01
1.865765750408172607e-01,6.321173693081048039e-01
1.867667585611343384e-01,6.340798487441762221e-01
1.869569569826126099e-01,6.361141429565839722e-01
1.871471405029296875e-01,6.382168996801602656e-01
1.873373389244079590e-01,6.403983801342238991e-01
1.875275224447250366e-01,6.426497201379094415e-01
1.877177208662033081e-01,6.449684360202071476e-01
1.879079043865203857e-01,6.473655470312118521e-01
1.880981028079986572e-01,6.498356095114592446e-01
1.882882863283157349e-01,6.523737465638843602e-01
1.884784698486328125e-01,6.549807639820871552e-01
1.886686682701110840e-01,6.576622749523036715e-01
1.888588517904281616e-01,6.604158532912195456e-01
1.890490502119064331e-01,6.632416385902136780e-01
1.892392337322235107e-01,6.661380470329606451e-01
1.894294321537017822e-01,6.691135581850012892e-01
1.896196156740188599e-01,6.721594549446717748e-01
1.898098140954971313e-01,6.752726719474604344e-01
1.899999976158142090e-01,6.784635064287312112e-01


==> data/multistep_loss.txt <==
0.000000000000000000e+00,2.760749379411872795e+01
1.000000000000000000e+00,2.541547753867589776e+01
2.000000000000000000e+00,2.405486344736417337e+01
3.000000000000000000e+00,2.278704167327688879e+01
4.000000000000000000e+00,2.176718009842821999e+01
5.000000000000000000e+00,2.092370526012571119e+01
6.000000000000000000e+00,2.024913325025137567e+01
7.000000000000000000e+00,1.970386483105172459e+01
8.000000000000000000e+00,1.928420505232255167e+01
9.000000000000000000e+00,1.896717605986135524e+01
1.000000000000000000e+01,1.871924428041113231e+01
1.100000000000000000e+01,1.852795351980093486e+01
1.200000000000000000e+01,1.838515558315266318e+01
1.300000000000000000e+01,1.827138753881883559e+01
1.400000000000000000e+01,1.817682756050946224e+01
1.500000000000000000e+01,1.810702350356669399e+01
1.600000000000000000e+01,1.804745577061035178e+01
1.700000000000000000e+01,1.799920942526880197e+01
1.800000000000000000e+01,1.796422672322908198e+01
1.900000000000000000e+01,1.793941146825808630e+01


==> data/multistep_loss_warmstarted.txt <==
0.000000000000000000e+00,1.000000000000000000e+00,2.000000000000000000e+00,3.000000000000000000e+00,4.000000000000000000e+00,5.000000000000000000e+00,6.000000000000000000e+00,7.000000000000000000e+00,8.000000000000000000e+00,9.000000000000000000e+00,1.000000000000000000e+01
1.511372170798407666e+01,1.505335313029151756e+01,1.497802949946831674e+01,1.493411336318109228e+01,1.490652876220834422e+01,1.488767388734209263e+01,1.487519746963826250e+01,1.486656412861736065e+01,1.486161505949677419e+01,1.485845898246824959e+01,1.485626073913171297e+01


==> data/onestep_error_warmstart.txt <==
0.000000000000000000e+00
3.167798808925699750e-06
1.268200844907570815e-05
2.855923883128188496e-05
5.081491652823383966e-05
7.946338255897894239e-05
1.145187438439680596e-04
1.559930507948384642e-04
2.038986791360658708e-04
2.582462547768673081e-04
3.190459482892694888e-04
3.863064437854394381e-04
4.600366574953279695e-04
5.402429046872871295e-04
6.269295384912270059e-04
7.201064056821801030e-04
8.197742859060263947e-04
9.259375867243436380e-04
1.038596348485121973e-03
1.157758121732359704e-03
1.283411749561830717e-03
1.415568107707566034e-03
1.554224760687837039e-03
1.699374425604894016e-03
1.851006973224171917e-03
2.009130961742636515e-03
2.173739440873391233e-03
2.344810640385958794e-03
2.522355156134116483e-03
2.706360928928354913e-03
2.896808017135927508e-03
3.093686476464755676e-03
3.297005200534724664e-03
3.506751733468183550e-03
3.722906310750219612e-03
3.945459905600389068e-03
4.174387899539714307e-03
4.409684942197126395e-03
4.651323922646263820e-03
4.899277690493304520e-03
5.153528552363494455e-03
5.414078970300635965e-03
5.680880735313552365e-03
5.953925933030727868e-03
6.233174177696414187e-03
6.518620482715619356e-03
6.810246411974836024e-03
7.108001303809849750e-03
7.411881555649433087e-03
7.721834420168599035e-03
8.037864420809391272e-03
8.359928547313330918e-03
8.687976018761865357e-03
9.022012638473417626e-03
9.362021819538466488e-03
9.707918588586083794e-03
1.005969458323608019e-02
1.041731065136899254e-02
1.078077845731036447e-02
1.114999941822762859e-02
1.152496622021560550e-02
1.190567453829806215e-02
1.229203661620249799e-02
1.268404976027164184e-02
1.308164048281402689e-02
1.348484187797433474e-02
1.389353653599845716e-02
1.430769182480479476e-02
1.472732636660646806e-02
1.515235906014856387e-02
1.558276309704490110e-02
1.601845789519494578e-02
1.645943167429768025e-02
1.690569093395195843e-02
1.735704835868206314e-02
1.781360591777726363e-02
1.827523562510806679e-02
1.874190385490617783e-02
1.921360131685705130e-02
1.969026714833780126e-02
2.017179462848940272e-02
2.065822682002967439e-02
2.114941532270877764e-02
2.164532997471081341e-02
2.214596702462478042e-02
2.265130078532956795e-02
2.316120776372144335e-02
2.367561258352828685e-02
2.419449488598893541e-02
2.471792030291297335e-02
2.524568084379830504e-02
2.577769334462242518e-02
2.631403243657473578e-02
2.685455606147086824e-02
2.739915087314319722e-02
2.794797501171315118e-02
2.850075889793113673e-02
2.905746269095368581e-02
2.961808662121191357e-02
3.018267404609816656e-02
3.075091866153893336e-02
3.132291741348791625e-02
3.189859882998824503e-02
3.247851208266138573e-02
3.306135485462374096e-02
3.364773220456648145e-02
3.423754867838726956e-02
3.483082579951708724e-02
3.542732164058216837e-02
3.602709825875281130e-02
3.663004816581357653e-02
3.723608552104146902e-02
3.784518796338952329e-02
3.845730279471163554e-02
3.907237713348746255e-02
3.969022989181543448e-02
4.031089446398061771e-02
4.093430086166151283e-02
4.156033143622524934e-02
4.218898790300881080e-02
4.282008867848004913e-02
4.345370109323176688e-02
4.408972619203538335e-02
4.472804570930801610e-02
4.536862063678449852e-02
4.601140644352116893e-02
4.665628957141745858e-02
4.730325326568211169e-02
4.795225298532874991e-02
4.860300717395529130e-02
4.925571792724466047e-02
4.991027148504827149e-02
5.056661164428181976e-02
5.122441908256696735e-02
5.188396100868133964e-02
5.254496654321526294e-02
5.320742737721793209e-02
5.387128175772406408e-02
5.453651511532214835e-02
5.520299075980756448e-02
5.587064470999505983e-02
5.653946484782670229e-02
5.720928473617202525e-02
5.788015304885476414e-02
5.855181108862895362e-02
5.922466118358298698e-02
5.989802457616678205e-02
6.057220346531086430e-02
6.124712308158163088e-02
6.192251423956905004e-02
6.259854526016307708e-02
6.327512865432370626e-02
6.395191241937701887e-02
6.462929094162778165e-02
6.530683135837328512e-02
6.598455407132267081e-02
6.666253560683381429e-02
6.734053321943521409e-02
6.801860595296063683e-02
6.869672043773653036e-02
6.937464341203074258e-02
7.005253941240373317e-02
7.073014251495990390e-02
7.140737310471224897e-02
7.208448825484616018e-02
7.276090946969267226e-02
7.343733152367067085e-02
7.411308247556547268e-02
7.478805003688239472e-02
7.546258005567267613e-02
7.613635365229760865e-02
7.680943773028316157e-02
7.748155385613018920e-02
7.815325916227124081e-02
7.882350060543324988e-02
7.949318516378199584e-02
8.016155155536903998e-02
8.082908023520873897e-02
8.149540200771190901e-02
8.216075523229177113e-02
8.282456891620007533e-02
8.348614637988478748e-02
8.414748603190402854e-02
8.480749140127222252e-02
8.546615614173166953e-02
8.612340830130246760e-02
8.677908036488461707e-02
8.743338623511298646e-02
8.808602366399792549e-02
8.873698250969627721e-02
8.938644343964798067e-02
9.003400117246765366e-02
9.068023627829835398e-02
9.132449425080529926e-02
9.196688483953065207e-02
9.260771590729462155e-02
9.324648781524917662e-02
9.388363292545849614e-02
9.451843484622356184e-02
9.515153562370262663e-02
9.578272865107831380e-02
9.641182963973753128e-02
9.703894542374011389e-02
9.766406141424484322e-02
9.828702030842563497e-02
9.890807697781456298e-02
9.952692163958713756e-02
1.001438314853353856e-01
1.007585284136430781e-01
1.013708861257745925e-01
1.019813860730413718e-01
1.025897496229702666e-01
1.031957611804478481e-01
1.037997340765040161e-01
1.044017106891066415e-01
1.050013180838352128e-01
1.055988911458844298e-01
1.061942595416728724e-01
1.067876937695867445e-01
1.073787454860097856e-01
1.079678660417825731e-01
1.085546757438912713e-01
1.091396527865634847e-01
1.097224743652944340e-01
1.103031446642447622e-01
1.108819898492031664e-01
1.114584915250889791e-01
1.120333099917866920e-01
1.126060894824998937e-01
1.131768551570121323e-01
1.137458127106234229e-01
1.143128559133088223e-01
1.148782623985531715e-01
1.154418550802653876e-01
1.160034538788270730e-01
1.165637203064699839e-01
1.171218445934549823e-01
1.176790648101782577e-01
1.182343225235658185e-01
1.187882495596574717e-01
1.193406675539837730e-01
1.198918172817348832e-01
1.204418979639738790e-01
1.209901943462632218e-01
1.215376613335889255e-01
1.220842257947008930e-01
1.226294215440273255e-01
1.231740639681079691e-01
1.237176335797625371e-01
1.242604593106036853e-01
1.248025531569991325e-01
1.253443055356731894e-01
1.258857165459063565e-01
1.264264433860169401e-01
1.269669763224659798e-01
1.275069621444324397e-01
1.280472110497868909e-01
1.285875851230387223e-01
1.291281540843516873e-01
1.296687056635485169e-01
1.302116732696712853e-01
1.307537265086960443e-01
1.312961807359284139e-01
1.318394771486010031e-01
1.323834820842423876e-01
1.329286406735246395e-01
1.334754148112694827e-01
1.340231049158843446e-01
1.345726577987045036e-01
1.351237646626251843e-01
1.356766413210358513e-01
1.362314640780869224e-01
1.367881228210571787e-01
1.373478072978021047e-01
1.379096420089506447e-01
1.384738977433351836e-01
1.390411970667206620e-01
1.396114379460871857e-01
1.401851318247672173e-01
1.407615041295641745e-01
1.413418772133430146e-01
1.419263531808633017e-01
1.425142860821393131e-01
1.431062203660474208e-01
1.437027834454439879e-01
1.443040753734991799e-01
1.449095940815914030e-01
1.455203600213275383e-01
1.461362423317145998e-01
1.467578012345414074e-01
1.473846035250788167e-01
1.480173030117587774e-01
1.486558196852646174e-01
1.493014601546741593e-01
1.499526231719826574e-01
1.506105990550018203e-01
1.512762019091394017e-01
1.519482562699117356e-01
1.526280452184598790e-01
1.533155682846621404e-01
1.540106148980723011e-01
1.547143780023898518e-01
1.554258267191437337e-01
1.561463831818816761e-01
1.568759341282669750e-01
1.576138985285827077e-01
1.583615075732375810e-01
1.591187759883679054e-01
1.598859806184247112e-01
1.606628213838308117e-01
1.614505263755109665e-01
1.622482515354626009e-01
1.630568827374713758e-01
1.638764386632521886e-01
1.647076362797370019e-01
1.655501328277812212e-01
1.664047747312162318e-01
1.672709029845227124e-01
1.681493747233809011e-01
1.690405773345744489e-01
1.699444950251886577e-01
1.708609382693069279e-01
1.717915954632853459e-01
1.727348729997768284e-01
1.736920183617007840e-01
1.746629148696264566e-01
1.756482098842815642e-01
1.766479217479643982e-01
1.776619725900887015e-01
1.786908536365378053e-01
1.797356307342607151e-01
1.807944205343979260e-01
1.818696184769180157e-01
1.829601676111995423e-01
1.840664326911561899e-01
1.851889332556048706e-01
1.863279312863129200e-01
1.874830290817822709e-01
1.886547546885786741e-01
1.898444919761410887e-01
1.910512648957463089e-01
1.922733600260697340e-01
1.935143845981324162e-01
1.947725381353216378e-01
1.960490704753024005e-01
1.973435509157504264e-01
1.986557676702421227e-01
1.999867124782187255e-01
2.013359292107877452e-01
2.027037848303430978e-01
2.040904685020212550e-01
2.054956946677911900e-01
2.069198752818580678e-01
2.083639819548376015e-01
2.098251052831153485e-01
2.113066655655295722e-01
2.128078421921376640e-01
2.143367947270974072e-01
2.158784899206400709e-01
2.174406384219766952e-01
2.190228349660571505e-01
2.206260388308477760e-01
2.222476783307824333e-01
2.238911593371892828e-01
2.255543282831790064e-01
2.272381168179868627e-01
2.289414823295768675e-01
2.306662588800627300e-01
2.324095397269456131e-01
2.341821580677757308e-01
2.359697573438830909e-01
2.377788478031089558e-01
2.396104615134264926e-01
2.414627121398502663e-01
2.433379976777036158e-01
2.452336719704213408e-01
2.471536221511555220e-01
2.490961832598851677e-01
2.510623020984564246e-01
2.530113557951665371e-01
2.550109458887191982e-01
2.570320413916437619e-01
2.590748044088215796e-01
2.611422661526102695e-01
2.632303120006067032e-01
2.653414188120004624e-01
2.674579100760433592e-01
2.696073023247638201e-01
2.717785631865826668e-01
2.739717226355142810e-01
2.761843604280261877e-01
2.784163950639725327e-01
2.806712948365772120e-01
2.829505514876191619e-01
2.852659660397263708e-01
2.875812580582264300e-01
2.898351894731036049e-01
2.919731219717283666e-01
2.940114530106250901e-01
2.959484026012114133e-01
2.977818337524165138e-01
2.995166210357530501e-01
3.011493205313804378e-01
3.026752160454312390e-01
3.041037914609157622e-01
3.054316295507380485e-01
3.066598629561925193e-01
3.077882787470788140e-01
3.088152343195554317e-01
3.097450069512054927e-01
3.105744931865493386e-01
3.113060148541461625e-01
3.119404147069596012e-01
3.124766924732954587e-01
3.129163141204788223e-01
3.132603036542629948e-01
3.135081755191383435e-01
3.136621732844173116e-01
3.137221274701028628e-01
3.136881838259055755e-01
3.135628305928238602e-01
3.133445412121173002e-01
3.130370309102812887e-01
3.126387569917283837e-01
3.121510589860725382e-01
3.115787179939709106e-01
3.109168072103047908e-01
3.101705844658503852e-01
3.093398344389754473e-01
3.084262338324713637e-01
3.074319158217100889e-01
3.063713744307536846e-01
3.052196632654587960e-01
3.039897919879829824e-01
3.026845825807192303e-01
3.013059751374875805e-01
2.998536070513609375e-01
2.983308680729421791e-01
2.967394524833063540e-01
2.950795673692295784e-01
2.933563304047007714e-01
2.915712493803407912e-01
2.897235606585309986e-01
2.878170879617908962e-01
2.858545309799880862e-01
2.838389835186507781e-01
2.817700265371273494e-01
2.796535308433502065e-01
2.774905084085915186e-01
2.752849698680697177e-01
2.730376543630499420e-01
2.707543279731609021e-01
2.684369957029229536e-01
2.660877727849036978e-01
2.637112180932149608e-01
2.613129363731840349e-01
2.588946823650346563e-01
2.564589073118325180e-01
2.540137035690391842e-01
2.515607657860109980e-01
2.491048354847673618e-01
2.466491839756412841e-01
2.442052264240997250e-01
2.417687073028291223e-01
2.393514314941757037e-01
2.369559069674724572e-01
2.345797196370437709e-01
2.322473406233852844e-01
2.299542914374798075e-01
2.277061917829981408e-01
2.255146727358452174e-01
2.233829535630252328e-01
2.213163652031835960e-01
2.193256299686219823e-01
2.174145960338424166e-01
2.155919111597278670e-01
2.138667020812398678e-01
2.122419944158419891e-01
2.107308163256690348e-01
2.093364805188643318e-01
2.080694915817065394e-01
2.069341081231433621e-01
2.059378349169423972e-01
2.050874600066957543e-01
2.043933369342543216e-01
2.038550796316568325e-01
2.034833000058566266e-01
2.032831964634868871e-01
2.032557762922961031e-01
2.034079590427304018e-01
2.037434287016894607e-01
2.042647252282262793e-01
2.049748888281210379e-01
2.058741892876378154e-01
2.069639825130958899e-01
2.082456944417486466e-01
2.097138875353343757e-01
2.113770047449964884e-01
2.132253138754539867e-01
2.152596260984014076e-01
2.174750868504129464e-01
2.198261049011900337e-01
2.223950598572015935e-01
2.251342046144101938e-01
2.280400866588412345e-01
2.311084158685253187e-01
2.343350166486204700e-01
2.377112949859295776e-01
2.412361641548936841e-01
2.449001031887069191e-01
2.486984289711788865e-01
2.526293364732831725e-01
2.566811523499458181e-01
2.608545759142285037e-01
2.651391017751562607e-01
2.695313595457350386e-01
2.740256697139623054e-01
2.786173627384865292e-01
2.832977168157445047e-01
2.880669600997970425e-01
2.929156038574994292e-01
2.978425405431289752e-01
3.028384848301290955e-01
3.079031830689900051e-01
3.130304893744540462e-01
3.182156533870734161e-01
3.234566115687186327e-01
3.287439204777815038e-01
3.340813175588431272e-01
3.394559451770471359e-01
3.448721652357176204e-01
3.503190886024855621e-01
3.557998202318124470e-01
3.613057228500473061e-01
3.668369127051596679e-01
3.723864533621067396e-01
3.779166032214135162e-01
3.834946357475395584e-01
3.890851399293402402e-01
3.946822787248834286e-01
4.002859627272105647e-01
4.058906622330551439e-01
4.114957224498180244e-01
4.170969702887972197e-01
4.226938347105407279e-01
4.282788255901547880e-01
4.338558672563458396e-01
4.394180483546327176e-01
4.449635083111455613e-01
4.504937726354853456e-01
4.560010525413622506e-01
4.614835964070119201e-01
4.669434885935361268e-01
4.723767174740091113e-01
4.777794005577610803e-01
4.831499923949023612e-01
4.884858964095976641e-01
4.937882781403640231e-01
4.990492963552373151e-01
5.042733365730498463e-01
5.094544825826434753e-01
5.145914308499007772e-01
5.196808826792165270e-01
5.247251275991476893e-01
5.297189333794276589e-01
5.346608406645221301e-01
5.395505247055836229e-01
5.443822986327603308e-01
5.491589775744560864e-01
5.538762013542303242e-01
5.585328913745593038e-01
5.630923981471895878e-01
5.676202773213682162e-01
5.720791266837452760e-01
5.764720414081659916e-01
5.807943534546295972e-01
5.850488827221659305e-01
5.892274330045516040e-01
5.933319322760437498e-01
5.973584254145225536e-01
6.013098657942833603e-01
6.051816007562405009e-01
6.089707422601147169e-01
6.126775107717629121e-01
6.163004673522505250e-01
6.198403305020298015e-01
6.232895661448598634e-01
6.266535920217387590e-01
6.299253637264112804e-01
6.331055933494736943e-01
6.361941045988167565e-01
6.391877444625894134e-01
6.420851080666866162e-01
6.448870764959584445e-01
6.475866837768099460e-01
6.501899798625444538e-01
6.526891135973467151e-01
6.550866229428676801e-01
6.573792017591029158e-01
6.595675842311170545e-01
6.616488619863081233e-01
6.636230888786914806e-01
6.654859024769694820e-01
6.672385993053181474e-01
6.688791838358495445e-01
6.704060396978209768e-01
6.718286299298231734e-01
6.731266479385265011e-01
6.743077997538119428e-01
6.753705830187348713e-01
6.763154780327452764e-01
6.771382472272116093e-01
6.778388756783267910e-01
6.784166881392084125e-01
6.788723169517398848e-01
6.792020706282617670e-01
6.794053991848941765e-01
6.794840489099487346e-01
6.794307826670530348e-01
6.792490703897605675e-01
6.789388605906248042e-01
6.784947087375159391e-01
6.779170497823004959e-01
6.772094785796261007e-01
6.763672690872034599e-01
6.753867881962427600e-01
6.742717026072915232e-01
6.730217589213893792e-01
6.716291914905230254e-01
6.701018072555863236e-01
6.684333397243512609e-01
6.666210078507767145e-01
6.646724298148911636e-01
6.625786648237972365e-01
6.603407633283361333e-01
6.579613444224264862e-01
6.554367232153187617e-01
6.527658529236814999e-01
6.499503008862752562e-01
6.469860033351300110e-01
6.438741994095785737e-01
6.406588451801069617e-01
6.372562035559953264e-01
6.337035302854445717e-01
6.300010400710541747e-01
6.261509660755379958e-01
6.221478234786097516e-01
6.179928717439824304e-01
6.136901812568340553e-01
6.092340045202294663e-01
6.046244912432502394e-01
5.998629029108738520e-01
5.949508809685929434e-01
5.898841427055242503e-01
5.846630038794352613e-01
5.792888643227819268e-01
5.737633154834932414e-01
5.680826725078997885e-01
5.622485925452518352e-01
5.562610147256669135e-01
5.501195028096128592e-01
5.438270669670544066e-01
5.373790780306186843e-01
5.307783293429026994e-01
5.240262136322977327e-01
5.171226484172354310e-01
5.100664291483927304e-01
5.028596797351323477e-01
4.955045640166497178e-01
4.879985501937726400e-01
4.803440842211439965e-01
4.725452492113645930e-01
4.645961940518630318e-01
4.565058845037457402e-01
4.482710668393326547e-01
4.398971382235399297e-01
4.313831310308675060e-01
4.227403635206071764e-01
4.139468827594181555e-01
4.050283944414603821e-01
3.959827166485894723e-01
3.868421652860223325e-01
3.775497171257579110e-01
3.681494999587394124e-01
3.586660737761573348e-01
3.491395967942237388e-01
3.396274286423475730e-01
3.301961711985888503e-01
3.208991484466636734e-01
3.117790462837537468e-01
3.028565908013615138e-01
2.941631502410195220e-01
2.857011448978748480e-01
2.774726897836907180e-01
2.694676135097412994e-01
2.616700167304271130e-01
2.540633034493912645e-01
2.466828452098963342e-01
2.395629152160687059e-01
2.327211679393925703e-01
2.261697025186635568e-01
2.199304450952274947e-01
2.140252108251302354e-01
2.084689046780533739e-01
2.032888927401568235e-01
1.984960916924991270e-01
1.941183070245882381e-01
1.901719783709080458e-01
1.866810891779698001e-01
1.836613739724505256e-01
1.811196818919777740e-01
1.790682225115899084e-01
1.775297329821474424e-01
1.764845923962801155e-01
1.759551996009795505e-01
1.759255433837987326e-01
1.764077510653511149e-01
1.773540344241521793e-01
1.787750460072924097e-01
1.806468196752608335e-01
1.829409146536762065e-01
1.856181968289726814e-01
1.887037766480623435e-01
1.921206135972335638e-01
1.958679588981346587e-01
1.999311895607240042e-01
2.042465131202266249e-01
2.088357421089043486e-01
2.136425434274186186e-01
2.186589023758924999e-01
2.238580547421301636e-01
2.292337646350891545e-01
2.347647785813902210e-01
2.404360963424859443e-01
2.462303412581354767e-01
2.521171381049671645e-01
2.581009541332226487e-01
2.641564415675777266e-01
2.702988581936456858e-01
2.765066619819798177e-01
2.827849993605593415e-01
2.891007448019605741e-01
2.954527248614071122e-01
3.018343156597482202e-01
3.082654358448222442e-01
3.147120087140271028e-01
3.211658291239131158e-01
3.276357256146274488e-01
3.341220963786882270e-01
3.406159908367316080e-01
3.470919529186888841e-01
3.535974840095539307e-01
3.600818435324953382e-01
3.665565221779077398e-01
3.730236162316047377e-01
3.794804975415293491e-01
3.859326404078700090e-01
3.923609232189233520e-01
3.987484670497192241e-01
4.051500691315860214e-01
4.115038296832826958e-01
4.178543922734788696e-01
4.241741798251570383e-01
4.304567015538741659e-01
4.367274028257092655e-01
4.429712423837926516e-01
4.491872010127121451e-01
4.553712047549405839e-01
4.615133130653855109e-01
4.676285432595883584e-01
4.737110626190413898e-01
4.797687871677042137e-01
4.857886270236042581e-01
4.917655773248290063e-01
4.972673034539826786e-01
5.031446754262760557e-01
5.089834844741305542e-01
5.147828832970975377e-01
5.205395084021288143e-01
5.262546922279337513e-01
5.319358572494038429e-01
5.375753846432272942e-01
5.431566092185298178e-01
5.487162921849642050e-01
5.542124844199598499e-01
5.596841885484189483e-01
5.651144057216037631e-01
5.704874661973894368e-01
5.758172783861645883e-01
5.811089840291238096e-01
5.863420095384007658e-01
5.915461794476195578e-01
5.966844677623576176e-01
6.017908968205077924e-01
6.068446403675906708e-01
6.118558275772597588e-01
6.168206458089949829e-01
6.217159915502591394e-01
6.265878279846510690e-01
6.314054162115591007e-01
6.361733828945538294e-01
6.408955217857635889e-01
6.455668040905804261e-01
6.501904079929184954e-01
6.547470325850490713e-01
6.592732139388175483e-01
6.637428117867592015e-01
6.681545970842126536e-01
6.725185241059045138e-01
6.768239310425507860e-01
6.810968294557842029e-01
6.853024418963833408e-01
6.894508516801808318e-01
6.935493417523684867e-01
6.975937439489588998e-01
7.015951583619060017e-01
7.055421652726111548e-01
7.094272109230870260e-01
7.132657608177201958e-01
7.170302211623715838e-01
7.207573718374495897e-01
7.244182725916833432e-01
7.280196135625087717e-01
7.315691209100595449e-01
7.350777164466537617e-01
7.385130231481418228e-01
7.418818009846704919e-01
7.451972262370722966e-01
7.484413238159360882e-01
7.516633193308728256e-01
7.548111288119080386e-01
7.578803109535545701e-01
7.608958232909586172e-01
7.638514826200440977e-01
7.667510745425684116e-01
7.695861986412834144e-01
7.723747263340401403e-01
7.750639023482857048e-01
7.777291704121024329e-01
7.803146278449334394e-01
7.828318263329420157e-01
7.852991216652137618e-01
7.876991857494629601e-01
7.900248743588869083e-01
7.922926499980832427e-01
7.944820839325610340e-01
7.966279054320105635e-01
7.986841263698124527e-01
8.006904223072162097e-01
8.026316287758140655e-01
8.044970229707133491e-01
8.063000469688500482e-01
8.080477214740524605e-01
8.097098602732197836e-01
8.113128479587825570e-01
8.128536950250925264e-01
8.143117933151496901e-01
8.157157240924135522e-01
8.170290469156342716e-01
8.183108503972608139e-01
8.195006558153610232e-01
8.205947960805769492e-01
8.216605067751063807e-01
8.226403687486584237e-01
8.235406457195281194e-01
8.243942842613904975e-01
8.251566860917568524e-01
8.258666561854381971e-01
8.264843360342305489e-01
8.270465787908792832e-01
8.275469772000392243e-01
8.279532854403836017e-01
8.282999192563902380e-01
8.285648188939211956e-01
8.287681474834490691e-01
8.289006324876312393e-01
8.289774937707616864e-01
8.289559402930282150e-01
8.288775926559771579e-01
8.287382311892451670e-01
8.285171739009371539e-01
8.282115076484664051e-01
8.278366439960539447e-01
8.274146245708526859e-01
8.269109093066395744e-01
8.263257970187014578e-01
8.256919272551478395e-01
8.249822002266505860e-01
8.241884415006986986e-01
8.233404759208978740e-01
8.224106891939464425e-01
8.209358971186022647e-01
8.198478481756064085e-01
8.186753378639758383e-01
8.174565097254329338e-01
8.161545808870671603e-01
8.147717977102553188e-01
8.133420922759900806e-01
8.118463586057758086e-01
8.102701874033614304e-01
8.086409586954306228e-01
8.069325376483134082e-01
8.051744582283101304e-01
8.033354239057677315e-01
8.014656507112504213e-01
7.995064820085787671e-01
7.975015929005190296e-01
7.954256392062755143e-01
7.933113464264336390e-01
7.911119432627073955e-01
7.888876663743673578e-01
7.865950894613734645e-01
7.842346838021444499e-01
7.818451732379073649e-01
7.793903118511068540e-01
7.769082882569792181e-01
7.743602606149770917e-01
7.717965058979945336e-01
7.691585676173268160e-01
7.664922068708734937e-01
7.637853094679392107e-01
7.610539475864110948e-01
7.582688503787169410e-01
7.554790149697360180e-01
7.526373615270398609e-01
7.497830737464694639e-01
7.469003917481892296e-01
7.440160241632424176e-01
7.410898279584613446e-01
7.381617241299410770e-01
7.352271667280521061e-01
7.322598197710524781e-01
7.293208291514255981e-01
7.263492933482000868e-01
7.234114028671883023e-01
7.205469582321666344e-01
7.176149009684955615e-01
7.147134683871325667e-01
7.118209974754314828e-01
7.089436810398433986e-01
7.061191173847217728e-01
7.033226293864635048e-01
7.005655859553076015e-01
6.978630458436186901e-01
6.952054733544605902e-01
6.926114292681946338e-01
6.900733751516547887e-01
6.876096502826359869e-01
6.852314242887040940e-01
6.829357987047869338e-01
6.807161384757520750e-01
6.786049626867931561e-01
6.765905440108068714e-01
6.746926893658737878e-01
6.729145991958667139e-01
6.712566147971897879e-01
6.697422064934402952e-01
6.683594131391720206e-01
6.671379194826997372e-01
6.660549548439052003e-01
6.651575543958597736e-01
6.644221801126012350e-01
6.638714839689051628e-01
6.635066126848460089e-01
6.633435342297979709e-01
6.633817684505172174e-01
6.636316041170192692e-01
6.641094664862126074e-01
6.648127493668009036e-01
6.657501542836722352e-01
6.669328936983690559e-01
6.683605919200614753e-01
6.700532313306237775e-01
6.720032614909657864e-01
6.742293216587493809e-01
6.767259364955078293e-01
6.795122177135317632e-01
6.825800335172836908e-01
6.859421503374186768e-01
6.896015830038738637e-01
6.935637875910057870e-01
6.978350973311420180e-01
7.024137387757080075e-01
7.073024544692561033e-01
7.125110687029769796e-01
7.180607248319094138e-01
7.239089429587859392e-01
7.300777954445307749e-01
7.365704194540759753e-01
7.433860088197603577e-01
7.505318083264371776e-01
7.579996648598893438e-01
7.657867767992234675e-01
7.739069046624673653e-01
7.823432577670089705e-01
7.911137648134728417e-01
8.001959606575398398e-01
8.096011293220961580e-01
8.193252569946773978e-01
8.293677205398858332e-01


==> data/onestep_loss.txt <==
0.000000000000000000e+00,7.122945404052734375e+01
1.000000000000000000e+00,4.394925308227539062e+01
2.000000000000000000e+00,2.614629364013671875e+01
3.000000000000000000e+00,1.742216491699218750e+01
4.000000000000000000e+00,1.559254550933837891e+01
5.000000000000000000e+00,1.498160457611083984e+01
6.000000000000000000e+00,1.491590976715087891e+01
7.000000000000000000e+00,1.491117572784423828e+01
8.000000000000000000e+00,1.490950870513916016e+01


==> data/onestep_loss_warmstarted.txt <==
0.000000000000000000e+00,2.000373649597167969e+01
1.000000000000000000e+00,1.567831897735595703e+01
2.000000000000000000e+00,1.526163673400878906e+01
3.000000000000000000e+00,1.513144302368164062e+01
4.000000000000000000e+00,1.501686477661132812e+01
5.000000000000000000e+00,1.498093223571777344e+01


==> data/p_norm_parameter_study/MaxErrorHistogramData_ms2.csv <==
bincenter,count
1.647300360778359,6582
4.941901082335077,1063
8.236501803891795,415
11.531102525448514,551
14.82570324700523,243
18.12030396856195,294
21.414904690118668,263
24.709505411675384,213
28.004106133232103,235
31.29870685478882,160
34.59330757634554,76
37.88790829790226,74
41.182509019458976,29
44.477109741015695,27
47.77171046257241,75
51.06631118412913,17
54.360911905685846,51
57.655512627242565,38
60.95011334879928,28
64.244714070356,14
67.53931479191272,9
70.83391551346944,1
74.12851623502615,1
77.42311695658287,1


==> data/p_norm_parameter_study/MaxErrorHistogramData_ms4.csv <==
bincenter,count
1.647300360778359,6562
4.941901082335077,621
8.236501803891795,739
11.531102525448514,306
14.82570324700523,356
18.12030396856195,328
21.414904690118668,181
24.709505411675384,173
28.004106133232103,190
31.29870685478882,218
34.59330757634554,155
37.88790829790226,182
41.182509019458976,45
44.477109741015695,69
47.77171046257241,42
51.06631118412913,58
54.360911905685846,55
57.655512627242565,43
60.95011334879928,1
64.244714070356,4
67.53931479191272,38
70.83391551346944,8
74.12851623502615,10
77.42311695658287,25
80.71771767813959,41
84.01231839969631,1
107.07452345059333,1
116.95832561526349,1


==> data/p_norm_parameter_study/MaxErrorHistogramData_ms6.csv <==
bincenter,count
1.647300360778359,6325
4.941901082335077,582
8.236501803891795,864
11.531102525448514,374
14.82570324700523,367
18.12030396856195,346
21.414904690118668,259
24.709505411675384,176
28.004106133232103,144
31.29870685478882,188
34.59330757634554,188
37.88790829790226,170
41.182509019458976,123
44.477109741015695,39
47.77171046257241,45
51.06631118412913,30
54.360911905685846,57
57.655512627242565,36
60.95011334879928,53
64.244714070356,5
67.53931479191272,6
70.83391551346944,28
74.12851623502615,15
77.42311695658287,2
80.71771767813959,8
84.01231839969631,35
87.30691912125303,31
90.60151984280974,1
116.95832561526349,2
123.54752705837691,1
130.13672850149035,1


==> data/p_norm_parameter_study/MaxErrorHistogramData_ms8.csv <==
bincenter,count
1.647300360778359,6177
4.941901082335077,580
8.236501803891795,869
11.531102525448514,424
14.82570324700523,369
18.12030396856195,357
21.414904690118668,300
24.709505411675384,193
28.004106133232103,143
31.29870685478882,172
34.59330757634554,202
37.88790829790226,170
41.182509019458976,144
44.477109741015695,44
47.77171046257241,47
51.06631118412913,29
54.360911905685846,46
57.655512627242565,48
60.95011334879928,18
64.244714070356,43
67.53931479191272,4
70.83391551346944,24
74.12851623502615,19
77.42311695658287,4
80.71771767813959,2
84.01231839969631,20
87.30691912125303,29
90.60151984280974,23
93.89612056436646,2


==> data/p_norm_parameter_study/MaxErrorHistogramData_os2.csv <==
bincenter,count
1.647300360778359,9734
4.941901082335077,210
8.236501803891795,110
11.531102525448514,59
14.82570324700523,41
18.12030396856195,35
21.414904690118668,14
24.709505411675384,17
28.004106133232103,7
31.29870685478882,6
34.59330757634554,2
41.182509019458976,1


==> data/p_norm_parameter_study/MaxErrorHistogramData_os4.csv <==
bincenter,count
1.647300360778359,9735
4.941901082335077,227
8.236501803891795,123
11.531102525448514,51
14.82570324700523,39
18.12030396856195,23
21.414904690118668,14
24.709505411675384,14
28.004106133232103,6
31.29870685478882,4


==> data/p_norm_parameter_study/MaxErrorHistogramData_os6.csv <==
bincenter,count
1.647300360778359,8194
4.941901082335077,84
8.236501803891795,62
11.531102525448514,26
14.82570324700523,10
18.12030396856195,10
21.414904690118668,14
24.709505411675384,3
28.004106133232103,3


==> data/p_norm_parameter_study/MaxErrorHistogramData_os8.csv <==
bincenter,count
1.647300360778359,10613
4.941901082335077,15
8.236501803891795,14
11.531102525448514,1
14.82570324700523,2


==> data/p_norm_parameter_study/MaxRelativeErrorHistogramData_ms2.csv <==
bincenter,count
3.891449393697003,7009
11.674348181091009,448
19.457246968485016,636
27.24014575587902,435
35.02304454327303,314
42.805943330667034,247
50.58884211806104,160
58.37174090545505,130
66.15463969284906,92
73.93753848024306,34
81.72043726763707,32
89.50333605503107,88
97.28623484242507,153
105.06913362981908,48
112.8520324172131,34
120.6349312046071,15
128.41782999200112,84
136.20072877939512,42
143.98362756678912,83
151.76652635418313,22
159.54942514157713,46
167.33232392897114,32
175.11522271636514,15
182.89812150375914,36
190.68102029115315,38
198.46391907854715,37
221.8126154407292,7
229.5955142281232,13
237.3784130155172,50
245.1613118029112,4
252.9442105903052,1
260.7271093776992,2
268.51000816509327,12
276.2929069524872,14
284.0758057398813,21
291.8587045272752,2
299.6416033146693,11
307.42450210206323,13


==> data/p_norm_parameter_study/MaxRelativeErrorHistogramData_ms4.csv <==
bincenter,count
5.156079883543607,7257
15.46823965063082,320
25.780399417718037,553
36.09255918480525,344
46.40471895189246,399
56.71687871897968,221
67.0290384860669,97
77.34119825315412,128
87.65335802024131,80
97.96551778732854,58
108.27767755441576,62
118.58983732150296,94
128.90199708859018,78
139.2141568556774,78
149.52631662276463,58
159.83847638985182,42
170.15063615693904,38
180.46279592402624,75
190.77495569111346,58
201.08711545820069,29
211.3992752252879,23
221.7114349923751,43
232.02359475946233,20
242.33575452654952,20
252.64791429363675,46
262.96007406072397,22
273.2722338278112,38
283.5843935948984,35
293.89655336198564,12
324.83303266324725,4
335.1451924303345,24
345.4573521974217,18
355.7695119645089,4
376.3938314986833,16
386.70599126577054,14
397.01815103285776,32
407.330310799945,13


==> data/p_norm_parameter_study/MaxRelativeErrorHistogramData_ms6.csv <==
bincenter,count
5.566173015647797,7338
16.69851904694339,314
27.830865078238983,521
38.963211109534576,366
50.095557140830174,396
61.227903172125764,222
72.36024920342135,110
83.49259523471696,119
94.62494126601254,76
105.75728729730815,58
116.88963332860374,83
128.02197935989932,98
139.1543253911949,72
150.2866714224905,60
161.41901745378613,52
172.5513634850817,60
183.6837095163773,55
194.81605554767287,69
205.9484015789685,45
217.0807476102641,21
228.21309364155968,32
239.34543967285526,27
250.47778570415085,22
261.61013173544643,21
272.742477766742,43
283.87482379803765,27
295.00716982933324,22
306.1395158606288,41
317.2718618919244,6
339.5365539545156,6
350.6688999858112,16
361.8012460171068,18
372.9335920484024,9
384.06593807969796,1
406.3306301422892,8
417.46297617358476,23
428.59532220488035,24
439.72766823617593,20


==> data/p_norm_parameter_study/MaxRelativeErrorHistogramData_ms8.csv <==
bincenter,count
5.794460619261576,7328
17.383381857784727,336
28.97230309630788,530
40.56122433483103,375
52.15014557335419,401
63.739066811877336,203
75.32798805040048,115
86.91690928892365,114
98.50583052744679,72
110.09475176596996,69
121.6836730044931,87
133.27259424301624,97
144.8615154815394,70
156.45043672006256,61
168.0393579585857,50
179.62827919710887,57
191.217200435632,80
202.80612167415518,56
214.39504291267832,27
225.98396415120146,21
237.57288538972463,40
249.16180662824777,16
260.75072786677094,24
272.33964910529403,31
283.9285703438172,38
295.5174915823404,23
307.1064128208635,13
318.6953340593867,41
330.2842552979098,2
341.873176536433,6
353.4620977749562,12
365.0510190134793,19
376.6399402520025,11
388.22886149052556,2
411.40670396757196,4
422.99562520609504,18
434.58454644461824,20
446.1734676831413,19
457.7623889216645,14


==> data/p_norm_parameter_study/MaxRelativeErrorHistogramData_os2.csv <==
bincenter,count
3.891449393697003,10126
11.674348181091009,106
19.457246968485016,4


==> data/p_norm_parameter_study/MaxRelativeErrorHistogramData_os4.csv <==
bincenter,count
5.156079883543607,10196
15.46823965063082,40


==> data/p_norm_parameter_study/MaxRelativeErrorHistogramData_os6.csv <==
bincenter,count
5.566173015647797,8394
16.69851904694339,12


==> data/p_norm_parameter_study/MaxRelativeErrorHistogramData_os8.csv <==
bincenter,count
5.794460619261576,10643
17.383381857784727,2


==> data/p_norm_parameter_study/ParallelReconstruction_ValidIDs.csv <==
ID
1
2
3
4
5
6
7
8
9
10
11
12
13
14
15
16
17
18
19
20
21
22
23
24
26
27
28
29
30
31
32
33
34
35
36
37
38
39
40
41
42
43
44
45
46
47
48
49
51
52
53
54
55
56
57
58
59
60
61
62
63
64
65
66
67
68
69
70
71
72
73
74
76
77
78
79
80
81
82
83
84
85
86
87
88
89
90
91
92
93
94
95
96
97
98
99
105
110
115
120
126
127
128
129
130
131
132
133
134
135
136
137
138
139
140
141
142
143
144
145
146
147
148
149
151
152
153
154
155
156
157
158
159
160
161
162
163
164
165
166
167
168
169
170
171
172
173
174
176
177
178
179
180
181
182
183
184
185
186
187
188
189
190
191
192
193
194
195
196
197
198
199
201
202
203
204
205
206
207
208
209
210
211
212
213
214
215
216
217
218
219
220
221
222
223
224
230
235
251
252
253
254
255
256
257
258
259
260
261
262
263
264
265
266
267
268
269
270
271
272
273
274
276
277
278
279
280
281
282
283
284
285
286
287
288
289
290
291
292
293
294
295
296
297
298
299
301
302
303
304
305
306
307
308
309
310
311
312
313
314
315
316
317
318
319
320
321
322
323
324
326
327
328
329
330
331
332
333
334
335
336
337
338
339
340
341
342
343
344
345
346
347
348
349
355
626
627
628
629
630
631
632
633
634
635
636
637
638
639
640
641
642
643
644
645
646
647
648
649
651
652
653
654
655
656
657
658
659
660
661
662
663
664
665
666
667
668
669
670
671
672
673
674
676
677
678
679
680
681
682
683
684
685
686
687
688
689
690
691
692
693
694
695
696
697
698
699
701
702
703
704
705
706
707
708
709
710
711
712
713
714
715
716
717
718
719
720
721
722
723
724
730
735
740
745
751
752
753
754
755
756
757
758
759
760
761
762
763
764
765
766
767
768
769
770
771
772
773
774
776
777
778
779
780
781
782
783
784
785
786
787
788
789
790
791
792
793
794
795
796
797
798
799
801
802
803
804
805
806
807
808
809
810
811
812
813
814
815
816
817
818
819
820
821
822
823
824
826
827
828
829
830
831
832
833
834
835
836
837
838
839
840
841
842
843
844
845
846
847
848
849
851
855
860
876
877
878
879
880
881
882
883
884
885
886
887
888
889
890
891
892
893
894
895
896
897
898
899
901
902
903
904
905
906
907
908
909
910
911
912
913
914
915
916
917
918
919
920
921
922
923
924
926
927
928
929
930
931
932
933
934
935
936
937
938
939
940
941
942
943
944
945
946
947
948
949
951
952
953
954
955
956
957
958
959
960
961
962
963
964
965
966
967
968
969
970
971
972
973
974
976
980
1251
1252
1253
1254
1255
1256
1257
1258
1259
1260
1261
1262
1263
1264
1265
1266
1267
1268
1269
1270
1271
1272
1273
1274
1276
1277
1278
1279
1280
1281
1282
1283
1284
1285
1286
1287
1288
1289
1290
1291
1292
1293
1294
1295
1296
1297
1298
1299
1301
1302
1303
1304
1305
1306
1307
1308
1309
1310
1311
1312
1313
1314
1315
1316
1317
1318
1319
1320
1321
1322
1323
1324
1326
1327
1328
1329
1330
1331
1332
1333
1334
1335
1336
1337
1338
1339
1340
1341
1342
1343
1344
1345
1346
1347
1348
1349
1351
1352
1353
1354
1355
1356
1357
1358
1359
1360
1361
1362
1363
1364
1365
1366
1367
1368
1369
1370
1371
1372
1373
1374
1376
1377
1378
1379
1380
1381
1382
1383
1384
1385
1386
1387
1388
1389
1390
1391
1392
1393
1394
1395
1396
1397
1398
1399
1401
1402
1403
1404
1405
1406
1407
1408
1409
1410
1411
1412
1413
1414
1415
1416
1417
1418
1419
1420
1421
1422
1423
1424
1426
1427
1428
1429
1430
1431
1432
1433
1434
1435
1436
1437
1438
1439
1440
1441
1442
1443
1444
1445
1446
1447
1448
1449
1451
1452
1453
1454
1455
1456
1457
1458
1459
1460
1461
1462
1463
1464
1465
1466
1467
1468
1469
1470
1471
1472
1473
1474
1476
1477
1478
1479
1480
1481
1482
1483
1484
1485
1486
1487
1488
1489
1491
1492
1493
1494
1497
1498
1499
1501
1502
1503
1504
1505
1506
1507
1508
1509
1510
1511
1512
1513
1514
1515
1516
1517
1518
1519
1520
1521
1522
1523
1524
1526
1527
1528
1529
1530
1531
1532
1533
1534
1535
1536
1537
1538
1539
1540
1541
1542
1543
1544
1545
1546
1547
1548
1549
1551
1552
1553
1554
1555
1556
1557
1558
1559
1560
1561
1562
1563
1564
1565
1566
1567
1568
1569
1570
1571
1572
1573
1574
1576
1577
1578
1579
1580
1581
1582
1583
1584
1585
1586
1587
1588
1589
1590
1591
1592
1593
1594
1595
1596
1597
1598
1599
1601
1602
1603
1604
1605
1606
1607
1608
1609
1611
1612
1613
1614
1617
1618
1619
1622
1623
1624
1652
1653
1654
1676
1677
1678
1679
1701
1702
1703
1704
1709
1726
1727
1728
1729
1733
1734
1739
1744
1749
1876
1877
1878
1879
1880
1881
1882
1883
1884
1885
1886
1887
1888
1889
1890
1891
1892
1893
1894
1895
1896
1897
1898
1899
1901
1902
1903
1904
1905
1906
1907
1908
1909
1910
1911
1912
1913
1914
1915
1916
1917
1918
1919
1920
1921
1922
1923
1924
1926
1927
1928
1929
1930
1931
1932
1933
1934
1935
1936
1937
1938
1939
1940
1941
1942
1943
1944
1945
1946
1947
1948
1949
1951
1952
1953
1954
1955
1956
1957
1958
1959
1960
1961
1962
1963
1964
1965
1966
1967
1968
1969
1970
1971
1972
1973
1974
1976
1977
1978
1979
1980
1981
1982
1983
1984
1985
1986
1987
1988
1989
1990
1991
1992
1993
1994
1995
1996
1997
1998
1999
2001
2002
2003
2004
2005
2006
2007
2008
2009
2010
2011
2012
2013
2014
2015
2016
2017
2018
2019
2020
2021
2022
2023
2024
2026
2027
2028
2029
2030
2031
2032
2033
2034
2035
2036
2037
2038
2039
2040
2041
2042
2043
2044
2045
2046
2047
2048
2049
2051
2052
2053
2054
2055
2056
2057
2058
2059
2060
2061
2062
2063
2064
2065
2066
2067
2068
2069
2070
2071
2072
2073
2074
2076
2077
2078
2079
2080
2081
2082
2083
2084
2085
2086
2087
2088
2089
2090
2091
2092
2093
2094
2095
2096
2097
2098
2099
2101
2102
2103
2104
2105
2106
2107
2108
2109
2110
2111
2112
2113
2114
2116
2117
2118
2119
2121
2122
2123
2124
2126
2127
2128
2129
2130
2131
2132
2133
2134
2135
2136
2137
2138
2139
2140
2141
2142
2143
2144
2145
2146
2147
2148
2149
2151
2152
2153
2154
2155
2156
2157
2158
2159
2160
2161
2162
2163
2164
2165
2166
2167
2168
2169
2170
2171
2172
2173
2174
2176
2177
2178
2179
2180
2181
2182
2183
2184
2185
2186
2187
2188
2189
2190
2191
2192
2193
2194
2195
2196
2197
2198
2199
2201
2202
2203
2204
2205
2206
2207
2208
2209
2210
2211
2212
2213
2214
2215
2216
2217
2218
2219
2220
2221
2222
2223
2224
2226
2227
2228
2229
2230
2231
2232
2233
2234
2236
2237
2238
2239
2241
2242
2243
2244
2246
2247
2248
2249
2251
2252
2253
2254
2276
2277
2278
2279
2283
2284
2301
2302
2303
2304
2307
2308
2309
2313
2314
2319
2324
2326
2327
2328
2329
2331
2332
2333
2334
2337
2338
2339
2342
2343
2344
2348
2349
2351
2352
2353
2354
2356
2357
2358
2359
2362
2363
2364
2367
2368
2369
2372
2373
2374
2501
2502
2503
2504
2505
2506
2507
2508
2509
2510
2511
2512
2513
2514
2515
2516
2517
2518
2519
2520
2521
2522
2523
2524
2526
2527
2528
2529
2530
2531
2532
2533
2534
2535
2536
2537
2538
2539
2540
2541
2542
2543
2544
2545
2546
2547
2548
2549
2551
2552
2553
2554
2555
2556
2557
2558
2559
2560
2561
2562
2563
2564
2565
2566
2567
2568
2569
2570
2571
2572
2573
2574
2576
2577
2578
2579
2580
2581
2582
2583
2584
2585
2586
2587
2588
2589
2590
2591
2592
2593
2594
2595
2596
2597
2598
2599
2601
2602
2603
2604
2605
2606
2607
2608
2609
2610
2611
2612
2613
2614
2615
2616
2617
2618
2619
2620
2621
2622
2623
2624
2626
2627
2628
2629
2630
2631
2632
2633
2634
2635
2636
2637
2638
2639
2640
2641
2642
2643
2644
2645
2646
2647
2648
2649
2651
2652
2653
2654
2655
2656
2657
2658
2659
2660
2661
2662
2663
2664
2665
2666
2667
2668
2669
2670
2671
2672
2673
2674
2676
2677
2678
2679
2680
2681
2682
2683
2684
2685
2686
2687
2688
2689
2690
2691
2692
2693
2694
2695
2696
2697
2698
2699
2701
2702
2703
2704
2705
2706
2707
2708
2709
2710
2711
2712
2713
2714
2715
2716
2717
2718
2719
2720
2721
2722
2723
2724
2726
2727
2728
2729
2730
2731
2732
2733
2734
2735
2736
2737
2738
2739
2741
2742
2743
2744
2746
2747
2748
2749
2751
2752
2753
2754
2755
2756
2757
2758
2759
2760
2761
2762
2763
2764
2765
2766
2767
2768
2769
2770
2771
2772
2773
2774
2776
2777
2778
2779
2780
2781
2782
2783
2784
2785
2786
2787
2788
2789
2790
2791
2792
2793
2794
2795
2796
2797
2798
2799
2801
2802
2803
2804
2805
2806
2807
2808
2809
2810
2811
2812
2813
2814
2815
2816
2817
2818
2819
2820
2821
2822
2823
2824
2826
2827
2828
2829
2830
2831
2832
2833
2834
2835
2836
2837
2838
2839
2840
2841
2842
2843
2844
2845
2846
2847
2848
2849
2851
2852
2853
2854
2855
2856
2857
2858
2859
2861
2862
2863
2864
2866
2867
2868
2869
2871
2872
2873
2874
2876
2877
2878
2879
2901
2902
2903
2904
2907
2908
2909
2914
2926
2927
2928
2929
2931
2932
2933
2934
2937
2938
2939
2943
2944
2949
2951
2952
2953
2954
2956
2957
2958
2959
2962
2963
2964
2967
2968
2969
2973
2974
2976
2977
2978
2979
2981
2982
2983
2984
2986
2987
2988
2989
2992
2993
2994
2997
2998
2999
3028
3029
3052
3053
3054
3058
3059
3077
3078
3079
3083
3084
3088
3089
3094
3102
3103
3104
3107
3108
3109
3113
3114
3118
3119
3124
3126
3127
3128
3129
3130
3131
3132
3133
3134
3135
3136
3137
3138
3139
3140
3141
3142
3143
3144
3145
3146
3147
3148
3149
3151
3152
3153
3154
3155
3156
3157
3158
3159
3160
3161
3162
3163
3164
3165
3166
3167
3168
3169
3170
3171
3172
3173
3174
3176
3177
3178
3179
3180
3181
3182
3183
3184
3185
3186
3187
3188
3189
3190
3191
3192
3193
3194
3195
3196
3197
3198
3199
3201
3202
3203
3204
3205
3206
3207
3208
3209
3210
3211
3212
3213
3214
3215
3216
3217
3218
3219
3220
3221
3222
3223
3224
3230
3235
3240
3245
3251
3252
3253
3254
3255
3256
3257
3258
3259
3260
3261
3262
3263
3264
3265
3266
3267
3268
3269
3270
3271
3272
3273
3274
3276
3277
3278
3279
3280
3281
3282
3283
3284
3285
3286
3287
3288
3289
3290
3291
3292
3293
3294
3295
3296
3297
3298
3299
3301
3302
3303
3304
3305
3306
3307
3308
3309
3310
3311
3312
3313
3314
3315
3316
3317
3318
3319
3320
3321
3322
3323
3324
3326
3327
3328
3329
3330
3331
3332
3333
3334
3335
3336
3337
3338
3339
3340
3341
3342
3343
3344
3345
3346
3347
3348
3349
3355
3360
3365
3376
3377
3378
3379
3380
3381
3382
3383
3384
3385
3386
3387
3388
3389
3390
3391
3392
3393
3394
3395
3396
3397
3398
3399
3401
3402
3403
3404
3405
3406
3407
3408
3409
3410
3411
3412
3413
3414
3415
3416
3417
3418
3419
3420
3421
3422
3423
3424
3426
3427
3428
3429
3430
3431
3432
3433
3434
3435
3436
3437
3438
3439
3440
3441
3442
3443
3444
3445
3446
3447
3448
3449
3451
3452
3453
3454
3455
3456
3457
3458
3459
3460
3461
3462
3463
3464
3465
3466
3467
3468
3469
3470
3471
3472
3473
3474
3480
3485
3751
3752
3753
3754
3755
3756
3757
3758
3759
3760
3761
3762
3763
3764
3765
3766
3767
3768
3769
3770
3771
3772
3773
3774
3776
3777
3778
3779
3780
3781
3782
3783
3784
3785
3786
3787
3788
3789
3790
3791
3792
3793
3794
3795
3796
3797
3798
3799
3801
3802
3803
3804
3805
3806
3807
3808
3809
3810
3811
3812
3813
3814
3815
3816
3817
3818
3819
3820
3821
3822
3823
3824
3826
3827
3828
3829
3830
3831
3832
3833
3834
3835
3836
3837
3838
3839
3840
3841
3842
3843
3844
3845
3846
3847
3848
3849
3855
3860
3865
3870
3876
3877
3878
3879
3880
3881
3882
3883
3884
3885
3886
3887
3888
3889
3890
3891
3892
3893
3894
3895
3896
3897
3898
3899
3901
3902
3903
3904
3905
3906
3907
3908
3909
3910
3911
3912
3913
3914
3915
3916
3917
3918
3919
3920
3921
3922
3923
3924
3926
3927
3928
3929
3930
3931
3932
3933
3934
3935
3936
3937
3938
3939
3940
3941
3942
3943
3944
3945
3946
3947
3948
3949
3951
3952
3953
3954
3955
3956
3957
3958
3959
3960
3961
3962
3963
3964
3965
3966
3967
3968
3969
3970
3971
3972
3973
3974
3976
3980
3985
3990
4001
4002
4003
4004
4005
4006
4007
4008
4009
4010
4011
4012
4013
4014
4015
4016
4017
4018
4019
4020
4021
4022
4023
4024
4026
4027
4028
4029
4030
4031
4032
4033
4034
4035
4036
4037
4038
4039
4040
4041
4042
4043
4044
4045
4046
4047
4048
4049
4051
4052
4053
4054
4055
4056
4057
4058
4059
4060
4061
4062
4063
4064
4065
4066
4067
4068
4069
4070
4071
4072
4073
4074
4076
4077
4078
4079
4080
4081
4082
4083
4084
4085
4086
4087
4088
4089
4090
4091
4092
4093
4094
4095
4096
4097
4098
4099
4101
4105
4110
4376
4377
4378
4379
4380
4381
4382
4383
4384
4385
4386
4387
4388
4389
4390
4391
4392
4393
4394
4395
4396
4397
4398
4399
4401
4402
4403
4404
4405
4406
4407
4408
4409
4410
4411
4412
4413
4414
4415
4416
4417
4418
4419
4420
4421
4422
4423
4424
4426
4427
4428
4429
4430
4431
4432
4433
4434
4435
4436
4437
4438
4439
4440
4441
4442
4443
4444
4445
4446
4447
4448
4449
4451
4452
4453
4454
4455
4456
4457
4458
4459
4460
4461
4462
4463
4464
4465
4466
4467
4468
4469
4470
4471
4472
4473
4474
4476
4477
4478
4479
4480
4481
4482
4483
4484
4485
4486
4487
4488
4489
4490
4491
4492
4493
4494
4495
4496
4497
4498
4499
4501
4502
4503
4504
4505
4506
4507
4508
4509
4510
4511
4512
4513
4514
4515
4516
4517
4518
4519
4520
4521
4522
4523
4524
4526
4527
4528
4529
4530
4531
4532
4533
4534
4535
4536
4537
4538
4539
4540
4541
4542
4543
4544
4545
4546
4547
4548
4549
4551
4552
4553
4554
4555
4556
4557
4558
4559
4560
4561
4562
4563
4564
4565
4566
4567
4568
4569
4570
4571
4572
4573
4574
4576
4577
4578
4579
4580
4581
4582
4583
4584
4585
4586
4587
4588
4589
4590
4591
4592
4593
4594
4595
4596
4597
4598
4599
4601
4602
4603
4604
4605
4606
4607
4608
4609
4610
4611
4612
4613
4614
4615
4616
4617
4618
4619
4621
4622
4623
4624
4626
4627
4628
4629
4630
4631
4632
4633
4634
4635
4636
4637
4638
4639
4640
4641
4642
4643
4644
4645
4646
4647
4648
4649
4651
4652
4653
4654
4655
4656
4657
4658
4659
4660
4661
4662
4663
4664
4665
4666
4667
4668
4669
4670
4671
4672
4673
4674
4676
4677
4678
4679
4680
4681
4682
4683
4684
4685
4686
4687
4688
4689
4690
4691
4692
4693
4694
4695
4696
4697
4698
4699
4701
4702
4703
4704
4705
4706
4707
4708
4709
4710
4711
4712
4713
4714
4715
4716
4717
4718
4719
4720
4721
4722
4723
4724
4726
4727
4728
4729
4730
4731
4732
4733
4734
4735
4736
4737
4738
4739
4741
4742
4743
4744
4746
4747
4748
4749
4777
4778
4779
4801
4802
4803
4804
4808
4809
4814
4819
4823
4824
4826
4827
4828
4829
4833
4834
4838
4839
4843
4844
4848
4849
4851
4852
4853
4854
4857
4858
4859
4862
4863
4864
4868
4869
4872
4873
4874
5001
5002
5003
5004
5005
5006
5007
5008
5009
5010
5011
5012
5013
5014
5015
5016
5017
5018
5019
5020
5021
5022
5023
5024
5026
5027
5028
5029
5030
5031
5032
5033
5034
5035
5036
5037
5038
5039
5040
5041
5042
5043
5044
5045
5046
5047
5048
5049
5051
5052
5053
5054
5055
5056
5057
5058
5059
5060
5061
5062
5063
5064
5065
5066
5067
5068
5069
5070
5071
5072
5073
5074
5076
5077
5078
5079
5080
5081
5082
5083
5084
5085
5086
5087
5088
5089
5090
5091
5092
5093
5094
5095
5096
5097
5098
5099
5101
5102
5103
5104
5105
5106
5107
5108
5109
5110
5111
5112
5113
5114
5115
5116
5117
5118
5119
5120
5121
5122
5123
5124
5126
5127
5128
5129
5130
5131
5132
5133
5134
5135
5136
5137
5138
5139
5140
5141
5142
5143
5144
5145
5146
5147
5148
5149
5151
5152
5153
5154
5155
5156
5157
5158
5159
5160
5161
5162
5163
5164
5165
5166
5167
5168
5169
5170
5171
5172
5173
5174
5176
5177
5178
5179
5180
5181
5182
5183
5184
5185
5186
5187
5188
5189
5190
5191
5192
5193
5194
5195
5196
5197
5198
5199
5201
5202
5203
5204
5205
5206
5207
5208
5209
5210
5211
5212
5213
5214
5215
5216
5217
5218
5219
5220
5221
5222
5223
5224
5226
5227
5228
5229
5230
5231
5232
5233
5234
5235
5236
5237
5238
5239
5240
5241
5242
5243
5244
5246
5247
5248
5249
5251
5252
5253
5254
5255
5256
5257
5258
5259
5260
5261
5262
5263
5264
5265
5266
5267
5268
5269
5270
5271
5272
5273
5274
5276
5277
5278
5279
5280
5281
5282
5283
5284
5285
5286
5287
5288
5289
5290
5291
5292
5293
5294
5295
5296
5297
5298
5299
5301
5302
5303
5304
5305
5306
5307
5308
5309
5310
5311
5312
5313
5314
5315
5316
5317
5318
5319
5320
5321
5322
5323
5324
5326
5327
5328
5329
5330
5331
5332
5333
5334
5335
5336
5337
5338
5339
5340
5341
5342
5343
5344
5345
5346
5347
5348
5349
5351
5352
5353
5354
5355
5356
5357
5358
5359
5360
5361
5362
5363
5364
5366
5367
5368
5369
5371
5372
5373
5374
5376
5377
5378
5379
5401
5402
5403
5404
5407
5408
5409
5413
5414
5418
5419
5423
5424
5426
5427
5428
5429
5431
5432
5433
5434
5437
5438
5439
5442
5443
5444
5447
5448
5449
5451
5452
5453
5454
5456
5457
5458
5459
5461
5462
5463
5464
5466
5467
5468
5469
5472
5473
5474
5476
5477
5478
5479
5481
5482
5483
5484
5486
5487
5488
5489
5491
5492
5493
5494
5496
5497
5498
5499
5626
5627
5628
5629
5630
5631
5632
5633
5634
5635
5636
5637
5638
5639
5640
5641
5642
5643
5644
5645
5646
5647
5648
5649
5651
5652
5653
5654
5655
5656
5657
5658
5659
5660
5661
5662
5663
5664
5665
5666
5667
5668
5669
5670
5671
5672
5673
5674
5676
5677
5678
5679
5680
5681
5682
5683
5684
5685
5686
5687
5688
5689
5690
5691
5692
5693
5694
5695
5696
5697
5698
5699
5701
5702
5703
5704
5705
5706
5707
5708
5709
5710
5711
5712
5713
5714
5715
5716
5717
5718
5719
5720
5721
5722
5723
5724
5726
5727
5728
5729
5730
5731
5732
5733
5734
5735
5736
5737
5738
5739
5740
5741
5742
5743
5744
5745
5746
5747
5748
5749
5751
5752
5753
5754
5755
5756
5757
5758
5759
5760
5761
5762
5763
5764
5765
5766
5767
5768
5769
5770
5771
5772
5773
5774
5776
5777
5778
5779
5780
5781
5782
5783
5784
5785
5786
5787
5788
5789
5790
5791
5792
5793
5794
5795
5796
5797
5798
5799
5801
5802
5803
5804
5805
5806
5807
5808
5809
5810
5811
5812
5813
5814
5815
5816
5817
5818
5819
5820
5821
5822
5823
5824
5826
5827
5828
5829
5830
5831
5832
5833
5834
5835
5836
5837
5838
5839
5840
5841
5842
5843
5844
5845
5846
5847
5848
5849
5851
5852
5853
5854
5855
5856
5857
5858
5859
5860
5861
5862
5863
5864
5865
5866
5867
5868
5869
5871
5872
5873
5874
5876
5877
5878
5879
5880
5881
5882
5883
5884
5885
5886
5887
5888
5889
5890
5891
5892
5893
5894
5895
5896
5897
5898
5899
5901
5902
5903
5904
5905
5906
5907
5908
5909
5910
5911
5912
5913
5914
5915
5916
5917
5918
5919
5920
5921
5922
5923
5924
5926
5927
5928
5929
5930
5931
5932
5933
5934
5935
5936
5937
5938
5939
5940
5941
5942
5943
5944
5945
5946
5947
5948
5949
5951
5952
5953
5954
5955
5956
5957
5958
5959
5960
5961
5962
5963
5964
5965
5966
5967
5968
5969
5970
5971
5972
5973
5974
5976
5977
5978
5979
5980
5981
5982
5983
5984
5985
5986
5987
5988
5989
5991
5992
5993
5994
5996
5997
5998
5999
6001
6002
6003
6004
6026
6027
6028
6029
6032
6033
6034
6038
6039
6043
6044
6048
6049
6051
6052
6053
6054
6056
6057
6058
6059
6062
6063
6064
6067
6068
6069
6072
6073
6074
6076
6077
6078
6079
6081
6082
6083
6084
6086
6087
6088
6089
6091
6092
6093
6094
6096
6097
6098
6099
6101
6102
6103
6104
6106
6107
6108
6109
6111
6112
6113
6114
6116
6117
6118
6119
6121
6122
6123
6124
6153
6154
6177
6178
6179
6183
6184
6202
6203
6204
6207
6208
6209
6213
6214
6227
6228
6229
6232
6233
6234
6237
6238
6239
6244
6251
6252
6253
6254
6255
6256
6257
6258
6259
6260
6261
6262
6263
6264
6265
6266
6267
6268
6269
6270
6271
6272
6273
6274
6276
6277
6278
6279
6280
6281
6282
6283
6284
6285
6286
6287
6288
6289
6290
6291
6292
6293
6294
6295
6296
6297
6298
6299
6301
6302
6303
6304
6305
6306
6307
6308
6309
6310
6311
6312
6313
6314
6315
6316
6317
6318
6319
6320
6321
6322
6323
6324
6326
6327
6328
6329
6330
6331
6332
6333
6334
6335
6336
6337
6338
6339
6340
6341
6342
6343
6344
6345
6346
6347
6348
6349
6355
6360
6365
6370
6376
6377
6378
6379
6380
6381
6382
6383
6384
6385
6386
6387
6388
6389
6390
6391
6392
6393
6394
6395
6396
6397
6398
6399
6401
6402
6403
6404
6405
6406
6407
6408
6409
6410
6411
6412
6413
6414
6415
6416
6417
6418
6419
6420
6421
6422
6423
6424
6426
6427
6428
6429
6430
6431
6432
6433
6434
6435
6436
6437
6438
6439
6440
6441
6442
6443
6444
6445
6446
6447
6448
6449
6451
6452
6453
6454
6455
6456
6457
6458
6459
6460
6461
6462
6463
6464
6465
6466
6467
6468
6469
6470
6471
6472
6473
6474
6480
6485
6490
6495
6501
6502
6503
6504
6505
6506
6507
6508
6509
6510
6511
6512
6513
6514
6515
6516
6517
6518
6519
6520
6521
6522
6523
6524
6526
6527
6528
6529
6530
6531
6532
6533
6534
6535
6536
6537
6538
6539
6540
6541
6542
6543
6544
6545
6546
6547
6548
6549
6551
6552
6553
6554
6555
6556
6557
6558
6559
6560
6561
6562
6563
6564
6565
6566
6567
6568
6569
6570
6571
6572
6573
6574
6576
6577
6578
6579
6580
6581
6582
6583
6584
6585
6586
6587
6588
6589
6590
6591
6592
6593
6594
6595
6596
6597
6598
6599
6605
6610
6615
6620
6630
6635
6636
6637
6640
6641
6642
6643
6644
6645
6646
6647
6648
6649
6655
6660
6665
6666
6670
6671
6680
6685
6690
6695
6710
6715
6720
6735
6740
6745
6876
6877
6878
6879
6880
6881
6882
6883
6884
6885
6886
6887
6888
6889
6890
6891
6892
6893
6894
6895
6896
6897
6898
6899
6901
6902
6903
6904
6905
6906
6907
6908
6909
6910
6911
6912
6913
6914
6915
6916
6917
6918
6919
6920
6921
6922
6923
6924
6926
6927
6928
6929
6930
6931
6932
6933
6934
6935
6936
6937
6938
6939
6940
6941
6942
6943
6944
6945
6946
6947
6948
6949
6951
6952
6953
6954
6955
6956
6957
6958
6959
6960
6961
6962
6963
6964
6965
6966
6967
6968
6969
6970
6971
6972
6973
6974
6980
6985
6990
6995
7001
7002
7003
7004
7005
7006
7007
7008
7009
7010
7011
7012
7013
7014
7015
7016
7017
7018
7019
7020
7021
7022
7023
7024
7026
7027
7028
7029
7030
7031
7032
7033
7034
7035
7036
7037
7038
7039
7040
7041
7042
7043
7044
7045
7046
7047
7048
7049
7051
7052
7053
7054
7055
7056
7057
7058
7059
7060
7061
7062
7063
7064
7065
7066
7067
7068
7069
7070
7071
7072
7073
7074
7076
7077
7078
7079
7080
7081
7082
7083
7084
7085
7086
7087
7088
7089
7090
7091
7092
7093
7094
7095
7096
7097
7098
7099
7101
7105
7106
7110
7111
7115
7116
7120
7121
7126
7127
7128
7129
7130
7131
7132
7133
7134
7135
7136
7137
7138
7139
7140
7141
7142
7143
7144
7145
7146
7147
7148
7149
7151
7152
7153
7154
7155
7156
7157
7158
7159
7160
7161
7162
7163
7164
7165
7166
7167
7168
7169
7170
7171
7172
7173
7174
7176
7177
7178
7179
7180
7181
7182
7183
7184
7185
7186
7187
7188
7189
7190
7191
7192
7193
7194
7195
7196
7197
7198
7199
7201
7202
7203
7204
7205
7206
7207
7208
7209
7210
7211
7212
7213
7214
7215
7216
7217
7218
7219
7220
7221
7222
7223
7224
7226
7230
7231
7235
7236
7240
7241
7245
7246
7255
7260
7261
7262
7263
7264
7265
7266
7267
7268
7269
7270
7271
7272
7273
7274
7280
7285
7290
7291
7292
7293
7295
7296
7297
7298
7299
7305
7310
7315
7320
7321
7335
7340
7345
7360
7365
7370
7501
7502
7503
7504
7505
7506
7507
7508
7509
7510
7511
7512
7513
7514
7515
7516
7517
7518
7519
7520
7521
7522
7523
7524
7526
7527
7528
7529
7530
7531
7532
7533
7534
7535
7536
7537
7538
7539
7540
7541
7542
7543
7544
7545
7546
7547
7548
7549
7551
7552
7553
7554
7555
7556
7557
7558
7559
7560
7561
7562
7563
7564
7565
7566
7567
7568
7569
7570
7571
7572
7573
7574
7576
7577
7578
7579
7580
7581
7582
7583
7584
7585
7586
7587
7588
7589
7590
7591
7592
7593
7594
7595
7596
7597
7598
7599
7601
7602
7603
7604
7605
7606
7607
7608
7609
7610
7611
7612
7613
7614
7615
7616
7617
7618
7619
7620
7621
7622
7623
7624
7626
7627
7628
7629
7630
7631
7632
7633
7634
7635
7636
7637
7638
7639
7640
7641
7642
7643
7644
7645
7646
7647
7648
7649
7651
7652
7653
7654
7655
7656
7657
7658
7659
7660
7661
7662
7663
7664
7665
7666
7667
7668
7669
7670
7671
7672
7673
7674
7676
7677
7678
7679
7680
7681
7682
7683
7684
7685
7686
7687
7688
7689
7690
7691
7692
7693
7694
7695
7696
7697
7698
7699
7701
7702
7703
7704
7705
7706
7707
7708
7709
7710
7711
7712
7713
7714
7715
7716
7717
7718
7719
7720
7721
7722
7723
7724
7726
7727
7728
7729
7730
7731
7732
7733
7734
7735
7736
7737
7738
7739
7740
7741
7742
7743
7744
7745
7746
7747
7748
7749
7751
7752
7753
7754
7755
7756
7757
7758
7759
7760
7761
7762
7763
7764
7765
7766
7767
7768
7769
7770
7771
7772
7773
7774
7776
7777
7778
7779
7780
7781
7782
7783
7784
7785
7786
7787
7788
7789
7790
7791
7792
7793
7794
7795
7796
7797
7798
7799
7801
7802
7803
7804
7805
7806
7807
7808
7809
7810
7811
7812
7813
7814
7815
7816
7817
7818
7819
7820
7821
7822
7823
7824
7826
7827
7828
7829
7830
7831
7832
7833
7834
7835
7836
7837
7838
7839
7840
7841
7842
7843
7844
7845
7846
7847
7848
7849
7851
7852
7853
7854
7855
7856
7857
7858
7859
7860
7861
7862
7863
7864
7865
7866
7867
7868
7869
7870
7871
7872
7873
7874
7880
7881
7882
7883
7884
7885
7886
7887
7888
7889
7890
7891
7892
7893
7894
7895
7896
7897
7898
7899
7902
7903
7904
7905
7906
7907
7908
7909
7910
7911
7912
7913
7914
7915
7916
7917
7918
7919
7920
7921
7922
7923
7924
7926
7927
7928
7929
7930
7931
7932
7933
7934
7935
7936
7937
7938
7939
7940
7941
7942
7943
7944
7945
7946
7947
7948
7949
7951
7952
7953
7954
7956
7957
7958
7959
7960
7961
7962
7963
7964
7965
7966
7967
7968
7969
7970
7971
7972
7973
7974
7976
7977
7978
7979
7981
7982
7983
7984
7985
7986
7987
7988
7989
7990
7991
7992
7993
7994
7995
7996
7997
7998
7999
8126
8127
8128
8129
8130
8131
8132
8133
8134
8135
8136
8137
8138
8139
8140
8141
8142
8143
8144
8145
8146
8147
8148
8149
8151
8152
8153
8154
8155
8156
8157
8158
8159
8160
8161
8162
8163
8164
8165
8166
8167
8168
8169
8170
8171
8172
8173
8174
8176
8177
8178
8179
8180
8181
8182
8183
8184
8185
8186
8187
8188
8189
8190
8191
8192
8193
8194
8195
8196
8197
8198
8199
8201
8202
8203
8204
8205
8206
8207
8208
8209
8210
8211
8212
8213
8214
8215
8216
8217
8218
8219
8220
8221
8222
8223
8224
8226
8227
8228
8229
8230
8231
8232
8233
8234
8235
8236
8237
8238
8239
8240
8241
8242
8243
8244
8245
8246
8247
8248
8249
8251
8252
8253
8254
8255
8256
8257
8258
8259
8260
8261
8262
8263
8264
8265
8266
8267
8268
8269
8270
8271
8272
8273
8274
8276
8277
8278
8279
8280
8281
8282
8283
8284
8285
8286
8287
8288
8289
8290
8291
8292
8293
8294
8295
8296
8297
8298
8299
8301
8302
8303
8304
8305
8306
8307
8308
8309
8310
8311
8312
8313
8314
8315
8316
8317
8318
8319
8320
8321
8322
8323
8324
8326
8327
8328
8329
8330
8331
8332
8333
8334
8335
8336
8337
8338
8339
8340
8341
8342
8343
8344
8345
8346
8347
8348
8349
8351
8352
8353
8354
8355
8356
8357
8358
8359
8360
8361
8362
8363
8364
8365
8366
8367
8368
8369
8370
8371
8372
8373
8374
8376
8377
8378
8379
8380
8381
8382
8383
8384
8385
8386
8387
8388
8389
8390
8391
8392
8393
8394
8395
8396
8397
8398
8399
8401
8402
8403
8404
8405
8406
8407
8408
8409
8410
8411
8412
8413
8414
8415
8416
8417
8418
8419
8420
8421
8422
8423
8424
8426
8427
8428
8429
8430
8431
8432
8433
8434
8435
8436
8437
8438
8439
8440
8441
8442
8443
8444
8445
8446
8447
8448
8449
8451
8452
8453
8454
8455
8456
8457
8458
8459
8460
8461
8462
8463
8464
8465
8466
8467
8468
8469
8470
8471
8472
8473
8474
8476
8477
8478
8479
8480
8481
8482
8483
8484
8485
8486
8487
8488
8489
8490
8491
8492
8493
8494
8495
8496
8497
8498
8499
8501
8502
8503
8504
8505
8506
8507
8508
8509
8510
8511
8512
8513
8514
8515
8516
8517
8518
8519
8520
8521
8522
8523
8524
8526
8527
8528
8529
8530
8531
8532
8533
8534
8535
8536
8537
8538
8539
8540
8541
8542
8543
8544
8545
8546
8547
8548
8549
8551
8552
8553
8554
8555
8556
8557
8558
8559
8560
8561
8562
8563
8564
8565
8566
8567
8568
8569
8570
8571
8572
8573
8574
8576
8577
8578
8579
8581
8582
8583
8584
8585
8586
8587
8588
8589
8590
8591
8592
8593
8594
8595
8596
8597
8598
8599
8601
8602
8603
8604
8606
8607
8608
8609
8610
8611
8612
8613
8614
8615
8616
8617
8618
8619
8620
8621
8622
8623
8624
8751
8752
8753
8754
8755
8756
8757
8758
8759
8760
8761
8762
8763
8764
8765
8766
8767
8768
8769
8770
8771
8772
8773
8774
8776
8777
8778
8779
8780
8781
8782
8783
8784
8785
8786
8787
8788
8789
8790
8791
8792
8793
8794
8795
8796
8797
8798
8799
8801
8802
8803
8804
8805
8806
8807
8808
8809
8810
8811
8812
8813
8814
8815
8816
8817
8818
8819
8820
8821
8822
8823
8824
8826
8827
8828
8829
8830
8831
8832
8833
8834
8835
8836
8837
8838
8839
8840
8841
8842
8843
8844
8845
8846
8847
8848
8849
8851
8852
8853
8854
8855
8856
8857
8858
8859
8860
8861
8862
8863
8864
8865
8866
8867
8868
8869
8870
8871
8872
8873
8874
8876
8877
8878
8879
8880
8881
8882
8883
8884
8885
8886
8887
8888
8889
8890
8891
8892
8893
8894
8895
8896
8897
8898
8899
8901
8902
8903
8904
8905
8906
8907
8908
8909
8910
8911
8912
8913
8914
8915
8916
8917
8918
8919
8920
8921
8922
8923
8924
8926
8927
8928
8929
8930
8931
8932
8933
8934
8935
8936
8937
8938
8939
8940
8941
8942
8943
8944
8945
8946
8947
8948
8949
8951
8952
8953
8954
8955
8956
8957
8958
8959
8960
8961
8962
8963
8964
8965
8966
8967
8968
8969
8970
8971
8972
8973
8974
8976
8977
8978
8979
8980
8981
8982
8983
8984
8985
8986
8987
8988
8989
8990
8991
8992
8993
8994
8995
8996
8997
8998
8999
9001
9002
9003
9004
9005
9006
9007
9008
9009
9010
9011
9012
9013
9014
9015
9016
9017
9018
9019
9020
9021
9022
9023
9024
9026
9027
9028
9029
9030
9031
9032
9033
9034
9035
9036
9037
9038
9039
9040
9041
9042
9043
9044
9045
9046
9047
9048
9049
9051
9052
9053
9054
9055
9056
9057
9058
9059
9060
9061
9062
9063
9064
9065
9066
9067
9068
9069
9070
9071
9072
9073
9074
9076
9077
9078
9079
9080
9081
9082
9083
9084
9085
9086
9087
9088
9089
9090
9091
9092
9093
9094
9095
9096
9097
9098
9099
9101
9102
9103
9104
9105
9106
9107
9108
9109
9110
9111
9112
9113
9114
9115
9116
9117
9118
9119
9120
9121
9122
9123
9124
9126
9127
9128
9129
9130
9131
9132
9133
9134
9135
9136
9137
9138
9139
9140
9141
9142
9143
9144
9145
9146
9147
9148
9149
9151
9152
9153
9154
9155
9156
9157
9158
9159
9160
9161
9162
9163
9164
9165
9166
9167
9168
9169
9170
9171
9172
9173
9174
9176
9177
9178
9179
9180
9181
9182
9183
9184
9185
9186
9187
9188
9189
9190
9191
9192
9193
9194
9195
9196
9197
9198
9199
9201
9202
9203
9204
9206
9207
9208
9209
9210
9211
9212
9213
9214
9215
9216
9217
9218
9219
9220
9221
9222
9223
9224
9226
9227
9228
9229
9231
9232
9233
9234
9235
9236
9237
9238
9239
9240
9241
9242
9243
9244
9245
9246
9247
9248
9249
9278
9279
9284
9302
9303
9304
9307
9308
9309
9327
9328
9329
9332
9333
9334
9338
9339
9344
9352
9353
9354
9357
9358
9359
9361
9362
9363
9364
9368
9373
9376
9377
9378
9379
9380
9381
9382
9383
9384
9385
9386
9387
9388
9389
9390
9391
9392
9393
9394
9395
9396
9397
9398
9399
9401
9402
9403
9404
9405
9406
9407
9408
9409
9410
9411
9412
9413
9414
9415
9416
9417
9418
9419
9420
9421
9422
9423
9424
9426
9427
9428
9429
9430
9431
9432
9433
9434
9435
9436
9437
9438
9439
9440
9441
9442
9443
9444
9445
9446
9447
9448
9449
9451
9452
9453
9454
9455
9456
9457
9458
9459
9460
9461
9462
9463
9464
9465
9466
9467
9468
9469
9470
9471
9472
9473
9474
9480
9485
9490
9495
9501
9502
9503
9504
9505
9506
9507
9508
9509
9510
9511
9512
9513
9514
9515
9516
9517
9518
9519
9520
9521
9522
9523
9524
9526
9527
9528
9529
9530
9531
9532
9533
9534
9535
9536
9537
9538
9539
9540
9541
9542
9543
9544
9545
9546
9547
9548
9549
9551
9552
9553
9554
9555
9556
9557
9558
9559
9560
9561
9562
9563
9564
9565
9566
9567
9568
9569
9570
9571
9572
9573
9574
9576
9577
9578
9579
9580
9581
9582
9583
9584
9585
9586
9587
9588
9589
9590
9591
9592
9593
9594
9595
9596
9597
9598
9599
9605
9610
9611
9615
9616
9620
9621
9626
9627
9628
9629
9630
9631
9632
9633
9634
9635
9636
9637
9638
9639
9640
9641
9642
9643
9644
9645
9646
9647
9648
9649
9651
9652
9653
9654
9655
9656
9657
9658
9659
9660
9661
9662
9663
9664
9665
9666
9667
9668
9669
9670
9671
9672
9673
9674
9676
9677
9678
9679
9680
9681
9682
9683
9684
9685
9686
9687
9688
9689
9690
9691
9692
9693
9694
9695
9696
9697
9698
9699
9701
9702
9703
9704
9705
9706
9707
9708
9709
9710
9711
9712
9713
9714
9715
9716
9717
9718
9719
9720
9721
9722
9723
9724
9730
9735
9736
9740
9741
9745
9746
9755
9756
9757
9758
9759
9760
9761
9762
9763
9764
9765
9766
9767
9768
9769
9770
9771
9772
9773
9774
9780
9781
9785
9786
9787
9790
9791
9792
9793
9794
9795
9796
9797
9798
9799
9805
9810
9811
9815
9816
9820
9821
9822
9830
9835
9840
9841
9845
9846
9855
9860
9865
9870
9895
9896
9935
9990
10001
10002
10003
10004
10005
10006
10007
10008
10009
10010
10011
10012
10013
10014
10015
10016
10017
10018
10019
10020
10021
10022
10023
10024
10026
10027
10028
10029
10030
10031
10032
10033
10034
10035
10036
10037
10038
10039
10040
10041
10042
10043
10044
10045
10046
10047
10048
10049
10051
10052
10053
10054
10055
10056
10057
10058
10059
10060
10061
10062
10063
10064
10065
10066
10067
10068
10069
10070
10071
10072
10073
10074
10076
10077
10078
10079
10080
10081
10082
10083
10084
10085
10086
10087
10088
10089
10090
10091
10092
10093
10094
10095
10096
10097
10098
10099
10105
10110
10111
10115
10116
10120
10121
10126
10127
10128
10129
10130
10131
10132
10133
10134
10135
10136
10137
10138
10139
10140
10141
10142
10143
10144
10145
10146
10147
10148
10149
10151
10152
10153
10154
10155
10156
10157
10158
10159
10160
10161
10162
10163
10164
10165
10166
10167
10168
10169
10170
10171
10172
10173
10174
10176
10177
10178
10179
10180
10181
10182
10183
10184
10185
10186
10187
10188
10189
10190
10191
10192
10193
10194
10195
10196
10197
10198
10199
10201
10202
10203
10204
10205
10206
10207
10208
10209
10210
10211
10212
10213
10214
10215
10216
10217
10218
10219
10220
10221
10222
10223
10224
10226
10230
10231
10235
10236
10240
10241
10242
10245
10246
10247
10251
10252
10253
10254
10255
10256
10257
10258
10259
10260
10261
10262
10263
10264
10265
10266
10267
10268
10269
10270
10271
10272
10273
10274
10276
10277
10278
10279
10280
10281
10282
10283
10284
10285
10286
10287
10288
10289
10290
10291
10292
10293
10294
10295
10296
10297
10298
10299
10301
10302
10303
10304
10305
10306
10307
10308
10309
10310
10311
10312
10313
10314
10315
10316
10317
10318
10319
10320
10321
10322
10323
10324
10326
10327
10328
10329
10330
10331
10332
10333
10334
10335
10336
10337
10338
10339
10340
10341
10342
10343
10344
10345
10346
10347
10348
10349
10351
10355
10356
10360
10361
10362
10365
10366
10367
10368
10369
10370
10371
10372
10373
10374
10380
10381
10382
10383
10384
10385
10386
10387
10388
10389
10390
10391
10392
10393
10394
10395
10396
10397
10398
10399
10405
10406
10407
10410
10411
10412
10413
10414
10415
10416
10417
10418
10419
10420
10421
10422
10423
10424
10430
10435
10436
10437
10440
10441
10442
10443
10444
10445
10446
10447
10448
10449
10455
10460
10461
10465
10466
10467
10469
10470
10471
10472
10473
10474
10480
10485
10490
10491
10495
10496
10497
10520
10521
10560
10615
10626
10627
10628
10629
10630
10631
10632
10633
10634
10635
10636
10637
10638
10639
10640
10641
10642
10643
10644
10645
10646
10647
10648
10649
10651
10652
10653
10654
10655
10656
10657
10658
10659
10660
10661
10662
10663
10664
10665
10666
10667
10668
10669
10670
10671
10672
10673
10674
10676
10677
10678
10679
10680
10681
10682
10683
10684
10685
10686
10687
10688
10689
10690
10691
10692
10693
10694
10695
10696
10697
10698
10699
10701
10702
10703
10704
10705
10706
10707
10708
10709
10710
10711
10712
10713
10714
10715
10716
10717
10718
10719
10720
10721
10722
10723
10724
10726
10727
10728
10729
10730
10731
10732
10733
10734
10735
10736
10737
10738
10739
10740
10741
10742
10743
10744
10745
10746
10747
10748
10749
10751
10752
10753
10754
10755
10756
10757
10758
10759
10760
10761
10762
10763
10764
10765
10766
10767
10768
10769
10770
10771
10772
10773
10774
10776
10777
10778
10779
10780
10781
10782
10783
10784
10785
10786
10787
10788
10789
10790
10791
10792
10793
10794
10795
10796
10797
10798
10799
10801
10802
10803
10804
10805
10806
10807
10808
10809
10810
10811
10812
10813
10814
10815
10816
10817
10818
10819
10820
10821
10822
10823
10824
10826
10827
10828
10829
10830
10831
10832
10833
10834
10835
10836
10837
10838
10839
10840
10841
10842
10843
10844
10845
10846
10847
10848
10849
10851
10852
10853
10854
10855
10856
10857
10858
10859
10860
10861
10862
10863
10864
10865
10866
10867
10868
10869
10870
10871
10872
10873
10874
10876
10877
10878
10879
10880
10881
10882
10883
10884
10885
10886
10887
10888
10889
10890
10891
10892
10893
10894
10895
10896
10897
10898
10899
10901
10902
10903
10904
10905
10906
10907
10908
10909
10910
10911
10912
10913
10914
10915
10916
10917
10918
10919
10920
10921
10922
10923
10924
10926
10927
10928
10929
10930
10931
10932
10933
10934
10935
10936
10937
10938
10939
10940
10941
10942
10943
10944
10945
10946
10947
10948
10949
10951
10952
10953
10954
10955
10956
10957
10958
10959
10960
10961
10962
10963
10964
10965
10966
10967
10968
10969
10970
10971
10972
10973
10974
10976
10977
10978
10979
10980
10981
10982
10983
10984
10985
10986
10987
10988
10989
10990
10991
10992
10993
10994
10995
10996
10997
10998
10999
11005
11006
11007
11008
11009
11010
11011
11012
11013
11014
11015
11016
11017
11018
11019
11020
11021
11022
11023
11024
11027
11028
11029
11030
11031
11032
11033
11034
11035
11036
11037
11038
11039
11040
11041
11042
11043
11044
11045
11046
11047
11048
11049
11051
11052
11053
11054
11055
11056
11057
11058
11059
11060
11061
11062
11063
11064
11065
11066
11067
11068
11069
11070
11071
11072
11073
11074
11076
11077
11078
11079
11080
11081
11082
11083
11084
11085
11086
11087
11088
11089
11090
11091
11092
11093
11094
11095
11096
11097
11098
11099
11101
11102
11103
11104
11105
11106
11107
11108
11109
11110
11111
11112
11113
11114
11115
11116
11117
11118
11119
11120
11121
11122
11123
11124
11145
11185
11240
11251
11252
11253
11254
11255
11256
11257
11258
11259
11260
11261
11262
11263
11264
11265
11266
11267
11268
11269
11270
11271
11272
11273
11274
11276
11277
11278
11279
11280
11281
11282
11283
11284
11285
11286
11287
11288
11289
11290
11291
11292
11293
11294
11295
11296
11297
11298
11299
11301
11302
11303
11304
11305
11306
11307
11308
11309
11310
11311
11312
11313
11314
11315
11316
11317
11318
11319
11320
11321
11322
11323
11324
11326
11327
11328
11329
11330
11331
11332
11333
11334
11335
11336
11337
11338
11339
11340
11341
11342
11343
11344
11345
11346
11347
11348
11349
11351
11352
11353
11354
11355
11356
11357
11358
11359
11360
11361
11362
11363
11364
11365
11366
11367
11368
11369
11370
11371
11372
11373
11374
11376
11377
11378
11379
11380
11381
11382
11383
11384
11385
11386
11387
11388
11389
11390
11391
11392
11393
11394
11395
11396
11397
11398
11399
11401
11402
11403
11404
11405
11406
11407
11408
11409
11410
11411
11412
11413
11414
11415
11416
11417
11418
11419
11420
11421
11422
11423
11424
11426
11427
11428
11429
11430
11431
11432
11433
11434
11435
11436
11437
11438
11439
11440
11441
11442
11443
11444
11445
11446
11447
11448
11449
11451
11452
11453
11454
11455
11456
11457
11458
11459
11460
11461
11462
11463
11464
11465
11466
11467
11468
11469
11470
11471
11472
11473
11474
11476
11477
11478
11479
11480
11481
11482
11483
11484
11485
11486
11487
11488
11489
11490
11491
11492
11493
11494
11495
11496
11497
11498
11499
11501
11502
11503
11504
11505
11506
11507
11508
11509
11510
11511
11512
11513
11514
11515
11516
11517
11518
11519
11520
11521
11522
11523
11524
11526
11527
11528
11529
11530
11531
11532
11533
11534
11535
11536
11537
11538
11539
11540
11541
11542
11543
11544
11545
11546
11547
11548
11549
11551
11552
11553
11554
11555
11556
11557
11558
11559
11560
11561
11562
11563
11564
11565
11566
11567
11568
11569
11570
11571
11572
11573
11574
11576
11577
11578
11579
11580
11581
11582
11583
11584
11585
11586
11587
11588
11589
11590
11591
11592
11593
11594
11595
11596
11597
11598
11599
11601
11602
11603
11604
11605
11606
11607
11608
11609
11610
11611
11612
11613
11614
11615
11616
11617
11618
11619
11620
11621
11622
11623
11624
11626
11627
11628
11629
11630
11631
11632
11633
11634
11635
11636
11637
11638
11639
11640
11641
11642
11643
11644
11645
11646
11647
11648
11649
11651
11652
11653
11654
11655
11656
11657
11658
11659
11660
11661
11662
11663
11664
11665
11666
11667
11668
11669
11670
11671
11672
11673
11674
11676
11677
11678
11679
11680
11681
11682
11683
11684
11685
11686
11687
11688
11689
11690
11691
11692
11693
11694
11695
11696
11697
11698
11699
11701
11702
11703
11704
11705
11706
11707
11708
11709
11710
11711
11712
11713
11714
11715
11716
11717
11718
11719
11720
11721
11722
11723
11724
11726
11727
11728
11729
11730
11731
11732
11733
11734
11735
11736
11737
11738
11739
11740
11741
11742
11743
11744
11745
11746
11747
11748
11749
11756
11770
11781
11797
11806
11810
11823
11831
11856
11865
11876
11877
11878
11879
11880
11881
11882
11883
11884
11885
11886
11887
11888
11889
11890
11891
11892
11893
11894
11895
11896
11897
11898
11899
11901
11902
11903
11904
11905
11906
11907
11908
11909
11910
11911
11912
11913
11914
11915
11916
11917
11918
11919
11920
11921
11922
11923
11924
11926
11927
11928
11929
11930
11931
11932
11933
11934
11935
11936
11937
11938
11939
11940
11941
11942
11943
11944
11945
11946
11947
11948
11949
11951
11952
11953
11954
11955
11956
11957
11958
11959
11960
11961
11962
11963
11964
11965
11966
11967
11968
11969
11970
11971
11972
11973
11974
11976
11977
11978
11979
11980
11981
11982
11983
11984
11985
11986
11987
11988
11989
11990
11991
11992
11993
11994
11995
11996
11997
11998
11999
12001
12002
12003
12004
12005
12006
12007
12008
12009
12010
12011
12012
12013
12014
12015
12016
12017
12018
12019
12020
12021
12022
12023
12024
12026
12027
12028
12029
12030
12031
12032
12033
12034
12035
12036
12037
12038
12039
12040
12041
12042
12043
12044
12045
12046
12047
12048
12049
12051
12052
12053
12054
12055
12056
12057
12058
12059
12060
12061
12062
12063
12064
12065
12066
12067
12068
12069
12070
12071
12072
12073
12074
12076
12077
12078
12079
12080
12081
12082
12083
12084
12085
12086
12087
12088
12089
12090
12091
12092
12093
12094
12095
12096
12097
12098
12099
12101
12102
12103
12104
12105
12106
12107
12108
12109
12110
12111
12112
12113
12114
12115
12116
12117
12118
12119
12120
12121
12122
12123
12124
12126
12127
12128
12129
12130
12131
12132
12133
12134
12135
12136
12137
12138
12139
12140
12141
12142
12143
12144
12145
12146
12147
12148
12149
12151
12152
12153
12154
12155
12156
12157
12158
12159
12160
12161
12162
12163
12164
12165
12166
12167
12168
12169
12170
12171
12172
12173
12174
12176
12177
12178
12179
12180
12181
12182
12183
12184
12185
12186
12187
12188
12189
12190
12191
12192
12193
12194
12195
12196
12197
12198
12199
12201
12202
12203
12204
12205
12206
12207
12208
12209
12210
12211
12212
12213
12214
12215
12216
12217
12218
12219
12220
12221
12222
12223
12224
12226
12227
12228
12229
12230
12231
12232
12233
12234
12235
12236
12237
12238
12239
12240
12241
12242
12243
12244
12245
12246
12247
12248
12249
12251
12252
12253
12254
12255
12256
12257
12258
12259
12260
12261
12262
12263
12264
12265
12266
12267
12268
12269
12270
12271
12272
12273
12274
12276
12277
12278
12279
12280
12281
12282
12283
12284
12285
12286
12287
12288
12289
12290
12291
12292
12293
12294
12295
12296
12297
12298
12299
12301
12302
12303
12304
12305
12306
12307
12308
12309
12310
12311
12312
12313
12314
12315
12316
12317
12318
12319
12320
12321
12322
12323
12324
12326
12327
12328
12329
12330
12331
12332
12333
12334
12335
12336
12337
12338
12339
12340
12341
12342
12343
12344
12345
12346
12347
12348
12349
12351
12352
12353
12354
12355
12356
12357
12358
12359
12360
12361
12362
12363
12364
12365
12366
12367
12368
12369
12370
12371
12372
12373
12374
12381
12382
12383
12384
12395
12403
12404
12406
12407
12408
12409
12412
12413
12414
12417
12418
12419
12421
12422
12427
12428
12429
12431
12432
12433
12434
12435
12436
12437
12438
12439
12441
12442
12443
12446
12447
12452
12453
12454
12456
12457
12458
12459
12461
12462
12463
12464
12466
12467
12468
12471
12472
12477
12478
12479
12481
12482
12483
12484
12486
12487
12488
12489
12490
12491
12492
12493
12496
12497
12498
12501
12502
12503
12504
12505
12506
12507
12508
12509
12510
12511
12512
12513
12514
12515
12516
12517
12518
12519
12520
12521
12522
12523
12524
12526
12527
12528
12529
12530
12531
12532
12533
12534
12535
12536
12537
12538
12539
12540
12541
12542
12543
12544
12545
12546
12547
12548
12549
12551
12552
12553
12554
12555
12556
12557
12558
12559
12560
12561
12562
12563
12564
12565
12566
12567
12568
12569
12570
12571
12572
12573
12574
12576
12577
12578
12579
12580
12581
12582
12583
12584
12585
12586
12587
12588
12589
12590
12591
12592
12593
12594
12595
12596
12597
12598
12599
12605
12610
12615
12620
12626
12627
12628
12629
12630
12631
12632
12633
12634
12635
12636
12637
12638
12639
12640
12641
12642
12643
12644
12645
12646
12647
12648
12649
12651
12652
12653
12654
12655
12656
12657
12658
12659
12660
12661
12662
12663
12664
12665
12666
12667
12668
12669
12670
12671
12672
12673
12674
12676
12677
12678
12679
12680
12681
12682
12683
12684
12685
12686
12687
12688
12689
12690
12691
12692
12693
12694
12695
12696
12697
12698
12699
12701
12702
12703
12704
12705
12706
12707
12708
12709
12710
12711
12712
12713
12714
12715
12716
12717
12718
12719
12720
12721
12722
12723
12724
12730
12735
12736
12740
12741
12745
12746
12751
12752
12753
12754
12755
12756
12757
12758
12759
12760
12761
12762
12763
12764
12765
12766
12767
12768
12769
12770
12771
12772
12773
12774
12776
12777
12778
12779
12780
12781
12782
12783
12784
12785
12786
12787
12788
12789
12790
12791
12792
12793
12794
12795
12796
12797
12798
12799
12801
12802
12803
12804
12805
12806
12807
12808
12809
12810
12811
12812
12813
12814
12815
12816
12817
12818
12819
12820
12821
12822
12823
12824
12826
12827
12828
12829
12830
12831
12832
12833
12834
12835
12836
12837
12838
12839
12840
12841
12842
12843
12844
12845
12846
12847
12848
12849
12855
12856
12860
12861
12865
12866
12870
12871
12872
12880
12881
12882
12883
12884
12885
12886
12887
12888
12889
12890
12891
12892
12893
12894
12895
12896
12897
12898
12899
12905
12906
12910
12911
12912
12913
12915
12916
12917
12918
12919
12920
12921
12922
12923
12924
12930
12935
12936
12940
12941
12942
12945
12946
12947
12948
12955
12960
12961
12965
12966
12970
12971
12972
12980
12985
12990
12991
12995
12996
13005
13006
13007
13010
13011
13012
13013
13014
13015
13016
13017
13018
13019
13020
13021
13022
13023
13024
13030
13035
13036
13037
13040
13041
13042
13043
13044
13045
13046
13047
13048
13049
13060
13065
13066
13067
13070
13071
13072
13073
13085
13090
13091
13095
13096
13115
13120
13121
13126
13127
13128
13129
13130
13131
13132
13133
13134
13135
13136
13137
13138
13139
13140
13141
13142
13143
13144
13145
13146
13147
13148
13149
13151
13152
13153
13154
13155
13156
13157
13158
13159
13160
13161
13162
13163
13164
13165
13166
13167
13168
13169
13170
13171
13172
13173
13174
13176
13177
13178
13179
13180
13181
13182
13183
13184
13185
13186
13187
13188
13189
13190
13191
13192
13193
13194
13195
13196
13197
13198
13199
13201
13202
13203
13204
13205
13206
13207
13208
13209
13210
13211
13212
13213
13214
13215
13216
13217
13218
13219
13220
13221
13222
13223
13224
13230
13231
13235
13236
13240
13241
13245
13246
13251
13252
13253
13254
13255
13256
13257
13258
13259
13260
13261
13262
13263
13264
13265
13266
13267
13268
13269
13270
13271
13272
13273
13274
13276
13277
13278
13279
13280
13281
13282
13283
13284
13285
13286
13287
13288
13289
13290
13291
13292
13293
13294
13295
13296
13297
13298
13299
13301
13302
13303
13304
13305
13306
13307
13308
13309
13310
13311
13312
13313
13314
13315
13316
13317
13318
13319
13320
13321
13322
13323
13324
13326
13327
13328
13329
13330
13331
13332
13333
13334
13335
13336
13337
13338
13339
13340
13341
13342
13343
13344
13345
13346
13347
13348
13349
13351
13355
13356
13360
13361
13362
13365
13366
13367
13370
13371
13372
13373
13374
13376
13377
13378
13379
13380
13381
13382
13383
13384
13385
13386
13387
13388
13389
13390
13391
13392
13393
13394
13395
13396
13397
13398
13399
13401
13402
13403
13404
13405
13406
13407
13408
13409
13410
13411
13412
13413
13414
13415
13416
13417
13418
13419
13420
13421
13422
13423
13424
13426
13427
13428
13429
13430
13431
13432
13433
13434
13435
13436
13437
13438
13439
13440
13441
13442
13443
13444
13445
13446
13447
13448
13449
13451
13452
13453
13454
13455
13456
13457
13458
13459
13460
13461
13462
13463
13464
13465
13466
13467
13468
13469
13470
13471
13472
13473
13474
13476
13480
13481
13485
13486
13487
13488
13490
13491
13492
13493
13494
13495
13496
13497
13498
13499
13505
13506
13507
13508
13509
13510
13511
13512
13513
13514
13515
13516
13517
13518
13519
13520
13521
13522
13523
13524
13530
13531
13532
13535
13536
13537
13538
13539
13540
13541
13542
13543
13544
13545
13546
13547
13548
13549
13555
13556
13560
13561
13562
13563
13565
13566
13567
13568
13569
13570
13571
13572
13573
13574
13580
13585
13586
13590
13591
13592
13593
13594
13595
13596
13597
13598
13599
13605
13610
13611
13615
13616
13617
13620
13621
13622
13623
13624
13630
13631
13632
13635
13636
13637
13638
13639
13640
13641
13642
13643
13644
13645
13646
13647
13648
13649
13655
13660
13661
13662
13663
13665
13666
13667
13668
13669
13670
13671
13672
13673
13674
13685
13686
13690
13691
13692
13695
13696
13697
13710
13715
13716
13720
13721
13740
13745
13746
13751
13752
13753
13754
13755
13756
13757
13758
13759
13760
13761
13762
13763
13764
13765
13766
13767
13768
13769
13770
13771
13772
13773
13774
13776
13777
13778
13779
13780
13781
13782
13783
13784
13785
13786
13787
13788
13789
13790
13791
13792
13793
13794
13795
13796
13797
13798
13799
13801
13802
13803
13804
13805
13806
13807
13808
13809
13810
13811
13812
13813
13814
13815
13816
13817
13818
13819
13820
13821
13822
13823
13824
13826
13827
13828
13829
13830
13831
13832
13833
13834
13835
13836
13837
13838
13839
13840
13841
13842
13843
13844
13845
13846
13847
13848
13849
13851
13852
13853
13854
13855
13856
13857
13858
13859
13860
13861
13862
13863
13864
13865
13866
13867
13868
13869
13870
13871
13872
13873
13874
13876
13877
13878
13879
13880
13881
13882
13883
13884
13885
13886
13887
13888
13889
13890
13891
13892
13893
13894
13895
13896
13897
13898
13899
13901
13902
13903
13904
13905
13906
13907
13908
13909
13910
13911
13912
13913
13914
13915
13916
13917
13918
13919
13920
13921
13922
13923
13924
13926
13927
13928
13929
13930
13931
13932
13933
13934
13935
13936
13937
13938
13939
13940
13941
13942
13943
13944
13945
13946
13947
13948
13949
13951
13952
13953
13954
13955
13956
13957
13958
13959
13960
13961
13962
13963
13964
13965
13966
13967
13968
13969
13970
13971
13972
13973
13974
13976
13977
13978
13979
13980
13981
13982
13983
13984
13985
13986
13987
13988
13989
13990
13991
13992
13993
13994
13995
13996
13997
13998
13999
14001
14002
14003
14004
14005
14006
14007
14008
14009
14010
14011
14012
14013
14014
14015
14016
14017
14018
14019
14020
14021
14022
14023
14024
14026
14027
14028
14029
14030
14031
14032
14033
14034
14035
14036
14037
14038
14039
14040
14041
14042
14043
14044
14045
14046
14047
14048
14049
14051
14052
14053
14054
14055
14056
14057
14058
14059
14060
14061
14062
14063
14064
14065
14066
14067
14068
14069
14070
14071
14072
14073
14074
14076
14077
14078
14079
14080
14081
14082
14083
14084
14085
14086
14087
14088
14089
14090
14091
14092
14093
14094
14095
14096
14097
14098
14099
14101
14102
14103
14104
14105
14106
14107
14108
14109
14110
14111
14112
14113
14114
14115
14116
14117
14118
14119
14120
14121
14122
14123
14124
14130
14131
14132
14133
14134
14135
14136
14137
14138
14139
14140
14141
14142
14143
14144
14145
14146
14147
14148
14149
14152
14153
14154
14155
14156
14157
14158
14159
14160
14161
14162
14163
14164
14165
14166
14167
14168
14169
14170
14171
14172
14173
14174
14176
14177
14178
14179
14180
14181
14182
14183
14184
14185
14186
14187
14188
14189
14190
14191
14192
14193
14194
14195
14196
14197
14198
14199
14201
14202
14203
14204
14205
14206
14207
14208
14209
14210
14211
14212
14213
14214
14215
14216
14217
14218
14219
14220
14221
14222
14223
14224
14226
14227
14228
14229
14230
14231
14232
14233
14234
14235
14236
14237
14238
14239
14240
14241
14242
14243
14244
14245
14246
14247
14248
14249
14255
14256
14257
14258
14259
14260
14261
14262
14263
14264
14265
14266
14267
14268
14269
14270
14271
14272
14280
14281
14282
14285
14286
14287
14288
14290
14291
14292
14293
14294
14295
14296
14297
14298
14299
14310
14311
14315
14316
14317
14320
14321
14322
14323
14324
14335
14336
14340
14341
14345
14346
14347
14361
14365
14366
14370
14371
14376
14377
14378
14379
14380
14381
14382
14383
14384
14385
14386
14387
14388
14389
14390
14391
14392
14393
14394
14395
14396
14397
14398
14399
14401
14402
14403
14404
14405
14406
14407
14408
14409
14410
14411
14412
14413
14414
14415
14416
14417
14418
14419
14420
14421
14422
14423
14424
14426
14427
14428
14429
14430
14431
14432
14433
14434
14435
14436
14437
14438
14439
14440
14441
14442
14443
14444
14445
14446
14447
14448
14449
14451
14452
14453
14454
14455
14456
14457
14458
14459
14460
14461
14462
14463
14464
14465
14466
14467
14468
14469
14470
14471
14472
14473
14474
14476
14477
14478
14479
14480
14481
14482
14483
14484
14485
14486
14487
14488
14489
14490
14491
14492
14493
14494
14495
14496
14497
14498
14499
14501
14502
14503
14504
14505
14506
14507
14508
14509
14510
14511
14512
14513
14514
14515
14516
14517
14518
14519
14520
14521
14522
14523
14524
14526
14527
14528
14529
14530
14531
14532
14533
14534
14535
14536
14537
14538
14539
14540
14541
14542
14543
14544
14545
14546
14547
14548
14549
14551
14552
14553
14554
14555
14556
14557
14558
14559
14560
14561
14562
14563
14564
14565
14566
14567
14568
14569
14570
14571
14572
14573
14574
14576
14577
14578
14579
14580
14581
14582
14583
14584
14585
14586
14587
14588
14589
14590
14591
14592
14593
14594
14595
14596
14597
14598
14599
14601
14602
14603
14604
14605
14606
14607
14608
14609
14610
14611
14612
14613
14614
14615
14616
14617
14618
14619
14620
14621
14622
14623
14624
14626
14627
14628
14629
14630
14631
14632
14633
14634
14635
14636
14637
14638
14639
14640
14641
14642
14643
14644
14645
14646
14647
14648
14649
14651
14652
14653
14654
14655
14656
14657
14658
14659
14660
14661
14662
14663
14664
14665
14666
14667
14668
14669
14670
14671
14672
14673
14674
14676
14677
14678
14679
14680
14681
14682
14683
14684
14685
14686
14687
14688
14689
14690
14691
14692
14693
14694
14695
14696
14697
14698
14699
14701
14702
14703
14704
14705
14706
14707
14708
14709
14710
14711
14712
14713
14714
14715
14716
14717
14718
14719
14720
14721
14722
14723
14724
14726
14727
14728
14729
14730
14731
14732
14733
14734
14735
14736
14737
14738
14739
14740
14741
14742
14743
14744
14745
14746
14747
14748
14749
14751
14752
14753
14754
14755
14756
14757
14758
14759
14760
14761
14762
14763
14764
14765
14766
14767
14768
14769
14770
14771
14772
14773
14774
14776
14777
14778
14779
14780
14781
14782
14783
14784
14785
14786
14787
14788
14789
14790
14791
14792
14793
14794
14795
14796
14797
14798
14799
14801
14802
14803
14804
14805
14806
14807
14808
14809
14810
14811
14812
14813
14814
14815
14816
14817
14818
14819
14820
14821
14822
14823
14824
14826
14827
14828
14829
14830
14831
14832
14833
14834
14835
14836
14837
14838
14839
14840
14841
14842
14843
14844
14845
14846
14847
14848
14849
14851
14852
14853
14854
14855
14856
14857
14858
14859
14860
14861
14862
14863
14864
14865
14866
14867
14868
14869
14870
14871
14872
14873
14874
14880
14881
14882
14883
14884
14885
14886
14887
14888
14889
14890
14891
14892
14893
14894
14895
14896
14905
14906
14907
14908
14909
14910
14911
14912
14913
14914
14915
14916
14917
14918
14919
14920
14921
14922
14931
14932
14933
14935
14936
14937
14938
14939
14940
14941
14942
14943
14945
14946
14947
14956
14957
14960
14961
14962
14963
14964
14965
14966
14967
14968
14970
14971
14972
14981
14986
14987
14988
14989
14990
14991
14992
14993
14995
14996
14997
14998
15001
15002
15003
15004
15005
15006
15007
15008
15009
15010
15011
15012
15013
15014
15015
15016
15017
15018
15019
15020
15021
15022
15023
15024
15026
15027
15028
15029
15030
15031
15032
15033
15034
15035
15036
15037
15038
15039
15040
15041
15042
15043
15044
15045
15046
15047
15048
15049
15051
15052
15053
15054
15055
15056
15057
15058
15059
15060
15061
15062
15063
15064
15065
15066
15067
15068
15069
15070
15071
15072
15073
15074
15076
15077
15078
15079
15080
15081
15082
15083
15084
15085
15086
15087
15088
15089
15090
15091
15092
15093
15094
15095
15096
15097
15098
15099
15101
15102
15103
15104
15105
15106
15107
15108
15109
15110
15111
15112
15113
15114
15115
15116
15117
15118
15119
15120
15121
15122
15123
15124
15126
15127
15128
15129
15130
15131
15132
15133
15134
15135
15136
15137
15138
15139
15140
15141
15142
15143
15144
15145
15146
15147
15148
15149
15151
15152
15153
15154
15155
15156
15157
15158
15159
15160
15161
15162
15163
15164
15165
15166
15167
15168
15169
15170
15171
15172
15173
15174
15176
15177
15178
15179
15180
15181
15182
15183
15184
15185
15186
15187
15188
15189
15190
15191
15192
15193
15194
15195
15196
15197
15198
15199
15201
15202
15203
15204
15205
15206
15207
15208
15209
15210
15211
15212
15213
15214
15215
15216
15217
15218
15219
15220
15221
15222
15223
15224
15226
15227
15228
15229
15230
15231
15232
15233
15234
15235
15236
15237
15238
15239
15240
15241
15242
15243
15244
15245
15246
15247
15248
15249
15251
15252
15253
15254
15255
15256
15257
15258
15259
15260
15261
15262
15263
15264
15265
15266
15267
15268
15269
15270
15271
15272
15273
15274
15276
15277
15278
15279
15280
15281
15282
15283
15284
15285
15286
15287
15288
15289
15290
15291
15292
15293
15294
15295
15296
15297
15298
15299
15301
15302
15303
15304
15305
15306
15307
15308
15309
15310
15311
15312
15313
15314
15315
15316
15317
15318
15319
15320
15321
15322
15323
15324
15326
15327
15328
15329
15330
15331
15332
15333
15334
15335
15336
15337
15338
15339
15340
15341
15342
15343
15344
15345
15346
15347
15348
15349
15351
15352
15353
15354
15355
15356
15357
15358
15359
15360
15361
15362
15363
15364
15365
15366
15367
15368
15369
15370
15371
15372
15373
15374
15376
15377
15378
15379
15380
15381
15382
15383
15384
15385
15386
15387
15388
15389
15390
15391
15392
15393
15394
15395
15396
15397
15398
15399
15401
15402
15403
15404
15405
15406
15407
15408
15409
15410
15411
15412
15413
15414
15415
15416
15417
15418
15419
15420
15421
15422
15423
15424
15426
15427
15428
15429
15430
15431
15432
15433
15434
15435
15436
15437
15438
15439
15440
15441
15442
15443
15444
15445
15446
15447
15448
15449
15451
15452
15453
15454
15455
15456
15457
15458
15459
15460
15461
15462
15463
15464
15465
15466
15467
15468
15469
15470
15471
15472
15473
15474
15476
15477
15478
15479
15480
15481
15482
15483
15484
15485
15486
15487
15488
15489
15490
15491
15492
15493
15494
15495
15496
15497
15498
15499
15505
15506
15507
15508
15509
15510
15511
15512
15513
15514
15515
15516
15517
15518
15519
15520
15521
15528
15529
15530
15531
15532
15533
15534
15535
15536
15537
15538
15539
15540
15541
15542
15543
15544
15545
15546
15547
15552
15553
15554
15556
15557
15558
15559
15560
15561
15562
15563
15564
15565
15566
15567
15568
15569
15570
15571
15572
15573
15577
15578
15579
15581
15582
15583
15584
15585
15586
15587
15588
15589
15590
15591
15592
15593
15595
15596
15597
15598
15602
15603
15604
15606
15607
15608
15609
15611
15612
15613
15614
15615
15616
15617
15618
15620
15621
15622
15623


==> data/p_norm_parameter_study/icp_img_pos_ang60.csv <==
,im0_p1,im0_p2,im1_p1,im1_p2
0,1224.0,560.2319,1224.0,560.2319
1,1224.0004,561.62476,1223.9985,561.62463
2,1224.0017,563.0178,1223.9941,563.01746
3,1224.0038,564.41125,1223.9869,564.4103
4,1224.0066,565.8049,1223.9767,565.8032
5,1224.0104,567.19885,1223.9636,567.1963
6,1224.015,568.593,1223.9476,568.58923
7,1224.0204,569.9873,1223.9287,569.98236
8,1224.0266,571.382,1223.9069,571.3755
9,1224.0337,572.7768,1223.8821,572.7686
10,1224.0415,574.1719,1223.8544,574.16174
11,1224.0503,575.56714,1223.8239,575.55493
12,1224.0598,576.9626,1223.7903,576.9481
13,1224.0702,578.35815,1223.7539,578.34125
14,1224.0813,579.75397,1223.7146,579.7344
15,1224.0934,581.1499,1223.6724,581.12756
16,1224.1062,582.546,1223.6272,582.5206
17,1224.1199,583.94226,1223.5791,583.9137
18,1224.1344,585.3386,1223.5282,585.30676
19,1224.1497,586.73517,1223.4742,586.6997
20,1224.1658,588.13184,1223.4175,588.09265
21,1224.1827,589.52856,1223.3577,589.4855
22,1224.2004,590.9253,1223.295,590.87823
23,1224.219,592.32227,1223.2295,592.27094
24,1224.2384,593.7193,1223.161,593.6636
25,1224.2585,595.11633,1223.0897,595.0561
26,1224.2795,596.5135,1223.0154,596.4485
27,1224.3014,597.91064,1222.9382,597.8408
28,1224.324,599.30786,1222.858,599.233
29,1224.3474,600.70514,1222.775,600.625
30,1224.3716,602.1024,1222.6891,602.01697
31,1224.3966,603.4997,1222.6002,603.4087
32,1224.4224,604.897,1222.5084,604.8004
33,1224.4489,606.29425,1222.4138,606.19183
34,1224.4763,607.6916,1222.3162,607.5832
35,1224.5044,609.08887,1222.2157,608.97437
36,1224.5333,610.4861,1222.1123,610.36536
37,1224.5631,611.8832,1222.006,611.7561
38,1224.5936,613.2804,1221.8967,613.1467
39,1224.6249,614.6775,1221.7847,614.5371
40,1224.6569,616.07446,1221.6696,615.9273
41,1224.6897,617.47144,1221.5516,617.31726
42,1224.7233,618.8683,1221.4308,618.70703
43,1224.7577,620.265,1221.307,620.09656
44,1224.7927,621.66174,1221.1804,621.4859
45,1224.8286,623.0582,1221.0508,622.87494
46,1224.8652,624.45465,1220.9183,624.2638
47,1224.9026,625.8509,1220.783,625.6523
48,1224.9407,627.2472,1220.6448,627.04065
49,1224.9795,628.6432,1220.5035,628.42865
50,1225.0192,630.03894,1220.3595,629.8164
51,1225.0594,631.4347,1220.2125,631.2038
52,1225.1005,632.8302,1220.0626,632.59094
53,1225.1423,634.22546,1219.9099,633.9778
54,1225.1848,635.6206,1219.7542,635.3643
55,1225.228,637.0155,1219.5957,636.7505
56,1225.272,638.41016,1219.4342,638.1364
57,1225.3167,639.8047,1219.2699,639.522
58,1225.362,641.199,1219.1027,640.9072
59,1225.4081,642.59296,1218.9325,642.2921
60,1225.4548,643.9867,1218.7594,643.6766
61,1225.5023,645.38025,1218.5835,645.0608
62,1225.5504,646.77344,1218.4048,646.4446
63,1225.5992,648.16644,1218.223,647.828
64,1225.6488,649.5591,1218.0385,649.211
65,1225.699,650.9514,1217.8511,650.5936
66,1225.7499,652.3436,1217.6606,651.97595
67,1225.8014,653.73535,1217.4675,653.3578
68,1225.8536,655.12683,1217.2714,654.73926
69,1225.9065,656.51794,1217.0724,656.12024
70,1225.96,657.9087,1216.8705,657.50085
71,1226.0142,659.2992,1216.6658,658.881
72,1226.069,660.68933,1216.4581,660.26074
73,1226.1244,662.079,1216.2477,661.64
74,1226.1805,663.4684,1216.0343,663.01886
75,1226.2372,664.8573,1215.8181,664.3972
76,1226.2946,666.2459,1215.599,665.77515
77,1226.3525,667.63416,1215.377,667.1525
78,1226.411,669.02185,1215.1521,668.5295
79,1226.4702,670.4093,1214.9244,669.90594
80,1226.53,671.79614,1214.6938,671.2818
81,1226.5903,673.1826,1214.4604,672.6572
82,1226.6514,674.5687,1214.2241,674.0322
83,1226.7129,675.95435,1213.985,675.4067
84,1226.775,677.3395,1213.7429,676.7805
85,1226.8378,678.7241,1213.498,678.15393
86,1226.901,680.1084,1213.2504,679.5268
87,1226.9648,681.4921,1212.9998,680.89905
88,1227.0293,682.87537,1212.7463,682.27075
89,1227.0942,684.25806,1212.4901,683.64197
90,1227.1598,685.64026,1212.231,685.0126
91,1227.2258,687.022,1211.969,686.3826
92,1227.2924,688.4032,1211.7041,687.75214
93,1227.3595,689.7838,1211.4364,689.121
94,1227.4271,691.16394,1211.1659,690.4893
95,1227.4952,692.54346,1210.8926,691.857
96,1227.564,693.9225,1210.6163,693.2241
97,1227.633,695.30084,1210.3374,694.5906
98,1227.7028,696.6787,1210.0555,695.9564
99,1227.773,698.056,1209.7708,697.32166
100,1227.8436,699.4327,1209.4833,698.6863
101,1227.9148,700.8087,1209.1929,700.0503
102,1227.9863,702.18414,1208.8998,701.4136
103,1228.0585,703.55896,1208.6038,702.7763
104,1228.131,704.9332,1208.3049,704.1383
105,1228.204,706.30676,1208.0033,705.49963
106,1228.2775,707.6797,1207.6987,706.86035
107,1228.3513,709.052,1207.3915,708.22034
108,1228.4257,710.4236,1207.0814,709.57965
109,1228.5005,711.79456,1206.7684,710.93835
110,1228.5756,713.1648,1206.4528,712.29626
111,1228.6512,714.5344,1206.1342,713.65356
112,1228.7273,715.9033,1205.8129,715.01
113,1228.8037,717.2716,1205.4886,716.36597
114,1228.8805,718.63916,1205.1617,717.72107
115,1228.9578,720.0059,1204.832,719.07544
116,1229.0353,721.372,1204.4994,720.4291
117,1229.1133,722.73737,1204.1641,721.782
118,1229.1917,724.1019,1203.8259,723.13416
119,1229.2704,725.46576,1203.485,724.4856
120,1229.3494,726.82886,1203.1412,725.83624
121,1229.4288,728.19116,1202.7947,727.18616
122,1229.5087,729.55273,1202.4454,728.53516
123,1229.5887,730.9135,1202.0933,729.88354
124,1229.6692,732.27356,1201.7384,731.2311
125,1229.7499,733.6327,1201.3807,732.5779
126,1229.831,734.99115,1201.0204,733.9238
127,1229.9124,736.34875,1200.6571,735.26904
128,1229.9941,737.7055,1200.2911,736.6134
129,1230.076,739.0615,1199.9224,737.9569
130,1230.1584,740.41656,1199.5509,739.2996
131,1230.241,741.7709,1199.1766,740.64154
132,1230.3239,743.1243,1198.7996,741.98267
133,1230.4069,744.4769,1198.4198,743.3229
134,1230.4902,745.8286,1198.0371,744.66223
135,1230.574,747.17944,1197.6519,746.00085
136,1230.6578,748.5294,1197.2638,747.3385
137,1230.742,749.8785,1196.8729,748.6753
138,1230.8263,751.2267,1196.4794,750.0113
139,1230.9109,752.574,1196.083,751.34644
140,1230.9956,753.9204,1195.684,752.6806
141,1231.0807,755.2658,1195.2821,754.0139
142,1231.1659,756.61035,1194.8776,755.3464
143,1231.2513,757.954,1194.4702,756.678
144,1231.3369,759.29663,1194.0602,758.0086
145,1231.4227,760.63837,1193.6475,759.3383
146,1231.5087,761.9792,1193.2319,760.6672
147,1231.5948,763.319,1192.8137,761.99506
148,1231.6812,764.6578,1192.3928,763.322
149,1231.7676,765.99567,1191.9691,764.6481
150,1231.8541,767.3326,1191.5427,765.97327
151,1231.9409,768.66846,1191.1136,767.2974
152,1232.0278,770.00336,1190.6819,768.6206
153,1232.1149,771.3372,1190.2473,769.94293
154,1232.2019,772.67017,1189.81,771.2643
155,1232.2892,774.002,1189.3701,772.5846
156,1232.3765,775.3328,1188.9275,773.904
157,1232.464,776.6627,1188.482,775.2224
158,1232.5515,777.99146,1188.034,776.5399
159,1232.639,779.3192,1187.5833,777.8564
160,1232.7268,780.6459,1187.1299,779.1719
161,1232.8146,781.97144,1186.6737,780.4863
162,1232.9023,783.296,1186.2148,781.7998
163,1232.9902,784.6195,1185.7534,783.1123
164,1233.0781,785.9419,1185.2892,784.42377
165,1233.1661,787.2632,1184.8223,785.7342
166,1233.2542,788.5834,1184.3528,787.04364
167,1233.3422,789.90247,1183.8805,788.35205
168,1233.4302,791.22046,1183.4056,789.6594
169,1233.5182,792.5373,1182.9281,790.9657
170,1233.6062,793.853,1182.4479,792.271
171,1233.6943,795.1677,1181.965,793.57526
172,1233.7823,796.48114,1181.4794,794.8784
173,1233.8704,797.79346,1180.9911,796.18054
174,1233.9584,799.1047,1180.5002,797.4817
175,1234.0463,800.41473,1180.0067,798.7817
176,1234.1342,801.7236,1179.5105,800.08057
177,1234.222,803.03125,1179.0117,801.3784
178,1234.3099,804.3377,1178.5103,802.6752
179,1234.3977,805.64307,1178.0061,803.9708
180,1234.4854,806.9472,1177.4994,805.26544
181,1234.573,808.2507,1176.9899,806.55945
182,1234.6605,809.5524,1176.4778,807.85187
183,1234.7479,810.85297,1175.9631,809.1432
184,1234.8352,812.15234,1175.4459,810.43335
185,1234.9225,813.45044,1174.926,811.7224
186,1235.0096,814.7473,1174.4034,813.0104
187,1235.0967,816.04297,1173.8783,814.29724
188,1235.1835,817.3374,1173.3505,815.58295
189,1235.2703,818.63055,1172.8201,816.86755
190,1235.3568,819.9225,1172.2871,818.15094
191,1235.4434,821.2131,1171.7515,819.4332
192,1235.5297,822.50244,1171.2133,820.71436
193,1235.6158,823.7905,1170.6725,821.9943
194,1235.7018,825.07733,1170.129,823.27313
195,1235.7876,826.36285,1169.583,824.5508
196,1235.8732,827.6471,1169.0344,825.8273
197,1235.9586,828.93,1168.4832,827.10254
198,1236.044,830.2116,1167.9294,828.3767
199,1236.1289,831.4919,1167.373,829.6496
200,1236.2137,832.7709,1166.8141,830.9214
201,1236.2983,834.0485,1166.2526,832.19196
202,1236.3828,835.3248,1165.6885,833.4613
203,1236.4669,836.5998,1165.1218,834.72943
204,1236.5509,837.8734,1164.5525,835.9964
205,1236.6345,839.14575,1163.9807,837.26215
206,1236.718,840.4166,1163.4064,838.5267
207,1236.8011,841.68616,1162.8293,839.79
208,1236.884,842.95435,1162.2499,841.052
209,1236.9667,844.2212,1161.6678,842.31287
210,1237.0491,845.4866,1161.0833,843.57245
211,1237.1312,846.7506,1160.4961,844.8308
212,1237.213,848.01324,1159.9064,846.08795
213,1237.2944,849.2745,1159.3141,847.3438
214,1237.3756,850.5343,1158.7194,848.59845
215,1237.4565,851.79266,1158.1221,849.8518
216,1237.5371,853.04974,1157.5222,851.10394
217,1237.6174,854.30554,1156.9197,852.35504
218,1237.6973,855.5597,1156.3148,853.6046
219,1237.7769,856.81244,1155.7074,854.85297
220,1237.8562,858.0637,1155.0974,856.1
221,1237.935,859.3135,1154.485,857.34576
222,1238.0135,860.5619,1153.87,858.5902
223,1238.0918,861.8087,1153.2524,859.8333
224,1238.1696,863.0542,1152.6324,861.07526
225,1238.2471,864.2981,1152.0099,862.3158
226,1238.3241,865.54065,1151.3849,863.55505
227,1238.4008,866.7816,1150.7573,864.7931
228,1238.477,868.02106,1150.1273,866.02966
229,1238.553,869.25916,1149.4949,867.265
230,1238.6285,870.49567,1148.8599,868.499
231,1238.7036,871.7306,1148.2223,869.7317
232,1238.7782,872.9641,1147.5824,870.963
233,1238.8525,874.19604,1146.9398,872.19305
234,1238.9263,875.42645,1146.2949,873.4217
235,1238.9998,876.6554,1145.6475,874.64905
236,1239.0726,877.8828,1144.9977,875.8751
237,1239.1451,879.1085,1144.3453,877.0997
238,1239.2172,880.3328,1143.6904,878.323
239,1239.2888,881.55554,1143.0332,879.5449
240,1239.36,882.7767,1142.3734,880.76544
241,1239.4307,883.9962,1141.7113,881.9846
242,1239.5009,885.21423,1141.0466,883.2024
243,1239.5706,886.43066,1140.3795,884.4188
244,1239.6398,887.6455,1139.71,885.63385
245,1239.7085,888.85876,1139.038,886.84753
246,1239.7769,890.07043,1138.3635,888.0598
247,1239.8446,891.28046,1137.6868,889.2707
248,1239.9119,892.48895,1137.0074,890.4802
249,1239.9786,893.6958,1136.3257,891.6883
250,1240.0448,894.901,1135.6415,892.89496
251,1240.1105,896.1046,1134.955,894.1002
252,1240.1757,897.3065,1134.2659,895.3041
253,1240.2404,898.5071,1133.5748,896.5067
254,1240.3046,899.7058,1132.881,897.70776
255,1240.3682,900.9029,1132.1848,898.90735
256,1240.4312,902.09827,1131.4862,900.1055
257,1240.4937,903.29205,1130.7852,901.30225
258,1240.5555,904.48413,1130.0817,902.49756
259,1240.617,905.67456,1129.3759,903.6914
260,1240.6777,906.8633,1128.6677,904.8838
261,1240.738,908.0504,1127.957,906.07477
262,1240.7977,909.2358,1127.2441,907.2643
263,1240.8568,910.4195,1126.5287,908.45233
264,1240.9153,911.6015,1125.8109,909.6389
265,1240.9731,912.78186,1125.0908,910.82404
266,1241.0305,913.9604,1124.3683,912.0077
267,1241.0873,915.1373,1123.6434,913.1899
268,1241.1434,916.3125,1122.9161,914.37054
269,1241.199,917.4859,1122.1866,915.54974
270,1241.2539,918.65765,1121.4546,916.72754
271,1241.3082,919.82764,1120.7203,917.90375
272,1241.3618,920.9959,1119.9836,919.0785
273,1241.4149,922.1625,1119.2446,920.2518
274,1241.4674,923.3272,1118.5032,921.42346
275,1241.5192,924.4903,1117.7595,922.59375
276,1241.5704,925.6515,1117.0134,923.76245
277,1241.621,926.81104,1116.2651,924.9297
278,1241.6709,927.96875,1115.5144,926.09546
279,1241.7202,929.1247,1114.7614,927.2596
280,1241.7688,930.27893,1114.006,928.4223
281,1241.8168,931.43134,1113.2483,929.58344
282,1241.8641,932.5819,1112.4883,930.74304
283,1241.9108,933.7307,1111.726,931.90106
284,1241.9568,934.87775,1110.9613,933.0576
285,1242.0021,936.02295,1110.1943,934.2126
286,1242.0468,937.1664,1109.425,935.366
287,1242.0908,938.308,1108.6536,936.51794
288,1242.1342,939.44775,1107.8796,937.6683
289,1242.1768,940.5857,1107.1035,938.817
290,1242.2188,941.72186,1106.3251,939.9643
291,1242.26,942.8562,1105.5441,941.11
292,1242.3007,943.98865,1104.7611,942.254
293,1242.3406,945.11926,1103.9757,943.39655
294,1242.3798,946.248,1103.1881,944.5375
295,1242.4183,947.3749,1102.3983,945.6768
296,1242.4562,948.4999,1101.6062,946.8145
297,1242.4933,949.6231,1100.8118,947.9507
298,1242.5298,950.7444,1100.015,949.08527
299,1242.5654,951.86383,1099.2161,950.21826
300,1242.6005,952.9814,1098.4149,951.3496
301,1242.6349,954.09705,1097.6115,952.4794
302,1242.6685,955.2108,1096.8058,953.60754
303,1242.7014,956.3227,1095.9978,954.73413
304,1242.7335,957.4327,1095.1876,955.859
305,1242.765,958.5408,1094.3752,956.98236
306,1242.7958,959.647,1093.5605,958.104
307,1242.8258,960.7513,1092.7437,959.2241
308,1242.8551,961.8536,1091.9246,960.3425
309,1242.8838,962.95404,1091.1031,961.45935
310,1242.9116,964.05255,1090.2795,962.5745
311,1242.9387,965.1491,1089.4537,963.68805
312,1242.9652,966.2437,1088.6257,964.7999
313,1242.9908,967.3365,1087.7955,965.91016
314,1243.0159,968.4271,1086.9631,967.0187
315,1243.04,969.516,1086.1284,968.1256
316,1243.0636,970.60284,1085.2916,969.23096
317,1243.0863,971.68774,1084.4526,970.3345
318,1243.1084,972.7706,1083.6113,971.4364
319,1243.1296,973.85156,1082.768,972.5367
320,1243.1503,974.93054,1081.9224,973.63525
321,1243.17,976.00757,1081.0745,974.7322
322,1243.1892,977.0826,1080.2246,975.8274
323,1243.2075,978.15564,1079.3724,976.9209
324,1243.2251,979.2266,1078.5181,978.01276
325,1243.242,980.2957,1077.6616,979.10297
326,1243.2582,981.3628,1076.8029,980.1914
327,1243.2736,982.4278,1075.9421,981.27814
328,1243.2882,983.49084,1075.0791,982.3632
329,1243.3021,984.5516,1074.2139,983.4463
330,1243.3153,985.6106,1073.3466,984.52795
331,1243.3278,986.6673,1072.4769,985.60754
332,1243.3395,987.7224,1071.6055,986.6859
333,1243.3505,988.7753,1070.7318,987.76245
334,1243.3604,989.82654,1069.8563,988.8375
335,1243.3688,990.8764,1068.9796,989.91156
336,1243.3759,991.92474,1068.1017,990.98444
337,1243.3816,992.9713,1067.2227,992.05585
338,1243.3859,994.018,1066.3419,993.12787
339,1243.3887,995.0625,1065.4601,994.1979
340,1243.3901,996.10565,1064.577,995.2669
341,1243.3903,997.14746,1063.6927,996.33496
342,1243.3889,998.188,1062.8071,997.402
343,1243.3862,999.227,1061.9203,998.46796
344,1243.3821,1000.26483,1061.0322,999.533
345,1243.3766,1001.3012,1060.1428,1000.597
346,1243.3698,1002.3362,1059.2521,1001.6599
347,1243.3615,1003.3698,1058.3602,1002.72186
348,1243.3518,1004.4021,1057.467,1003.7827
349,1243.3408,1005.433,1056.5725,1004.8426
350,1243.3285,1006.4625,1055.6768,1005.9015
351,1243.3147,1007.4907,1054.7802,1006.95935
352,1243.2996,1008.5176,1053.882,1008.0162
353,1243.2832,1009.54297,1052.9825,1009.07196
354,1243.2654,1010.5669,1052.0819,1010.1266
355,1243.2462,1011.5896,1051.1799,1011.18036
356,1243.2257,1012.61084,1050.2769,1012.233
357,1243.2039,1013.6307,1049.3724,1013.2846
358,1243.1807,1014.6491,1048.4667,1014.33514
359,1243.1562,1015.66614,1047.5598,1015.38464
360,1243.1304,1016.6818,1046.6516,1016.43317
361,1243.1033,1017.69604,1045.7422,1017.4806
362,1243.0748,1018.70886,1044.8315,1018.527
363,1243.0452,1019.72034,1043.9197,1019.5723
364,1243.014,1020.73035,1043.0066,1020.6166
365,1242.9818,1021.73895,1042.0922,1021.65985
366,1242.9482,1022.74615,1041.1765,1022.702
367,1242.9133,1023.75195,1040.2596,1023.74316
368,1242.8772,1024.7562,1039.3416,1024.7832
369,1242.8398,1025.7593,1038.4222,1025.8223
370,1242.8011,1026.7607,1037.5017,1026.8601
371,1242.7612,1027.7607,1036.5798,1027.897
372,1242.7201,1028.7594,1035.6569,1028.9329
373,1242.6777,1029.7567,1034.7325,1029.9675
374,1242.6343,1030.7524,1033.807,1031.0012
375,1242.5895,1031.7468,1032.8802,1032.0338
376,1242.5435,1032.7397,1031.9523,1033.0654
377,1242.4962,1033.7312,1031.0231,1034.096
378,1242.4479,1034.7212,1030.0925,1035.1252
379,1242.3983,1035.7098,1029.1609,1036.1536
380,1242.3477,1036.697,1028.228,1037.1808
381,1242.2958,1037.6826,1027.2938,1038.2069
382,1242.2428,1038.6669,1026.3584,1039.2319
383,1242.1886,1039.6497,1025.4219,1040.256
384,1242.1333,1040.6301,1024.484,1041.278
385,1242.0769,1041.6099,1023.5449,1042.2997
386,1242.0194,1042.5881,1022.6046,1043.3203
387,1241.9608,1043.5651,1021.66315,1044.3398
388,1241.9011,1044.5404,1020.7204,1045.3583
389,1241.8403,1045.5144,1019.7764,1046.3757
390,1241.7784,1046.4868,1018.83124,1047.392
391,1241.7156,1047.4578,1017.8849,1048.4071
392,1241.6516,1048.4272,1016.93726,1049.421
393,1241.5867,1049.3953,1015.9884,1050.4341
394,1241.5206,1050.3617,1015.0383,1051.4458
395,1241.4536,1051.3268,1014.08704,1052.4565
396,1241.3856,1052.2903,1013.13446,1053.4662
397,1241.3167,1053.2524,1012.1808,1054.4746
398,1241.2466,1054.213,1011.2258,1055.482
399,1241.1757,1055.172,1010.26965,1056.4883
400,1241.1038,1056.1296,1009.31226,1057.4934
401,1241.0309,1057.0857,1008.35364,1058.4974
402,1240.957,1058.0403,1007.3938,1059.5004
403,1240.8823,1058.9934,1006.43274,1060.5022
404,1240.8068,1059.945,1005.4705,1061.5027
405,1240.7302,1060.895,1004.507,1062.5023
406,1240.6528,1061.8435,1003.54236,1063.5006
407,1240.5746,1062.7906,1002.5764,1064.4979
408,1240.4955,1063.7362,1001.6093,1065.494
409,1240.4155,1064.6802,1000.641,1066.489
410,1240.3347,1065.6227,999.6714,1067.4829
411,1240.2532,1066.5637,998.7006,1068.4756
412,1240.1707,1067.5032,997.72864,1069.4672
413,1240.0875,1068.4412,996.7555,1070.4576
414,1240.0035,1069.3777,995.781,1071.4469
415,1239.9188,1070.3125,994.8054,1072.435
416,1239.8333,1071.246,993.8286,1073.4221
417,1239.7471,1072.1779,992.8505,1074.408
418,1239.6602,1073.1083,991.8713,1075.3927
419,1239.5724,1074.037,990.8908,1076.3762
420,1239.4841,1074.9642,989.9091,1077.3586
421,1239.395,1075.8901,988.92596,1078.34
422,1239.3053,1076.8145,987.94183,1079.3202
423,1239.215,1077.7372,986.9565,1080.2991
424,1239.1239,1078.6583,985.97,1081.2769
425,1239.0323,1079.5779,984.9822,1082.2534
426,1238.9401,1080.496,983.9932,1083.2289
427,1238.8473,1081.4126,983.00305,1084.2032
428,1238.7539,1082.3275,982.01166,1085.1764
429,1238.6599,1083.2411,981.01904,1086.1484
430,1238.5653,1084.1528,980.02527,1087.1191
431,1238.4703,1085.0632,979.0303,1088.0887
432,1238.3748,1085.972,978.034,1089.0573
433,1238.2787,1086.8794,977.0366,1090.0245
434,1238.182,1087.7852,976.0379,1090.9906
435,1238.085,1088.6892,975.03815,1091.9554
436,1237.9875,1089.5918,974.03705,1092.9192
437,1237.8895,1090.4929,973.0348,1093.8818
438,1237.7911,1091.3923,972.0313,1094.8431
439,1237.6924,1092.2904,971.0266,1095.8035
440,1237.5931,1093.1868,970.02075,1096.7625
441,1237.4935,1094.0815,969.0137,1097.7202
442,1237.3936,1094.9747,968.0054,1098.6768
443,1237.2933,1095.8665,966.99585,1099.6322
444,1237.1926,1096.7566,965.9851,1100.5865
445,1237.0917,1097.6451,964.9732,1101.5396
446,1236.9905,1098.5321,963.9601,1102.4913
447,1236.8889,1099.4175,962.94574,1103.442
448,1236.7871,1100.3014,961.9302,1104.3915
449,1236.6849,1101.1837,960.91345,1105.3397
450,1236.5826,1102.0645,959.8955,1106.2867
451,1236.4801,1102.9435,958.87634,1107.2325
452,1236.3773,1103.821,957.856,1108.177
453,1236.2744,1104.697,956.8345,1109.1205
454,1236.1713,1105.5714,955.81165,1110.0626
455,1236.068,1106.4442,954.7877,1111.0035
456,1235.9646,1107.3153,953.7626,1111.9432
457,1235.8611,1108.185,952.73615,1112.8818
458,1235.7573,1109.0532,951.7086,1113.8192
459,1235.6536,1109.9197,950.67993,1114.7554
460,1235.5498,1110.7847,949.6499,1115.6902
461,1235.4459,1111.648,948.6187,1116.6239
462,1235.3419,1112.5098,947.5864,1117.5563
463,1235.238,1113.3699,946.5528,1118.4874
464,1235.134,1114.2285,945.51807,1119.4174
465,1235.03,1115.0854,944.48206,1120.3461
466,1234.9261,1115.9408,943.4449,1121.2736
467,1234.8223,1116.7946,942.40656,1122.1998
468,1234.7184,1117.6469,941.367,1123.1249
469,1234.6146,1118.4974,940.3262,1124.0486
470,1234.5109,1119.3464,939.28424,1124.9711
471,1234.4073,1120.1938,938.2411,1125.8923
472,1234.3038,1121.0397,937.1967,1126.8124
473,1234.2006,1121.8838,936.15125,1127.7311
474,1234.0974,1122.7264,935.1045,1128.6486
475,1233.9945,1123.5675,934.0565,1129.5648
476,1233.8916,1124.4069,933.0074,1130.4799
477,1233.7891,1125.2446,931.95715,1131.3936
478,1233.6868,1126.0808,930.90564,1132.306
479,1233.5846,1126.9154,929.8529,1133.2172
480,1233.4828,1127.7484,928.7991,1134.1272
481,1233.3812,1128.5798,927.744,1135.0358
482,1233.2799,1129.4095,926.6877,1135.9432
483,1233.179,1130.2378,925.63025,1136.8492
484,1233.0784,1131.0642,924.5716,1137.7542
485,1232.978,1131.8892,923.51184,1138.6577
486,1232.878,1132.7125,922.4508,1139.5599
487,1232.7786,1133.5342,921.3887,1140.4609
488,1232.6793,1134.3542,920.3253,1141.3606
489,1232.5807,1135.1727,919.26074,1142.259
490,1232.4823,1135.9895,918.19495,1143.1561
491,1232.3844,1136.8047,917.12805,1144.0519
492,1232.287,1137.6184,916.05994,1144.9465
493,1232.1901,1138.4304,914.9907,1145.8397
494,1232.0938,1139.2406,913.92035,1146.7316
495,1231.9978,1140.0502,912.84973,1147.623
496,1231.9025,1140.8573,911.777,1148.5123
497,1231.8076,1141.6628,910.70306,1149.4004
498,1231.7133,1142.4668,909.62805,1150.2872
499,1231.6196,1143.269,908.5519,1151.1726
500,1231.5266,1144.0696,907.4745,1152.0566
501,1231.4341,1144.8687,906.39594,1152.9395
502,1231.3423,1145.6661,905.3163,1153.8209
503,1231.2511,1146.4618,904.2354,1154.701
504,1231.1606,1147.2559,903.1534,1155.5798
505,1231.0708,1148.0485,902.0702,1156.4574
506,1230.9817,1148.8392,900.9859,1157.3335
507,1230.8933,1149.6284,899.9005,1158.2084
508,1230.8057,1150.416,898.8138,1159.0818
509,1230.7188,1151.2019,897.7261,1159.9539
510,1230.6326,1151.9862,896.63715,1160.8247
511,1230.5472,1152.7688,895.5471,1161.6942
512,1230.4626,1153.5498,894.45593,1162.5623
513,1230.3789,1154.3292,893.36365,1163.4291
514,1230.296,1155.1069,892.27014,1164.2944
515,1230.214,1155.8829,891.17554,1165.1584
516,1230.1328,1156.6573,890.07983,1166.0211
517,1230.0525,1157.43,888.98303,1166.8823
518,1229.9731,1158.2012,887.885,1167.7423
519,1229.8947,1158.9707,886.78595,1168.6008
520,1229.8171,1159.7385,885.6857,1169.458
521,1229.7406,1160.5046,884.58435,1170.3138
522,1229.6649,1161.2692,883.48193,1171.1682
523,1229.5903,1162.032,882.37836,1172.0212
524,1229.5167,1162.7932,881.2737,1172.8729
525,1229.4441,1163.5527,880.1679,1173.7233
526,1229.3726,1164.3105,879.061,1174.572
527,1229.302,1165.0667,877.953,1175.4194
528,1229.2325,1165.8212,876.8439,1176.2655
529,1229.1642,1166.574,875.7337,1177.1101
530,1229.0969,1167.3252,874.62244,1177.9534
531,1229.0306,1168.0747,873.51,1178.7952
532,1228.9657,1168.8208,872.3967,1179.6337
533,1228.9017,1169.5668,871.28217,1180.4724
534,1228.839,1170.3112,870.1665,1181.3098
535,1228.7775,1171.0538,869.0499,1182.1459
536,1228.7172,1171.7948,867.9321,1182.9803
537,1228.658,1172.5342,866.81323,1183.8135
538,1228.6001,1173.2717,865.6935,1184.6451
539,1228.5433,1174.0076,864.5725,1185.4752
540,1228.4879,1174.742,863.45044,1186.3041
541,1228.4337,1175.4744,862.32745,1187.1312
542,1228.3809,1176.2053,861.20337,1187.9572
543,1228.3292,1176.9346,860.0782,1188.7816
544,1228.279,1177.6619,858.9521,1189.6044
545,1228.2301,1178.3876,857.8248,1190.4258
546,1228.1825,1179.1117,856.69653,1191.2457
547,1228.1362,1179.8341,855.5673,1192.0642
548,1228.0914,1180.5547,854.437,1192.8811
549,1228.0479,1181.2736,853.3058,1193.6965
550,1228.0059,1181.9908,852.17334,1194.5105
551,1227.9652,1182.7063,851.04004,1195.3229
552,1227.926,1183.4202,849.90576,1196.1339
553,1227.8882,1184.1322,848.7704,1196.9434
554,1227.8519,1184.8425,847.634,1197.7512
555,1227.8171,1185.5513,846.4967,1198.5577
556,1227.7838,1186.2582,845.3584,1199.3625
557,1227.752,1186.9634,844.2191,1200.166
558,1227.7217,1187.6669,843.0788,1200.9679
559,1227.6929,1188.3687,841.9376,1201.7682
560,1227.6656,1189.0686,840.7954,1202.5668
561,1227.6399,1189.767,839.6522,1203.3641
562,1227.6158,1190.4635,838.50806,1204.1598
563,1227.5934,1191.1583,837.3631,1204.9539
564,1227.5724,1191.8514,836.21704,1205.7465
565,1227.5531,1192.5427,835.0701,1206.5374
566,1227.5354,1193.2324,833.92224,1207.3268
567,1227.5194,1193.9202,832.77344,1208.1146
568,1227.505,1194.6063,831.6237,1208.9009
569,1227.4923,1195.2897,830.4727,1209.6846
570,1227.4813,1195.9722,829.3212,1210.4675
571,1227.4719,1196.6531,828.16876,1211.249
572,1227.4644,1197.332,827.0154,1212.0288
573,1227.4584,1198.0093,825.86115,1212.807
574,1227.4542,1198.6848,824.70593,1213.5835
575,1227.4518,1199.3585,823.5499,1214.3585
576,1227.4512,1200.0305,822.3931,1215.1318
577,1227.4521,1200.7007,821.23535,1215.9036
578,1227.4551,1201.3691,820.0768,1216.6737
579,1227.4597,1202.0358,818.91724,1217.4421
580,1227.4662,1202.7007,817.75696,1218.209
581,1227.4744,1203.3636,816.5958,1218.9741
582,1227.4845,1204.0249,815.43396,1219.7375
583,1227.4965,1204.6846,814.2711,1220.4995
584,1227.5101,1205.3423,813.1074,1221.2596
585,1227.5259,1205.9983,811.943,1222.0182
586,1227.5433,1206.6523,810.77783,1222.7749
587,1227.5627,1207.3048,809.6118,1223.5303
588,1227.584,1207.9553,808.44495,1224.2837
589,1227.6072,1208.6041,807.27734,1225.0355
590,1227.6322,1209.2511,806.109,1225.7855
591,1227.6592,1209.8961,804.9399,1226.5339
592,1227.6882,1210.5396,803.77,1227.2806
593,1227.719,1211.1812,802.59937,1228.0256
594,1227.7518,1211.8209,801.428,1228.7689
595,1227.7867,1212.4589,800.25586,1229.5105
596,1227.8235,1213.095,799.083,1230.2504
597,1227.8622,1213.7292,797.9094,1230.9884
598,1227.903,1214.3617,796.7352,1231.7247
599,1227.9457,1214.9924,795.5602,1232.4595
600,1227.9905,1215.6213,794.38446,1233.1923
601,1228.0372,1216.2466,793.20703,1233.9216
602,1228.086,1216.8716,792.0299,1234.6508
603,1228.1368,1217.4949,790.85205,1235.3783
604,1228.1897,1218.1162,789.6736,1236.1039
605,1228.2446,1218.7358,788.4944,1236.8279
606,1228.3016,1219.3535,787.3146,1237.5499
607,1228.3607,1219.9692,786.13416,1238.2703
608,1228.4219,1220.5833,784.9531,1238.9886
609,1228.4851,1221.1954,783.7714,1239.7054
610,1228.5504,1221.8057,782.5891,1240.4204
611,1228.6178,1222.4141,781.4061,1241.1334
612,1228.6874,1223.0206,780.2226,1241.8446
613,1228.759,1223.6254,779.03845,1242.5541
614,1228.8328,1224.2281,777.8537,1243.2617
615,1228.9087,1224.8291,776.66846,1243.9674
616,1228.9867,1225.4282,775.48254,1244.6714
617,1229.0669,1226.0254,774.29614,1245.3734
618,1229.1492,1226.6207,773.10913,1246.0737
619,1229.2336,1227.2142,771.92163,1246.772
620,1229.3203,1227.8058,770.7335,1247.4685
621,1229.409,1228.3955,769.545,1248.1631
622,1229.5,1228.9833,768.35583,1248.856
623,1229.5931,1229.5692,767.16626,1249.5468
624,1229.6885,1230.1533,765.97614,1250.2357
625,1229.786,1230.7354,764.7855,1250.9229
626,1229.8857,1231.3157,763.5945,1251.608
627,1229.9877,1231.8942,762.40295,1252.2915
628,1230.0918,1232.4706,761.2109,1252.9729
629,1230.1981,1233.045,760.01843,1253.6522
630,1230.3066,1233.6178,758.82556,1254.3298
631,1230.4174,1234.1885,757.6322,1255.0056
632,1230.5303,1234.7573,756.43835,1255.6793
633,1230.6455,1235.3235,755.244,1256.3502
634,1230.763,1235.8884,754.04956,1257.02
635,1230.8826,1236.4517,752.8546,1257.6879
636,1231.0044,1237.0127,751.65924,1258.3538
637,1231.1285,1237.5719,750.4636,1259.0177
638,1231.2549,1238.129,749.2676,1259.6794
639,1231.3834,1238.6841,748.0713,1260.3392
640,1231.5143,1239.2379,746.87384,1260.9976
641,1231.6473,1239.7893,745.67664,1261.6536
642,1231.7827,1240.3389,744.4791,1262.3076
643,1231.9203,1240.8865,743.28125,1262.9597
644,1232.06,1241.4321,742.083,1263.6097
645,1232.2021,1241.9758,740.88464,1264.2578
646,1232.3466,1242.5177,739.6858,1264.9039
647,1232.4932,1243.0575,738.48676,1265.548
648,1232.642,1243.5953,737.2873,1266.1901
649,1232.7931,1244.1312,736.08777,1266.83
650,1232.9464,1244.6653,734.88794,1267.468
651,1233.102,1245.1973,733.68774,1268.104
652,1233.26,1245.7274,732.4873,1268.7379
653,1233.4202,1246.2555,731.2867,1269.3699
654,1233.5825,1246.7817,730.0859,1269.9998
655,1233.7472,1247.3059,728.8849,1270.6276
656,1233.9141,1247.8281,727.6836,1271.2533
657,1234.0833,1248.3484,726.4821,1271.877
658,1234.2548,1248.8668,725.2804,1272.4987
659,1234.4285,1249.383,724.0786,1273.1183
660,1234.6044,1249.8975,722.8766,1273.7357
661,1234.7826,1250.4098,721.67444,1274.3511
662,1234.963,1250.9202,720.47217,1274.9644
663,1235.1458,1251.4287,719.26965,1275.5757
664,1235.3307,1251.935,718.067,1276.1848
665,1235.5178,1252.44,716.8644,1276.7922
666,1235.7072,1252.9424,715.6616,1277.3972
667,1235.8981,1253.4395,714.4568,1277.9965
668,1236.0897,1253.9331,713.24994,1278.592
669,1236.282,1254.4191,712.0399,1279.1796
670,1236.475,1254.8988,710.827,1279.7604
671,1236.6687,1255.3727,709.6114,1280.3352
672,1236.863,1255.8384,708.3929,1280.9011
673,1237.0581,1256.2987,707.1718,1281.4614
674,1237.2539,1256.7529,705.94794,1282.0151
675,1237.4503,1257.2007,704.72156,1282.562
676,1237.6473,1257.6418,703.49243,1283.102
677,1237.845,1258.0769,702.26086,1283.6355
678,1238.0433,1258.5055,701.02673,1284.162
679,1238.2423,1258.9277,699.79004,1284.6818
680,1238.4419,1259.3435,698.5509,1285.1946
681,1238.6421,1259.7529,697.3093,1285.7006
682,1238.8429,1260.1558,696.0654,1286.1996
683,1239.0443,1260.5524,694.8191,1286.6919
684,1239.2462,1260.9424,693.57043,1287.1772
685,1239.4489,1261.326,692.3196,1287.6558
686,1239.652,1261.7031,691.0664,1288.1271
687,1239.8557,1262.074,689.81104,1288.5918
688,1240.0599,1262.4382,688.55347,1289.0494
689,1240.2648,1262.7947,687.29266,1289.4985
690,1240.4701,1263.1458,686.03064,1289.942
691,1240.676,1263.4902,684.76654,1290.3784
692,1240.8824,1263.8281,683.5003,1290.8077
693,1241.0894,1264.1597,682.2321,1291.2301
694,1241.2968,1264.4846,680.96185,1291.6454
695,1241.5046,1264.8031,679.6897,1292.0536
696,1241.713,1265.1149,678.4155,1292.4548
697,1241.9219,1265.4203,677.1396,1292.8489
698,1242.1311,1265.719,675.8619,1293.2357
699,1242.3408,1266.0112,674.58215,1293.6157
700,1242.551,1266.2968,673.30066,1293.9883
701,1242.7616,1266.5758,672.01746,1294.3538
702,1242.9727,1266.8483,670.73254,1294.7122
703,1243.1841,1267.1141,669.44604,1295.0635
704,1243.3959,1267.3733,668.1578,1295.4072
705,1243.6082,1267.6259,666.8679,1295.7441
706,1243.8207,1267.8721,665.5765,1296.0739
707,1244.0336,1268.1113,664.2835,1296.3962
708,1244.247,1268.3441,662.989,1296.7114
709,1244.4606,1268.5703,661.6931,1297.0193
710,1244.6744,1268.7898,660.39575,1297.3198
711,1244.8887,1269.0026,659.097,1297.6133
712,1245.1033,1269.2089,657.7969,1297.8994
713,1245.3181,1269.4084,656.49536,1298.1782
714,1245.5333,1269.6013,655.1926,1298.4497
715,1245.7487,1269.7875,653.8886,1298.714
716,1245.9644,1269.9674,652.58276,1298.9712
717,1246.1802,1270.1404,651.27625,1299.221
718,1246.3964,1270.3066,649.96857,1299.4631
719,1246.6127,1270.4664,648.6598,1299.6982
720,1246.8292,1270.6194,647.3499,1299.9258
721,1247.0459,1270.7657,646.03894,1300.1461
722,1247.2628,1270.9054,644.7269,1300.359
723,1247.4799,1271.0382,643.41394,1300.5645
724,1247.6971,1271.1646,642.1,1300.7627
725,1247.9144,1271.2842,640.78534,1300.9534
726,1248.132,1271.397,639.4696,1301.1367
727,1248.3496,1271.5033,638.1531,1301.3127
728,1248.5673,1271.6027,636.8358,1301.4811
729,1248.785,1271.6956,635.5176,1301.6422
730,1249.0029,1271.7817,634.1987,1301.7959
731,1249.2208,1271.8611,632.8793,1301.9419
732,1249.4388,1271.9338,631.5589,1302.0808
733,1249.6569,1271.9999,630.23816,1302.2122
734,1249.8749,1272.0591,628.9167,1302.3358
735,1250.0929,1272.1117,627.5946,1302.4521
736,1250.3109,1272.1576,626.2721,1302.561
737,1250.5288,1272.1968,624.9492,1302.6624
738,1250.7468,1272.2292,623.62555,1302.7563
739,1250.9647,1272.255,622.3016,1302.8428
740,1251.1825,1272.274,620.97736,1302.9215
741,1251.4003,1272.2865,619.6528,1302.9929
742,1251.6179,1272.292,618.3278,1303.0566
743,1251.8356,1272.2927,617.0033,1303.115
744,1252.053,1272.2852,615.6779,1303.164
745,1252.2703,1272.2709,614.35236,1303.2054
746,1252.4874,1272.2499,613.0266,1303.2394
747,1252.7043,1272.2222,611.7008,1303.2657
748,1252.9211,1272.1879,610.3749,1303.2847
749,1253.1377,1272.1469,609.0489,1303.2961
750,1253.3541,1272.0991,607.7227,1303.2999
751,1253.5702,1272.0448,606.39685,1303.2963
752,1253.7861,1271.9836,605.071,1303.2849
753,1254.0018,1271.916,603.745,1303.2662
754,1254.2172,1271.8414,602.41925,1303.2397
755,1254.4323,1271.7603,601.09375,1303.2058
756,1254.6471,1271.6726,599.7684,1303.1646
757,1254.8615,1271.5781,598.44336,1303.1155
758,1255.0757,1271.477,597.11835,1303.0591
759,1255.2894,1271.3694,595.79376,1302.9949
760,1255.5028,1271.2549,594.46954,1302.9231
761,1255.716,1271.1338,593.1458,1302.844
762,1255.9286,1271.0061,591.82245,1302.7571
763,1256.1407,1270.8717,590.49945,1302.6628
764,1256.3525,1270.7307,589.177,1302.5609
765,1256.564,1270.5822,587.8551,1302.4504
766,1256.7749,1270.4279,586.5336,1302.3334
767,1256.9854,1270.267,585.2128,1302.2086
768,1257.1953,1270.0994,583.8928,1302.0764
769,1257.4047,1269.9252,582.5734,1301.9365
770,1257.6136,1269.7443,581.2547,1301.7891
771,1257.822,1269.5569,579.93665,1301.634
772,1258.0299,1269.3628,578.6195,1301.4716
773,1258.2372,1269.1621,577.30316,1301.3014
774,1258.4438,1268.955,575.98785,1301.1238
775,1258.6499,1268.7411,574.6732,1300.9384
776,1258.8553,1268.5206,573.3595,1300.7456
777,1259.0602,1268.2937,572.04694,1300.5452
778,1259.2644,1268.06,570.7352,1300.3372
779,1259.468,1267.82,569.4247,1300.1217
780,1259.6708,1267.5732,568.1152,1299.8986
781,1259.8729,1267.3202,566.80676,1299.6681
782,1260.0745,1267.0604,565.49963,1299.4299
783,1260.2751,1266.7941,564.1937,1299.1841
784,1260.4751,1266.5214,562.889,1298.9309
785,1260.6743,1266.242,561.5856,1298.67
786,1260.8728,1265.9562,560.2834,1298.4019
787,1261.0704,1265.6646,558.98175,1298.1267
788,1261.2673,1265.3658,557.68225,1297.8434
789,1261.4633,1265.0607,556.38416,1297.5527
790,1261.6584,1264.749,555.08765,1297.2544
791,1261.8528,1264.4308,553.79236,1296.9485
792,1262.0463,1264.1062,552.49884,1296.6353
793,1262.2388,1263.7753,551.2067,1296.3145
794,1262.4304,1263.4379,549.91644,1295.9861
795,1262.6212,1263.094,548.6277,1295.6504
796,1262.811,1262.7438,547.3406,1295.3071
797,1262.9998,1262.3871,546.0552,1294.9564
798,1263.1877,1262.0239,544.7716,1294.5981
799,1263.3745,1261.6545,543.4898,1294.2324
800,1263.5604,1261.2788,542.20966,1293.8595
801,1263.7454,1260.8966,540.93164,1293.4789
802,1263.9291,1260.508,539.65546,1293.0908
803,1264.1119,1260.1133,538.3811,1292.6956
804,1264.2936,1259.7122,537.1088,1292.2927
805,1264.4742,1259.3047,535.8386,1291.8826
806,1264.6538,1258.891,534.5703,1291.4648
807,1264.8322,1258.4708,533.30426,1291.0398
808,1265.0094,1258.0447,532.04034,1290.6074
809,1265.1855,1257.612,530.7784,1290.1677
810,1265.3605,1257.1733,529.51874,1289.7206
811,1265.5344,1256.729,528.2625,1289.2668
812,1265.707,1256.2778,527.0074,1288.8052
813,1265.8784,1255.8203,525.7549,1288.336
814,1266.0486,1255.3568,524.50464,1287.8597
815,1266.2174,1254.8871,523.2567,1287.3761
816,1266.3851,1254.4113,522.01135,1286.8853
817,1266.5515,1253.9292,520.7684,1286.387
818,1266.7166,1253.4412,519.5279,1285.8815
819,1266.8804,1252.9469,518.29004,1285.3688
820,1267.0428,1252.4465,517.0549,1284.8489
821,1267.204,1251.9402,515.82227,1284.3218
822,1267.3636,1251.4276,514.59235,1283.7872
823,1267.5221,1250.909,513.36505,1283.2456
824,1267.6791,1250.3846,512.1405,1282.697
825,1267.8347,1249.854,510.91876,1282.1409
826,1267.9889,1249.3174,509.69995,1281.5779
827,1268.1416,1248.7749,508.484,1281.0077
828,1268.293,1248.2264,507.27094,1280.4303
829,1268.4429,1247.6719,506.0606,1279.8458
830,1268.5912,1247.1116,504.85345,1279.2544
831,1268.738,1246.5454,503.64923,1278.6559
832,1268.8834,1245.9733,502.4483,1278.0502
833,1269.0272,1245.3951,501.25018,1277.4375
834,1269.1696,1244.8114,500.05542,1276.8177
835,1269.3103,1244.2217,498.86383,1276.191
836,1269.4495,1243.6262,497.67523,1275.5574
837,1269.587,1243.0239,496.4897,1274.9156
838,1269.723,1242.4167,495.30768,1274.2678
839,1269.8574,1241.8038,494.1291,1273.6133
840,1269.9901,1241.185,492.9538,1272.9517
841,1270.1212,1240.5607,491.7818,1272.2831
842,1270.2507,1239.9305,490.61334,1271.6077
843,1270.3784,1239.2947,489.44824,1270.9254
844,1270.5045,1238.6533,488.28687,1270.2363
845,1270.6289,1238.0062,487.1289,1269.5405
846,1270.7516,1237.3535,485.9745,1268.8378
847,1270.8724,1236.6953,484.82385,1268.1284
848,1270.9916,1236.0315,483.6765,1267.4121
849,1271.109,1235.362,482.53326,1266.6891
850,1271.2246,1234.6871,481.39362,1265.9595
851,1271.3385,1234.0067,480.2577,1265.2231
852,1271.4506,1233.3209,479.12555,1264.4802
853,1271.5608,1232.6294,477.99738,1263.7303
854,1271.6691,1231.9326,476.87305,1262.9741
855,1271.7756,1231.2305,475.75244,1262.2112
856,1271.8804,1230.5228,474.6361,1261.4418
857,1271.9832,1229.8099,473.5235,1260.6658
858,1272.084,1229.0916,472.41516,1259.8832
859,1272.1831,1228.3682,471.3106,1259.0942
860,1272.2802,1227.6393,470.21027,1258.2988
861,1272.3754,1226.9052,469.1142,1257.4968
862,1272.4685,1226.1658,468.0221,1256.6885
863,1272.5599,1225.4181,466.93567,1255.8702
864,1272.6493,1224.6681,465.85254,1255.0487
865,1272.7367,1223.9128,464.77338,1254.2208
866,1272.822,1223.1523,463.6986,1253.3866
867,1272.9054,1222.387,462.62842,1252.5461
868,1272.9867,1221.6161,461.56232,1251.6992
869,1273.0659,1220.8403,460.50098,1250.8462
870,1273.1432,1220.0596,459.44403,1249.9868
871,1273.2184,1219.2738,458.39166,1249.1213
872,1273.2915,1218.483,457.3437,1248.2498
873,1273.3625,1217.6873,456.30023,1247.3718
874,1273.4315,1216.8865,455.26184,1246.4878
875,1273.4984,1216.0808,454.22766,1245.5977
876,1273.5631,1215.2703,453.1986,1244.7015
877,1273.6257,1214.4548,452.174,1243.7993
878,1273.6862,1213.6346,451.15436,1242.8911
879,1273.7445,1212.8096,450.13947,1241.9769
880,1273.8007,1211.9797,449.12933,1241.0568
881,1273.8546,1211.1451,448.1242,1240.1309
882,1273.9064,1210.3059,447.12402,1239.199
883,1273.9559,1209.4618,446.12878,1238.2611
884,1274.0034,1208.6132,445.13855,1237.3175
885,1274.0486,1207.7598,444.15326,1236.3679
886,1274.0914,1206.9019,443.17334,1235.4128
887,1274.1322,1206.0394,442.1983,1234.452
888,1274.1707,1205.1724,441.22833,1233.4854
889,1274.2069,1204.3011,440.26257,1232.5135
890,1274.2408,1203.425,439.3031,1231.5356
891,1274.2725,1202.5447,438.34875,1230.5522
892,1274.3018,1201.6598,437.39954,1229.5632
893,1274.3289,1200.7705,436.4558,1228.5687
894,1274.3536,1199.877,435.51752,1227.5687
895,1274.376,1198.979,434.58447,1226.5632
896,1274.3961,1198.0768,433.65692,1225.5524
897,1274.4138,1197.1702,432.73462,1224.536
898,1274.4293,1196.2596,431.81805,1223.5145
899,1274.4423,1195.3447,430.90686,1222.4875
900,1274.453,1194.4255,430.00122,1221.4553
901,1274.4613,1193.5023,429.10114,1220.418
902,1274.4672,1192.575,428.20673,1219.3752
903,1274.4707,1191.6437,427.3181,1218.3275
904,1274.4719,1190.7083,426.43494,1217.2745
905,1274.4706,1189.7688,425.5575,1216.2164
906,1274.4669,1188.8254,424.6859,1215.1533
907,1274.4608,1187.8782,423.82,1214.0852
908,1274.4523,1186.9269,422.96002,1213.0121
909,1274.4413,1185.9719,422.10577,1211.9342
910,1274.4277,1185.0131,421.25745,1210.8512
911,1274.4119,1184.0499,420.4162,1209.763
912,1274.3936,1183.0834,419.57977,1208.6703
913,1274.3727,1182.1132,418.74957,1207.5728
914,1274.3494,1181.1393,417.9253,1206.4707
915,1274.3236,1180.1616,417.107,1205.3636
916,1274.2953,1179.1805,416.29486,1204.2522
917,1274.2645,1178.1957,415.4889,1203.1359
918,1274.2313,1177.2075,414.68903,1202.0153
919,1274.1954,1176.2156,413.8952,1200.8899
920,1274.1572,1175.2203,413.10773,1199.7601
921,1274.1163,1174.2217,412.32648,1198.626
922,1274.073,1173.2195,411.55145,1197.4872
923,1274.0272,1172.214,410.78296,1196.3442
924,1273.9788,1171.2051,410.02045,1195.1968
925,1273.9279,1170.1931,409.2647,1194.0452
926,1273.8744,1169.1777,408.51514,1192.8894
927,1273.8182,1168.1592,407.7719,1191.7294
928,1273.7596,1167.1375,407.03534,1190.5652
929,1273.6985,1166.1125,406.3051,1189.3969
930,1273.6348,1165.0845,405.58142,1188.2244
931,1273.5685,1164.0536,404.86432,1187.048
932,1273.4996,1163.0195,404.15375,1185.8677
933,1273.4282,1161.9824,403.4483,1184.6832
934,1273.3541,1160.9423,402.75073,1183.495
935,1273.2776,1159.8994,402.05988,1182.3029
936,1273.1984,1158.8536,401.3758,1181.107
937,1273.1166,1157.8049,400.6983,1179.9073
938,1273.0322,1156.7535,400.02765,1178.7041
939,1272.9452,1155.6992,399.36353,1177.4971
940,1272.8557,1154.6423,398.70642,1176.2864
941,1272.7635,1153.5829,398.05615,1175.0723
942,1272.6687,1152.5206,397.41248,1173.8546
943,1272.5714,1151.4558,396.77576,1172.6334
944,1272.4714,1150.3883,396.14624,1171.4087
945,1272.3688,1149.3185,395.52338,1170.1808
946,1272.2637,1148.2461,394.9074,1168.9495
947,1272.1558,1147.1711,394.29852,1167.7148
948,1272.0454,1146.094,393.69653,1166.4769
949,1271.9324,1145.0143,393.10175,1165.2358
950,1271.8168,1143.9324,392.51385,1163.9915
951,1271.6985,1142.8481,391.9331,1162.7441
952,1271.5776,1141.7616,391.35938,1161.4938
953,1271.4541,1140.6729,390.7929,1160.2404
954,1271.328,1139.582,390.23352,1158.9839
955,1271.1995,1138.4908,389.68054,1157.7268
956,1271.0681,1137.396,389.1353,1156.4648
957,1270.9343,1136.2992,388.5974,1155.2003
958,1270.7977,1135.2004,388.06665,1153.9329
959,1270.6586,1134.0996,387.54315,1152.6628
960,1270.5168,1132.997,387.02698,1151.3901
961,1270.3726,1131.8923,386.51807,1150.1147
962,1270.2256,1130.786,386.01648,1148.8369
963,1270.076,1129.678,385.52222,1147.5566
964,1269.924,1128.568,385.03534,1146.2738
965,1269.7692,1127.4565,384.55585,1144.9886
966,1269.6118,1126.3433,384.08362,1143.7012
967,1269.4519,1125.2285,383.61896,1142.4114
968,1269.2893,1124.1122,383.16168,1141.1194
969,1269.1243,1122.9941,382.7119,1139.8251
970,1268.9565,1121.8749,382.2696,1138.5287
971,1268.7863,1120.7539,381.83472,1137.2302
972,1268.6134,1119.6318,381.40747,1135.9298
973,1268.438,1118.5082,380.98773,1134.6273
974,1268.26,1117.3832,380.5755,1133.3229
975,1268.0795,1116.2571,380.17096,1132.0166
976,1267.8964,1115.1296,379.77386,1130.7085
977,1267.7107,1114.001,379.38422,1129.3986
978,1267.5225,1112.8712,379.00256,1128.087
979,1267.3317,1111.7418,378.6272,1126.7754
980,1267.1384,1110.6101,378.26062,1125.4608
981,1266.9425,1109.4773,377.9016,1124.1445
982,1266.7441,1108.3436,377.55023,1122.8268
983,1266.5433,1107.209,377.2066,1121.5076
984,1266.3398,1106.0735,376.87073,1120.1871
985,1266.134,1104.9373,376.54248,1118.8652
986,1265.9255,1103.8,376.22205,1117.542
987,1265.7146,1102.6622,375.9093,1116.2177
988,1265.5012,1101.5237,375.60437,1114.8921
989,1265.2854,1100.3844,375.3072,1113.5654
990,1265.067,1099.2446,375.01782,1112.2377
991,1264.8462,1098.1042,374.73608,1110.9089
992,1264.6229,1096.9634,374.46234,1109.5792
993,1264.3971,1095.8219,374.19635,1108.2485
994,1264.169,1094.68,373.93817,1106.9171
995,1263.9384,1093.5378,373.68787,1105.585
996,1263.7053,1092.3953,373.44537,1104.252
997,1263.4698,1091.2524,373.21082,1102.9183
998,1263.2319,1090.1091,372.98407,1101.5839
999,1262.9917,1088.9658,372.76526,1100.249


==> data/simple_ctcr_initguess_img0.txt <==
1.309481933593750000e+03,6.491696777343750000e+02
1.309435424804687500e+03,6.512972412109375000e+02
1.309388916015625000e+03,6.534235839843750000e+02
1.309342407226562500e+03,6.555488891601562500e+02
1.309295898437500000e+03,6.576730346679687500e+02
1.309249389648437500e+03,6.597960205078125000e+02
1.309202880859375000e+03,6.619179687500000000e+02
1.309156372070312500e+03,6.640388183593750000e+02
1.309109863281250000e+03,6.661584472656250000e+02
1.309063354492187500e+03,6.682769775390625000e+02
1.309016845703125000e+03,6.703945312500000000e+02
1.308970336914062500e+03,6.725108642578125000e+02
1.308923828125000000e+03,6.746260375976562500e+02
1.308877319335937500e+03,6.767401123046875000e+02
1.308830810546875000e+03,6.788530273437500000e+02
1.308784301757812500e+03,6.809650878906250000e+02
1.308737792968750000e+03,6.830758056640625000e+02
1.308691284179687500e+03,6.851853637695312500e+02
1.308644775390625000e+03,6.872938232421875000e+02
1.308598266601562500e+03,6.894012451171875000e+02
1.308551757812500000e+03,6.915075073242187500e+02
1.308505371093750000e+03,6.936126098632812500e+02
1.308458862304687500e+03,6.957166137695312500e+02
1.308412353515625000e+03,6.978195190429687500e+02
1.308365844726562500e+03,6.999212646484375000e+02
1.308319335937500000e+03,7.020218505859375000e+02
1.308272827148437500e+03,7.041214599609375000e+02
1.308226318359375000e+03,7.062197265625000000e+02
1.308179931640625000e+03,7.083170166015625000e+02
1.308133422851562500e+03,7.104131469726562500e+02
1.308086914062500000e+03,7.125081176757812500e+02
1.308040405273437500e+03,7.146019287109375000e+02
1.307993896484375000e+03,7.166947021484375000e+02
1.307947509765625000e+03,7.187862548828125000e+02
1.307901000976562500e+03,7.208767089843750000e+02
1.307854492187500000e+03,7.229660644531250000e+02
1.307807983398437500e+03,7.250541992187500000e+02
1.307761596679687500e+03,7.271413574218750000e+02
1.307715087890625000e+03,7.292272949218750000e+02
1.307668579101562500e+03,7.313120727539062500e+02
1.307622192382812500e+03,7.333957519531250000e+02
1.307575683593750000e+03,7.354782104492187500e+02
1.307529174804687500e+03,7.375596313476562500e+02
1.307482788085937500e+03,7.396398925781250000e+02
1.307436279296875000e+03,7.417189941406250000e+02
1.307389770507812500e+03,7.437969970703125000e+02
1.307343383789062500e+03,7.458737792968750000e+02
1.307296875000000000e+03,7.479494628906250000e+02
1.307250488281250000e+03,7.500240478515625000e+02
1.307203979492187500e+03,7.520974121093750000e+02
1.307157592773437500e+03,7.541696777343750000e+02
1.307111083984375000e+03,7.562408447265625000e+02
1.307064697265625000e+03,7.583108520507812500e+02
1.307018188476562500e+03,7.603796997070312500e+02
1.306971801757812500e+03,7.624473876953125000e+02
1.306925292968750000e+03,7.645139770507812500e+02
1.306878906250000000e+03,7.665793457031250000e+02
1.306832519531250000e+03,7.686436157226562500e+02
1.306786010742187500e+03,7.707067871093750000e+02
1.306739624023437500e+03,7.727687377929687500e+02
1.306693237304687500e+03,7.748295288085937500e+02
1.306646728515625000e+03,7.768892211914062500e+02
1.306600341796875000e+03,7.789477539062500000e+02
1.306553955078125000e+03,7.810051269531250000e+02
1.306507568359375000e+03,7.830614013671875000e+02
1.306461181640625000e+03,7.851164550781250000e+02
1.306414794921875000e+03,7.871704101562500000e+02
1.306368408203125000e+03,7.892232055664062500e+02
1.306322021484375000e+03,7.912748413085937500e+02
1.306275512695312500e+03,7.933253173828125000e+02
1.306229125976562500e+03,7.953746337890625000e+02
1.306182739257812500e+03,7.974228515625000000e+02
1.306136352539062500e+03,7.994698486328125000e+02
1.306090087890625000e+03,8.015157470703125000e+02
1.306043701171875000e+03,8.035604248046875000e+02
1.305997314453125000e+03,8.056040039062500000e+02
1.305950927734375000e+03,8.076464233398437500e+02
1.305904541015625000e+03,8.096876831054687500e+02
1.305858154296875000e+03,8.117277221679687500e+02
1.305811767578125000e+03,8.137667236328125000e+02
1.305765502929687500e+03,8.158045043945312500e+02
1.305719116210937500e+03,8.178411254882812500e+02
1.305672729492187500e+03,8.198765869140625000e+02
1.305626464843750000e+03,8.219108886718750000e+02
1.305580078125000000e+03,8.239440307617187500e+02
1.305533691406250000e+03,8.259759521484375000e+02
1.305487426757812500e+03,8.280068969726562500e+02
1.305441040039062500e+03,8.300364990234375000e+02
1.305394775390625000e+03,8.320650024414062500e+02
1.305348388671875000e+03,8.340924072265625000e+02
1.305302124023437500e+03,8.361185302734375000e+02
1.305255859375000000e+03,8.381436157226562500e+02
1.305209472656250000e+03,8.401674804687500000e+02
1.305163208007812500e+03,8.421901855468750000e+02
1.305116943359375000e+03,8.442116699218750000e+02
1.305070556640625000e+03,8.462321166992187500e+02
1.305024291992187500e+03,8.482512207031250000e+02
1.304978027343750000e+03,8.502692871093750000e+02
1.304931762695312500e+03,8.522861938476562500e+02
1.304885498046875000e+03,8.543018798828125000e+02
1.304839233398437500e+03,8.563164672851562500e+02
1.304792968750000000e+03,8.583298950195312500e+02
1.304746704101562500e+03,8.603421020507812500e+02
1.304700439453125000e+03,8.623531494140625000e+02
1.304654174804687500e+03,8.643630371093750000e+02
1.304607910156250000e+03,8.663717041015625000e+02
1.304561645507812500e+03,8.683792114257812500e+02
1.304515380859375000e+03,8.703856201171875000e+02
1.304469238281250000e+03,8.723908081054687500e+02
1.304422973632812500e+03,8.743948364257812500e+02
1.304376708984375000e+03,8.763977661132812500e+02
1.304330566406250000e+03,8.783994140625000000e+02
1.304284301757812500e+03,8.804000244140625000e+02
1.304238159179687500e+03,8.823993530273437500e+02
1.304191894531250000e+03,8.843974609375000000e+02
1.304145751953125000e+03,8.863944702148437500e+02
1.304099487304687500e+03,8.883903198242187500e+02
1.304053344726562500e+03,8.903850097656250000e+02
1.304007202148437500e+03,8.923784790039062500e+02
1.303960937500000000e+03,8.943707885742187500e+02
1.303914794921875000e+03,8.963619995117187500e+02
1.303868652343750000e+03,8.983519287109375000e+02
1.303822509765625000e+03,9.003407592773437500e+02
1.303776367187500000e+03,9.023283081054687500e+02
1.303730224609375000e+03,9.043148193359375000e+02
1.303684082031250000e+03,9.063000488281250000e+02
1.303637939453125000e+03,9.082841796875000000e+02
1.303591796875000000e+03,9.102670898437500000e+02
1.303545654296875000e+03,9.122488403320312500e+02
1.303499511718750000e+03,9.142294311523437500e+02
1.303453369140625000e+03,9.162087402343750000e+02
1.303407348632812500e+03,9.181870117187500000e+02
1.303361206054687500e+03,9.201640014648437500e+02
1.303315185546875000e+03,9.221399536132812500e+02
1.303269042968750000e+03,9.241145629882812500e+02
1.303222900390625000e+03,9.260881347656250000e+02
1.303176879882812500e+03,9.280604248046875000e+02
1.303130859375000000e+03,9.300315551757812500e+02
1.303084716796875000e+03,9.320015258789062500e+02
1.303038696289062500e+03,9.339703369140625000e+02
1.302992675781250000e+03,9.359379272460937500e+02
1.302946533203125000e+03,9.379043579101562500e+02
1.302900512695312500e+03,9.398696289062500000e+02
1.302854492187500000e+03,9.418336181640625000e+02
1.302808471679687500e+03,9.437965698242187500e+02
1.302762451171875000e+03,9.457581787109375000e+02
1.302716430664062500e+03,9.477187500000000000e+02
1.302670410156250000e+03,9.496781005859375000e+02
1.302624511718750000e+03,9.516362304687500000e+02
1.302578491210937500e+03,9.535932006835937500e+02
1.302532470703125000e+03,9.555490112304687500e+02
1.302486450195312500e+03,9.575036621093750000e+02
1.302440551757812500e+03,9.594569702148437500e+02
1.302394531250000000e+03,9.614092407226562500e+02
1.302348632812500000e+03,9.633602905273437500e+02
1.302302734375000000e+03,9.653101806640625000e+02
1.302256713867187500e+03,9.672588500976562500e+02
1.302210815429687500e+03,9.692064208984375000e+02
1.302164794921875000e+03,9.711527099609375000e+02
1.302118896484375000e+03,9.730978393554687500e+02
1.302072998046875000e+03,9.750418090820312500e+02
1.302027099609375000e+03,9.769844970703125000e+02
1.301981201171875000e+03,9.789261474609375000e+02
1.301935302734375000e+03,9.808665161132812500e+02
1.301889404296875000e+03,9.828057861328125000e+02
1.301843627929687500e+03,9.847437133789062500e+02
1.301797729492187500e+03,9.866806030273437500e+02
1.301751831054687500e+03,9.886162109375000000e+02
1.301705932617187500e+03,9.905507202148437500e+02
1.301660156250000000e+03,9.924840087890625000e+02
1.301614257812500000e+03,9.944160156250000000e+02
1.301568481445312500e+03,9.963469848632812500e+02
1.301522583007812500e+03,9.982766113281250000e+02
1.301476806640625000e+03,1.000205261230468750e+03
1.301431030273437500e+03,1.002132507324218750e+03
1.301385253906250000e+03,1.004058654785156250e+03
1.301339477539062500e+03,1.005983642578125000e+03
1.301293701171875000e+03,1.007907409667968750e+03
1.301247924804687500e+03,1.009830017089843750e+03
1.301202148437500000e+03,1.011751342773437500e+03
1.301156372070312500e+03,1.013671630859375000e+03
1.301110595703125000e+03,1.015590576171875000e+03
1.301064819335937500e+03,1.017508483886718750e+03
1.301019042968750000e+03,1.019425048828125000e+03
1.300973388671875000e+03,1.021340515136718750e+03
1.300927612304687500e+03,1.023254760742187500e+03
1.300881958007812500e+03,1.025167846679687500e+03
1.300836303710937500e+03,1.027079711914062500e+03
1.300790527343750000e+03,1.028990356445312500e+03
1.300744873046875000e+03,1.030899902343750000e+03
1.300699218750000000e+03,1.032808227539062500e+03
1.300653564453125000e+03,1.034715332031250000e+03
1.300607910156250000e+03,1.036621215820312500e+03
1.300562255859375000e+03,1.038526000976562500e+03
1.300516601562500000e+03,1.040429565429687500e+03
1.300470947265625000e+03,1.042331909179687500e+03
1.300425292968750000e+03,1.044233032226562500e+03
1.300379638671875000e+03,1.046132934570312500e+03
1.300334106445312500e+03,1.048031860351562500e+03
1.300288452148437500e+03,1.049929321289062500e+03
1.300242919921875000e+03,1.051825805664062500e+03
1.300197265625000000e+03,1.053720947265625000e+03
1.300151733398437500e+03,1.055614990234375000e+03
1.300106201171875000e+03,1.057507812500000000e+03
1.300060668945312500e+03,1.059399536132812500e+03
1.300015136718750000e+03,1.061289916992187500e+03
1.299969604492187500e+03,1.063179199218750000e+03
1.299924072265625000e+03,1.065067260742187500e+03
1.299878540039062500e+03,1.066954101562500000e+03
1.299833007812500000e+03,1.068839843750000000e+03
1.299787475585937500e+03,1.070724243164062500e+03
1.299741943359375000e+03,1.072607543945312500e+03
1.299696533203125000e+03,1.074489624023437500e+03
1.299651000976562500e+03,1.076370605468750000e+03
1.299605590820312500e+03,1.078250244140625000e+03
1.299560180664062500e+03,1.080128784179687500e+03
1.299514648437500000e+03,1.082006103515625000e+03
1.299469238281250000e+03,1.083882202148437500e+03
1.299423828125000000e+03,1.085757202148437500e+03
1.299378417968750000e+03,1.087630859375000000e+03
1.299333007812500000e+03,1.089503540039062500e+03
1.299287597656250000e+03,1.091374877929687500e+03
1.299242187500000000e+03,1.093244995117187500e+03
1.299196899414062500e+03,1.095114013671875000e+03
1.299151489257812500e+03,1.096981811523437500e+03
1.299106201171875000e+03,1.098848388671875000e+03
1.299060791015625000e+03,1.100713745117187500e+03
1.299015502929687500e+03,1.102578002929687500e+03
1.298970092773437500e+03,1.104441040039062500e+03
1.298924804687500000e+03,1.106302978515625000e+03
1.298879516601562500e+03,1.108163452148437500e+03
1.298834228515625000e+03,1.110022949218750000e+03
1.298788940429687500e+03,1.111881225585937500e+03
1.298743652343750000e+03,1.113738281250000000e+03
1.298698364257812500e+03,1.115594116210937500e+03
1.298653198242187500e+03,1.117448730468750000e+03
1.298607910156250000e+03,1.119302246093750000e+03
1.298562622070312500e+03,1.121154541015625000e+03
1.298517456054687500e+03,1.123005615234375000e+03
1.298472290039062500e+03,1.124855468750000000e+03
1.298427001953125000e+03,1.126704223632812500e+03
1.298381835937500000e+03,1.128551757812500000e+03
1.298336669921875000e+03,1.130398193359375000e+03
1.298291503906250000e+03,1.132243164062500000e+03
1.298246337890625000e+03,1.134087280273437500e+03
1.298201171875000000e+03,1.135929931640625000e+03
1.298156005859375000e+03,1.137771362304687500e+03
1.298110839843750000e+03,1.139611816406250000e+03
1.298065795898437500e+03,1.141450927734375000e+03
1.298020629882812500e+03,1.143289062500000000e+03
1.297975585937500000e+03,1.145125732421875000e+03
1.297930541992187500e+03,1.146961425781250000e+03
1.297885375976562500e+03,1.148795776367187500e+03
1.297840332031250000e+03,1.150628906250000000e+03
1.297795288085937500e+03,1.152460937500000000e+03
1.297750244140625000e+03,1.154291748046875000e+03
1.297705200195312500e+03,1.156121459960937500e+03
1.297660156250000000e+03,1.157949829101562500e+03
1.297615234375000000e+03,1.159777221679687500e+03
1.297570190429687500e+03,1.161603149414062500e+03
1.297525146484375000e+03,1.163428100585937500e+03
1.297480224609375000e+03,1.165251708984375000e+03
1.297435302734375000e+03,1.167074340820312500e+03
1.297390380859375000e+03,1.168895507812500000e+03
1.297345336914062500e+03,1.170715576171875000e+03
1.297300415039062500e+03,1.172534667968750000e+03
1.297255493164062500e+03,1.174352294921875000e+03
1.297210571289062500e+03,1.176168945312500000e+03
1.297165771484375000e+03,1.177984130859375000e+03
1.297120849609375000e+03,1.179798339843750000e+03
1.297075927734375000e+03,1.181611328125000000e+03
1.297031127929687500e+03,1.183423095703125000e+03
1.296986206054687500e+03,1.185233642578125000e+03
1.296941406250000000e+03,1.187042968750000000e+03
1.296896606445312500e+03,1.188851318359375000e+03
1.296851806640625000e+03,1.190658203125000000e+03
1.296806884765625000e+03,1.192464111328125000e+03
1.296762207031250000e+03,1.194268798828125000e+03
1.296717407226562500e+03,1.196072265625000000e+03
1.296672607421875000e+03,1.197874511718750000e+03
1.296627807617187500e+03,1.199675537109375000e+03
1.296583129882812500e+03,1.201475463867187500e+03
1.296538330078125000e+03,1.203274291992187500e+03
1.296493652343750000e+03,1.205071655273437500e+03
1.296448974609375000e+03,1.206867919921875000e+03
1.296404174804687500e+03,1.208663085937500000e+03
1.296359497070312500e+03,1.210457031250000000e+03
1.296314819335937500e+03,1.212249755859375000e+03
1.296270141601562500e+03,1.214041381835937500e+03
1.296225585937500000e+03,1.215831909179687500e+03
1.296180908203125000e+03,1.217620971679687500e+03
1.296136352539062500e+03,1.219409057617187500e+03
1.296091674804687500e+03,1.221195800781250000e+03
1.296047119140625000e+03,1.222981445312500000e+03
1.296002441406250000e+03,1.224765991210937500e+03
1.295957885742187500e+03,1.226549194335937500e+03
1.295913330078125000e+03,1.228331298828125000e+03
1.295868774414062500e+03,1.230112182617187500e+03
1.295824218750000000e+03,1.231891845703125000e+03
1.295779785156250000e+03,1.233670410156250000e+03
1.295735229492187500e+03,1.235447875976562500e+03
1.295690673828125000e+03,1.237223876953125000e+03
1.295646240234375000e+03,1.238998779296875000e+03
1.295601684570312500e+03,1.240772705078125000e+03
1.295557250976562500e+03,1.242545288085937500e+03
1.295512817382812500e+03,1.244316772460937500e+03
1.295468383789062500e+03,1.246086914062500000e+03
1.295423950195312500e+03,1.247855957031250000e+03
1.295379516601562500e+03,1.249623901367187500e+03
1.295335083007812500e+03,1.251390625000000000e+03
1.295290771484375000e+03,1.253156005859375000e+03
1.295246337890625000e+03,1.254920288085937500e+03
1.295202026367187500e+03,1.256683593750000000e+03
1.295157714843750000e+03,1.258445434570312500e+03
1.295113281250000000e+03,1.260206298828125000e+03
1.295068969726562500e+03,1.261965820312500000e+03
1.295024658203125000e+03,1.263724365234375000e+03
1.294980346679687500e+03,1.265481567382812500e+03
1.294936157226562500e+03,1.267237548828125000e+03
1.294891845703125000e+03,1.268992431640625000e+03
1.294847534179687500e+03,1.270746093750000000e+03
1.294803344726562500e+03,1.272498657226562500e+03
1.294759033203125000e+03,1.274250000000000000e+03
1.294714843750000000e+03,1.276000244140625000e+03
1.294670654296875000e+03,1.277749145507812500e+03
1.294626464843750000e+03,1.279496948242187500e+03
1.294582275390625000e+03,1.281243530273437500e+03
1.294538085937500000e+03,1.282989013671875000e+03
1.294494018554687500e+03,1.284733276367187500e+03
1.294449829101562500e+03,1.286476318359375000e+03
1.294405639648437500e+03,1.288218261718750000e+03
1.294361572265625000e+03,1.289958984375000000e+03
1.294317504882812500e+03,1.291698608398437500e+03
1.294273437500000000e+03,1.293437011718750000e+03
1.294229370117187500e+03,1.295174194335937500e+03
1.294185302734375000e+03,1.296910156250000000e+03
1.294141235351562500e+03,1.298645141601562500e+03
1.294097167968750000e+03,1.300378784179687500e+03
1.294053100585937500e+03,1.302111206054687500e+03
1.294009155273437500e+03,1.303842651367187500e+03
1.293965087890625000e+03,1.305572631835937500e+03
1.293921142578125000e+03,1.307301757812500000e+03
1.293877197265625000e+03,1.309029541015625000e+03
1.293833251953125000e+03,1.310756225585937500e+03
1.293789306640625000e+03,1.312481567382812500e+03
1.293745361328125000e+03,1.314205932617187500e+03
1.293701538085937500e+03,1.315929077148437500e+03
1.293657592773437500e+03,1.317650878906250000e+03
1.293613769531250000e+03,1.319371826171875000e+03
1.293569824218750000e+03,1.321091308593750000e+03
1.293526000976562500e+03,1.322809814453125000e+03
1.293482177734375000e+03,1.324526977539062500e+03
1.293438354492187500e+03,1.326243164062500000e+03
1.293394531250000000e+03,1.327958007812500000e+03
1.293350708007812500e+03,1.329671875000000000e+03
1.293306884765625000e+03,1.331384399414062500e+03
1.293263183593750000e+03,1.333095703125000000e+03
1.293219360351562500e+03,1.334806152343750000e+03
1.293175659179687500e+03,1.336515136718750000e+03
1.293131958007812500e+03,1.338223144531250000e+03
1.293088256835937500e+03,1.339929809570312500e+03
1.293044555664062500e+03,1.341635498046875000e+03
1.293000854492187500e+03,1.343339843750000000e+03
1.292957153320312500e+03,1.345043212890625000e+03
1.292913452148437500e+03,1.346745117187500000e+03
1.292869873046875000e+03,1.348446166992187500e+03
1.292826171875000000e+03,1.350145874023437500e+03
1.292782592773437500e+03,1.351844360351562500e+03
1.292739013671875000e+03,1.353541992187500000e+03
1.292695434570312500e+03,1.355238037109375000e+03
1.292651855468750000e+03,1.356933227539062500e+03
1.292608276367187500e+03,1.358627075195312500e+03
1.292564819335937500e+03,1.360319946289062500e+03
1.292521240234375000e+03,1.362011474609375000e+03
1.292477783203125000e+03,1.363702026367187500e+03
1.292434204101562500e+03,1.365391235351562500e+03
1.292390747070312500e+03,1.367079345703125000e+03
1.292347290039062500e+03,1.368766357421875000e+03
1.292303833007812500e+03,1.370452148437500000e+03
1.292260375976562500e+03,1.372136840820312500e+03
1.292216918945312500e+03,1.373820312500000000e+03
1.292173583984375000e+03,1.375502685546875000e+03
1.292130126953125000e+03,1.377183715820312500e+03
1.292086791992187500e+03,1.378863891601562500e+03
1.292043457031250000e+03,1.380542724609375000e+03
1.292000000000000000e+03,1.382220336914062500e+03
1.291956665039062500e+03,1.383896850585937500e+03
1.291913330078125000e+03,1.385572265625000000e+03
1.291870117187500000e+03,1.387246582031250000e+03
1.291826782226562500e+03,1.388919555664062500e+03
1.291783569335937500e+03,1.390591552734375000e+03
1.291740234375000000e+03,1.392262207031250000e+03
1.291697021484375000e+03,1.393931884765625000e+03
1.291653808593750000e+03,1.395600341796875000e+03
1.291610595703125000e+03,1.397267578125000000e+03
1.291567382812500000e+03,1.398933837890625000e+03
1.291524169921875000e+03,1.400598754882812500e+03
1.291480957031250000e+03,1.402262695312500000e+03
1.291437866210937500e+03,1.403925292968750000e+03
1.291394653320312500e+03,1.405586914062500000e+03
1.291351562500000000e+03,1.407247192382812500e+03
1.291308471679687500e+03,1.408906494140625000e+03
1.291265380859375000e+03,1.410564575195312500e+03
1.291222290039062500e+03,1.412221435546875000e+03
1.291179199218750000e+03,1.413877441406250000e+03
1.291136230468750000e+03,1.415531982421875000e+03
1.291093139648437500e+03,1.417185546875000000e+03
1.291050170898437500e+03,1.418837890625000000e+03
1.291007080078125000e+03,1.420489135742187500e+03
1.290964111328125000e+03,1.422139160156250000e+03
1.290921142578125000e+03,1.423788085937500000e+03
1.290878173828125000e+03,1.425435791015625000e+03
1.290835205078125000e+03,1.427082519531250000e+03
1.290792358398437500e+03,1.428727905273437500e+03
1.290749389648437500e+03,1.430372192382812500e+03
1.290706542968750000e+03,1.432015502929687500e+03
1.290663696289062500e+03,1.433657470703125000e+03
1.290620727539062500e+03,1.435298461914062500e+03
1.290577880859375000e+03,1.436938232421875000e+03
1.290535156250000000e+03,1.438576904296875000e+03
1.290492309570312500e+03,1.440214355468750000e+03
1.290449462890625000e+03,1.441850708007812500e+03
1.290406738281250000e+03,1.443485839843750000e+03
1.290363891601562500e+03,1.445119873046875000e+03
1.290321166992187500e+03,1.446752929687500000e+03
1.290278442382812500e+03,1.448384643554687500e+03
1.290235717773437500e+03,1.450015380859375000e+03
1.290192993164062500e+03,1.451644775390625000e+03
1.290150268554687500e+03,1.453273315429687500e+03
1.290107666015625000e+03,1.454900390625000000e+03
1.290064941406250000e+03,1.456526733398437500e+03
1.290022338867187500e+03,1.458151611328125000e+03
1.289979736328125000e+03,1.459775390625000000e+03
1.289937133789062500e+03,1.461398071289062500e+03
1.289894531250000000e+03,1.463019653320312500e+03
1.289851928710937500e+03,1.464640136718750000e+03
1.289809326171875000e+03,1.466259521484375000e+03
1.289766845703125000e+03,1.467877685546875000e+03
1.289724243164062500e+03,1.469494628906250000e+03
1.289681762695312500e+03,1.471110595703125000e+03
1.289639282226562500e+03,1.472725341796875000e+03
1.289596801757812500e+03,1.474338989257812500e+03
1.289554321289062500e+03,1.475951660156250000e+03
1.289511840820312500e+03,1.477562866210937500e+03
1.289469360351562500e+03,1.479173339843750000e+03
1.289427001953125000e+03,1.480782348632812500e+03
1.289384521484375000e+03,1.482390380859375000e+03
1.289342163085937500e+03,1.483997314453125000e+03
1.289299804687500000e+03,1.485603149414062500e+03
1.289257446289062500e+03,1.487207641601562500e+03
1.289215087890625000e+03,1.488811279296875000e+03
1.289172729492187500e+03,1.490413574218750000e+03
1.289130493164062500e+03,1.492014892578125000e+03
1.289088134765625000e+03,1.493615112304687500e+03
1.289045898437500000e+03,1.495214111328125000e+03
1.289003662109375000e+03,1.496812011718750000e+03
1.288961425781250000e+03,1.498408691406250000e+03
1.288919189453125000e+03,1.500004516601562500e+03
1.288876953125000000e+03,1.501598999023437500e+03
1.288834838867187500e+03,1.503192504882812500e+03
1.288792602539062500e+03,1.504784545898437500e+03
1.288750488281250000e+03,1.506375854492187500e+03
1.288708251953125000e+03,1.507965942382812500e+03
1.288666137695312500e+03,1.509554931640625000e+03
1.288624023437500000e+03,1.511142822265625000e+03
1.288582031250000000e+03,1.512729370117187500e+03
1.288539916992187500e+03,1.514315063476562500e+03
1.288497802734375000e+03,1.515899536132812500e+03
1.288455810546875000e+03,1.517483032226562500e+03
1.288413818359375000e+03,1.519065185546875000e+03
1.288371704101562500e+03,1.520646362304687500e+03
1.288329711914062500e+03,1.522226318359375000e+03
1.288287841796875000e+03,1.523805297851562500e+03
1.288245849609375000e+03,1.525383056640625000e+03
1.288203857421875000e+03,1.526959838867187500e+03
1.288161987304687500e+03,1.528535400390625000e+03
1.288119995117187500e+03,1.530109863281250000e+03
1.288078125000000000e+03,1.531683349609375000e+03
1.288036254882812500e+03,1.533255615234375000e+03
1.287994384765625000e+03,1.534826660156250000e+03
1.287952514648437500e+03,1.536396850585937500e+03
1.287910766601562500e+03,1.537965820312500000e+03
1.287868896484375000e+03,1.539533691406250000e+03
1.287827148437500000e+03,1.541100341796875000e+03
1.287785400390625000e+03,1.542665893554687500e+03
1.287743652343750000e+03,1.544230468750000000e+03
1.287701904296875000e+03,1.545793945312500000e+03
1.287660156250000000e+03,1.547356323242187500e+03
1.287618408203125000e+03,1.548917602539062500e+03
1.287576660156250000e+03,1.550477661132812500e+03
1.287535034179687500e+03,1.552036621093750000e+03
1.287493408203125000e+03,1.553594604492187500e+03
1.287451782226562500e+03,1.555151367187500000e+03
1.287410156250000000e+03,1.556707275390625000e+03
1.287368530273437500e+03,1.558261718750000000e+03
1.287326904296875000e+03,1.559815307617187500e+03
1.287285400390625000e+03,1.561367797851562500e+03
1.287243774414062500e+03,1.562919067382812500e+03
1.287202270507812500e+03,1.564469238281250000e+03
1.287160766601562500e+03,1.566018554687500000e+03
1.287119262695312500e+03,1.567566650390625000e+03
1.287077758789062500e+03,1.569113769531250000e+03
1.287036254882812500e+03,1.570659545898437500e+03
1.286994750976562500e+03,1.572204223632812500e+03
1.286953369140625000e+03,1.573748046875000000e+03
1.286911987304687500e+03,1.575290527343750000e+03
1.286870483398437500e+03,1.576832031250000000e+03
1.286829101562500000e+03,1.578372558593750000e+03
1.286787719726562500e+03,1.579911743164062500e+03
1.286746459960937500e+03,1.581450073242187500e+03
1.286705078125000000e+03,1.582987182617187500e+03
1.286663818359375000e+03,1.584523193359375000e+03
1.286622436523437500e+03,1.586058349609375000e+03
1.286581176757812500e+03,1.587592163085937500e+03
1.286539916992187500e+03,1.589125000000000000e+03
1.286498657226562500e+03,1.590656738281250000e+03
1.286457519531250000e+03,1.592187377929687500e+03
1.286416259765625000e+03,1.593717041015625000e+03
1.286375000000000000e+03,1.595245361328125000e+03
1.286333862304687500e+03,1.596772949218750000e+03
1.286292724609375000e+03,1.598299194335937500e+03
1.286251586914062500e+03,1.599824340820312500e+03
1.286210449218750000e+03,1.601348632812500000e+03
1.286169311523437500e+03,1.602871582031250000e+03
1.286128173828125000e+03,1.604393554687500000e+03
1.286087158203125000e+03,1.605914672851562500e+03
1.286046142578125000e+03,1.607434448242187500e+03
1.286005004882812500e+03,1.608953247070312500e+03
1.285963989257812500e+03,1.610471069335937500e+03
1.285923095703125000e+03,1.611987670898437500e+03
1.285882080078125000e+03,1.613503173828125000e+03
1.285841064453125000e+03,1.615017700195312500e+03
1.285800170898437500e+03,1.616531005859375000e+03
1.285759155273437500e+03,1.618043457031250000e+03
1.285718261718750000e+03,1.619554687500000000e+03
1.285677368164062500e+03,1.621064941406250000e+03
1.285636474609375000e+03,1.622574096679687500e+03
1.285595703125000000e+03,1.624082031250000000e+03
1.285554809570312500e+03,1.625589111328125000e+03
1.285513916015625000e+03,1.627095214843750000e+03
1.285473144531250000e+03,1.628599853515625000e+03
1.285432373046875000e+03,1.630103759765625000e+03
1.285391601562500000e+03,1.631606567382812500e+03
1.285350830078125000e+03,1.633108154296875000e+03
1.285310058593750000e+03,1.634608886718750000e+03
1.285269409179687500e+03,1.636108398437500000e+03
1.285228637695312500e+03,1.637606933593750000e+03
1.285187988281250000e+03,1.639104248046875000e+03
1.285147338867187500e+03,1.640600585937500000e+03
1.285106689453125000e+03,1.642095947265625000e+03
1.285066040039062500e+03,1.643590087890625000e+03
1.285025390625000000e+03,1.645083251953125000e+03
1.284984863281250000e+03,1.646575317382812500e+03
1.284944213867187500e+03,1.648066406250000000e+03
1.284903686523437500e+03,1.649556640625000000e+03
1.284863159179687500e+03,1.651045654296875000e+03
1.284822631835937500e+03,1.652533447265625000e+03
1.284782104492187500e+03,1.654020263671875000e+03
1.284741577148437500e+03,1.655506103515625000e+03
1.284701171875000000e+03,1.656990722656250000e+03
1.284660644531250000e+03,1.658474487304687500e+03
1.284620239257812500e+03,1.659957153320312500e+03
1.284579833984375000e+03,1.661438720703125000e+03
1.284539428710937500e+03,1.662919311523437500e+03
1.284499023437500000e+03,1.664398803710937500e+03
1.284458618164062500e+03,1.665877197265625000e+03
1.284418334960937500e+03,1.667354614257812500e+03
1.284378051757812500e+03,1.668831054687500000e+03
1.284337646484375000e+03,1.670306152343750000e+03
1.284297363281250000e+03,1.671780639648437500e+03
1.284257080078125000e+03,1.673253906250000000e+03
1.284216796875000000e+03,1.674726074218750000e+03
1.284176635742187500e+03,1.676197143554687500e+03
1.284136352539062500e+03,1.677667236328125000e+03
1.284096191406250000e+03,1.679136352539062500e+03
1.284056030273437500e+03,1.680604248046875000e+03
1.284015869140625000e+03,1.682071289062500000e+03
1.283975708007812500e+03,1.683537109375000000e+03
1.283935546875000000e+03,1.685001953125000000e+03
1.283895507812500000e+03,1.686465820312500000e+03
1.283855346679687500e+03,1.687928710937500000e+03
1.283815307617187500e+03,1.689390625000000000e+03
1.283775146484375000e+03,1.690851318359375000e+03
1.283735107421875000e+03,1.692311035156250000e+03
1.283695068359375000e+03,1.693769775390625000e+03
1.283655151367187500e+03,1.695227294921875000e+03
1.283615112304687500e+03,1.696684082031250000e+03
1.283575195312500000e+03,1.698139648437500000e+03
1.283535156250000000e+03,1.699594116210937500e+03
1.283495239257812500e+03,1.701047851562500000e+03
1.283455322265625000e+03,1.702500122070312500e+03
1.283415527343750000e+03,1.703951660156250000e+03
1.283375610351562500e+03,1.705402099609375000e+03
1.283335815429687500e+03,1.706851440429687500e+03
1.283295898437500000e+03,1.708299926757812500e+03
1.283256103515625000e+03,1.709747314453125000e+03
1.283216308593750000e+03,1.711193603515625000e+03
1.283176513671875000e+03,1.712638916015625000e+03
1.283136718750000000e+03,1.714083251953125000e+03
1.283096923828125000e+03,1.715526489257812500e+03
1.283057250976562500e+03,1.716968750000000000e+03
1.283017578125000000e+03,1.718410156250000000e+03
1.282977783203125000e+03,1.719850341796875000e+03
1.282938110351562500e+03,1.721289550781250000e+03
1.282898437500000000e+03,1.722727539062500000e+03
1.282858886718750000e+03,1.724164794921875000e+03
1.282819213867187500e+03,1.725600952148437500e+03
1.282779663085937500e+03,1.727035888671875000e+03
1.282740112304687500e+03,1.728470336914062500e+03
1.282700439453125000e+03,1.729903320312500000e+03
1.282660888671875000e+03,1.731335205078125000e+03
1.282621459960937500e+03,1.732766601562500000e+03
1.282581909179687500e+03,1.734196533203125000e+03
1.282542358398437500e+03,1.735625610351562500e+03
1.282502929687500000e+03,1.737053710937500000e+03
1.282463500976562500e+03,1.738480590820312500e+03
1.282424072265625000e+03,1.739906738281250000e+03
1.282384643554687500e+03,1.741331787109375000e+03
1.282345214843750000e+03,1.742755615234375000e+03
1.282305786132812500e+03,1.744178710937500000e+03
1.282266479492187500e+03,1.745600585937500000e+03
1.282227172851562500e+03,1.747021728515625000e+03
1.282187744140625000e+03,1.748441772460937500e+03
1.282148437500000000e+03,1.749860839843750000e+03
1.282109252929687500e+03,1.751278808593750000e+03
1.282069946289062500e+03,1.752695800781250000e+03
1.282030639648437500e+03,1.754111572265625000e+03
1.281991455078125000e+03,1.755526855468750000e+03
1.281952270507812500e+03,1.756940673828125000e+03
1.281912963867187500e+03,1.758353759765625000e+03
1.281873901367187500e+03,1.759765625000000000e+03
1.281834716796875000e+03,1.761176757812500000e+03
1.281795532226562500e+03,1.762586669921875000e+03
1.281756469726562500e+03,1.763995849609375000e+03
1.281717285156250000e+03,1.765403808593750000e+03
1.281678222656250000e+03,1.766810791015625000e+03
1.281639160156250000e+03,1.768216796875000000e+03
1.281600097656250000e+03,1.769622070312500000e+03
1.281561035156250000e+03,1.771026000976562500e+03
1.281522094726562500e+03,1.772428955078125000e+03
1.281483032226562500e+03,1.773831298828125000e+03
1.281444091796875000e+03,1.775232177734375000e+03
1.281405151367187500e+03,1.776632324218750000e+03
1.281366210937500000e+03,1.778031494140625000e+03
1.281327270507812500e+03,1.779429565429687500e+03
1.281288330078125000e+03,1.780826660156250000e+03
1.281249511718750000e+03,1.782222900390625000e+03
1.281210571289062500e+03,1.783618041992187500e+03
1.281171752929687500e+03,1.785012329101562500e+03
1.281132934570312500e+03,1.786405517578125000e+03
1.281094116210937500e+03,1.787797851562500000e+03
1.281055419921875000e+03,1.789189208984375000e+03
1.281016601562500000e+03,1.790579345703125000e+03
1.280977783203125000e+03,1.791968627929687500e+03
1.280939086914062500e+03,1.793356933593750000e+03
1.280900390625000000e+03,1.794744384765625000e+03
1.280861694335937500e+03,1.796130737304687500e+03
1.280822998046875000e+03,1.797516113281250000e+03
1.280784301757812500e+03,1.798900390625000000e+03
1.280745727539062500e+03,1.800283935546875000e+03
1.280707153320312500e+03,1.801666625976562500e+03
1.280668457031250000e+03,1.803047973632812500e+03
1.280629882812500000e+03,1.804428588867187500e+03
1.280591308593750000e+03,1.805808105468750000e+03
1.280552734375000000e+03,1.807186767578125000e+03
1.280514282226562500e+03,1.808564331054687500e+03
1.280475708007812500e+03,1.809940917968750000e+03
1.280437255859375000e+03,1.811316894531250000e+03
1.280398803710937500e+03,1.812691650390625000e+03
1.280360351562500000e+03,1.814065429687500000e+03
1.280321899414062500e+03,1.815438110351562500e+03
1.280283447265625000e+03,1.816809936523437500e+03
1.280245117187500000e+03,1.818180908203125000e+03
1.280206665039062500e+03,1.819550781250000000e+03
1.280168334960937500e+03,1.820919921875000000e+03
1.280130004882812500e+03,1.822287841796875000e+03
1.280091674804687500e+03,1.823654785156250000e+03
1.280053466796875000e+03,1.825020996093750000e+03
1.280015136718750000e+03,1.826386230468750000e+03
1.279976806640625000e+03,1.827750244140625000e+03
1.279938598632812500e+03,1.829113525390625000e+03
1.279900390625000000e+03,1.830475952148437500e+03
1.279862182617187500e+03,1.831837158203125000e+03
1.279823974609375000e+03,1.833197631835937500e+03
1.279785766601562500e+03,1.834556884765625000e+03
1.279747680664062500e+03,1.835915527343750000e+03
1.279709472656250000e+03,1.837272949218750000e+03
1.279671386718750000e+03,1.838629638671875000e+03
1.279633300781250000e+03,1.839985351562500000e+03
1.279595214843750000e+03,1.841339843750000000e+03
1.279557128906250000e+03,1.842693603515625000e+03
1.279519165039062500e+03,1.844046386718750000e+03
1.279481079101562500e+03,1.845398315429687500e+03
1.279443115234375000e+03,1.846749267578125000e+03
1.279405151367187500e+03,1.848099243164062500e+03
1.279367187500000000e+03,1.849448120117187500e+03
1.279329223632812500e+03,1.850796264648437500e+03
1.279291259765625000e+03,1.852143432617187500e+03
1.279253417968750000e+03,1.853489501953125000e+03
1.279215454101562500e+03,1.854834838867187500e+03
1.279177612304687500e+03,1.856179199218750000e+03
1.279139770507812500e+03,1.857522583007812500e+03
1.279101928710937500e+03,1.858864990234375000e+03
1.279064086914062500e+03,1.860206542968750000e+03
1.279026367187500000e+03,1.861547119140625000e+03
1.278988525390625000e+03,1.862886718750000000e+03
1.278950805664062500e+03,1.864225585937500000e+03
1.278913085937500000e+03,1.865563476562500000e+03
1.278875366210937500e+03,1.866900390625000000e+03
1.278837646484375000e+03,1.868236083984375000e+03
1.278800048828125000e+03,1.869571289062500000e+03
1.278762329101562500e+03,1.870905273437500000e+03
1.278724731445312500e+03,1.872238403320312500e+03
1.278687011718750000e+03,1.873570556640625000e+03
1.278649414062500000e+03,1.874902099609375000e+03
1.278611816406250000e+03,1.876232421875000000e+03
1.278574340820312500e+03,1.877561767578125000e+03
1.278536743164062500e+03,1.878890380859375000e+03
1.278499267578125000e+03,1.880217773437500000e+03
1.278461669921875000e+03,1.881544677734375000e+03
1.278424194335937500e+03,1.882870483398437500e+03
1.278386718750000000e+03,1.884195312500000000e+03
1.278349243164062500e+03,1.885519165039062500e+03
1.278311889648437500e+03,1.886842285156250000e+03
1.278274414062500000e+03,1.888164306640625000e+03
1.278237060546875000e+03,1.889485595703125000e+03
1.278199707031250000e+03,1.890805908203125000e+03
1.278162353515625000e+03,1.892125122070312500e+03
1.278125000000000000e+03,1.893443603515625000e+03
1.278087646484375000e+03,1.894761108398437500e+03
1.278050292968750000e+03,1.896077758789062500e+03
1.278013061523437500e+03,1.897393554687500000e+03
1.277975830078125000e+03,1.898708496093750000e+03
1.277938598632812500e+03,1.900022216796875000e+03
1.277901367187500000e+03,1.901335205078125000e+03
1.277864135742187500e+03,1.902647338867187500e+03
1.277826904296875000e+03,1.903958374023437500e+03
1.277789794921875000e+03,1.905268798828125000e+03
1.277752563476562500e+03,1.906578125000000000e+03
1.277715454101562500e+03,1.907886718750000000e+03
1.277678344726562500e+03,1.909194213867187500e+03
1.277641235351562500e+03,1.910500854492187500e+03
1.277604248046875000e+03,1.911806762695312500e+03
1.277567138671875000e+03,1.913111694335937500e+03
1.277530151367187500e+03,1.914415649414062500e+03
1.277493041992187500e+03,1.915718627929687500e+03
1.277456054687500000e+03,1.917020996093750000e+03
1.277419067382812500e+03,1.918322021484375000e+03
1.277382202148437500e+03,1.919622558593750000e+03
1.277345214843750000e+03,1.920921997070312500e+03
1.277308227539062500e+03,1.922220703125000000e+03
1.277271362304687500e+03,1.923518310546875000e+03
1.277234497070312500e+03,1.924815185546875000e+03
1.277197631835937500e+03,1.926111083984375000e+03
1.277160766601562500e+03,1.927406250000000000e+03
1.277123901367187500e+03,1.928700317382812500e+03
1.277087158203125000e+03,1.929993408203125000e+03
1.277050415039062500e+03,1.931286010742187500e+03
1.277013549804687500e+03,1.932577636718750000e+03
1.276976806640625000e+03,1.933868164062500000e+03
1.276940063476562500e+03,1.935157714843750000e+03
1.276903442382812500e+03,1.936446777343750000e+03
1.276866699218750000e+03,1.937734619140625000e+03
1.276829956054687500e+03,1.939021728515625000e+03
1.276793334960937500e+03,1.940308105468750000e+03
1.276756713867187500e+03,1.941593261718750000e+03
1.276720092773437500e+03,1.942877685546875000e+03
1.276683471679687500e+03,1.944161376953125000e+03
1.276646850585937500e+03,1.945444091796875000e+03
1.276610351562500000e+03,1.946725830078125000e+03
1.276573852539062500e+03,1.948006835937500000e+03
1.276537231445312500e+03,1.949286865234375000e+03
1.276500732421875000e+03,1.950566162109375000e+03
1.276464233398437500e+03,1.951844482421875000e+03
1.276427856445312500e+03,1.953121826171875000e+03
1.276391357421875000e+03,1.954398437500000000e+03
1.276354980468750000e+03,1.955674316406250000e+03
1.276318481445312500e+03,1.956949096679687500e+03
1.276282104492187500e+03,1.958223022460937500e+03
1.276245727539062500e+03,1.959496093750000000e+03
1.276209350585937500e+03,1.960768554687500000e+03
1.276173095703125000e+03,1.962039794921875000e+03
1.276136718750000000e+03,1.963310424804687500e+03
1.276100463867187500e+03,1.964580078125000000e+03
1.276064208984375000e+03,1.965848876953125000e+03
1.276027954101562500e+03,1.967116699218750000e+03
1.275991699218750000e+03,1.968384033203125000e+03
1.275955444335937500e+03,1.969650146484375000e+03
1.275919311523437500e+03,1.970915527343750000e+03
1.275883056640625000e+03,1.972180175781250000e+03
1.275846923828125000e+03,1.973443603515625000e+03
1.275810791015625000e+03,1.974706542968750000e+03
1.275774658203125000e+03,1.975968261718750000e+03
1.275738525390625000e+03,1.977229492187500000e+03
1.275702392578125000e+03,1.978489746093750000e+03
1.275666381835937500e+03,1.979749267578125000e+03
1.275630371093750000e+03,1.981007690429687500e+03
1.275594238281250000e+03,1.982265380859375000e+03
1.275558227539062500e+03,1.983522216796875000e+03
1.275522338867187500e+03,1.984778320312500000e+03
1.275486328125000000e+03,1.986033447265625000e+03
1.275450317382812500e+03,1.987287841796875000e+03
1.275414428710937500e+03,1.988541259765625000e+03
1.275378540039062500e+03,1.989793823242187500e+03
1.275342529296875000e+03,1.991045532226562500e+03
1.275306762695312500e+03,1.992296630859375000e+03
1.275270874023437500e+03,1.993546752929687500e+03
1.275234985351562500e+03,1.994795898437500000e+03
1.275199218750000000e+03,1.996044433593750000e+03
1.275163330078125000e+03,1.997291870117187500e+03
1.275127563476562500e+03,1.998538574218750000e+03
1.275091796875000000e+03,1.999784545898437500e+03
1.275056030273437500e+03,2.001029541015625000e+03
1.275020385742187500e+03,2.002273681640625000e+03
1.274984619140625000e+03,2.003517333984375000e+03
1.274948974609375000e+03,2.004759765625000000e+03
1.274913330078125000e+03,2.006001464843750000e+03
1.274877685546875000e+03,2.007242187500000000e+03
1.274842041015625000e+03,2.008482421875000000e+03
1.274806396484375000e+03,2.009721801757812500e+03
1.274770751953125000e+03,2.010960205078125000e+03
1.274735229492187500e+03,2.012197631835937500e+03
1.274699707031250000e+03,2.013434570312500000e+03
1.274664062500000000e+03,2.014670410156250000e+03
1.274628662109375000e+03,2.015905517578125000e+03
1.274593139648437500e+03,2.017139892578125000e+03
1.274557617187500000e+03,2.018373291015625000e+03
1.274522216796875000e+03,2.019605957031250000e+03
1.274486694335937500e+03,2.020837646484375000e+03
1.274451293945312500e+03,2.022068847656250000e+03
1.274415893554687500e+03,2.023298950195312500e+03
1.274380493164062500e+03,2.024528320312500000e+03
1.274345092773437500e+03,2.025756835937500000e+03
1.274309814453125000e+03,2.026984619140625000e+03
1.274274414062500000e+03,2.028211669921875000e+03
1.274239135742187500e+03,2.029437744140625000e+03
1.274203857421875000e+03,2.030662841796875000e+03
1.274168579101562500e+03,2.031887451171875000e+03
1.274133300781250000e+03,2.033111083984375000e+03
1.274098022460937500e+03,2.034333862304687500e+03
1.274062866210937500e+03,2.035555908203125000e+03
1.274027709960937500e+03,2.036777099609375000e+03
1.273992431640625000e+03,2.037997802734375000e+03
1.273957275390625000e+03,2.039217041015625000e+03
1.273922241210937500e+03,2.040436035156250000e+03
1.273887084960937500e+03,2.041654052734375000e+03
1.273851928710937500e+03,2.042871582031250000e+03
1.273816894531250000e+03,2.044087646484375000e+03
1.273781738281250000e+03,2.045303222656250000e+03
1.273746704101562500e+03,2.046518066406250000e+03
1.273711669921875000e+03,2.047731933593750000e+03
1.273676757812500000e+03,2.048945312500000000e+03
1.273641723632812500e+03,2.050157714843750000e+03
1.273606811523437500e+03,2.051369384765625000e+03
1.273571777343750000e+03,2.052580078125000000e+03
1.273536865234375000e+03,2.053790283203125000e+03
1.273501953125000000e+03,2.054999267578125000e+03
1.273467041015625000e+03,2.056207763671875000e+03
1.273432128906250000e+03,2.057415283203125000e+03
1.273397338867187500e+03,2.058622314453125000e+03
1.273362426757812500e+03,2.059828369140625000e+03
1.273327636718750000e+03,2.061033691406250000e+03
1.273292846679687500e+03,2.062238281250000000e+03
1.273258056640625000e+03,2.063441894531250000e+03
1.273223266601562500e+03,2.064644775390625000e+03
1.273188598632812500e+03,2.065846923828125000e+03
1.273153808593750000e+03,2.067048095703125000e+03
1.273119140625000000e+03,2.068248779296875000e+03
1.273084472656250000e+03,2.069448486328125000e+03
1.273049804687500000e+03,2.070647460937500000e+03
1.273015136718750000e+03,2.071845458984375000e+03
1.272980468750000000e+03,2.073043212890625000e+03
1.272945922851562500e+03,2.074239746093750000e+03
1.272911254882812500e+03,2.075435546875000000e+03
1.272876708984375000e+03,2.076630615234375000e+03
1.272842163085937500e+03,2.077824951171875000e+03
1.272807617187500000e+03,2.079018310546875000e+03
1.272773071289062500e+03,2.080211181640625000e+03
1.272738525390625000e+03,2.081403320312500000e+03
1.272704101562500000e+03,2.082594482421875000e+03
1.272669555664062500e+03,2.083784667968750000e+03
1.272635131835937500e+03,2.084974365234375000e+03
1.272600708007812500e+03,2.086163330078125000e+03
1.272566284179687500e+03,2.087351562500000000e+03
1.272531982421875000e+03,2.088539062500000000e+03
1.272497558593750000e+03,2.089725585937500000e+03
1.272463256835937500e+03,2.090911132812500000e+03
1.272428955078125000e+03,2.092096435546875000e+03
1.272394531250000000e+03,2.093280517578125000e+03
1.272360229492187500e+03,2.094464355468750000e+03
1.272326049804687500e+03,2.095646972656250000e+03
1.272291748046875000e+03,2.096829101562500000e+03
1.272257446289062500e+03,2.098010009765625000e+03
1.272223266601562500e+03,2.099190673828125000e+03
1.272189086914062500e+03,2.100370361328125000e+03
1.272154907226562500e+03,2.101549316406250000e+03
1.272120727539062500e+03,2.102727539062500000e+03
1.272086547851562500e+03,2.103905029296875000e+03
1.272052490234375000e+03,2.105081787109375000e+03
1.272018310546875000e+03,2.106257568359375000e+03
1.271984252929687500e+03,2.107432861328125000e+03
1.271950195312500000e+03,2.108607421875000000e+03
1.271916137695312500e+03,2.109781005859375000e+03
1.271882080078125000e+03,2.110953857421875000e+03
1.271848144531250000e+03,2.112126220703125000e+03
1.271814086914062500e+03,2.113297607421875000e+03
1.271780151367187500e+03,2.114468505859375000e+03
1.271746215820312500e+03,2.115638183593750000e+03
1.271712158203125000e+03,2.116807373046875000e+03
1.271678344726562500e+03,2.117976074218750000e+03
1.271644409179687500e+03,2.119143310546875000e+03
1.271610473632812500e+03,2.120310546875000000e+03
1.271576660156250000e+03,2.121476806640625000e+03
1.271542846679687500e+03,2.122642333984375000e+03
1.271508911132812500e+03,2.123806884765625000e+03
1.271475097656250000e+03,2.124970947265625000e+03
1.271441406250000000e+03,2.126134277343750000e+03
1.271407592773437500e+03,2.127296630859375000e+03
1.271373779296875000e+03,2.128458740234375000e+03
1.271340087890625000e+03,2.129619628906250000e+03
1.271306396484375000e+03,2.130780029296875000e+03
1.271272705078125000e+03,2.131939453125000000e+03
1.271239013671875000e+03,2.133098632812500000e+03
1.271205322265625000e+03,2.134256591796875000e+03
1.271171752929687500e+03,2.135414062500000000e+03
1.271138061523437500e+03,2.136570556640625000e+03
1.271104492187500000e+03,2.137726562500000000e+03
1.271070922851562500e+03,2.138881835937500000e+03
1.271037353515625000e+03,2.140036376953125000e+03
1.271003784179687500e+03,2.141190185546875000e+03
1.270970214843750000e+03,2.142343017578125000e+03
1.270936767578125000e+03,2.143495361328125000e+03
1.270903198242187500e+03,2.144646972656250000e+03
1.270869750976562500e+03,2.145797851562500000e+03
1.270836303710937500e+03,2.146947998046875000e+03
1.270802856445312500e+03,2.148097412109375000e+03
1.270769409179687500e+03,2.149246093750000000e+03
1.270735961914062500e+03,2.150394042968750000e+03
1.270702636718750000e+03,2.151541259765625000e+03
1.270669311523437500e+03,2.152687744140625000e+03
1.270635864257812500e+03,2.153833740234375000e+03
1.270602539062500000e+03,2.154978759765625000e+03
1.270569335937500000e+03,2.156123291015625000e+03
1.270536010742187500e+03,2.157266845703125000e+03
1.270502685546875000e+03,2.158409912109375000e+03
1.270469482421875000e+03,2.159552246093750000e+03
1.270436279296875000e+03,2.160693847656250000e+03
1.270402954101562500e+03,2.161834472656250000e+03
1.270369750976562500e+03,2.162974609375000000e+03
1.270336669921875000e+03,2.164114013671875000e+03
1.270303466796875000e+03,2.165252929687500000e+03
1.270270385742187500e+03,2.166390869140625000e+03
1.270237182617187500e+03,2.167528320312500000e+03
1.270204101562500000e+03,2.168664794921875000e+03
1.270171020507812500e+03,2.169800781250000000e+03
1.270137939453125000e+03,2.170935791015625000e+03
1.270104858398437500e+03,2.172070556640625000e+03
1.270071899414062500e+03,2.173204345703125000e+03
1.270038818359375000e+03,2.174337646484375000e+03
1.270005859375000000e+03,2.175469726562500000e+03
1.269972900390625000e+03,2.176601562500000000e+03
1.269939941406250000e+03,2.177732666015625000e+03
1.269906982421875000e+03,2.178862792968750000e+03
1.269874023437500000e+03,2.179992675781250000e+03
1.269841186523437500e+03,2.181121582031250000e+03
1.269808227539062500e+03,2.182249755859375000e+03
1.269775390625000000e+03,2.183377197265625000e+03
1.269742553710937500e+03,2.184504150390625000e+03
1.269709716796875000e+03,2.185630371093750000e+03
1.269676879882812500e+03,2.186755859375000000e+03
1.269644042968750000e+03,2.187880615234375000e+03
1.269611328125000000e+03,2.189004638671875000e+03
1.269578491210937500e+03,2.190128173828125000e+03
1.269545776367187500e+03,2.191250732421875000e+03
1.269513061523437500e+03,2.192372802734375000e+03
1.269480346679687500e+03,2.193494384765625000e+03
1.269447631835937500e+03,2.194614990234375000e+03
1.269415039062500000e+03,2.195735107421875000e+03
1.269382324218750000e+03,2.196854248046875000e+03
1.269349731445312500e+03,2.197972900390625000e+03
1.269317138671875000e+03,2.199091064453125000e+03
1.269284545898437500e+03,2.200208496093750000e+03
1.269251953125000000e+03,2.201324951171875000e+03
1.269219360351562500e+03,2.202440917968750000e+03
1.269186889648437500e+03,2.203556152343750000e+03
1.269154296875000000e+03,2.204670898437500000e+03
1.269121826171875000e+03,2.205784667968750000e+03
1.269089355468750000e+03,2.206897949218750000e+03
1.269056884765625000e+03,2.208010498046875000e+03
1.269024414062500000e+03,2.209122558593750000e+03
1.268992065429687500e+03,2.210233642578125000e+03
1.268959594726562500e+03,2.211344238281250000e+03
1.268927246093750000e+03,2.212454101562500000e+03
1.268894775390625000e+03,2.213563232421875000e+03
1.268862426757812500e+03,2.214671875000000000e+03
1.268830078125000000e+03,2.215780029296875000e+03
1.268797851562500000e+03,2.216887207031250000e+03
1.268765502929687500e+03,2.217993652343750000e+03
1.268733154296875000e+03,2.219099609375000000e+03
1.268700927734375000e+03,2.220205078125000000e+03


==> data/simple_ctcr_initguess_img1.txt <==
1.210378662109375000e+03,9.182213134765625000e+02
1.210452392578125000e+03,9.207988891601562500e+02
1.210525512695312500e+03,9.233747558593750000e+02
1.210598754882812500e+03,9.259492187500000000e+02
1.210672119140625000e+03,9.285222778320312500e+02
1.210745483398437500e+03,9.310936889648437500e+02
1.210818603515625000e+03,9.336635131835937500e+02
1.210891845703125000e+03,9.362319335937500000e+02
1.210964965820312500e+03,9.387987670898437500e+02
1.211038208007812500e+03,9.413640136718750000e+02
1.211111450195312500e+03,9.439279174804687500e+02
1.211184448242187500e+03,9.464901123046875000e+02
1.211257690429687500e+03,9.490509033203125000e+02
1.211330810546875000e+03,9.516101074218750000e+02
1.211403808593750000e+03,9.541676635742187500e+02
1.211476928710937500e+03,9.567238769531250000e+02
1.211549804687500000e+03,9.592783813476562500e+02
1.211622802734375000e+03,9.618314208984375000e+02
1.211695922851562500e+03,9.643829345703125000e+02
1.211768676757812500e+03,9.669328613281250000e+02
1.211841674804687500e+03,9.694813232421875000e+02
1.211914672851562500e+03,9.720281982421875000e+02
1.211987426757812500e+03,9.745734863281250000e+02
1.212060302734375000e+03,9.771173095703125000e+02
1.212133300781250000e+03,9.796594848632812500e+02
1.212205932617187500e+03,9.822001953125000000e+02
1.212278808593750000e+03,9.847393188476562500e+02
1.212351440429687500e+03,9.872768554687500000e+02
1.212424194335937500e+03,9.898128662109375000e+02
1.212497070312500000e+03,9.923473510742187500e+02
1.212569580078125000e+03,9.948802490234375000e+02
1.212642333984375000e+03,9.974116210937500000e+02
1.212714965820312500e+03,9.999413452148437500e+02
1.212787475585937500e+03,1.002469604492187500e+03
1.212860107421875000e+03,1.004996276855468750e+03
1.212932617187500000e+03,1.007521423339843750e+03
1.213005249023437500e+03,1.010044860839843750e+03
1.213077758789062500e+03,1.012566894531250000e+03
1.213150146484375000e+03,1.015087280273437500e+03
1.213222656250000000e+03,1.017606201171875000e+03
1.213295166015625000e+03,1.020123413085937500e+03
1.213367431640625000e+03,1.022639099121093750e+03
1.213439941406250000e+03,1.025153198242187500e+03
1.213512207031250000e+03,1.027665771484375000e+03
1.213584594726562500e+03,1.030176757812500000e+03
1.213656982421875000e+03,1.032686279296875000e+03
1.213729125976562500e+03,1.035193969726562500e+03
1.213801391601562500e+03,1.037700317382812500e+03
1.213873779296875000e+03,1.040204956054687500e+03
1.213945800781250000e+03,1.042708007812500000e+03
1.214018066406250000e+03,1.045209594726562500e+03
1.214090087890625000e+03,1.047709472656250000e+03
1.214162353515625000e+03,1.050207885742187500e+03
1.214234497070312500e+03,1.052704711914062500e+03
1.214306396484375000e+03,1.055199829101562500e+03
1.214378540039062500e+03,1.057693481445312500e+03
1.214450683593750000e+03,1.060185424804687500e+03
1.214522460937500000e+03,1.062675903320312500e+03
1.214594604492187500e+03,1.065164794921875000e+03
1.214666381835937500e+03,1.067651977539062500e+03
1.214738403320312500e+03,1.070137573242187500e+03
1.214810302734375000e+03,1.072621704101562500e+03
1.214882080078125000e+03,1.075104248046875000e+03
1.214953735351562500e+03,1.077585083007812500e+03
1.215025878906250000e+03,1.080064331054687500e+03
1.215097534179687500e+03,1.082541992187500000e+03
1.215169311523437500e+03,1.085018188476562500e+03
1.215240966796875000e+03,1.087492675781250000e+03
1.215312744140625000e+03,1.089965576171875000e+03
1.215384521484375000e+03,1.092436889648437500e+03
1.215456054687500000e+03,1.094906494140625000e+03
1.215527465820312500e+03,1.097374633789062500e+03
1.215599365234375000e+03,1.099841186523437500e+03
1.215670776367187500e+03,1.102306030273437500e+03
1.215742431640625000e+03,1.104769409179687500e+03
1.215813842773437500e+03,1.107230957031250000e+03
1.215885375976562500e+03,1.109691040039062500e+03
1.215956909179687500e+03,1.112149536132812500e+03
1.216028198242187500e+03,1.114606445312500000e+03
1.216099487304687500e+03,1.117061645507812500e+03
1.216171142578125000e+03,1.119515380859375000e+03
1.216242309570312500e+03,1.121967285156250000e+03
1.216313476562500000e+03,1.124417724609375000e+03
1.216384887695312500e+03,1.126866577148437500e+03
1.216456176757812500e+03,1.129313720703125000e+03
1.216527343750000000e+03,1.131759277343750000e+03
1.216598632812500000e+03,1.134203369140625000e+03
1.216669921875000000e+03,1.136645629882812500e+03
1.216741088867187500e+03,1.139086425781250000e+03
1.216812133789062500e+03,1.141525512695312500e+03
1.216883056640625000e+03,1.143963012695312500e+03
1.216954223632812500e+03,1.146398925781250000e+03
1.217025268554687500e+03,1.148833129882812500e+03
1.217096435546875000e+03,1.151265869140625000e+03
1.217167236328125000e+03,1.153696777343750000e+03
1.217238037109375000e+03,1.156126220703125000e+03
1.217309204101562500e+03,1.158553955078125000e+03
1.217380004882812500e+03,1.160980224609375000e+03
1.217450805664062500e+03,1.163404663085937500e+03
1.217521850585937500e+03,1.165827514648437500e+03
1.217592529296875000e+03,1.168248901367187500e+03
1.217663452148437500e+03,1.170668579101562500e+03
1.217734008789062500e+03,1.173086547851562500e+03
1.217804809570312500e+03,1.175502929687500000e+03
1.217875610351562500e+03,1.177917846679687500e+03
1.217946166992187500e+03,1.180330810546875000e+03
1.218016601562500000e+03,1.182742309570312500e+03
1.218087524414062500e+03,1.185152221679687500e+03
1.218157958984375000e+03,1.187560424804687500e+03
1.218228393554687500e+03,1.189967041015625000e+03
1.218298950195312500e+03,1.192372070312500000e+03
1.218369506835937500e+03,1.194775390625000000e+03
1.218440063476562500e+03,1.197177124023437500e+03
1.218510375976562500e+03,1.199577270507812500e+03
1.218580566406250000e+03,1.201975463867187500e+03
1.218651245117187500e+03,1.204372314453125000e+03
1.218721435546875000e+03,1.206767578125000000e+03
1.218791625976562500e+03,1.209161010742187500e+03
1.218861938476562500e+03,1.211552978515625000e+03
1.218932373046875000e+03,1.213943115234375000e+03
1.219002563476562500e+03,1.216331909179687500e+03
1.219072631835937500e+03,1.218718750000000000e+03
1.219142700195312500e+03,1.221104003906250000e+03
1.219213134765625000e+03,1.223487792968750000e+03
1.219283081054687500e+03,1.225869873046875000e+03
1.219353027343750000e+03,1.228250122070312500e+03
1.219423095703125000e+03,1.230628906250000000e+03
1.219493164062500000e+03,1.233006103515625000e+03
1.219563110351562500e+03,1.235381469726562500e+03
1.219633056640625000e+03,1.237755249023437500e+03
1.219703125000000000e+03,1.240127441406250000e+03
1.219773071289062500e+03,1.242498046875000000e+03
1.219842773437500000e+03,1.244866821289062500e+03
1.219912475585937500e+03,1.247234130859375000e+03
1.219982299804687500e+03,1.249599609375000000e+03
1.220052124023437500e+03,1.251963623046875000e+03
1.220121826171875000e+03,1.254325927734375000e+03
1.220191528320312500e+03,1.256686523437500000e+03
1.220261108398437500e+03,1.259045532226562500e+03
1.220331054687500000e+03,1.261402832031250000e+03
1.220400512695312500e+03,1.263758544921875000e+03
1.220469970703125000e+03,1.266112548828125000e+03
1.220539550781250000e+03,1.268464965820312500e+03
1.220609130859375000e+03,1.270815673828125000e+03
1.220678710937500000e+03,1.273164794921875000e+03
1.220748046875000000e+03,1.275512084960937500e+03
1.220817382812500000e+03,1.277857910156250000e+03
1.220886840820312500e+03,1.280201904296875000e+03
1.220956298828125000e+03,1.282544433593750000e+03
1.221025512695312500e+03,1.284885253906250000e+03
1.221094848632812500e+03,1.287224365234375000e+03
1.221164184570312500e+03,1.289561767578125000e+03
1.221233276367187500e+03,1.291897583007812500e+03
1.221302612304687500e+03,1.294231811523437500e+03
1.221371826171875000e+03,1.296564208984375000e+03
1.221440917968750000e+03,1.298895141601562500e+03
1.221510009765625000e+03,1.301224365234375000e+03
1.221578979492187500e+03,1.303551757812500000e+03
1.221648193359375000e+03,1.305877685546875000e+03
1.221717285156250000e+03,1.308201904296875000e+03
1.221786132812500000e+03,1.310524414062500000e+03
1.221855102539062500e+03,1.312845336914062500e+03
1.221923950195312500e+03,1.315164550781250000e+03
1.221992919921875000e+03,1.317481933593750000e+03
1.222061767578125000e+03,1.319797973632812500e+03
1.222130493164062500e+03,1.322112060546875000e+03
1.222199584960937500e+03,1.324424804687500000e+03
1.222268188476562500e+03,1.326735595703125000e+03
1.222336791992187500e+03,1.329044799804687500e+03
1.222405639648437500e+03,1.331352416992187500e+03
1.222474365234375000e+03,1.333658203125000000e+03
1.222542846679687500e+03,1.335962524414062500e+03
1.222611572265625000e+03,1.338265136718750000e+03
1.222679931640625000e+03,1.340566040039062500e+03
1.222748535156250000e+03,1.342865234375000000e+03
1.222817138671875000e+03,1.345162841796875000e+03
1.222885498046875000e+03,1.347458740234375000e+03
1.222953979492187500e+03,1.349753051757812500e+03
1.223022460937500000e+03,1.352045410156250000e+03
1.223090820312500000e+03,1.354336425781250000e+03
1.223159179687500000e+03,1.356625732421875000e+03
1.223227416992187500e+03,1.358913208007812500e+03
1.223295776367187500e+03,1.361199218750000000e+03
1.223364013671875000e+03,1.363483398437500000e+03
1.223432128906250000e+03,1.365765869140625000e+03
1.223500366210937500e+03,1.368046752929687500e+03
1.223568603515625000e+03,1.370326049804687500e+03
1.223636596679687500e+03,1.372603515625000000e+03
1.223704711914062500e+03,1.374879394531250000e+03
1.223772705078125000e+03,1.377153686523437500e+03
1.223840820312500000e+03,1.379426025390625000e+03
1.223908813476562500e+03,1.381697021484375000e+03
1.223976684570312500e+03,1.383966186523437500e+03
1.224044433593750000e+03,1.386233642578125000e+03
1.224112670898437500e+03,1.388499511718750000e+03
1.224180297851562500e+03,1.390763671875000000e+03
1.224248291015625000e+03,1.393026245117187500e+03
1.224316162109375000e+03,1.395286987304687500e+03
1.224383789062500000e+03,1.397546142578125000e+03
1.224451538085937500e+03,1.399803588867187500e+03
1.224519042968750000e+03,1.402059448242187500e+03
1.224586669921875000e+03,1.404313476562500000e+03
1.224654541015625000e+03,1.406566040039062500e+03
1.224721923828125000e+03,1.408816650390625000e+03
1.224789550781250000e+03,1.411065795898437500e+03
1.224857055664062500e+03,1.413313354492187500e+03
1.224924560546875000e+03,1.415559082031250000e+03
1.224992065429687500e+03,1.417803222656250000e+03
1.225059448242187500e+03,1.420045532226562500e+03
1.225126708984375000e+03,1.422286254882812500e+03
1.225194335937500000e+03,1.424525268554687500e+03
1.225261474609375000e+03,1.426762573242187500e+03
1.225328613281250000e+03,1.428998291015625000e+03
1.225395996093750000e+03,1.431232421875000000e+03
1.225463256835937500e+03,1.433464599609375000e+03
1.225530517578125000e+03,1.435695556640625000e+03
1.225597534179687500e+03,1.437924438476562500e+03
1.225664794921875000e+03,1.440151611328125000e+03
1.225731933593750000e+03,1.442377319335937500e+03
1.225798828125000000e+03,1.444601196289062500e+03
1.225865966796875000e+03,1.446823608398437500e+03
1.225932983398437500e+03,1.449044067382812500e+03
1.225999755859375000e+03,1.451263061523437500e+03
1.226066772460937500e+03,1.453480468750000000e+03
1.226133544921875000e+03,1.455695922851562500e+03
1.226200317382812500e+03,1.457909790039062500e+03
1.226267333984375000e+03,1.460122070312500000e+03
1.226333984375000000e+03,1.462332519531250000e+03
1.226400634765625000e+03,1.464541381835937500e+03
1.226467407226562500e+03,1.466748657226562500e+03
1.226534179687500000e+03,1.468954101562500000e+03
1.226600952148437500e+03,1.471157958984375000e+03
1.226667358398437500e+03,1.473360107421875000e+03
1.226734008789062500e+03,1.475560546875000000e+03
1.226800659179687500e+03,1.477759399414062500e+03
1.226867065429687500e+03,1.479956420898437500e+03
1.226933349609375000e+03,1.482151855468750000e+03
1.227000122070312500e+03,1.484345581054687500e+03
1.227066406250000000e+03,1.486537841796875000e+03
1.227132568359375000e+03,1.488728027343750000e+03
1.227198974609375000e+03,1.490916748046875000e+03
1.227265380859375000e+03,1.493103881835937500e+03
1.227331787109375000e+03,1.495289306640625000e+03
1.227397827148437500e+03,1.497472900390625000e+03
1.227464111328125000e+03,1.499655029296875000e+03
1.227530395507812500e+03,1.501835327148437500e+03
1.227596313476562500e+03,1.504013916015625000e+03
1.227662475585937500e+03,1.506190917968750000e+03
1.227728515625000000e+03,1.508366210937500000e+03
1.227794311523437500e+03,1.510539916992187500e+03
1.227860473632812500e+03,1.512711669921875000e+03
1.227926513671875000e+03,1.514882080078125000e+03
1.227992309570312500e+03,1.517050537109375000e+03
1.228058349609375000e+03,1.519217529296875000e+03
1.228124145507812500e+03,1.521382812500000000e+03
1.228189819335937500e+03,1.523546142578125000e+03
1.228255737304687500e+03,1.525708251953125000e+03
1.228321533203125000e+03,1.527868408203125000e+03
1.228387329101562500e+03,1.530026855468750000e+03
1.228452880859375000e+03,1.532183715820312500e+03
1.228518310546875000e+03,1.534338867187500000e+03
1.228584228515625000e+03,1.536492431640625000e+03
1.228649658203125000e+03,1.538644287109375000e+03
1.228715087890625000e+03,1.540794189453125000e+03
1.228780639648437500e+03,1.542942871093750000e+03
1.228846191406250000e+03,1.545089599609375000e+03
1.228911499023437500e+03,1.547234619140625000e+03
1.228976928710937500e+03,1.549378173828125000e+03
1.229042236328125000e+03,1.551519775390625000e+03
1.229107788085937500e+03,1.553660156250000000e+03
1.229172973632812500e+03,1.555798339843750000e+03
1.229238281250000000e+03,1.557935180664062500e+03
1.229303344726562500e+03,1.560070068359375000e+03
1.229368652343750000e+03,1.562203369140625000e+03
1.229433715820312500e+03,1.564335205078125000e+03
1.229498901367187500e+03,1.566465332031250000e+03
1.229563842773437500e+03,1.568593627929687500e+03
1.229628906250000000e+03,1.570720214843750000e+03
1.229693969726562500e+03,1.572845214843750000e+03
1.229758911132812500e+03,1.574968505859375000e+03
1.229823852539062500e+03,1.577090209960937500e+03
1.229888793945312500e+03,1.579210205078125000e+03
1.229953735351562500e+03,1.581328613281250000e+03
1.230018432617187500e+03,1.583445190429687500e+03
1.230083374023437500e+03,1.585560058593750000e+03
1.230148193359375000e+03,1.587673461914062500e+03
1.230212768554687500e+03,1.589784912109375000e+03
1.230277343750000000e+03,1.591895019531250000e+03
1.230342041015625000e+03,1.594003417968750000e+03
1.230406738281250000e+03,1.596109985351562500e+03
1.230471191406250000e+03,1.598214843750000000e+03
1.230535888671875000e+03,1.600318115234375000e+03
1.230600219726562500e+03,1.602419677734375000e+03
1.230664794921875000e+03,1.604519531250000000e+03
1.230729248046875000e+03,1.606617919921875000e+03
1.230793579101562500e+03,1.608714355468750000e+03
1.230858032226562500e+03,1.610809448242187500e+03
1.230922363281250000e+03,1.612902587890625000e+03
1.230986572265625000e+03,1.614994140625000000e+03
1.231050903320312500e+03,1.617083984375000000e+03
1.231114990234375000e+03,1.619172363281250000e+03
1.231179199218750000e+03,1.621258789062500000e+03
1.231243408203125000e+03,1.623343750000000000e+03
1.231307495117187500e+03,1.625427124023437500e+03
1.231371582031250000e+03,1.627508544921875000e+03
1.231435668945312500e+03,1.629588623046875000e+03
1.231499633789062500e+03,1.631666748046875000e+03
1.231563598632812500e+03,1.633743408203125000e+03
1.231627685546875000e+03,1.635818115234375000e+03
1.231691650390625000e+03,1.637891601562500000e+03
1.231755371093750000e+03,1.639963134765625000e+03
1.231819091796875000e+03,1.642032958984375000e+03
1.231883056640625000e+03,1.644101318359375000e+03
1.231946777343750000e+03,1.646167968750000000e+03
1.232010375976562500e+03,1.648232788085937500e+03
1.232074096679687500e+03,1.650296142578125000e+03
1.232137573242187500e+03,1.652357666015625000e+03
1.232201293945312500e+03,1.654417602539062500e+03
1.232264892578125000e+03,1.656475952148437500e+03
1.232328369140625000e+03,1.658532470703125000e+03
1.232391967773437500e+03,1.660587402343750000e+03
1.232455444335937500e+03,1.662640869140625000e+03
1.232518798828125000e+03,1.664692382812500000e+03
1.232582275390625000e+03,1.666742431640625000e+03
1.232645629882812500e+03,1.668790771484375000e+03
1.232708862304687500e+03,1.670837402343750000e+03
1.232772216796875000e+03,1.672882568359375000e+03
1.232835327148437500e+03,1.674925903320312500e+03
1.232898559570312500e+03,1.676967529296875000e+03
1.232961791992187500e+03,1.679007568359375000e+03
1.233024902343750000e+03,1.681046142578125000e+03
1.233088012695312500e+03,1.683082641601562500e+03
1.233151123046875000e+03,1.685117919921875000e+03
1.233213989257812500e+03,1.687151367187500000e+03
1.233277099609375000e+03,1.689183105468750000e+03
1.233339965820312500e+03,1.691213256835937500e+03
1.233402954101562500e+03,1.693241943359375000e+03
1.233465820312500000e+03,1.695268798828125000e+03
1.233528564453125000e+03,1.697293701171875000e+03
1.233591308593750000e+03,1.699317260742187500e+03
1.233654296875000000e+03,1.701339233398437500e+03
1.233716918945312500e+03,1.703359375000000000e+03
1.233779541015625000e+03,1.705377929687500000e+03
1.233842163085937500e+03,1.707395019531250000e+03
1.233904907226562500e+03,1.709410278320312500e+03
1.233967529296875000e+03,1.711424072265625000e+03
1.234030029296875000e+03,1.713435913085937500e+03
1.234092529296875000e+03,1.715446289062500000e+03
1.234155151367187500e+03,1.717455078125000000e+03
1.234217407226562500e+03,1.719462158203125000e+03
1.234279907226562500e+03,1.721467529296875000e+03
1.234342285156250000e+03,1.723471435546875000e+03
1.234404541015625000e+03,1.725473632812500000e+03
1.234466918945312500e+03,1.727474121093750000e+03
1.234529052734375000e+03,1.729473144531250000e+03
1.234591308593750000e+03,1.731470214843750000e+03
1.234653564453125000e+03,1.733465820312500000e+03
1.234715576171875000e+03,1.735459838867187500e+03
1.234777587890625000e+03,1.737452026367187500e+03
1.234839721679687500e+03,1.739442871093750000e+03
1.234901855468750000e+03,1.741431884765625000e+03
1.234963867187500000e+03,1.743419433593750000e+03
1.235025756835937500e+03,1.745405151367187500e+03
1.235087524414062500e+03,1.747389404296875000e+03
1.235149658203125000e+03,1.749371948242187500e+03
1.235211425781250000e+03,1.751352783203125000e+03
1.235273071289062500e+03,1.753332031250000000e+03
1.235335083007812500e+03,1.755309570312500000e+03
1.235396728515625000e+03,1.757285888671875000e+03
1.235458251953125000e+03,1.759260009765625000e+03
1.235520019531250000e+03,1.761232910156250000e+03
1.235581665039062500e+03,1.763203979492187500e+03
1.235643310546875000e+03,1.765173583984375000e+03
1.235704833984375000e+03,1.767141479492187500e+03
1.235766357421875000e+03,1.769107788085937500e+03
1.235827880859375000e+03,1.771072265625000000e+03
1.235889282226562500e+03,1.773035278320312500e+03
1.235950561523437500e+03,1.774996704101562500e+03
1.236011962890625000e+03,1.776956542968750000e+03
1.236073364257812500e+03,1.778914672851562500e+03
1.236134521484375000e+03,1.780871215820312500e+03
1.236195800781250000e+03,1.782826293945312500e+03
1.236256958007812500e+03,1.784779296875000000e+03
1.236318115234375000e+03,1.786731201171875000e+03
1.236379394531250000e+03,1.788681274414062500e+03
1.236440307617187500e+03,1.790629760742187500e+03
1.236501464843750000e+03,1.792576660156250000e+03
1.236562622070312500e+03,1.794521728515625000e+03
1.236623657226562500e+03,1.796465576171875000e+03
1.236684448242187500e+03,1.798407592773437500e+03
1.236745239257812500e+03,1.800347900390625000e+03
1.236806396484375000e+03,1.802286865234375000e+03
1.236867065429687500e+03,1.804224121093750000e+03
1.236927856445312500e+03,1.806159423828125000e+03
1.236988769531250000e+03,1.808093505859375000e+03
1.237049438476562500e+03,1.810026000976562500e+03
1.237109985351562500e+03,1.811956787109375000e+03
1.237170776367187500e+03,1.813885986328125000e+03
1.237231201171875000e+03,1.815813476562500000e+03
1.237291992187500000e+03,1.817739624023437500e+03
1.237352416992187500e+03,1.819664062500000000e+03
1.237413085937500000e+03,1.821586914062500000e+03
1.237473388671875000e+03,1.823508056640625000e+03
1.237533935546875000e+03,1.825427612304687500e+03
1.237594116210937500e+03,1.827345581054687500e+03
1.237654541015625000e+03,1.829262207031250000e+03
1.237714721679687500e+03,1.831177001953125000e+03
1.237775146484375000e+03,1.833090209960937500e+03
1.237835449218750000e+03,1.835001831054687500e+03
1.237895507812500000e+03,1.836911865234375000e+03
1.237955688476562500e+03,1.838820556640625000e+03
1.238015991210937500e+03,1.840727172851562500e+03
1.238075927734375000e+03,1.842632690429687500e+03
1.238135986328125000e+03,1.844536376953125000e+03
1.238196166992187500e+03,1.846438476562500000e+03
1.238256103515625000e+03,1.848339111328125000e+03
1.238315917968750000e+03,1.850238037109375000e+03
1.238375732421875000e+03,1.852135498046875000e+03
1.238435668945312500e+03,1.854031250000000000e+03
1.238495605468750000e+03,1.855925537109375000e+03
1.238555297851562500e+03,1.857818237304687500e+03
1.238615112304687500e+03,1.859709472656250000e+03
1.238674804687500000e+03,1.861598876953125000e+03
1.238734375000000000e+03,1.863486816406250000e+03
1.238794067382812500e+03,1.865373291015625000e+03
1.238853637695312500e+03,1.867258056640625000e+03
1.238913208007812500e+03,1.869141357421875000e+03
1.238972778320312500e+03,1.871022949218750000e+03
1.239032226562500000e+03,1.872903320312500000e+03
1.239091674804687500e+03,1.874781738281250000e+03
1.239151000976562500e+03,1.876658813476562500e+03
1.239210449218750000e+03,1.878534179687500000e+03
1.239269897460937500e+03,1.880408081054687500e+03
1.239329101562500000e+03,1.882280517578125000e+03
1.239388427734375000e+03,1.884151245117187500e+03
1.239447631835937500e+03,1.886020507812500000e+03
1.239506713867187500e+03,1.887887939453125000e+03
1.239565917968750000e+03,1.889754272460937500e+03
1.239625122070312500e+03,1.891618896484375000e+03
1.239684326171875000e+03,1.893481933593750000e+03
1.239743164062500000e+03,1.895343383789062500e+03
1.239802246093750000e+03,1.897203125000000000e+03
1.239861083984375000e+03,1.899061523437500000e+03
1.239920043945312500e+03,1.900918457031250000e+03
1.239978881835937500e+03,1.902773681640625000e+03
1.240037719726562500e+03,1.904627441406250000e+03
1.240096679687500000e+03,1.906479736328125000e+03
1.240155273437500000e+03,1.908330322265625000e+03
1.240214111328125000e+03,1.910179687500000000e+03
1.240272705078125000e+03,1.912027099609375000e+03
1.240331420898437500e+03,1.913873291015625000e+03
1.240390136718750000e+03,1.915718017578125000e+03
1.240448608398437500e+03,1.917560791015625000e+03
1.240506958007812500e+03,1.919402221679687500e+03
1.240565795898437500e+03,1.921242309570312500e+03
1.240624145507812500e+03,1.923080810546875000e+03
1.240682373046875000e+03,1.924917480468750000e+03
1.240740844726562500e+03,1.926753173828125000e+03
1.240799316406250000e+03,1.928586791992187500e+03
1.240857666015625000e+03,1.930419189453125000e+03
1.240915893554687500e+03,1.932249877929687500e+03
1.240974121093750000e+03,1.934079345703125000e+03
1.241032470703125000e+03,1.935907104492187500e+03
1.241090454101562500e+03,1.937733398437500000e+03
1.241148681640625000e+03,1.939558227539062500e+03
1.241206665039062500e+03,1.941381347656250000e+03
1.241264770507812500e+03,1.943203247070312500e+03
1.241322875976562500e+03,1.945023437500000000e+03
1.241380737304687500e+03,1.946842285156250000e+03
1.241438598632812500e+03,1.948659545898437500e+03
1.241496704101562500e+03,1.950475097656250000e+03
1.241554443359375000e+03,1.952289428710937500e+03
1.241612182617187500e+03,1.954102172851562500e+03
1.241670166015625000e+03,1.955913330078125000e+03
1.241727905273437500e+03,1.957723144531250000e+03
1.241785644531250000e+03,1.959531738281250000e+03
1.241843139648437500e+03,1.961338256835937500e+03
1.241900878906250000e+03,1.963143676757812500e+03
1.241958618164062500e+03,1.964947509765625000e+03
1.242015991210937500e+03,1.966749633789062500e+03
1.242073608398437500e+03,1.968550537109375000e+03
1.242131225585937500e+03,1.970349853515625000e+03
1.242188476562500000e+03,1.972147705078125000e+03
1.242245971679687500e+03,1.973944091796875000e+03
1.242303222656250000e+03,1.975739013671875000e+03
1.242360595703125000e+03,1.977532470703125000e+03
1.242417968750000000e+03,1.979324462890625000e+03
1.242475219726562500e+03,1.981114990234375000e+03
1.242532470703125000e+03,1.982904052734375000e+03
1.242589599609375000e+03,1.984691528320312500e+03
1.242646728515625000e+03,1.986477661132812500e+03
1.242703979492187500e+03,1.988262329101562500e+03
1.242760864257812500e+03,1.990045654296875000e+03
1.242817871093750000e+03,1.991827270507812500e+03
1.242875000000000000e+03,1.993607421875000000e+03
1.242931884765625000e+03,1.995386108398437500e+03
1.242988769531250000e+03,1.997163574218750000e+03
1.243045654296875000e+03,1.998939453125000000e+03
1.243102539062500000e+03,2.000713867187500000e+03
1.243159301757812500e+03,2.002487060546875000e+03
1.243216186523437500e+03,2.004258544921875000e+03
1.243272705078125000e+03,2.006028686523437500e+03
1.243329711914062500e+03,2.007797363281250000e+03
1.243386230468750000e+03,2.009564453125000000e+03
1.243442749023437500e+03,2.011330322265625000e+03
1.243499633789062500e+03,2.013094604492187500e+03
1.243556030273437500e+03,2.014857666015625000e+03
1.243612426757812500e+03,2.016619140625000000e+03
1.243668945312500000e+03,2.018379150390625000e+03
1.243725463867187500e+03,2.020137939453125000e+03
1.243781738281250000e+03,2.021894897460937500e+03
1.243838134765625000e+03,2.023650756835937500e+03
1.243894409179687500e+03,2.025405029296875000e+03
1.243950683593750000e+03,2.027157958984375000e+03
1.244007080078125000e+03,2.028909667968750000e+03
1.244063354492187500e+03,2.030659912109375000e+03
1.244119384765625000e+03,2.032408447265625000e+03
1.244175415039062500e+03,2.034156005859375000e+03
1.244231811523437500e+03,2.035901611328125000e+03
1.244287719726562500e+03,2.037646240234375000e+03
1.244343627929687500e+03,2.039389404296875000e+03
1.244399902343750000e+03,2.041130859375000000e+03
1.244455688476562500e+03,2.042871337890625000e+03
1.244511474609375000e+03,2.044610107421875000e+03
1.244567626953125000e+03,2.046347412109375000e+03
1.244623291015625000e+03,2.048083740234375000e+03
1.244679077148437500e+03,2.049818359375000000e+03
1.244734863281250000e+03,2.051551757812500000e+03
1.244790649414062500e+03,2.053283935546875000e+03
1.244846435546875000e+03,2.055014160156250000e+03
1.244901977539062500e+03,2.056743164062500000e+03
1.244957397460937500e+03,2.058470947265625000e+03
1.245013061523437500e+03,2.060197509765625000e+03
1.245068725585937500e+03,2.061922607421875000e+03
1.245124267578125000e+03,2.063646484375000000e+03
1.245179565429687500e+03,2.065368652343750000e+03
1.245234985351562500e+03,2.067089355468750000e+03
1.245290527343750000e+03,2.068809082031250000e+03
1.245345825195312500e+03,2.070527343750000000e+03
1.245401000976562500e+03,2.072244140625000000e+03
1.245456298828125000e+03,2.073959716796875000e+03
1.245511596679687500e+03,2.075673583984375000e+03
1.245566772460937500e+03,2.077386474609375000e+03
1.245621948242187500e+03,2.079098144531250000e+03
1.245677001953125000e+03,2.080808105468750000e+03
1.245732177734375000e+03,2.082516601562500000e+03
1.245787231445312500e+03,2.084224365234375000e+03
1.245842407226562500e+03,2.085930419921875000e+03
1.245897216796875000e+03,2.087634765625000000e+03
1.245952270507812500e+03,2.089338378906250000e+03
1.246007202148437500e+03,2.091040283203125000e+03
1.246061767578125000e+03,2.092740966796875000e+03
1.246116943359375000e+03,2.094440429687500000e+03
1.246171752929687500e+03,2.096138427734375000e+03
1.246226196289062500e+03,2.097835205078125000e+03
1.246281005859375000e+03,2.099530761718750000e+03
1.246335937500000000e+03,2.101224853515625000e+03
1.246390502929687500e+03,2.102917968750000000e+03
1.246444946289062500e+03,2.104609130859375000e+03
1.246499633789062500e+03,2.106299316406250000e+03
1.246554199218750000e+03,2.107988037109375000e+03
1.246608642578125000e+03,2.109675537109375000e+03
1.246663208007812500e+03,2.111361816406250000e+03
1.246717651367187500e+03,2.113046875000000000e+03
1.246771972656250000e+03,2.114730224609375000e+03
1.246826416015625000e+03,2.116412841796875000e+03
1.246880737304687500e+03,2.118093994140625000e+03
1.246934814453125000e+03,2.119773437500000000e+03
1.246989257812500000e+03,2.121452148437500000e+03
1.247043457031250000e+03,2.123129394531250000e+03
1.247097412109375000e+03,2.124805175781250000e+03
1.247151611328125000e+03,2.126479980468750000e+03
1.247205932617187500e+03,2.128153564453125000e+03
1.247259765625000000e+03,2.129825439453125000e+03
1.247313842773437500e+03,2.131496337890625000e+03
1.247367919921875000e+03,2.133166015625000000e+03
1.247422119140625000e+03,2.134834228515625000e+03
1.247475708007812500e+03,2.136501220703125000e+03
1.247529663085937500e+03,2.138166748046875000e+03
1.247583374023437500e+03,2.139831298828125000e+03
1.247637207031250000e+03,2.141494873046875000e+03
1.247691162109375000e+03,2.143156738281250000e+03
1.247744873046875000e+03,2.144817871093750000e+03
1.247798339843750000e+03,2.146477050781250000e+03
1.247852050781250000e+03,2.148135498046875000e+03
1.247905883789062500e+03,2.149792480468750000e+03
1.247959228515625000e+03,2.151448486328125000e+03
1.248012817382812500e+03,2.153103027343750000e+03
1.248066650390625000e+03,2.154756347656250000e+03
1.248119873046875000e+03,2.156408447265625000e+03
1.248173339843750000e+03,2.158059326171875000e+03
1.248226806640625000e+03,2.159708984375000000e+03
1.248280029296875000e+03,2.161357666015625000e+03
1.248333496093750000e+03,2.163004882812500000e+03
1.248386840820312500e+03,2.164651123046875000e+03
1.248440185546875000e+03,2.166295898437500000e+03
1.248493286132812500e+03,2.167939453125000000e+03
1.248546508789062500e+03,2.169581787109375000e+03
1.248599731445312500e+03,2.171223144531250000e+03
1.248652832031250000e+03,2.172863037109375000e+03
1.248705810546875000e+03,2.174501953125000000e+03
1.248759033203125000e+03,2.176139404296875000e+03
1.248811767578125000e+03,2.177776123046875000e+03
1.248864868164062500e+03,2.179411376953125000e+03
1.248917968750000000e+03,2.181045410156250000e+03
1.248970703125000000e+03,2.182678222656250000e+03
1.249023559570312500e+03,2.184310058593750000e+03
1.249076660156250000e+03,2.185940673828125000e+03
1.249129150390625000e+03,2.187570068359375000e+03
1.249182006835937500e+03,2.189198486328125000e+03
1.249234863281250000e+03,2.190825439453125000e+03
1.249287231445312500e+03,2.192451416015625000e+03
1.249340087890625000e+03,2.194076171875000000e+03
1.249392822265625000e+03,2.195699951171875000e+03
1.249445434570312500e+03,2.197322265625000000e+03
1.249497924804687500e+03,2.198943603515625000e+03
1.249550537109375000e+03,2.200563720703125000e+03
1.249603027343750000e+03,2.202182861328125000e+03
1.249655395507812500e+03,2.203800537109375000e+03
1.249707885742187500e+03,2.205417236328125000e+03
1.249760253906250000e+03,2.207033203125000000e+03
1.249812377929687500e+03,2.208647705078125000e+03
1.249864746093750000e+03,2.210260986328125000e+03
1.249917114257812500e+03,2.211873291015625000e+03
1.249969238281250000e+03,2.213484375000000000e+03
1.250021484375000000e+03,2.215094482421875000e+03
1.250073730468750000e+03,2.216703369140625000e+03
1.250125732421875000e+03,2.218311279296875000e+03
1.250177856445312500e+03,2.219917968750000000e+03
1.250229980468750000e+03,2.221523681640625000e+03
1.250281738281250000e+03,2.223127929687500000e+03
1.250333984375000000e+03,2.224731445312500000e+03
1.250385986328125000e+03,2.226333984375000000e+03
1.250437622070312500e+03,2.227934814453125000e+03
1.250489746093750000e+03,2.229534912109375000e+03
1.250541748046875000e+03,2.231134277343750000e+03
1.250593627929687500e+03,2.232732421875000000e+03
1.250645141601562500e+03,2.234329101562500000e+03
1.250696899414062500e+03,2.235925292968750000e+03
1.250748901367187500e+03,2.237520019531250000e+03
1.250800292968750000e+03,2.239113769531250000e+03
1.250851928710937500e+03,2.240706542968750000e+03
1.250903686523437500e+03,2.242298095703125000e+03
1.250955078125000000e+03,2.243888671875000000e+03
1.251006713867187500e+03,2.245478271484375000e+03
1.251058349609375000e+03,2.247066894531250000e+03
1.251109497070312500e+03,2.248654052734375000e+03
1.251161132812500000e+03,2.250240722656250000e+03
1.251212646484375000e+03,2.251826171875000000e+03
1.251264038085937500e+03,2.253410400390625000e+03
1.251315185546875000e+03,2.254993652343750000e+03
1.251366455078125000e+03,2.256575927734375000e+03
1.251417968750000000e+03,2.258157226562500000e+03
1.251468994140625000e+03,2.259737548828125000e+03
1.251520263671875000e+03,2.261316894531250000e+03
1.251571289062500000e+03,2.262895019531250000e+03
1.251622558593750000e+03,2.264472167968750000e+03
1.251673706054687500e+03,2.266048583984375000e+03
1.251724975585937500e+03,2.267623779296875000e+03
1.251775756835937500e+03,2.269197998046875000e+03
1.251826782226562500e+03,2.270771484375000000e+03
1.251877807617187500e+03,2.272343750000000000e+03
1.251928588867187500e+03,2.273915039062500000e+03
1.251979614257812500e+03,2.275485351562500000e+03
1.252030517578125000e+03,2.277054931640625000e+03
1.252081054687500000e+03,2.278623046875000000e+03
1.252131958007812500e+03,2.280190429687500000e+03
1.252182983398437500e+03,2.281756835937500000e+03
1.252233398437500000e+03,2.283322509765625000e+03
1.252284179687500000e+03,2.284886962890625000e+03
1.252334838867187500e+03,2.286450439453125000e+03
1.252385742187500000e+03,2.288013183593750000e+03
1.252436035156250000e+03,2.289574951171875000e+03
1.252486694335937500e+03,2.291135742187500000e+03
1.252537231445312500e+03,2.292695800781250000e+03
1.252587646484375000e+03,2.294254394531250000e+03
1.252638183593750000e+03,2.295812500000000000e+03
1.252688720703125000e+03,2.297369384765625000e+03
1.252738891601562500e+03,2.298925781250000000e+03
1.252789428710937500e+03,2.300480957031250000e+03
1.252839843750000000e+03,2.302035400390625000e+03
1.252889892578125000e+03,2.303588623046875000e+03
1.252940307617187500e+03,2.305141113281250000e+03
1.252990600585937500e+03,2.306692871093750000e+03
1.253040527343750000e+03,2.308243408203125000e+03
1.253090820312500000e+03,2.309793212890625000e+03
1.253141113281250000e+03,2.311342285156250000e+03
1.253191040039062500e+03,2.312889892578125000e+03
1.253241088867187500e+03,2.314437255859375000e+03
1.253291259765625000e+03,2.315983642578125000e+03
1.253341308593750000e+03,2.317529052734375000e+03
1.253391235351562500e+03,2.319073486328125000e+03
1.253441162109375000e+03,2.320617431640625000e+03
1.253490844726562500e+03,2.322160156250000000e+03
1.253540893554687500e+03,2.323701904296875000e+03
1.253590820312500000e+03,2.325243164062500000e+03
1.253640747070312500e+03,2.326783691406250000e+03
1.253690307617187500e+03,2.328322753906250000e+03
1.253740234375000000e+03,2.329861816406250000e+03
1.253790039062500000e+03,2.331399414062500000e+03
1.253839477539062500e+03,2.332936279296875000e+03
1.253889160156250000e+03,2.334472412109375000e+03
1.253938842773437500e+03,2.336007812500000000e+03
1.253988647460937500e+03,2.337542480468750000e+03
1.254037963867187500e+03,2.339075683593750000e+03
1.254087524414062500e+03,2.340608398437500000e+03
1.254136962890625000e+03,2.342140869140625000e+03
1.254186401367187500e+03,2.343672119140625000e+03
1.254235961914062500e+03,2.345202392578125000e+03
1.254285400390625000e+03,2.346732177734375000e+03
1.254334716796875000e+03,2.348261230468750000e+03
1.254384033203125000e+03,2.349789062500000000e+03
1.254433471679687500e+03,2.351316650390625000e+03
1.254482666015625000e+03,2.352843261718750000e+03
1.254531738281250000e+03,2.354368652343750000e+03
1.254581176757812500e+03,2.355894042968750000e+03
1.254630126953125000e+03,2.357418212890625000e+03
1.254679321289062500e+03,2.358941650390625000e+03
1.254728637695312500e+03,2.360464599609375000e+03
1.254777587890625000e+03,2.361986572265625000e+03
1.254826660156250000e+03,2.363508056640625000e+03
1.254875732421875000e+03,2.365028076171875000e+03
1.254924804687500000e+03,2.366547851562500000e+03
1.254973632812500000e+03,2.368066894531250000e+03
1.255022705078125000e+03,2.369585449218750000e+03
1.255071533203125000e+03,2.371103027343750000e+03
1.255120361328125000e+03,2.372620117187500000e+03
1.255169311523437500e+03,2.374135986328125000e+03
1.255218261718750000e+03,2.375651611328125000e+03
1.255266723632812500e+03,2.377166259765625000e+03
1.255315673828125000e+03,2.378680419921875000e+03
1.255364501953125000e+03,2.380193847656250000e+03
1.255412963867187500e+03,2.381706542968750000e+03
1.255461791992187500e+03,2.383218750000000000e+03
1.255510498046875000e+03,2.384729980468750000e+03
1.255558837890625000e+03,2.386240722656250000e+03
1.255607666015625000e+03,2.387750976562500000e+03
1.255656127929687500e+03,2.389260253906250000e+03
1.255704589843750000e+03,2.390768554687500000e+03
1.255753051757812500e+03,2.392276611328125000e+03
1.255801635742187500e+03,2.393784179687500000e+03
1.255849975585937500e+03,2.395290771484375000e+03
1.255898437500000000e+03,2.396796875000000000e+03
1.255946777343750000e+03,2.398302490234375000e+03
1.255994873046875000e+03,2.399807373046875000e+03
1.256043457031250000e+03,2.401311767578125000e+03
1.256091796875000000e+03,2.402815185546875000e+03
1.256140136718750000e+03,2.404317626953125000e+03
1.256188110351562500e+03,2.405820312500000000e+03
1.256236450195312500e+03,2.407322021484375000e+03
1.256284667968750000e+03,2.408823242187500000e+03
1.256332519531250000e+03,2.410323730468750000e+03
1.256380737304687500e+03,2.411823730468750000e+03
1.256429077148437500e+03,2.413323242187500000e+03
1.256477050781250000e+03,2.414822021484375000e+03
1.256524902343750000e+03,2.416320068359375000e+03
1.256573120117187500e+03,2.417817871093750000e+03
1.256620727539062500e+03,2.419314453125000000e+03
1.256668823242187500e+03,2.420811279296875000e+03
1.256716796875000000e+03,2.422307128906250000e+03
1.256764770507812500e+03,2.423802490234375000e+03
1.256812377929687500e+03,2.425297363281250000e+03
1.256860351562500000e+03,2.426791748046875000e+03
1.256907958984375000e+03,2.428285156250000000e+03
1.256955810546875000e+03,2.429778808593750000e+03
1.257003784179687500e+03,2.431271484375000000e+03
1.257051513671875000e+03,2.432763671875000000e+03
1.257098876953125000e+03,2.434255126953125000e+03
1.257146606445312500e+03,2.435746337890625000e+03
1.257194458007812500e+03,2.437236816406250000e+03
1.257241821289062500e+03,2.438727050781250000e+03
1.257289428710937500e+03,2.440216552734375000e+03
1.257337036132812500e+03,2.441705566406250000e+03
1.257384521484375000e+03,2.443194335937500000e+03
1.257432006835937500e+03,2.444682617187500000e+03
1.257479614257812500e+03,2.446170166015625000e+03
1.257526977539062500e+03,2.447657226562500000e+03
1.257574218750000000e+03,2.449144042968750000e+03
1.257621826171875000e+03,2.450630371093750000e+03
1.257669311523437500e+03,2.452115966796875000e+03
1.257716308593750000e+03,2.453601318359375000e+03
1.257763793945312500e+03,2.455086181640625000e+03
1.257811157226562500e+03,2.456570800781250000e+03
1.257858154296875000e+03,2.458054687500000000e+03
1.257905639648437500e+03,2.459538574218750000e+03
1.257952880859375000e+03,2.461021484375000000e+03
1.257999755859375000e+03,2.462504150390625000e+03
1.258046997070312500e+03,2.463986572265625000e+03
1.258094238281250000e+03,2.465468750000000000e+03
1.258141113281250000e+03,2.466949951171875000e+03
1.258188354492187500e+03,2.468431152343750000e+03
1.258235351562500000e+03,2.469911621093750000e+03
1.258282348632812500e+03,2.471391845703125000e+03
1.258329345703125000e+03,2.472872070312500000e+03
1.258376342773437500e+03,2.474351318359375000e+03
1.258423095703125000e+03,2.475830810546875000e+03
1.258470214843750000e+03,2.477309570312500000e+03
1.258516967773437500e+03,2.478788085937500000e+03
1.258564086914062500e+03,2.480266113281250000e+03
1.258610595703125000e+03,2.481743896484375000e+03
1.258657470703125000e+03,2.483221191406250000e+03
1.258704467773437500e+03,2.484698242187500000e+03
1.258750976562500000e+03,2.486175048828125000e+03
1.258797851562500000e+03,2.487651123046875000e+03
1.258844726562500000e+03,2.489127685546875000e+03
1.258891113281250000e+03,2.490603027343750000e+03
1.258937866210937500e+03,2.492078613281250000e+03
1.258984619140625000e+03,2.493553466796875000e+03
1.259030883789062500e+03,2.495028320312500000e+03
1.259077758789062500e+03,2.496502929687500000e+03
1.259124389648437500e+03,2.497977050781250000e+03
1.259170654296875000e+03,2.499450683593750000e+03
1.259217407226562500e+03,2.500924560546875000e+03
1.259263916015625000e+03,2.502397949218750000e+03
1.259310058593750000e+03,2.503871093750000000e+03
1.259356811523437500e+03,2.505343994140625000e+03
1.259403076171875000e+03,2.506816650390625000e+03
1.259449340820312500e+03,2.508288574218750000e+03
1.259495849609375000e+03,2.509760986328125000e+03
1.259542236328125000e+03,2.511232910156250000e+03
1.259588256835937500e+03,2.512704589843750000e+03
1.259634765625000000e+03,2.514175781250000000e+03
1.259681152343750000e+03,2.515646972656250000e+03
1.259727416992187500e+03,2.517117675781250000e+03
1.259773559570312500e+03,2.518588378906250000e+03
1.259819824218750000e+03,2.520058837890625000e+03
1.259865722656250000e+03,2.521529296875000000e+03
1.259912109375000000e+03,2.522999267578125000e+03
1.259958251953125000e+03,2.524469238281250000e+03
1.260004516601562500e+03,2.525938964843750000e+03
1.260050659179687500e+03,2.527408447265625000e+03
1.260096435546875000e+03,2.528877685546875000e+03
1.260142333984375000e+03,2.530346923828125000e+03
1.260188476562500000e+03,2.531815917968750000e+03
1.260234497070312500e+03,2.533284667968750000e+03
1.260280517578125000e+03,2.534753417968750000e+03
1.260326538085937500e+03,2.536222167968750000e+03
1.260372436523437500e+03,2.537690673828125000e+03
1.260418334960937500e+03,2.539158691406250000e+03
1.260463989257812500e+03,2.540626708984375000e+03
1.260510009765625000e+03,2.542095214843750000e+03
1.260555908203125000e+03,2.543562744140625000e+03
1.260601806640625000e+03,2.545031005859375000e+03
1.260647583007812500e+03,2.546498535156250000e+03
1.260693359375000000e+03,2.547965820312500000e+03
1.260738891601562500e+03,2.549433349609375000e+03
1.260784667968750000e+03,2.550900878906250000e+03
1.260830566406250000e+03,2.552368408203125000e+03
1.260876220703125000e+03,2.553835693359375000e+03
1.260921752929687500e+03,2.555302734375000000e+03
1.260967407226562500e+03,2.556769775390625000e+03
1.261013183593750000e+03,2.558236816406250000e+03
1.261058593750000000e+03,2.559703857421875000e+03
1.261104248046875000e+03,2.561171142578125000e+03
1.261149902343750000e+03,2.562637939453125000e+03
1.261195556640625000e+03,2.564104736328125000e+03
1.261240966796875000e+03,2.565571289062500000e+03
1.261286499023437500e+03,2.567038574218750000e+03
1.261331909179687500e+03,2.568505126953125000e+03
1.261377319335937500e+03,2.569972167968750000e+03
1.261422973632812500e+03,2.571439208984375000e+03
1.261468383789062500e+03,2.572905761718750000e+03
1.261513549804687500e+03,2.574372802734375000e+03
1.261559082031250000e+03,2.575839599609375000e+03
1.261604614257812500e+03,2.577306396484375000e+03
1.261649658203125000e+03,2.578773437500000000e+03
1.261695068359375000e+03,2.580240478515625000e+03
1.261740600585937500e+03,2.581707275390625000e+03
1.261785644531250000e+03,2.583174316406250000e+03
1.261830932617187500e+03,2.584641357421875000e+03
1.261876220703125000e+03,2.586108642578125000e+03
1.261921386718750000e+03,2.587575683593750000e+03
1.261966552734375000e+03,2.589043212890625000e+03
1.262011840820312500e+03,2.590510498046875000e+03
1.262057128906250000e+03,2.591977783203125000e+03
1.262102172851562500e+03,2.593444824218750000e+03
1.262147338867187500e+03,2.594912841796875000e+03
1.262192138671875000e+03,2.596380615234375000e+03
1.262237304687500000e+03,2.597848388671875000e+03
1.262282592773437500e+03,2.599316406250000000e+03
1.262327758789062500e+03,2.600784667968750000e+03
1.262372558593750000e+03,2.602252685546875000e+03
1.262417602539062500e+03,2.603720947265625000e+03
1.262462890625000000e+03,2.605189453125000000e+03
1.262507446289062500e+03,2.606657958984375000e+03
1.262552612304687500e+03,2.608126708984375000e+03
1.262597778320312500e+03,2.609595458984375000e+03
1.262642456054687500e+03,2.611064697265625000e+03
1.262687377929687500e+03,2.612533691406250000e+03
1.262732421875000000e+03,2.614003417968750000e+03
1.262776977539062500e+03,2.615472900390625000e+03
1.262821899414062500e+03,2.616942871093750000e+03
1.262866943359375000e+03,2.618412841796875000e+03
1.262911865234375000e+03,2.619883300781250000e+03
1.262956420898437500e+03,2.621353271484375000e+03
1.263001464843750000e+03,2.622824218750000000e+03
1.263046264648437500e+03,2.624294921875000000e+03
1.263090820312500000e+03,2.625765869140625000e+03
1.263135620117187500e+03,2.627237304687500000e+03
1.263180297851562500e+03,2.628708740234375000e+03
1.263224975585937500e+03,2.630180664062500000e+03
1.263269775390625000e+03,2.631652587890625000e+03
1.263314575195312500e+03,2.633125000000000000e+03
1.263359130859375000e+03,2.634597167968750000e+03
1.263403808593750000e+03,2.636070312500000000e+03
1.263448486328125000e+03,2.637543457031250000e+03
1.263492919921875000e+03,2.639017089843750000e+03
1.263537475585937500e+03,2.640490722656250000e+03
1.263582275390625000e+03,2.641964843750000000e+03
1.263626708984375000e+03,2.643438964843750000e+03
1.263671386718750000e+03,2.644913574218750000e+03
1.263716064453125000e+03,2.646388916015625000e+03
1.263760253906250000e+03,2.647863769531250000e+03
1.263804931640625000e+03,2.649339599609375000e+03
1.263849487304687500e+03,2.650815673828125000e+03
1.263893798828125000e+03,2.652291748046875000e+03
1.263938354492187500e+03,2.653768554687500000e+03
1.263982910156250000e+03,2.655245605468750000e+03
1.264027343750000000e+03,2.656723144531250000e+03
1.264071655273437500e+03,2.658200927734375000e+03
1.264116210937500000e+03,2.659678955078125000e+03
1.264160644531250000e+03,2.661157470703125000e+03
1.264204711914062500e+03,2.662636230468750000e+03
1.264249389648437500e+03,2.664115722656250000e+03
1.264293701171875000e+03,2.665595458984375000e+03
1.264338012695312500e+03,2.667075683593750000e+03
1.264382446289062500e+03,2.668556152343750000e+03
1.264426757812500000e+03,2.670037109375000000e+03
1.264470825195312500e+03,2.671518798828125000e+03
1.264515136718750000e+03,2.673000488281250000e+03
1.264559570312500000e+03,2.674482910156250000e+03
1.264604003906250000e+03,2.675965576171875000e+03
1.264647949218750000e+03,2.677448730468750000e+03
1.264692260742187500e+03,2.678932373046875000e+03
1.264736450195312500e+03,2.680416748046875000e+03
1.264780761718750000e+03,2.681901367187500000e+03
1.264824951171875000e+03,2.683386474609375000e+03
1.264869262695312500e+03,2.684872314453125000e+03
1.264913330078125000e+03,2.686358154296875000e+03
1.264957519531250000e+03,2.687844970703125000e+03
1.265001708984375000e+03,2.689332519531250000e+03
1.265045654296875000e+03,2.690820068359375000e+03
1.265089843750000000e+03,2.692308105468750000e+03
1.265134155273437500e+03,2.693796630859375000e+03
1.265177978515625000e+03,2.695286132812500000e+03
1.265222167968750000e+03,2.696775878906250000e+03
1.265266357421875000e+03,2.698266357421875000e+03
1.265310546875000000e+03,2.699757568359375000e+03
1.265354370117187500e+03,2.701249023437500000e+03
1.265398681640625000e+03,2.702740966796875000e+03
1.265442749023437500e+03,2.704233886718750000e+03
1.265486572265625000e+03,2.705727294921875000e+03
1.265530639648437500e+03,2.707221435546875000e+03
1.265574584960937500e+03,2.708715332031250000e+03
1.265618652343750000e+03,2.710210693359375000e+03
1.265662719726562500e+03,2.711706542968750000e+03
1.265706665039062500e+03,2.713202880859375000e+03
1.265750610351562500e+03,2.714699951171875000e+03
1.265794433593750000e+03,2.716197753906250000e+03
1.265838623046875000e+03,2.717696044921875000e+03
1.265882324218750000e+03,2.719195068359375000e+03
1.265926269531250000e+03,2.720694580078125000e+03
1.265970458984375000e+03,2.722194580078125000e+03
1.266014282226562500e+03,2.723696289062500000e+03
1.266058105468750000e+03,2.725197753906250000e+03
1.266102050781250000e+03,2.726699951171875000e+03
1.266145874023437500e+03,2.728202636718750000e+03
1.266189819335937500e+03,2.729706787109375000e+03
1.266233764648437500e+03,2.731211181640625000e+03
1.266277587890625000e+03,2.732716796875000000e+03
1.266321411132812500e+03,2.734222900390625000e+03
1.266365234375000000e+03,2.735729248046875000e+03
1.266409179687500000e+03,2.737236572265625000e+03
1.266452880859375000e+03,2.738744873046875000e+03
1.266496826171875000e+03,2.740253906250000000e+03
1.266540649414062500e+03,2.741763671875000000e+03
1.266584594726562500e+03,2.743273925781250000e+03
1.266628295898437500e+03,2.744785400390625000e+03
1.266672119140625000e+03,2.746297363281250000e+03
1.266715698242187500e+03,2.747809814453125000e+03
1.266759521484375000e+03,2.749323730468750000e+03
1.266803344726562500e+03,2.750838378906250000e+03
1.266847045898437500e+03,2.752353271484375000e+03
1.266890869140625000e+03,2.753869384765625000e+03
1.266934570312500000e+03,2.755386230468750000e+03
1.266978149414062500e+03,2.756903808593750000e+03
1.267022094726562500e+03,2.758422607421875000e+03
1.267065917968750000e+03,2.759942138671875000e+03
1.267109619140625000e+03,2.761461914062500000e+03
1.267153076171875000e+03,2.762983398437500000e+03
1.267197021484375000e+03,2.764505859375000000e+03
1.267240478515625000e+03,2.766028076171875000e+03
1.267284301757812500e+03,2.767552246093750000e+03
1.267328247070312500e+03,2.769077392578125000e+03
1.267371948242187500e+03,2.770602783203125000e+03
1.267415405273437500e+03,2.772128906250000000e+03
1.267459106445312500e+03,2.773656738281250000e+03
1.267502929687500000e+03,2.775185058593750000e+03
1.267546630859375000e+03,2.776714599609375000e+03
1.267590209960937500e+03,2.778244140625000000e+03


==> data/simple_ctcr_initguess_warmstart_img0.txt <==
1.309481933593750000e+03,6.491696777343750000e+02
1.309435791015625000e+03,6.512973022460937500e+02
1.309390625000000000e+03,6.534240722656250000e+02
1.309346191406250000e+03,6.555498046875000000e+02
1.309302734375000000e+03,6.576748046875000000e+02
1.309260009765625000e+03,6.597985839843750000e+02
1.309218139648437500e+03,6.619217529296875000e+02
1.309177246093750000e+03,6.640439453125000000e+02
1.309137084960937500e+03,6.661652832031250000e+02
1.309097778320312500e+03,6.682855224609375000e+02
1.309059326171875000e+03,6.704050292968750000e+02
1.309021728515625000e+03,6.725236816406250000e+02
1.308984985351562500e+03,6.746413574218750000e+02
1.308949096679687500e+03,6.767580566406250000e+02
1.308914062500000000e+03,6.788739013671875000e+02
1.308879760742187500e+03,6.809890136718750000e+02
1.308846435546875000e+03,6.831030273437500000e+02
1.308813842773437500e+03,6.852162475585937500e+02
1.308782226562500000e+03,6.873285522460937500e+02
1.308751342773437500e+03,6.894399414062500000e+02
1.308721313476562500e+03,6.915504150390625000e+02
1.308692138671875000e+03,6.936600952148437500e+02
1.308663818359375000e+03,6.957687988281250000e+02
1.308636352539062500e+03,6.978765869140625000e+02
1.308609619140625000e+03,6.999837036132812500e+02
1.308583862304687500e+03,7.020896606445312500e+02
1.308558959960937500e+03,7.041948852539062500e+02
1.308534790039062500e+03,7.062991333007812500e+02
1.308511474609375000e+03,7.084024658203125000e+02
1.308489013671875000e+03,7.105050048828125000e+02
1.308467407226562500e+03,7.126065673828125000e+02
1.308446655273437500e+03,7.147073974609375000e+02
1.308426635742187500e+03,7.168071289062500000e+02
1.308407592773437500e+03,7.189060058593750000e+02
1.308389282226562500e+03,7.210040283203125000e+02
1.308371826171875000e+03,7.231013183593750000e+02
1.308355224609375000e+03,7.251976318359375000e+02
1.308339477539062500e+03,7.272929687500000000e+02
1.308324462890625000e+03,7.293874511718750000e+02
1.308310424804687500e+03,7.314809570312500000e+02
1.308297119140625000e+03,7.335737304687500000e+02
1.308284667968750000e+03,7.356655273437500000e+02
1.308273071289062500e+03,7.377565307617187500e+02
1.308262329101562500e+03,7.398465576171875000e+02
1.308252441406250000e+03,7.419356689453125000e+02
1.308243286132812500e+03,7.440240478515625000e+02
1.308234985351562500e+03,7.461113891601562500e+02
1.308227539062500000e+03,7.481979980468750000e+02
1.308220947265625000e+03,7.502835693359375000e+02
1.308215209960937500e+03,7.523682861328125000e+02
1.308210205078125000e+03,7.544520874023437500e+02
1.308206054687500000e+03,7.565350341796875000e+02
1.308202880859375000e+03,7.586171875000000000e+02
1.308200439453125000e+03,7.606983642578125000e+02
1.308198730468750000e+03,7.627786865234375000e+02
1.308197998046875000e+03,7.648581542968750000e+02
1.308197998046875000e+03,7.669365844726562500e+02
1.308198974609375000e+03,7.690142822265625000e+02
1.308200683593750000e+03,7.710910034179687500e+02
1.308203125000000000e+03,7.731669311523437500e+02
1.308206542968750000e+03,7.752419433593750000e+02
1.308210693359375000e+03,7.773159790039062500e+02
1.308215820312500000e+03,7.793892822265625000e+02
1.308221679687500000e+03,7.814616088867187500e+02
1.308228271484375000e+03,7.835330810546875000e+02
1.308235839843750000e+03,7.856035766601562500e+02
1.308244140625000000e+03,7.876731567382812500e+02
1.308253295898437500e+03,7.897419433593750000e+02
1.308263427734375000e+03,7.918098144531250000e+02
1.308274169921875000e+03,7.938767089843750000e+02
1.308285888671875000e+03,7.959428710937500000e+02
1.308298339843750000e+03,7.980081787109375000e+02
1.308311767578125000e+03,8.000725097656250000e+02
1.308325927734375000e+03,8.021359252929687500e+02
1.308340942382812500e+03,8.041985473632812500e+02
1.308356689453125000e+03,8.062602539062500000e+02
1.308373413085937500e+03,8.083209228515625000e+02
1.308390869140625000e+03,8.103808593750000000e+02
1.308409179687500000e+03,8.124398803710937500e+02
1.308428344726562500e+03,8.144979248046875000e+02
1.308448242187500000e+03,8.165552978515625000e+02
1.308469116210937500e+03,8.186116333007812500e+02
1.308490722656250000e+03,8.206669921875000000e+02
1.308513183593750000e+03,8.227215576171875000e+02
1.308536499023437500e+03,8.247752075195312500e+02
1.308560668945312500e+03,8.268281250000000000e+02
1.308585693359375000e+03,8.288800048828125000e+02
1.308611450195312500e+03,8.309309082031250000e+02
1.308638061523437500e+03,8.329809570312500000e+02
1.308665527343750000e+03,8.350301513671875000e+02
1.308693847656250000e+03,8.370785522460937500e+02
1.308722900390625000e+03,8.391259765625000000e+02
1.308752929687500000e+03,8.411724853515625000e+02
1.308783813476562500e+03,8.432181396484375000e+02
1.308815429687500000e+03,8.452627563476562500e+02
1.308847778320312500e+03,8.473066406250000000e+02
1.308881103515625000e+03,8.493496704101562500e+02
1.308915283203125000e+03,8.513915405273437500e+02
1.308950195312500000e+03,8.534328002929687500e+02
1.308986083984375000e+03,8.554729614257812500e+02
1.309022705078125000e+03,8.575123901367187500e+02
1.309060058593750000e+03,8.595507812500000000e+02
1.309098388671875000e+03,8.615883178710937500e+02
1.309137573242187500e+03,8.636250610351562500e+02
1.309177490234375000e+03,8.656607666015625000e+02
1.309218383789062500e+03,8.676956176757812500e+02
1.309260009765625000e+03,8.697295532226562500e+02
1.309302490234375000e+03,8.717626342773437500e+02
1.309345825195312500e+03,8.737947998046875000e+02
1.309389892578125000e+03,8.758259277343750000e+02
1.309434936523437500e+03,8.778563232421875000e+02
1.309480712890625000e+03,8.798858642578125000e+02
1.309527465820312500e+03,8.819143066406250000e+02
1.309574951171875000e+03,8.839418945312500000e+02
1.309623291015625000e+03,8.859686279296875000e+02
1.309672363281250000e+03,8.879944458007812500e+02
1.309722412109375000e+03,8.900192871093750000e+02
1.309773315429687500e+03,8.920432739257812500e+02
1.309824951171875000e+03,8.940662841796875000e+02
1.309877563476562500e+03,8.960885009765625000e+02
1.309930908203125000e+03,8.981097412109375000e+02
1.309985107421875000e+03,9.001300048828125000e+02
1.310040161132812500e+03,9.021494140625000000e+02
1.310096069335937500e+03,9.041678466796875000e+02
1.310152832031250000e+03,9.061854858398437500e+02
1.310210327148437500e+03,9.082020263671875000e+02
1.310268798828125000e+03,9.102178344726562500e+02
1.310328125000000000e+03,9.122327270507812500e+02
1.310388183593750000e+03,9.142465820312500000e+02
1.310449096679687500e+03,9.162595825195312500e+02
1.310510864257812500e+03,9.182716674804687500e+02
1.310573486328125000e+03,9.202827758789062500e+02
1.310636962890625000e+03,9.222930297851562500e+02
1.310701293945312500e+03,9.243023681640625000e+02
1.310766479492187500e+03,9.263106689453125000e+02
1.310832519531250000e+03,9.283180541992187500e+02
1.310899291992187500e+03,9.303247070312500000e+02
1.310967041015625000e+03,9.323301391601562500e+02
1.311035644531250000e+03,9.343348388671875000e+02
1.311104980468750000e+03,9.363385009765625000e+02
1.311175170898437500e+03,9.383413696289062500e+02
1.311246337890625000e+03,9.403433227539062500e+02
1.311318237304687500e+03,9.423441162109375000e+02
1.311390991210937500e+03,9.443441162109375000e+02
1.311464599609375000e+03,9.463432617187500000e+02
1.311539062500000000e+03,9.483413085937500000e+02
1.311614379882812500e+03,9.503385009765625000e+02
1.311690673828125000e+03,9.523347167968750000e+02
1.311767578125000000e+03,9.543300170898437500e+02
1.311845458984375000e+03,9.563244018554687500e+02
1.311924194335937500e+03,9.583179321289062500e+02
1.312003784179687500e+03,9.603103637695312500e+02
1.312084228515625000e+03,9.623019409179687500e+02
1.312165527343750000e+03,9.642924194335937500e+02
1.312247680664062500e+03,9.662821655273437500e+02
1.312330688476562500e+03,9.682707519531250000e+02
1.312414550781250000e+03,9.702585449218750000e+02
1.312499267578125000e+03,9.722453613281250000e+02
1.312584716796875000e+03,9.742312011718750000e+02
1.312671142578125000e+03,9.762160034179687500e+02
1.312758422851562500e+03,9.781999511718750000e+02
1.312846557617187500e+03,9.801829833984375000e+02
1.312935424804687500e+03,9.821649780273437500e+02
1.313025268554687500e+03,9.841459960937500000e+02
1.313115966796875000e+03,9.861261596679687500e+02
1.313207519531250000e+03,9.881052856445312500e+02
1.313299926757812500e+03,9.900833129882812500e+02
1.313393066406250000e+03,9.920605468750000000e+02
1.313487304687500000e+03,9.940369262695312500e+02
1.313582275390625000e+03,9.960120849609375000e+02
1.313677978515625000e+03,9.979864501953125000e+02
1.313774780273437500e+03,9.999598388671875000e+02
1.313872314453125000e+03,1.001932189941406250e+03
1.313970703125000000e+03,1.003903625488281250e+03
1.314069946289062500e+03,1.005874145507812500e+03
1.314170043945312500e+03,1.007843444824218750e+03
1.314271118164062500e+03,1.009811828613281250e+03
1.314372924804687500e+03,1.011779296875000000e+03
1.314475708007812500e+03,1.013745849609375000e+03
1.314579223632812500e+03,1.015711242675781250e+03
1.314683715820312500e+03,1.017675964355468750e+03
1.314788940429687500e+03,1.019639465332031250e+03
1.314895141601562500e+03,1.021602050781250000e+03
1.315002197265625000e+03,1.023563598632812500e+03
1.315110107421875000e+03,1.025524169921875000e+03
1.315218872070312500e+03,1.027483886718750000e+03
1.315328491210937500e+03,1.029442504882812500e+03
1.315438964843750000e+03,1.031400146484375000e+03
1.315550292968750000e+03,1.033356689453125000e+03
1.315662597656250000e+03,1.035312377929687500e+03
1.315775634765625000e+03,1.037267089843750000e+03
1.315889648437500000e+03,1.039220703125000000e+03
1.316004394531250000e+03,1.041173461914062500e+03
1.316120117187500000e+03,1.043124877929687500e+03
1.316236694335937500e+03,1.045075683593750000e+03
1.316354125976562500e+03,1.047025268554687500e+03
1.316472412109375000e+03,1.048973876953125000e+03
1.316591552734375000e+03,1.050921386718750000e+03
1.316711669921875000e+03,1.052868164062500000e+03
1.316832519531250000e+03,1.054813720703125000e+03
1.316954345703125000e+03,1.056758178710937500e+03
1.317077026367187500e+03,1.058701904296875000e+03
1.317200561523437500e+03,1.060644409179687500e+03
1.317324951171875000e+03,1.062585937500000000e+03
1.317450195312500000e+03,1.064526367187500000e+03
1.317576416015625000e+03,1.066465820312500000e+03
1.317703491210937500e+03,1.068404418945312500e+03
1.317831298828125000e+03,1.070341796875000000e+03
1.317960083007812500e+03,1.072278198242187500e+03
1.318089721679687500e+03,1.074213623046875000e+03
1.318220336914062500e+03,1.076147949218750000e+03
1.318351684570312500e+03,1.078081298828125000e+03
1.318483886718750000e+03,1.080013549804687500e+03
1.318617065429687500e+03,1.081944824218750000e+03
1.318751098632812500e+03,1.083875000000000000e+03
1.318886108398437500e+03,1.085804321289062500e+03
1.319021850585937500e+03,1.087732299804687500e+03
1.319158569335937500e+03,1.089659423828125000e+03
1.319296020507812500e+03,1.091585449218750000e+03
1.319434448242187500e+03,1.093510498046875000e+03
1.319573730468750000e+03,1.095434448242187500e+03
1.319713989257812500e+03,1.097357299804687500e+03
1.319854980468750000e+03,1.099279296875000000e+03
1.319996948242187500e+03,1.101199829101562500e+03
1.320139770507812500e+03,1.103119750976562500e+03
1.320283447265625000e+03,1.105038452148437500e+03
1.320427978515625000e+03,1.106955932617187500e+03
1.320573486328125000e+03,1.108872558593750000e+03
1.320719848632812500e+03,1.110788085937500000e+03
1.320867065429687500e+03,1.112702514648437500e+03
1.321015136718750000e+03,1.114615966796875000e+03
1.321164184570312500e+03,1.116528198242187500e+03
1.321313964843750000e+03,1.118439453125000000e+03
1.321464843750000000e+03,1.120349243164062500e+03
1.321616455078125000e+03,1.122258300781250000e+03
1.321768920898437500e+03,1.124166381835937500e+03
1.321922363281250000e+03,1.126073242187500000e+03
1.322076660156250000e+03,1.127979003906250000e+03
1.322231811523437500e+03,1.129883789062500000e+03
1.322387939453125000e+03,1.131787597656250000e+03
1.322544799804687500e+03,1.133690063476562500e+03
1.322702636718750000e+03,1.135591674804687500e+03
1.322861328125000000e+03,1.137491943359375000e+03
1.323020996093750000e+03,1.139391357421875000e+03
1.323181396484375000e+03,1.141289550781250000e+03
1.323342773437500000e+03,1.143186645507812500e+03
1.323505126953125000e+03,1.145082641601562500e+03
1.323668212890625000e+03,1.146977661132812500e+03
1.323832275390625000e+03,1.148871459960937500e+03
1.323997192382812500e+03,1.150764160156250000e+03
1.324162963867187500e+03,1.152655883789062500e+03
1.324329711914062500e+03,1.154546386718750000e+03
1.324497314453125000e+03,1.156435791015625000e+03
1.324665771484375000e+03,1.158324096679687500e+03
1.324835083007812500e+03,1.160211303710937500e+03
1.325005371093750000e+03,1.162097412109375000e+03
1.325176513671875000e+03,1.163982299804687500e+03
1.325348510742187500e+03,1.165866210937500000e+03
1.325521484375000000e+03,1.167748901367187500e+03
1.325695190429687500e+03,1.169630371093750000e+03
1.325869995117187500e+03,1.171510986328125000e+03
1.326045532226562500e+03,1.173390258789062500e+03
1.326222045898437500e+03,1.175268676757812500e+03
1.326399414062500000e+03,1.177145629882812500e+03
1.326577636718750000e+03,1.179021606445312500e+03
1.326756835937500000e+03,1.180896362304687500e+03
1.326936889648437500e+03,1.182770141601562500e+03
1.327117797851562500e+03,1.184642700195312500e+03
1.327299560546875000e+03,1.186514160156250000e+03
1.327482299804687500e+03,1.188384399414062500e+03
1.327665893554687500e+03,1.190253417968750000e+03
1.327850341796875000e+03,1.192121459960937500e+03
1.328035766601562500e+03,1.193988281250000000e+03
1.328222045898437500e+03,1.195854003906250000e+03
1.328409179687500000e+03,1.197718505859375000e+03
1.328597167968750000e+03,1.199581909179687500e+03
1.328786132812500000e+03,1.201444213867187500e+03
1.328976074218750000e+03,1.203305297851562500e+03
1.329166748046875000e+03,1.205165161132812500e+03
1.329358398437500000e+03,1.207023925781250000e+03
1.329550903320312500e+03,1.208881469726562500e+03
1.329744262695312500e+03,1.210737915039062500e+03
1.329938598632812500e+03,1.212593139648437500e+03
1.330133789062500000e+03,1.214447387695312500e+03
1.330329833984375000e+03,1.216300170898437500e+03
1.330526855468750000e+03,1.218151977539062500e+03
1.330724731445312500e+03,1.220002563476562500e+03
1.330923461914062500e+03,1.221851928710937500e+03
1.331123046875000000e+03,1.223700073242187500e+03
1.331323608398437500e+03,1.225547241210937500e+03
1.331525024414062500e+03,1.227393066406250000e+03
1.331727294921875000e+03,1.229237792968750000e+03
1.331930541992187500e+03,1.231081298828125000e+03
1.332134643554687500e+03,1.232923706054687500e+03
1.332339599609375000e+03,1.234764770507812500e+03
1.332545532226562500e+03,1.236604736328125000e+03
1.332752319335937500e+03,1.238443481445312500e+03
1.332959960937500000e+03,1.240281005859375000e+03
1.333168579101562500e+03,1.242117309570312500e+03
1.333377929687500000e+03,1.243952392578125000e+03
1.333588378906250000e+03,1.245786376953125000e+03
1.333799560546875000e+03,1.247619140625000000e+03
1.334011718750000000e+03,1.249450683593750000e+03
1.334224731445312500e+03,1.251281005859375000e+03
1.334438598632812500e+03,1.253110107421875000e+03
1.334653442382812500e+03,1.254937988281250000e+03
1.334869140625000000e+03,1.256764648437500000e+03
1.335085693359375000e+03,1.258590209960937500e+03
1.335303100585937500e+03,1.260414428710937500e+03
1.335521484375000000e+03,1.262237548828125000e+03
1.335740722656250000e+03,1.264059448242187500e+03
1.335960815429687500e+03,1.265879882812500000e+03
1.336181884765625000e+03,1.267699340820312500e+03
1.336403808593750000e+03,1.269517456054687500e+03
1.336626586914062500e+03,1.271334472656250000e+03
1.336850341796875000e+03,1.273150146484375000e+03
1.337074829101562500e+03,1.274964599609375000e+03
1.337300292968750000e+03,1.276777832031250000e+03
1.337526733398437500e+03,1.278589843750000000e+03
1.337753906250000000e+03,1.280400634765625000e+03
1.337982055664062500e+03,1.282210205078125000e+03
1.338211059570312500e+03,1.284018432617187500e+03
1.338440917968750000e+03,1.285825561523437500e+03
1.338671752929687500e+03,1.287631347656250000e+03
1.338903442382812500e+03,1.289435913085937500e+03
1.339135986328125000e+03,1.291239013671875000e+03
1.339369384765625000e+03,1.293041259765625000e+03
1.339603759765625000e+03,1.294842163085937500e+03
1.339838989257812500e+03,1.296641845703125000e+03
1.340075073242187500e+03,1.298439941406250000e+03
1.340312011718750000e+03,1.300237182617187500e+03
1.340549926757812500e+03,1.302033081054687500e+03
1.340788696289062500e+03,1.303827636718750000e+03
1.341028320312500000e+03,1.305620971679687500e+03
1.341268920898437500e+03,1.307412963867187500e+03
1.341510253906250000e+03,1.309203735351562500e+03
1.341752563476562500e+03,1.310993408203125000e+03
1.341995727539062500e+03,1.312781494140625000e+03
1.342239746093750000e+03,1.314568481445312500e+03
1.342484619140625000e+03,1.316354248046875000e+03
1.342730468750000000e+03,1.318138793945312500e+03
1.342977172851562500e+03,1.319921997070312500e+03
1.343224731445312500e+03,1.321704101562500000e+03
1.343473144531250000e+03,1.323484619140625000e+03
1.343722534179687500e+03,1.325263916015625000e+03
1.343972656250000000e+03,1.327041992187500000e+03
1.344223876953125000e+03,1.328819091796875000e+03
1.344475708007812500e+03,1.330594360351562500e+03
1.344728515625000000e+03,1.332368896484375000e+03
1.344982299804687500e+03,1.334141601562500000e+03
1.345236816406250000e+03,1.335913085937500000e+03
1.345492309570312500e+03,1.337683593750000000e+03
1.345748657226562500e+03,1.339452880859375000e+03
1.346005859375000000e+03,1.341220581054687500e+03
1.346263916015625000e+03,1.342987182617187500e+03
1.346522827148437500e+03,1.344752441406250000e+03
1.346782714843750000e+03,1.346516357421875000e+03
1.347043457031250000e+03,1.348279174804687500e+03
1.347304931640625000e+03,1.350040527343750000e+03
1.347567382812500000e+03,1.351800659179687500e+03
1.347830688476562500e+03,1.353559326171875000e+03
1.348094848632812500e+03,1.355317138671875000e+03
1.348359863281250000e+03,1.357072998046875000e+03
1.348625732421875000e+03,1.358828002929687500e+03
1.348892578125000000e+03,1.360581542968750000e+03
1.349160156250000000e+03,1.362333862304687500e+03
1.349428710937500000e+03,1.364084594726562500e+03
1.349697998046875000e+03,1.365834472656250000e+03
1.349968139648437500e+03,1.367583007812500000e+03
1.350239257812500000e+03,1.369329956054687500e+03
1.350511352539062500e+03,1.371075683593750000e+03
1.350784179687500000e+03,1.372820068359375000e+03
1.351057861328125000e+03,1.374563232421875000e+03
1.351332397460937500e+03,1.376305175781250000e+03
1.351607788085937500e+03,1.378045776367187500e+03
1.351884033203125000e+03,1.379784790039062500e+03
1.352161132812500000e+03,1.381522705078125000e+03
1.352439208984375000e+03,1.383259277343750000e+03
1.352718017578125000e+03,1.384994628906250000e+03
1.352997680664062500e+03,1.386728515625000000e+03
1.353278198242187500e+03,1.388461181640625000e+03
1.353559570312500000e+03,1.390192626953125000e+03
1.353841918945312500e+03,1.391922485351562500e+03
1.354125000000000000e+03,1.393651000976562500e+03
1.354408935546875000e+03,1.395378417968750000e+03
1.354693725585937500e+03,1.397104492187500000e+03
1.354979370117187500e+03,1.398829101562500000e+03
1.355265869140625000e+03,1.400552734375000000e+03
1.355553222656250000e+03,1.402274658203125000e+03
1.355841430664062500e+03,1.403995361328125000e+03
1.356130493164062500e+03,1.405714843750000000e+03
1.356420410156250000e+03,1.407432861328125000e+03
1.356711181640625000e+03,1.409149658203125000e+03
1.357002685546875000e+03,1.410864990234375000e+03
1.357294921875000000e+03,1.412579589843750000e+03
1.357587402343750000e+03,1.414292724609375000e+03
1.357876586914062500e+03,1.416003662109375000e+03
1.358162475585937500e+03,1.417713623046875000e+03
1.358444946289062500e+03,1.419421875000000000e+03
1.358723876953125000e+03,1.421128540039062500e+03
1.358999633789062500e+03,1.422834228515625000e+03
1.359271972656250000e+03,1.424538085937500000e+03
1.359540771484375000e+03,1.426240356445312500e+03
1.359806396484375000e+03,1.427940917968750000e+03
1.360068481445312500e+03,1.429640136718750000e+03
1.360327270507812500e+03,1.431337768554687500e+03
1.360582641601562500e+03,1.433034057617187500e+03
1.360834594726562500e+03,1.434728393554687500e+03
1.361083251953125000e+03,1.436421508789062500e+03
1.361328369140625000e+03,1.438112670898437500e+03
1.361570190429687500e+03,1.439802490234375000e+03
1.361808593750000000e+03,1.441490722656250000e+03
1.362043579101562500e+03,1.443177246093750000e+03
1.362275146484375000e+03,1.444862182617187500e+03
1.362503417968750000e+03,1.446545410156250000e+03
1.362728271484375000e+03,1.448227294921875000e+03
1.362949707031250000e+03,1.449907592773437500e+03
1.363167602539062500e+03,1.451586059570312500e+03
1.363382202148437500e+03,1.453262573242187500e+03
1.363593383789062500e+03,1.454937866210937500e+03
1.363801025390625000e+03,1.456611206054687500e+03
1.364005371093750000e+03,1.458282958984375000e+03
1.364206176757812500e+03,1.459953002929687500e+03
1.364403564453125000e+03,1.461621337890625000e+03
1.364597534179687500e+03,1.463288085937500000e+03
1.364788085937500000e+03,1.464953125000000000e+03
1.364975097656250000e+03,1.466616333007812500e+03
1.365158691406250000e+03,1.468277832031250000e+03
1.365338867187500000e+03,1.469937622070312500e+03
1.365515502929687500e+03,1.471595703125000000e+03
1.365688720703125000e+03,1.473252197265625000e+03
1.365858398437500000e+03,1.474906738281250000e+03
1.366024536132812500e+03,1.476559570312500000e+03
1.366187255859375000e+03,1.478210693359375000e+03
1.366346435546875000e+03,1.479860229492187500e+03
1.366502075195312500e+03,1.481507690429687500e+03
1.366654296875000000e+03,1.483153564453125000e+03
1.366802978515625000e+03,1.484797607421875000e+03
1.366948120117187500e+03,1.486440063476562500e+03
1.367089599609375000e+03,1.488080566406250000e+03
1.367227661132812500e+03,1.489719238281250000e+03
1.367362060546875000e+03,1.491355957031250000e+03
1.367493041992187500e+03,1.492991210937500000e+03
1.367620361328125000e+03,1.494624389648437500e+03
1.367744140625000000e+03,1.496255981445312500e+03
1.367864257812500000e+03,1.497885498046875000e+03
1.367980834960937500e+03,1.499512207031250000e+03
1.368093872070312500e+03,1.501137939453125000e+03
1.368203247070312500e+03,1.502761962890625000e+03
1.368308959960937500e+03,1.504384277343750000e+03
1.368411132812500000e+03,1.506004516601562500e+03
1.368509521484375000e+03,1.507622802734375000e+03
1.368604370117187500e+03,1.509239501953125000e+03
1.368695434570312500e+03,1.510854248046875000e+03
1.368782958984375000e+03,1.512466918945312500e+03
1.368866699218750000e+03,1.514077880859375000e+03
1.368946899414062500e+03,1.515687011718750000e+03
1.369023315429687500e+03,1.517293945312500000e+03
1.369095947265625000e+03,1.518899169921875000e+03
1.369164916992187500e+03,1.520502685546875000e+03
1.369230224609375000e+03,1.522104003906250000e+03
1.369291748046875000e+03,1.523703369140625000e+03
1.369349487304687500e+03,1.525301025390625000e+03
1.369403564453125000e+03,1.526896606445312500e+03
1.369453735351562500e+03,1.528490234375000000e+03
1.369500244140625000e+03,1.530082031250000000e+03
1.369542968750000000e+03,1.531671875000000000e+03
1.369581787109375000e+03,1.533259643554687500e+03
1.369616821289062500e+03,1.534845703125000000e+03
1.369648071289062500e+03,1.536429687500000000e+03
1.369675415039062500e+03,1.538011474609375000e+03
1.369698974609375000e+03,1.539591552734375000e+03
1.369718750000000000e+03,1.541169555664062500e+03
1.369734497070312500e+03,1.542745605468750000e+03
1.369746459960937500e+03,1.544319580078125000e+03
1.369754516601562500e+03,1.545891845703125000e+03
1.369758666992187500e+03,1.547461791992187500e+03
1.369758789062500000e+03,1.549029785156250000e+03
1.369755126953125000e+03,1.550595703125000000e+03
1.369747558593750000e+03,1.552159790039062500e+03
1.369735839843750000e+03,1.553721679687500000e+03
1.369720336914062500e+03,1.555281738281250000e+03
1.369700805664062500e+03,1.556839843750000000e+03
1.369677246093750000e+03,1.558395751953125000e+03
1.369649780273437500e+03,1.559949584960937500e+03
1.369618286132812500e+03,1.561501464843750000e+03
1.369582763671875000e+03,1.563051025390625000e+03
1.369543090820312500e+03,1.564598876953125000e+03
1.369499511718750000e+03,1.566144531250000000e+03
1.369451782226562500e+03,1.567688110351562500e+03
1.369400024414062500e+03,1.569229736328125000e+03
1.369344116210937500e+03,1.570769042968750000e+03
1.369284179687500000e+03,1.572306640625000000e+03
1.369220092773437500e+03,1.573841796875000000e+03
1.369151855468750000e+03,1.575375000000000000e+03
1.369079589843750000e+03,1.576906250000000000e+03
1.369003173828125000e+03,1.578435180664062500e+03
1.368922607421875000e+03,1.579962158203125000e+03
1.368837768554687500e+03,1.581486694335937500e+03
1.368748779296875000e+03,1.583009521484375000e+03
1.368655517578125000e+03,1.584530029296875000e+03
1.368558227539062500e+03,1.586048339843750000e+03
1.368456665039062500e+03,1.587564697265625000e+03
1.368350830078125000e+03,1.589078857421875000e+03
1.368240722656250000e+03,1.590590698242187500e+03
1.368126342773437500e+03,1.592100708007812500e+03
1.368007690429687500e+03,1.593608276367187500e+03
1.367884765625000000e+03,1.595113769531250000e+03
1.367757568359375000e+03,1.596617187500000000e+03
1.367625732421875000e+03,1.598118530273437500e+03
1.367489868164062500e+03,1.599617431640625000e+03
1.367349731445312500e+03,1.601114257812500000e+03
1.367205078125000000e+03,1.602608642578125000e+03
1.367056152343750000e+03,1.604101196289062500e+03
1.366902954101562500e+03,1.605591430664062500e+03
1.366745239257812500e+03,1.607079345703125000e+03
1.366583129882812500e+03,1.608564941406250000e+03
1.366416748046875000e+03,1.610048583984375000e+03
1.366245727539062500e+03,1.611529785156250000e+03
1.366070312500000000e+03,1.613008789062500000e+03
1.365890625000000000e+03,1.614485839843750000e+03
1.365706298828125000e+03,1.615960205078125000e+03
1.365517578125000000e+03,1.617432617187500000e+03
1.365324340820312500e+03,1.618902832031250000e+03
1.365126586914062500e+03,1.620370361328125000e+03
1.364924316406250000e+03,1.621835937500000000e+03
1.364717529296875000e+03,1.623299072265625000e+03
1.364506225585937500e+03,1.624760009765625000e+03
1.364290405273437500e+03,1.626218627929687500e+03
1.364069946289062500e+03,1.627674804687500000e+03
1.363844970703125000e+03,1.629128662109375000e+03
1.363615356445312500e+03,1.630580322265625000e+03
1.363381225585937500e+03,1.632029785156250000e+03
1.363142456054687500e+03,1.633476562500000000e+03
1.362899047851562500e+03,1.634921386718750000e+03
1.362651000976562500e+03,1.636363647460937500e+03
1.362398315429687500e+03,1.637803466796875000e+03
1.362140991210937500e+03,1.639241210937500000e+03
1.361879028320312500e+03,1.640676513671875000e+03
1.361612304687500000e+03,1.642109375000000000e+03
1.361341064453125000e+03,1.643541137695312500e+03
1.361064941406250000e+03,1.644969238281250000e+03
1.360784179687500000e+03,1.646395019531250000e+03
1.360498657226562500e+03,1.647818359375000000e+03
1.360208374023437500e+03,1.649239501953125000e+03
1.359913452148437500e+03,1.650657958984375000e+03
1.359613647460937500e+03,1.652074218750000000e+03
1.359309204101562500e+03,1.653487792968750000e+03
1.358999877929687500e+03,1.654899169921875000e+03
1.358685791015625000e+03,1.656307861328125000e+03
1.358366943359375000e+03,1.657714355468750000e+03
1.358043334960937500e+03,1.659118286132812500e+03
1.357714721679687500e+03,1.660519775390625000e+03
1.357381469726562500e+03,1.661918701171875000e+03
1.357043334960937500e+03,1.663315185546875000e+03
1.356700317382812500e+03,1.664709228515625000e+03
1.356352416992187500e+03,1.666100830078125000e+03
1.355999633789062500e+03,1.667489501953125000e+03
1.355641967773437500e+03,1.668876098632812500e+03
1.355279541015625000e+03,1.670259887695312500e+03
1.354912109375000000e+03,1.671641357421875000e+03
1.354539794921875000e+03,1.673020263671875000e+03
1.354162597656250000e+03,1.674396606445312500e+03
1.353780395507812500e+03,1.675770385742187500e+03
1.353393310546875000e+03,1.677141357421875000e+03
1.353001220703125000e+03,1.678510009765625000e+03
1.352604248046875000e+03,1.679876098632812500e+03
1.352202392578125000e+03,1.681239257812500000e+03
1.351795410156250000e+03,1.682599853515625000e+03
1.351383544921875000e+03,1.683958251953125000e+03
1.350966674804687500e+03,1.685313842773437500e+03
1.350544677734375000e+03,1.686667602539062500e+03
1.350117797851562500e+03,1.688017944335937500e+03
1.349685913085937500e+03,1.689365722656250000e+03
1.349249023437500000e+03,1.690710693359375000e+03
1.348807128906250000e+03,1.692052978515625000e+03
1.348360107421875000e+03,1.693392822265625000e+03
1.347908203125000000e+03,1.694729736328125000e+03
1.347451171875000000e+03,1.696063964843750000e+03
1.346989135742187500e+03,1.697395629882812500e+03
1.346521972656250000e+03,1.698724609375000000e+03
1.346049682617187500e+03,1.700050903320312500e+03
1.345572509765625000e+03,1.701374267578125000e+03
1.345090087890625000e+03,1.702695312500000000e+03
1.344602661132812500e+03,1.704013183593750000e+03
1.344110107421875000e+03,1.705328369140625000e+03
1.343612548828125000e+03,1.706640869140625000e+03
1.343109863281250000e+03,1.707950439453125000e+03
1.342602050781250000e+03,1.709257568359375000e+03
1.342089111328125000e+03,1.710561523437500000e+03
1.341571044921875000e+03,1.711863037109375000e+03
1.341047851562500000e+03,1.713161621093750000e+03
1.340519653320312500e+03,1.714457275390625000e+03
1.339986206054687500e+03,1.715750244140625000e+03
1.339447631835937500e+03,1.717040405273437500e+03
1.338904052734375000e+03,1.718327758789062500e+03
1.338355102539062500e+03,1.719612060546875000e+03
1.337801269531250000e+03,1.720893554687500000e+03
1.337242187500000000e+03,1.722172119140625000e+03
1.336677856445312500e+03,1.723445556640625000e+03
1.336108520507812500e+03,1.724718261718750000e+03
1.335533935546875000e+03,1.725987792968750000e+03
1.334954223632812500e+03,1.727254760742187500e+03
1.334369262695312500e+03,1.728518554687500000e+03
1.333779296875000000e+03,1.729779541015625000e+03
1.333184082031250000e+03,1.731037475585937500e+03
1.332583740234375000e+03,1.732292480468750000e+03
1.331978271484375000e+03,1.733544311523437500e+03
1.331367553710937500e+03,1.734793212890625000e+03
1.330751586914062500e+03,1.736039062500000000e+03
1.330130493164062500e+03,1.737281982421875000e+03
1.329504394531250000e+03,1.738521972656250000e+03
1.328872924804687500e+03,1.739758911132812500e+03
1.328236450195312500e+03,1.740992797851562500e+03
1.327594604492187500e+03,1.742223510742187500e+03
1.326947753906250000e+03,1.743451171875000000e+03
1.326295654296875000e+03,1.744676025390625000e+03
1.325638427734375000e+03,1.745897338867187500e+03
1.324976074218750000e+03,1.747115966796875000e+03
1.324308471679687500e+03,1.748331176757812500e+03
1.323635620117187500e+03,1.749543334960937500e+03
1.322957763671875000e+03,1.750752441406250000e+03
1.322274658203125000e+03,1.751958496093750000e+03
1.321586425781250000e+03,1.753161132812500000e+03
1.320892944335937500e+03,1.754360961914062500e+03
1.320194335937500000e+03,1.755557128906250000e+03
1.319490722656250000e+03,1.756750488281250000e+03
1.318781738281250000e+03,1.757940917968750000e+03
1.318067749023437500e+03,1.759127929687500000e+03
1.317348510742187500e+03,1.760311523437500000e+03
1.316624145507812500e+03,1.761491943359375000e+03
1.315894653320312500e+03,1.762669189453125000e+03
1.315160034179687500e+03,1.763843017578125000e+03
1.314420410156250000e+03,1.765013793945312500e+03
1.313675537109375000e+03,1.766181152343750000e+03
1.312925537109375000e+03,1.767345458984375000e+03
1.312170410156250000e+03,1.768506103515625000e+03
1.311410156250000000e+03,1.769663818359375000e+03
1.310644775390625000e+03,1.770817871093750000e+03
1.309874389648437500e+03,1.771968994140625000e+03
1.309098754882812500e+03,1.773116577148437500e+03
1.308318237304687500e+03,1.774260742187500000e+03
1.307532470703125000e+03,1.775401489257812500e+03
1.306741699218750000e+03,1.776539062500000000e+03
1.305945922851562500e+03,1.777673339843750000e+03
1.305144897460937500e+03,1.778804199218750000e+03
1.304338989257812500e+03,1.779931396484375000e+03
1.303527954101562500e+03,1.781055419921875000e+03
1.302711914062500000e+03,1.782176147460937500e+03
1.301890747070312500e+03,1.783293334960937500e+03
1.301064575195312500e+03,1.784406982421875000e+03
1.300233398437500000e+03,1.785517333984375000e+03
1.299397216796875000e+03,1.786624023437500000e+03
1.298556152343750000e+03,1.787727539062500000e+03
1.297709960937500000e+03,1.788827514648437500e+03
1.296858886718750000e+03,1.789923828125000000e+03
1.296002807617187500e+03,1.791014526367187500e+03
1.295141723632812500e+03,1.792103759765625000e+03
1.294275756835937500e+03,1.793189331054687500e+03
1.293404785156250000e+03,1.794271606445312500e+03
1.292528808593750000e+03,1.795350097656250000e+03
1.291648071289062500e+03,1.796424926757812500e+03
1.290762451171875000e+03,1.797495971679687500e+03
1.289871826171875000e+03,1.798564697265625000e+03
1.288976318359375000e+03,1.799628906250000000e+03
1.288076049804687500e+03,1.800689697265625000e+03
1.287170776367187500e+03,1.801746826171875000e+03
1.286260620117187500e+03,1.802800415039062500e+03
1.285345703125000000e+03,1.803850097656250000e+03
1.284426025390625000e+03,1.804896240234375000e+03
1.283501464843750000e+03,1.805938964843750000e+03
1.282572143554687500e+03,1.806977783203125000e+03
1.281638061523437500e+03,1.808013183593750000e+03
1.280699218750000000e+03,1.809044677734375000e+03
1.279755493164062500e+03,1.810072753906250000e+03
1.278807128906250000e+03,1.811096679687500000e+03
1.277854003906250000e+03,1.812117187500000000e+03
1.276896240234375000e+03,1.813133789062500000e+03
1.275933593750000000e+03,1.814147216796875000e+03
1.274966430664062500e+03,1.815156250000000000e+03
1.273994628906250000e+03,1.816161376953125000e+03
1.273018066406250000e+03,1.817163330078125000e+03
1.272036865234375000e+03,1.818162963867187500e+03
1.271051147460937500e+03,1.819156494140625000e+03
1.270060791015625000e+03,1.820147949218750000e+03
1.269065795898437500e+03,1.821131591796875000e+03
1.268066284179687500e+03,1.822114990234375000e+03
1.267062377929687500e+03,1.823091064453125000e+03
1.266053710937500000e+03,1.824062255859375000e+03
1.265040771484375000e+03,1.825028198242187500e+03
1.264023315429687500e+03,1.825989013671875000e+03
1.263001342773437500e+03,1.826947509765625000e+03
1.261974975585937500e+03,1.827899536132812500e+03
1.260944213867187500e+03,1.828846801757812500e+03
1.259909057617187500e+03,1.829788818359375000e+03
1.258869506835937500e+03,1.830726074218750000e+03
1.257825683593750000e+03,1.831658447265625000e+03
1.256777465820312500e+03,1.832585937500000000e+03
1.255725097656250000e+03,1.833508544921875000e+03
1.254668212890625000e+03,1.834426025390625000e+03
1.253607299804687500e+03,1.835338623046875000e+03
1.252541992187500000e+03,1.836246215820312500e+03
1.251472534179687500e+03,1.837148681640625000e+03
1.250398803710937500e+03,1.838046630859375000e+03
1.249321044921875000e+03,1.838939208984375000e+03
1.248239013671875000e+03,1.839826904296875000e+03
1.247152832031250000e+03,1.840709838867187500e+03
1.246062622070312500e+03,1.841587646484375000e+03
1.244968383789062500e+03,1.842460205078125000e+03
1.243869995117187500e+03,1.843330322265625000e+03
1.242767578125000000e+03,1.844193481445312500e+03
1.241661132812500000e+03,1.845051757812500000e+03
1.240550659179687500e+03,1.845904785156250000e+03
1.239436401367187500e+03,1.846752807617187500e+03
1.238317993164062500e+03,1.847595947265625000e+03
1.237195800781250000e+03,1.848434082031250000e+03
1.236069702148437500e+03,1.849267211914062500e+03
1.234939697265625000e+03,1.850095214843750000e+03
1.233805786132812500e+03,1.850918090820312500e+03
1.232668090820312500e+03,1.851736328125000000e+03
1.231526611328125000e+03,1.852549316406250000e+03
1.230381347656250000e+03,1.853357421875000000e+03
1.229232299804687500e+03,1.854160522460937500e+03
1.228079589843750000e+03,1.854958374023437500e+03
1.226923095703125000e+03,1.855751220703125000e+03
1.225762939453125000e+03,1.856539306640625000e+03
1.224599121093750000e+03,1.857322265625000000e+03
1.223431762695312500e+03,1.858100097656250000e+03
1.222260620117187500e+03,1.858873046875000000e+03
1.221086059570312500e+03,1.859641113281250000e+03
1.219907836914062500e+03,1.860403686523437500e+03
1.218726074218750000e+03,1.861161621093750000e+03
1.217540771484375000e+03,1.861914306640625000e+03
1.216352050781250000e+03,1.862661865234375000e+03
1.215159912109375000e+03,1.863404541015625000e+03
1.213964233398437500e+03,1.864142333984375000e+03
1.212765258789062500e+03,1.864875000000000000e+03
1.211562744140625000e+03,1.865602539062500000e+03
1.210356933593750000e+03,1.866325439453125000e+03
1.209147705078125000e+03,1.867042724609375000e+03
1.207935302734375000e+03,1.867755126953125000e+03
1.206719482421875000e+03,1.868462768554687500e+03
1.205500488281250000e+03,1.869165527343750000e+03
1.204278076171875000e+03,1.869863037109375000e+03
1.203052612304687500e+03,1.870554687500000000e+03
1.201823974609375000e+03,1.871241943359375000e+03
1.200592041015625000e+03,1.871924316406250000e+03
1.199357177734375000e+03,1.872601806640625000e+03
1.198118896484375000e+03,1.873274169921875000e+03
1.196877807617187500e+03,1.873941406250000000e+03
1.195633422851562500e+03,1.874603881835937500e+03
1.194386108398437500e+03,1.875261474609375000e+03
1.193135864257812500e+03,1.875913818359375000e+03
1.191882446289062500e+03,1.876561401367187500e+03
1.190626098632812500e+03,1.877203857421875000e+03
1.189366821289062500e+03,1.877841064453125000e+03
1.188104736328125000e+03,1.878473510742187500e+03
1.186839599609375000e+03,1.879101318359375000e+03
1.185571655273437500e+03,1.879723632812500000e+03
1.184300781250000000e+03,1.880341308593750000e+03
1.183027221679687500e+03,1.880954101562500000e+03
1.181750732421875000e+03,1.881561645507812500e+03
1.180471557617187500e+03,1.882164550781250000e+03
1.179189697265625000e+03,1.882762329101562500e+03
1.177904907226562500e+03,1.883355102539062500e+03
1.176617675781250000e+03,1.883943115234375000e+03
1.175327514648437500e+03,1.884526000976562500e+03
1.174034790039062500e+03,1.885104248046875000e+03
1.172739379882812500e+03,1.885677490234375000e+03
1.171441528320312500e+03,1.886245849609375000e+03
1.170141113281250000e+03,1.886809204101562500e+03
1.168837890625000000e+03,1.887367675781250000e+03
1.167532226562500000e+03,1.887921630859375000e+03
1.166224243164062500e+03,1.888470214843750000e+03
1.164913696289062500e+03,1.889014160156250000e+03
1.163600585937500000e+03,1.889553222656250000e+03
1.162285156250000000e+03,1.890087280273437500e+03
1.160967163085937500e+03,1.890616699218750000e+03
1.159646850585937500e+03,1.891141113281250000e+03
1.158324340820312500e+03,1.891660522460937500e+03
1.156999511718750000e+03,1.892175292968750000e+03
1.155672241210937500e+03,1.892685180664062500e+03
1.154342529296875000e+03,1.893190429687500000e+03
1.153010620117187500e+03,1.893690673828125000e+03
1.151676513671875000e+03,1.894186279296875000e+03
1.150340332031250000e+03,1.894677246093750000e+03
1.149001708984375000e+03,1.895163330078125000e+03
1.147661010742187500e+03,1.895644531250000000e+03
1.146318115234375000e+03,1.896121093750000000e+03
1.144973144531250000e+03,1.896592529296875000e+03
1.143625976562500000e+03,1.897059814453125000e+03
1.142276855468750000e+03,1.897522216796875000e+03
1.140925659179687500e+03,1.897979980468750000e+03
1.139572265625000000e+03,1.898432617187500000e+03
1.138217041015625000e+03,1.898880859375000000e+03
1.136859741210937500e+03,1.899324462890625000e+03
1.135500488281250000e+03,1.899762939453125000e+03
1.134139160156250000e+03,1.900197265625000000e+03
1.132776123046875000e+03,1.900626708984375000e+03
1.131411132812500000e+03,1.901051635742187500e+03
1.130044067382812500e+03,1.901471923828125000e+03
1.128675292968750000e+03,1.901887451171875000e+03
1.127304687500000000e+03,1.902298583984375000e+03
1.125932250976562500e+03,1.902704711914062500e+03
1.124557861328125000e+03,1.903106445312500000e+03
1.123181884765625000e+03,1.903503906250000000e+03
1.121804077148437500e+03,1.903896240234375000e+03
1.120424682617187500e+03,1.904284179687500000e+03
1.119043334960937500e+03,1.904667968750000000e+03
1.117660522460937500e+03,1.905046630859375000e+03
1.116276000976562500e+03,1.905421142578125000e+03
1.114889648437500000e+03,1.905791259765625000e+03
1.113501831054687500e+03,1.906156738281250000e+03
1.112112304687500000e+03,1.906517578125000000e+03
1.110721435546875000e+03,1.906873779296875000e+03
1.109328735351562500e+03,1.907225952148437500e+03
1.107934570312500000e+03,1.907573608398437500e+03
1.106538940429687500e+03,1.907916259765625000e+03
1.105141601562500000e+03,1.908252441406250000e+03
1.103742797851562500e+03,1.908586669921875000e+03
1.102342773437500000e+03,1.908916259765625000e+03
1.100941284179687500e+03,1.909241455078125000e+03
1.099538208007812500e+03,1.909562255859375000e+03
1.098133789062500000e+03,1.909878662109375000e+03
1.096727905273437500e+03,1.910190673828125000e+03
1.095320800781250000e+03,1.910498291015625000e+03
1.093912353515625000e+03,1.910801513671875000e+03
1.092502441406250000e+03,1.911100341796875000e+03
1.091091430664062500e+03,1.911395263671875000e+03
1.089678955078125000e+03,1.911685791015625000e+03
1.088265136718750000e+03,1.911971923828125000e+03
1.086850341796875000e+03,1.912253417968750000e+03
1.085434082031250000e+03,1.912531127929687500e+03
1.084016601562500000e+03,1.912804443359375000e+03
1.082598144531250000e+03,1.913073364257812500e+03
1.081178344726562500e+03,1.913338134765625000e+03
1.079757446289062500e+03,1.913598876953125000e+03
1.078335327148437500e+03,1.913855102539062500e+03
1.076912109375000000e+03,1.914107421875000000e+03
1.075487915039062500e+03,1.914355346679687500e+03
1.074062500000000000e+03,1.914599365234375000e+03
1.072636108398437500e+03,1.914838745117187500e+03
1.071208496093750000e+03,1.915074218750000000e+03
1.069780029296875000e+03,1.915305786132812500e+03
1.068350341796875000e+03,1.915533203125000000e+03
1.066919921875000000e+03,1.915756225585937500e+03
1.065488281250000000e+03,1.915975585937500000e+03
1.064055908203125000e+03,1.916190429687500000e+03
1.062622314453125000e+03,1.916401367187500000e+03
1.061187988281250000e+03,1.916608398437500000e+03
1.059752807617187500e+03,1.916811279296875000e+03
1.058316528320312500e+03,1.917010009765625000e+03
1.056879394531250000e+03,1.917204833984375000e+03
1.055441406250000000e+03,1.917395751953125000e+03
1.054002685546875000e+03,1.917582641601562500e+03
1.052562988281250000e+03,1.917765502929687500e+03
1.051122558593750000e+03,1.917944580078125000e+03
1.049681396484375000e+03,1.918119628906250000e+03
1.048239257812500000e+03,1.918290649414062500e+03
1.046796142578125000e+03,1.918454101562500000e+03
1.045352539062500000e+03,1.918616943359375000e+03
1.043908325195312500e+03,1.918776123046875000e+03
1.042463134765625000e+03,1.918931152343750000e+03
1.041017456054687500e+03,1.919082763671875000e+03
1.039570922851562500e+03,1.919230224609375000e+03
1.038123779296875000e+03,1.919373657226562500e+03
1.036675903320312500e+03,1.919513427734375000e+03
1.035227539062500000e+03,1.919649658203125000e+03
1.033778442382812500e+03,1.919781738281250000e+03
1.032328613281250000e+03,1.919910156250000000e+03
1.030878417968750000e+03,1.920034667968750000e+03
1.029427368164062500e+03,1.920155639648437500e+03
1.027975830078125000e+03,1.920272705078125000e+03
1.026523681640625000e+03,1.920385986328125000e+03
1.025071044921875000e+03,1.920495605468750000e+03
1.023617919921875000e+03,1.920601318359375000e+03
1.022164184570312500e+03,1.920703369140625000e+03
1.020710021972656250e+03,1.920802001953125000e+03
1.019255249023437500e+03,1.920896728515625000e+03
1.017800048828125000e+03,1.920988037109375000e+03
1.016344238281250000e+03,1.921075561523437500e+03
1.014888183593750000e+03,1.921159423828125000e+03
1.013431518554687500e+03,1.921239624023437500e+03
1.011974548339843750e+03,1.921316162109375000e+03
1.010517089843750000e+03,1.921389160156250000e+03
1.009059204101562500e+03,1.921458618164062500e+03
1.007601013183593750e+03,1.921524414062500000e+03
1.006142272949218750e+03,1.921586669921875000e+03
1.004683349609375000e+03,1.921645507812500000e+03
1.003223876953125000e+03,1.921700561523437500e+03
1.001764160156250000e+03,1.921752319335937500e+03
1.000304077148437500e+03,1.921800415039062500e+03
9.988436889648437500e+02,1.921845092773437500e+03
9.973829345703125000e+02,1.921886596679687500e+03
9.959219360351562500e+02,1.921923950195312500e+03
9.944606323242187500e+02,1.921958251953125000e+03
9.929991455078125000e+02,1.921989013671875000e+03
9.915372314453125000e+02,1.922016357421875000e+03
9.900750732421875000e+02,1.922040283203125000e+03
9.886127929687500000e+02,1.922060668945312500e+03
9.871501464843750000e+02,1.922077880859375000e+03
9.856873779296875000e+02,1.922091796875000000e+03
9.842242431640625000e+02,1.922102050781250000e+03
9.827611083984375000e+02,1.922109008789062500e+03
9.812977294921875000e+02,1.922112548828125000e+03
9.798340454101562500e+02,1.922112915039062500e+03
9.783702392578125000e+02,1.922109375000000000e+03
9.769062500000000000e+02,1.922103027343750000e+03
9.754421997070312500e+02,1.922093261718750000e+03
9.739778442382812500e+02,1.922080322265625000e+03
9.725135498046875000e+02,1.922064086914062500e+03
9.710489501953125000e+02,1.922044677734375000e+03
9.695844116210937500e+02,1.922021728515625000e+03
9.681196899414062500e+02,1.921995605468750000e+03
9.666549072265625000e+02,1.921966308593750000e+03
9.651900634765625000e+02,1.921933715820312500e+03
9.637249755859375000e+02,1.921897949218750000e+03
9.622600708007812500e+02,1.921858886718750000e+03
9.607949218750000000e+02,1.921816894531250000e+03
9.593298339843750000e+02,1.921771484375000000e+03
9.578645629882812500e+02,1.921722900390625000e+03
9.563994140625000000e+02,1.921671386718750000e+03
9.549340820312500000e+02,1.921616455078125000e+03
9.534689941406250000e+02,1.921558593750000000e+03
9.520037231445312500e+02,1.921497314453125000e+03
9.505384521484375000e+02,1.921433105468750000e+03
9.490732421875000000e+02,1.921365722656250000e+03
9.476080322265625000e+02,1.921295410156250000e+03
9.461428222656250000e+02,1.921221923828125000e+03
9.446776123046875000e+02,1.921145019531250000e+03
9.432125244140625000e+02,1.921065429687500000e+03
9.417474365234375000e+02,1.920982666015625000e+03
9.402824707031250000e+02,1.920897216796875000e+03
9.388176269531250000e+02,1.920808105468750000e+03
9.373527832031250000e+02,1.920716308593750000e+03
9.358880615234375000e+02,1.920621582031250000e+03
9.344233398437500000e+02,1.920523437500000000e+03
9.329588623046875000e+02,1.920422485351562500e+03
9.314942626953125000e+02,1.920318603515625000e+03
9.300300292968750000e+02,1.920211914062500000e+03
9.285656738281250000e+02,1.920101806640625000e+03
9.271017456054687500e+02,1.919989013671875000e+03
9.256376953125000000e+02,1.919873291015625000e+03
9.241738281250000000e+02,1.919754516601562500e+03
9.227102661132812500e+02,1.919632812500000000e+03
9.212467041015625000e+02,1.919508300781250000e+03
9.197834472656250000e+02,1.919380859375000000e+03
9.183201904296875000e+02,1.919250488281250000e+03
9.168572998046875000e+02,1.919116943359375000e+03
9.153942871093750000e+02,1.918980834960937500e+03
9.139317626953125000e+02,1.918841552734375000e+03
9.124693603515625000e+02,1.918699584960937500e+03
9.110070800781250000e+02,1.918554687500000000e+03
9.095450439453125000e+02,1.918406982421875000e+03
9.080832519531250000e+02,1.918256225585937500e+03
9.066217041015625000e+02,1.918102905273437500e+03
9.051602783203125000e+02,1.917946655273437500e+03
9.036990966796875000e+02,1.917787475585937500e+03
9.022390136718750000e+02,1.917628295898437500e+03
9.007784423828125000e+02,1.917463745117187500e+03
8.993179931640625000e+02,1.917296264648437500e+03
8.978579101562500000e+02,1.917126220703125000e+03
8.963981933593750000e+02,1.916953125000000000e+03
8.949384765625000000e+02,1.916777099609375000e+03
8.934793090820312500e+02,1.916598510742187500e+03
8.920202636718750000e+02,1.916417358398437500e+03
8.905615234375000000e+02,1.916233154296875000e+03
8.891030273437500000e+02,1.916046142578125000e+03
8.876448974609375000e+02,1.915856689453125000e+03
8.861868896484375000e+02,1.915664306640625000e+03
8.847293701171875000e+02,1.915469238281250000e+03
8.832722167968750000e+02,1.915271484375000000e+03
8.818151855468750000e+02,1.915070800781250000e+03
8.803587036132812500e+02,1.914867431640625000e+03
8.789023437500000000e+02,1.914661621093750000e+03
8.774464111328125000e+02,1.914452636718750000e+03
8.759906616210937500e+02,1.914241333007812500e+03
8.745355224609375000e+02,1.914027099609375000e+03
8.730805664062500000e+02,1.913810302734375000e+03
8.716259765625000000e+02,1.913590820312500000e+03
8.701717529296875000e+02,1.913368774414062500e+03
8.687178344726562500e+02,1.913143798828125000e+03
8.672643432617187500e+02,1.912916259765625000e+03
8.658110961914062500e+02,1.912686035156250000e+03
8.643582763671875000e+02,1.912453247070312500e+03
8.629058837890625000e+02,1.912217651367187500e+03
8.614539184570312500e+02,1.911979492187500000e+03
8.600021972656250000e+02,1.911738769531250000e+03
8.585509643554687500e+02,1.911495117187500000e+03
8.571000366210937500e+02,1.911248779296875000e+03
8.556496582031250000e+02,1.911000000000000000e+03
8.541995849609375000e+02,1.910748779296875000e+03
8.527498779296875000e+02,1.910494628906250000e+03
8.513006591796875000e+02,1.910237915039062500e+03
8.498516845703125000e+02,1.909978515625000000e+03
8.484033813476562500e+02,1.909716796875000000e+03
8.469553222656250000e+02,1.909452148437500000e+03
8.455076904296875000e+02,1.909185058593750000e+03
8.440605468750000000e+02,1.908915039062500000e+03
8.426138916015625000e+02,1.908642822265625000e+03


==> data/simple_ctcr_initguess_warmstart_img1.txt <==
1.210378662109375000e+03,9.182213134765625000e+02
1.210451538085937500e+03,9.207989501953125000e+02
1.210523193359375000e+03,9.233753662109375000e+02
1.210593627929687500e+03,9.259504394531250000e+02
1.210663085937500000e+03,9.285244140625000000e+02
1.210731201171875000e+03,9.310969238281250000e+02
1.210798339843750000e+03,9.336683959960937500e+02
1.210864135742187500e+03,9.362384033203125000e+02
1.210928833007812500e+03,9.388073120117187500e+02
1.210992797851562500e+03,9.413749389648437500e+02
1.211054687500000000e+03,9.439412231445312500e+02
1.211116210937500000e+03,9.465063476562500000e+02
1.211176391601562500e+03,9.490702514648437500e+02
1.211236083984375000e+03,9.516328735351562500e+02
1.211293579101562500e+03,9.541941528320312500e+02
1.211350341796875000e+03,9.567543334960937500e+02
1.211406127929687500e+03,9.593131713867187500e+02
1.211460571289062500e+03,9.618707275390625000e+02
1.211514160156250000e+03,9.644271850585937500e+02
1.211566284179687500e+03,9.669822387695312500e+02
1.211617553710937500e+03,9.695360717773437500e+02
1.211667602539062500e+03,9.720888061523437500e+02
1.211716674804687500e+03,9.746401977539062500e+02
1.211764160156250000e+03,9.771902465820312500e+02
1.211811035156250000e+03,9.797392578125000000e+02
1.211856689453125000e+03,9.822868041992187500e+02
1.211901123046875000e+03,9.848333129882812500e+02
1.211944702148437500e+03,9.873784790039062500e+02
1.211986938476562500e+03,9.899223022460937500e+02
1.212028076171875000e+03,9.924650268554687500e+02
1.212068115234375000e+03,9.950065307617187500e+02
1.212106811523437500e+03,9.975466308593750000e+02
1.212144897460937500e+03,1.000085632324218750e+03
1.212181640625000000e+03,1.002623291015625000e+03
1.212217163085937500e+03,1.005159729003906250e+03
1.212251831054687500e+03,1.007695129394531250e+03
1.212285034179687500e+03,1.010229064941406250e+03
1.212317626953125000e+03,1.012761901855468750e+03
1.212348999023437500e+03,1.015293457031250000e+03
1.212379272460937500e+03,1.017823608398437500e+03
1.212408325195312500e+03,1.020352783203125000e+03
1.212436645507812500e+03,1.022880554199218750e+03
1.212463378906250000e+03,1.025407226562500000e+03
1.212489746093750000e+03,1.027932617187500000e+03
1.212514404296875000e+03,1.030456665039062500e+03
1.212538085937500000e+03,1.032979614257812500e+03
1.212560913085937500e+03,1.035501220703125000e+03
1.212582519531250000e+03,1.038021728515625000e+03
1.212603515625000000e+03,1.040541015625000000e+03
1.212622802734375000e+03,1.043058959960937500e+03
1.212641601562500000e+03,1.045575683593750000e+03
1.212659179687500000e+03,1.048091308593750000e+03
1.212675415039062500e+03,1.050605590820312500e+03
1.212690917968750000e+03,1.053118652343750000e+03
1.212705322265625000e+03,1.055630615234375000e+03
1.212718627929687500e+03,1.058141235351562500e+03
1.212730957031250000e+03,1.060650634765625000e+03
1.212742309570312500e+03,1.063158935546875000e+03
1.212752563476562500e+03,1.065665771484375000e+03
1.212762084960937500e+03,1.068171630859375000e+03
1.212770263671875000e+03,1.070676269531250000e+03
1.212777465820312500e+03,1.073179565429687500e+03
1.212783447265625000e+03,1.075681640625000000e+03
1.212788696289062500e+03,1.078182617187500000e+03
1.212792846679687500e+03,1.080682250976562500e+03
1.212796386718750000e+03,1.083180664062500000e+03
1.212798461914062500e+03,1.085677856445312500e+03
1.212799804687500000e+03,1.088174072265625000e+03
1.212799926757812500e+03,1.090668701171875000e+03
1.212799316406250000e+03,1.093162353515625000e+03
1.212797363281250000e+03,1.095654785156250000e+03
1.212794921875000000e+03,1.098145996093750000e+03
1.212791137695312500e+03,1.100635986328125000e+03
1.212786499023437500e+03,1.103124755859375000e+03
1.212781005859375000e+03,1.105612548828125000e+03
1.212774414062500000e+03,1.108098876953125000e+03
1.212766967773437500e+03,1.110583984375000000e+03
1.212758300781250000e+03,1.113067993164062500e+03
1.212748901367187500e+03,1.115550781250000000e+03
1.212738769531250000e+03,1.118032348632812500e+03
1.212727539062500000e+03,1.120512817382812500e+03
1.212715087890625000e+03,1.122992065429687500e+03
1.212702026367187500e+03,1.125469970703125000e+03
1.212687866210937500e+03,1.127946777343750000e+03
1.212672729492187500e+03,1.130422363281250000e+03
1.212656982421875000e+03,1.132896972656250000e+03
1.212639892578125000e+03,1.135370117187500000e+03
1.212622314453125000e+03,1.137842163085937500e+03
1.212603393554687500e+03,1.140312988281250000e+03
1.212583984375000000e+03,1.142782592773437500e+03
1.212563598632812500e+03,1.145251098632812500e+03
1.212542358398437500e+03,1.147718505859375000e+03
1.212519775390625000e+03,1.150184570312500000e+03
1.212496582031250000e+03,1.152649414062500000e+03
1.212472534179687500e+03,1.155113159179687500e+03
1.212447998046875000e+03,1.157575927734375000e+03
1.212421752929687500e+03,1.160037109375000000e+03
1.212395385742187500e+03,1.162497436523437500e+03
1.212368041992187500e+03,1.164956420898437500e+03
1.212339477539062500e+03,1.167414306640625000e+03
1.212309814453125000e+03,1.169870971679687500e+03
1.212280151367187500e+03,1.172326538085937500e+03
1.212249023437500000e+03,1.174780761718750000e+03
1.212217285156250000e+03,1.177234130859375000e+03
1.212184814453125000e+03,1.179686035156250000e+03
1.212151123046875000e+03,1.182136962890625000e+03
1.212116821289062500e+03,1.184586547851562500e+03
1.212081787109375000e+03,1.187035156250000000e+03
1.212045654296875000e+03,1.189482666015625000e+03
1.212009033203125000e+03,1.191928588867187500e+03
1.211971435546875000e+03,1.194373657226562500e+03
1.211932861328125000e+03,1.196817626953125000e+03
1.211893676757812500e+03,1.199260375976562500e+03
1.211854003906250000e+03,1.201701904296875000e+03
1.211812988281250000e+03,1.204142333984375000e+03
1.211771362304687500e+03,1.206581542968750000e+03
1.211729003906250000e+03,1.209019653320312500e+03
1.211686157226562500e+03,1.211456665039062500e+03
1.211642333984375000e+03,1.213892456054687500e+03
1.211597778320312500e+03,1.216327270507812500e+03
1.211551879882812500e+03,1.218760620117187500e+03
1.211505737304687500e+03,1.221192993164062500e+03
1.211458984375000000e+03,1.223624267578125000e+03
1.211411132812500000e+03,1.226054199218750000e+03
1.211362792968750000e+03,1.228483276367187500e+03
1.211313964843750000e+03,1.230911010742187500e+03
1.211263671875000000e+03,1.233337646484375000e+03
1.211213134765625000e+03,1.235763183593750000e+03
1.211161743164062500e+03,1.238187500000000000e+03
1.211109619140625000e+03,1.240610839843750000e+03
1.211056884765625000e+03,1.243033081054687500e+03
1.211003662109375000e+03,1.245454101562500000e+03
1.210949096679687500e+03,1.247873901367187500e+03
1.210894165039062500e+03,1.250292724609375000e+03
1.210838500976562500e+03,1.252710449218750000e+03
1.210782226562500000e+03,1.255126708984375000e+03
1.210725219726562500e+03,1.257542358398437500e+03
1.210667724609375000e+03,1.259956420898437500e+03
1.210609497070312500e+03,1.262369750976562500e+03
1.210550537109375000e+03,1.264781738281250000e+03
1.210490722656250000e+03,1.267192749023437500e+03
1.210429931640625000e+03,1.269602539062500000e+03
1.210369384765625000e+03,1.272011230468750000e+03
1.210307495117187500e+03,1.274418701171875000e+03
1.210245361328125000e+03,1.276825439453125000e+03
1.210182495117187500e+03,1.279230712890625000e+03
1.210118774414062500e+03,1.281634887695312500e+03
1.210054565429687500e+03,1.284038085937500000e+03
1.209989990234375000e+03,1.286440307617187500e+03
1.209924438476562500e+03,1.288841308593750000e+03
1.209858276367187500e+03,1.291241210937500000e+03
1.209791748046875000e+03,1.293640014648437500e+03
1.209724365234375000e+03,1.296037719726562500e+03
1.209656372070312500e+03,1.298434204101562500e+03
1.209587890625000000e+03,1.300829833984375000e+03
1.209518920898437500e+03,1.303224121093750000e+03
1.209449340820312500e+03,1.305617675781250000e+03
1.209378784179687500e+03,1.308009765625000000e+03
1.209308105468750000e+03,1.310401000976562500e+03
1.209236938476562500e+03,1.312791015625000000e+03
1.209164916992187500e+03,1.315180053710937500e+03
1.209092407226562500e+03,1.317568115234375000e+03
1.209019531250000000e+03,1.319954956054687500e+03
1.208945678710937500e+03,1.322340576171875000e+03
1.208871704101562500e+03,1.324725463867187500e+03
1.208796875000000000e+03,1.327109130859375000e+03
1.208721801757812500e+03,1.329491577148437500e+03
1.208646118164062500e+03,1.331873046875000000e+03
1.208569946289062500e+03,1.334253662109375000e+03
1.208492919921875000e+03,1.336632934570312500e+03
1.208415649414062500e+03,1.339011230468750000e+03
1.208337768554687500e+03,1.341388671875000000e+03
1.208259399414062500e+03,1.343764892578125000e+03
1.208180541992187500e+03,1.346139892578125000e+03
1.208101440429687500e+03,1.348514160156250000e+03
1.208021606445312500e+03,1.350887084960937500e+03
1.207941162109375000e+03,1.353258911132812500e+03
1.207860595703125000e+03,1.355629882812500000e+03
1.207779418945312500e+03,1.357999877929687500e+03
1.207697753906250000e+03,1.360368652343750000e+03
1.207615356445312500e+03,1.362736572265625000e+03
1.207532958984375000e+03,1.365103271484375000e+03
1.207450073242187500e+03,1.367468994140625000e+03
1.207366333007812500e+03,1.369833740234375000e+03
1.207282348632812500e+03,1.372197387695312500e+03
1.207197998046875000e+03,1.374560058593750000e+03
1.207113281250000000e+03,1.376921752929687500e+03
1.207027954101562500e+03,1.379282226562500000e+03
1.206942504882812500e+03,1.381641845703125000e+03
1.206856201171875000e+03,1.384000366210937500e+03
1.206769897460937500e+03,1.386357910156250000e+03
1.206682983398437500e+03,1.388714355468750000e+03
1.206595581054687500e+03,1.391069946289062500e+03
1.206508056640625000e+03,1.393424194335937500e+03
1.206419921875000000e+03,1.395777832031250000e+03
1.206331542968750000e+03,1.398130126953125000e+03
1.206242919921875000e+03,1.400481567382812500e+03
1.206153564453125000e+03,1.402831909179687500e+03
1.206063842773437500e+03,1.405181396484375000e+03
1.205973999023437500e+03,1.407529907226562500e+03
1.205883911132812500e+03,1.409877197265625000e+03
1.205793212890625000e+03,1.412223632812500000e+03
1.205701904296875000e+03,1.414568969726562500e+03
1.205610473632812500e+03,1.416913330078125000e+03
1.205519165039062500e+03,1.419256835937500000e+03
1.205427001953125000e+03,1.421599121093750000e+03
1.205334716796875000e+03,1.423940673828125000e+03
1.205241943359375000e+03,1.426281127929687500e+03
1.205149047851562500e+03,1.428620483398437500e+03
1.205055786132812500e+03,1.430958984375000000e+03
1.204962158203125000e+03,1.433296386718750000e+03
1.204868164062500000e+03,1.435632934570312500e+03
1.204774047851562500e+03,1.437968505859375000e+03
1.204679565429687500e+03,1.440303100585937500e+03
1.204584716796875000e+03,1.442636596679687500e+03
1.204489624023437500e+03,1.444969238281250000e+03
1.204394287109375000e+03,1.447300903320312500e+03
1.204298706054687500e+03,1.449631469726562500e+03
1.204202880859375000e+03,1.451961303710937500e+03
1.204106567382812500e+03,1.454289916992187500e+03
1.204010253906250000e+03,1.456617797851562500e+03
1.203913574218750000e+03,1.458944580078125000e+03
1.203816528320312500e+03,1.461270385742187500e+03
1.203719604492187500e+03,1.463595336914062500e+03
1.203622070312500000e+03,1.465919311523437500e+03
1.203524536132812500e+03,1.468242431640625000e+03
1.203426757812500000e+03,1.470564331054687500e+03
1.203328491210937500e+03,1.472885498046875000e+03
1.203230224609375000e+03,1.475205566406250000e+03
1.203131835937500000e+03,1.477524902343750000e+03
1.203032714843750000e+03,1.479843139648437500e+03
1.202933837890625000e+03,1.482160400390625000e+03
1.202834838867187500e+03,1.484476806640625000e+03
1.202735473632812500e+03,1.486791992187500000e+03
1.202635742187500000e+03,1.489106445312500000e+03
1.202536010742187500e+03,1.491419921875000000e+03
1.202436401367187500e+03,1.493732666015625000e+03
1.202336425781250000e+03,1.496044433593750000e+03
1.202235961914062500e+03,1.498355102539062500e+03
1.202135498046875000e+03,1.500665283203125000e+03
1.202034790039062500e+03,1.502973999023437500e+03
1.201934204101562500e+03,1.505282226562500000e+03
1.201833374023437500e+03,1.507589233398437500e+03
1.201732177734375000e+03,1.509895385742187500e+03
1.201630981445312500e+03,1.512200683593750000e+03
1.201529663085937500e+03,1.514505126953125000e+03
1.201427978515625000e+03,1.516808471679687500e+03
1.201326416015625000e+03,1.519111206054687500e+03
1.201224731445312500e+03,1.521412841796875000e+03
1.201123046875000000e+03,1.523713623046875000e+03
1.201020996093750000e+03,1.526013427734375000e+03
1.200918945312500000e+03,1.528312500000000000e+03
1.200816650390625000e+03,1.530610351562500000e+03
1.200714599609375000e+03,1.532907714843750000e+03
1.200612182617187500e+03,1.535204101562500000e+03
1.200509399414062500e+03,1.537499511718750000e+03
1.200407104492187500e+03,1.539794067382812500e+03
1.200304199218750000e+03,1.542087524414062500e+03
1.200201416015625000e+03,1.544380371093750000e+03
1.200098876953125000e+03,1.546672119140625000e+03
1.199995727539062500e+03,1.548963134765625000e+03
1.199892944335937500e+03,1.551253417968750000e+03
1.199789672851562500e+03,1.553542602539062500e+03
1.199686889648437500e+03,1.555830932617187500e+03
1.199583496093750000e+03,1.558118408203125000e+03
1.199480346679687500e+03,1.560405029296875000e+03
1.199376953125000000e+03,1.562690673828125000e+03
1.199273803710937500e+03,1.564975708007812500e+03
1.199170532226562500e+03,1.567259765625000000e+03
1.199066894531250000e+03,1.569542968750000000e+03
1.198963867187500000e+03,1.571825317382812500e+03
1.198860107421875000e+03,1.574106689453125000e+03
1.198756835937500000e+03,1.576387329101562500e+03
1.198653198242187500e+03,1.578666992187500000e+03
1.198549804687500000e+03,1.580946044921875000e+03
1.198446411132812500e+03,1.583224121093750000e+03
1.198342651367187500e+03,1.585501220703125000e+03
1.198239013671875000e+03,1.587777832031250000e+03
1.198135620117187500e+03,1.590053222656250000e+03
1.198031860351562500e+03,1.592327880859375000e+03
1.197928710937500000e+03,1.594601806640625000e+03
1.197825073242187500e+03,1.596874755859375000e+03
1.197721679687500000e+03,1.599146972656250000e+03
1.197618041992187500e+03,1.601418212890625000e+03
1.197514892578125000e+03,1.603688842773437500e+03
1.197411254882812500e+03,1.605958618164062500e+03
1.197307861328125000e+03,1.608227294921875000e+03
1.197204589843750000e+03,1.610495605468750000e+03
1.197101318359375000e+03,1.612762695312500000e+03
1.196997924804687500e+03,1.615029174804687500e+03
1.196894531250000000e+03,1.617294677734375000e+03
1.196791503906250000e+03,1.619559692382812500e+03
1.196688354492187500e+03,1.621823608398437500e+03
1.196585205078125000e+03,1.624086791992187500e+03
1.196482299804687500e+03,1.626349121093750000e+03
1.196379272460937500e+03,1.628610717773437500e+03
1.196276489257812500e+03,1.630871582031250000e+03
1.196173706054687500e+03,1.633131469726562500e+03
1.196070556640625000e+03,1.635390625000000000e+03
1.195968261718750000e+03,1.637649047851562500e+03
1.195865722656250000e+03,1.639906494140625000e+03
1.195763061523437500e+03,1.642163330078125000e+03
1.195660522460937500e+03,1.644419189453125000e+03
1.195558227539062500e+03,1.646674316406250000e+03
1.195456176757812500e+03,1.648928833007812500e+03
1.195353759765625000e+03,1.651182373046875000e+03
1.195251708984375000e+03,1.653435058593750000e+03
1.195149780273437500e+03,1.655687255859375000e+03
1.195048095703125000e+03,1.657938598632812500e+03
1.194946411132812500e+03,1.660188964843750000e+03
1.194844360351562500e+03,1.662438842773437500e+03
1.194743164062500000e+03,1.664687744140625000e+03
1.194641601562500000e+03,1.666935913085937500e+03
1.194540527343750000e+03,1.669183349609375000e+03
1.194439453125000000e+03,1.671429931640625000e+03
1.194338378906250000e+03,1.673675781250000000e+03
1.194237426757812500e+03,1.675920898437500000e+03
1.194136596679687500e+03,1.678165283203125000e+03
1.194036010742187500e+03,1.680408813476562500e+03
1.193935302734375000e+03,1.682651611328125000e+03
1.193835327148437500e+03,1.684893798828125000e+03
1.193735229492187500e+03,1.687135131835937500e+03
1.193634887695312500e+03,1.689375732421875000e+03
1.193535034179687500e+03,1.691615478515625000e+03
1.193435302734375000e+03,1.693854492187500000e+03
1.193336059570312500e+03,1.696092773437500000e+03
1.193236328125000000e+03,1.698330566406250000e+03
1.193136718750000000e+03,1.700567382812500000e+03
1.193037719726562500e+03,1.702803710937500000e+03
1.192938964843750000e+03,1.705038818359375000e+03
1.192839965820312500e+03,1.707273437500000000e+03
1.192741333007812500e+03,1.709507446289062500e+03
1.192642822265625000e+03,1.711740722656250000e+03
1.192544555664062500e+03,1.713973144531250000e+03
1.192446533203125000e+03,1.716204833984375000e+03
1.192348510742187500e+03,1.718435791015625000e+03
1.192250732421875000e+03,1.720666259765625000e+03
1.192153076171875000e+03,1.722895507812500000e+03
1.192055786132812500e+03,1.725124511718750000e+03
1.191958618164062500e+03,1.727352539062500000e+03
1.191861450195312500e+03,1.729580078125000000e+03
1.191764648437500000e+03,1.731806762695312500e+03
1.191667968750000000e+03,1.734032958984375000e+03
1.191571655273437500e+03,1.736258056640625000e+03
1.191475097656250000e+03,1.738482543945312500e+03
1.191379394531250000e+03,1.740706420898437500e+03
1.191283325195312500e+03,1.742929809570312500e+03
1.191187744140625000e+03,1.745151977539062500e+03
1.191092163085937500e+03,1.747374023437500000e+03
1.190997070312500000e+03,1.749594970703125000e+03
1.190902099609375000e+03,1.751815185546875000e+03
1.190807373046875000e+03,1.754034912109375000e+03
1.190712646484375000e+03,1.756253906250000000e+03
1.190618286132812500e+03,1.758472167968750000e+03
1.190523925781250000e+03,1.760689819335937500e+03
1.190429931640625000e+03,1.762906738281250000e+03
1.190336425781250000e+03,1.765122924804687500e+03
1.190242675781250000e+03,1.767338500976562500e+03
1.190149414062500000e+03,1.769553588867187500e+03
1.190056396484375000e+03,1.771767822265625000e+03
1.189963623046875000e+03,1.773981323242187500e+03
1.189870605468750000e+03,1.776194335937500000e+03
1.189778076171875000e+03,1.778406250000000000e+03
1.189686035156250000e+03,1.780617797851562500e+03
1.189594116210937500e+03,1.782828613281250000e+03
1.189502075195312500e+03,1.785038818359375000e+03
1.189410766601562500e+03,1.787248046875000000e+03
1.189319580078125000e+03,1.789457031250000000e+03
1.189228271484375000e+03,1.791665283203125000e+03
1.189137451171875000e+03,1.793872802734375000e+03
1.189046875000000000e+03,1.796079589843750000e+03
1.188956542968750000e+03,1.798285888671875000e+03
1.188866577148437500e+03,1.800491333007812500e+03
1.188776611328125000e+03,1.802696411132812500e+03
1.188686645507812500e+03,1.804900756835937500e+03
1.188597534179687500e+03,1.807104248046875000e+03
1.188508300781250000e+03,1.809307373046875000e+03
1.188419433593750000e+03,1.811509765625000000e+03
1.188330688476562500e+03,1.813711425781250000e+03
1.188242065429687500e+03,1.815912597656250000e+03
1.188153808593750000e+03,1.818112792968750000e+03
1.188065795898437500e+03,1.820312866210937500e+03
1.187978149414062500e+03,1.822511962890625000e+03
1.187890625000000000e+03,1.824710327148437500e+03
1.187803344726562500e+03,1.826908203125000000e+03
1.187716186523437500e+03,1.829105590820312500e+03
1.187629394531250000e+03,1.831302001953125000e+03
1.187542846679687500e+03,1.833498291015625000e+03
1.187456542968750000e+03,1.835693603515625000e+03
1.187370361328125000e+03,1.837888427734375000e+03
1.187284423828125000e+03,1.840082519531250000e+03
1.187198974609375000e+03,1.842276000976562500e+03
1.187113525390625000e+03,1.844468994140625000e+03
1.187028564453125000e+03,1.846661132812500000e+03
1.186943725585937500e+03,1.848853515625000000e+03
1.186859375000000000e+03,1.851044433593750000e+03
1.186778076171875000e+03,1.853232177734375000e+03
1.186699218750000000e+03,1.855417602539062500e+03
1.186622680664062500e+03,1.857599975585937500e+03
1.186549072265625000e+03,1.859779541015625000e+03
1.186478393554687500e+03,1.861956909179687500e+03
1.186409912109375000e+03,1.864131103515625000e+03
1.186344238281250000e+03,1.866302368164062500e+03
1.186281372070312500e+03,1.868470703125000000e+03
1.186220947265625000e+03,1.870636108398437500e+03
1.186163452148437500e+03,1.872798828125000000e+03
1.186108276367187500e+03,1.874958740234375000e+03
1.186055908203125000e+03,1.877115478515625000e+03
1.186005737304687500e+03,1.879269409179687500e+03
1.185958984375000000e+03,1.881420410156250000e+03
1.185914306640625000e+03,1.883568237304687500e+03
1.185872192382812500e+03,1.885713256835937500e+03
1.185833129882812500e+03,1.887855102539062500e+03
1.185796386718750000e+03,1.889994140625000000e+03
1.185762573242187500e+03,1.892130004882812500e+03
1.185731323242187500e+03,1.894263183593750000e+03
1.185702148437500000e+03,1.896393066406250000e+03
1.185676025390625000e+03,1.898519897460937500e+03
1.185652587890625000e+03,1.900643310546875000e+03
1.185631591796875000e+03,1.902763916015625000e+03
1.185613525390625000e+03,1.904881103515625000e+03
1.185597412109375000e+03,1.906995117187500000e+03
1.185584228515625000e+03,1.909105957031250000e+03
1.185573730468750000e+03,1.911213623046875000e+03
1.185565551757812500e+03,1.913318237304687500e+03
1.185560180664062500e+03,1.915419433593750000e+03
1.185557495117187500e+03,1.917517333984375000e+03
1.185557006835937500e+03,1.919611938476562500e+03
1.185559570312500000e+03,1.921703369140625000e+03
1.185564331054687500e+03,1.923791503906250000e+03
1.185571655273437500e+03,1.925876098632812500e+03
1.185581665039062500e+03,1.927957519531250000e+03
1.185593994140625000e+03,1.930035156250000000e+03
1.185609252929687500e+03,1.932109863281250000e+03
1.185626831054687500e+03,1.934181152343750000e+03
1.185647094726562500e+03,1.936248779296875000e+03
1.185669677734375000e+03,1.938312988281250000e+03
1.185694824218750000e+03,1.940373779296875000e+03
1.185722290039062500e+03,1.942430908203125000e+03
1.185752441406250000e+03,1.944484619140625000e+03
1.185785156250000000e+03,1.946534667968750000e+03
1.185820678710937500e+03,1.948581420898437500e+03
1.185858276367187500e+03,1.950624267578125000e+03
1.185898559570312500e+03,1.952663940429687500e+03
1.185941162109375000e+03,1.954699707031250000e+03
1.185986328125000000e+03,1.956731933593750000e+03
1.186034057617187500e+03,1.958758911132812500e+03
1.186083984375000000e+03,1.960783569335937500e+03
1.186136718750000000e+03,1.962804443359375000e+03
1.186191406250000000e+03,1.964821533203125000e+03
1.186249023437500000e+03,1.966834960937500000e+03
1.186308837890625000e+03,1.968844482421875000e+03
1.186371093750000000e+03,1.970850341796875000e+03
1.186435791015625000e+03,1.972852294921875000e+03
1.186503173828125000e+03,1.974850341796875000e+03
1.186572631835937500e+03,1.976844482421875000e+03
1.186644531250000000e+03,1.978834960937500000e+03
1.186718994140625000e+03,1.980821166992187500e+03
1.186795898437500000e+03,1.982803710937500000e+03
1.186874877929687500e+03,1.984782104492187500e+03
1.186956420898437500e+03,1.986756835937500000e+03
1.187040283203125000e+03,1.988726806640625000e+03
1.187126464843750000e+03,1.990693481445312500e+03
1.187214965820312500e+03,1.992655517578125000e+03
1.187306152343750000e+03,1.994613769531250000e+03
1.187399536132812500e+03,1.996568115234375000e+03
1.187494995117187500e+03,1.998518188476562500e+03
1.187593017578125000e+03,2.000463867187500000e+03
1.187693115234375000e+03,2.002405517578125000e+03
1.187795898437500000e+03,2.004342895507812500e+03
1.187900634765625000e+03,2.006275878906250000e+03
1.188008056640625000e+03,2.008204956054687500e+03
1.188117187500000000e+03,2.010129394531250000e+03
1.188229125976562500e+03,2.012049804687500000e+03
1.188343139648437500e+03,2.013966064453125000e+03
1.188459472656250000e+03,2.015877685546875000e+03
1.188577880859375000e+03,2.017784667968750000e+03
1.188698974609375000e+03,2.019687744140625000e+03
1.188821899414062500e+03,2.021585937500000000e+03
1.188947143554687500e+03,2.023479736328125000e+03
1.189074707031250000e+03,2.025369140625000000e+03
1.189204345703125000e+03,2.027254150390625000e+03
1.189335937500000000e+03,2.029134521484375000e+03
1.189470092773437500e+03,2.031010253906250000e+03
1.189606323242187500e+03,2.032881347656250000e+03
1.189744995117187500e+03,2.034748046875000000e+03
1.189885620117187500e+03,2.036610107421875000e+03
1.190028198242187500e+03,2.038467285156250000e+03
1.190173339843750000e+03,2.040320068359375000e+03
1.190320190429687500e+03,2.042167724609375000e+03
1.190469238281250000e+03,2.044010986328125000e+03
1.190620849609375000e+03,2.045849365234375000e+03
1.190774169921875000e+03,2.047682861328125000e+03
1.190929443359375000e+03,2.049511474609375000e+03
1.191087158203125000e+03,2.051335449218750000e+03
1.191247070312500000e+03,2.053154541015625000e+03
1.191408447265625000e+03,2.054968505859375000e+03
1.191572509765625000e+03,2.056777587890625000e+03
1.191738281250000000e+03,2.058581542968750000e+03
1.191906005859375000e+03,2.060380859375000000e+03
1.192076171875000000e+03,2.062175048828125000e+03
1.192248168945312500e+03,2.063964355468750000e+03
1.192422119140625000e+03,2.065748046875000000e+03
1.192598144531250000e+03,2.067527099609375000e+03
1.192776123046875000e+03,2.069301025390625000e+03
1.192955932617187500e+03,2.071069580078125000e+03
1.193137939453125000e+03,2.072833007812500000e+03
1.193322021484375000e+03,2.074591308593750000e+03
1.193507934570312500e+03,2.076344238281250000e+03
1.193695556640625000e+03,2.078092285156250000e+03
1.193885131835937500e+03,2.079834472656250000e+03
1.194077026367187500e+03,2.081571533203125000e+03
1.194270874023437500e+03,2.083303222656250000e+03
1.194466308593750000e+03,2.085029541015625000e+03
1.194663452148437500e+03,2.086750488281250000e+03
1.194862915039062500e+03,2.088466064453125000e+03
1.195063964843750000e+03,2.090175781250000000e+03
1.195266967773437500e+03,2.091880371093750000e+03
1.195471923828125000e+03,2.093579345703125000e+03
1.195678588867187500e+03,2.095272949218750000e+03
1.195886962890625000e+03,2.096960693359375000e+03
1.196097290039062500e+03,2.098642822265625000e+03
1.196309448242187500e+03,2.100319091796875000e+03
1.196523193359375000e+03,2.101990234375000000e+03
1.196739135742187500e+03,2.103655517578125000e+03
1.196956542968750000e+03,2.105314697265625000e+03
1.197175781250000000e+03,2.106968505859375000e+03
1.197396728515625000e+03,2.108616210937500000e+03
1.197619506835937500e+03,2.110258544921875000e+03
1.197843994140625000e+03,2.111894775390625000e+03
1.198070312500000000e+03,2.113524658203125000e+03
1.198298461914062500e+03,2.115149169921875000e+03
1.198527709960937500e+03,2.116767822265625000e+03
1.198759277343750000e+03,2.118380126953125000e+03
1.198992187500000000e+03,2.119986572265625000e+03
1.199226684570312500e+03,2.121587158203125000e+03
1.199462890625000000e+03,2.123181396484375000e+03
1.199700805664062500e+03,2.124769531250000000e+03
1.199940307617187500e+03,2.126351806640625000e+03
1.200181518554687500e+03,2.127927978515625000e+03
1.200424438476562500e+03,2.129499511718750000e+03
1.200668701171875000e+03,2.131063232421875000e+03
1.200914916992187500e+03,2.132621093750000000e+03
1.201162353515625000e+03,2.134172363281250000e+03
1.201411499023437500e+03,2.135717285156250000e+03
1.201661987304687500e+03,2.137255859375000000e+03
1.201914184570312500e+03,2.138788330078125000e+03
1.202167968750000000e+03,2.140314208984375000e+03
1.202422851562500000e+03,2.141833740234375000e+03
1.202679687500000000e+03,2.143347167968750000e+03
1.202937866210937500e+03,2.144853759765625000e+03
1.203197631835937500e+03,2.146354003906250000e+03
1.203458740234375000e+03,2.147847656250000000e+03
1.203721191406250000e+03,2.149334716796875000e+03
1.203985107421875000e+03,2.150815185546875000e+03
1.204250366210937500e+03,2.152289062500000000e+03
1.204517456054687500e+03,2.153756591796875000e+03
1.204785888671875000e+03,2.155217041015625000e+03
1.205055419921875000e+03,2.156671142578125000e+03
1.205326416015625000e+03,2.158118164062500000e+03
1.205598754882812500e+03,2.159558593750000000e+03
1.205872680664062500e+03,2.160992187500000000e+03
1.206147827148437500e+03,2.162419433593750000e+03
1.206423828125000000e+03,2.163839355468750000e+03
1.206702148437500000e+03,2.165252441406250000e+03
1.206980712890625000e+03,2.166658447265625000e+03
1.207261108398437500e+03,2.168057861328125000e+03
1.207542968750000000e+03,2.169450195312500000e+03
1.207825927734375000e+03,2.170835449218750000e+03
1.208110107421875000e+03,2.172214111328125000e+03
1.208395141601562500e+03,2.173585449218750000e+03
1.208681884765625000e+03,2.174950683593750000e+03
1.208969726562500000e+03,2.176307861328125000e+03
1.209258911132812500e+03,2.177658203125000000e+03
1.209549072265625000e+03,2.179000976562500000e+03
1.209840820312500000e+03,2.180336914062500000e+03
1.210133178710937500e+03,2.181665527343750000e+03
1.210427246093750000e+03,2.182987060546875000e+03
1.210721923828125000e+03,2.184301025390625000e+03
1.211018066406250000e+03,2.185607910156250000e+03
1.211315307617187500e+03,2.186907714843750000e+03
1.211613525390625000e+03,2.188199951171875000e+03
1.211912841796875000e+03,2.189484863281250000e+03
1.212213256835937500e+03,2.190762695312500000e+03
1.212514770507812500e+03,2.192032714843750000e+03
1.212817626953125000e+03,2.193295410156250000e+03
1.213121215820312500e+03,2.194550781250000000e+03
1.213426025390625000e+03,2.195798583984375000e+03
1.213731567382812500e+03,2.197039062500000000e+03
1.214038696289062500e+03,2.198271728515625000e+03
1.214345947265625000e+03,2.199496826171875000e+03
1.214654785156250000e+03,2.200714599609375000e+03
1.214964599609375000e+03,2.201924804687500000e+03
1.215275146484375000e+03,2.203126953125000000e+03
1.215586914062500000e+03,2.204322021484375000e+03
1.215899169921875000e+03,2.205509033203125000e+03
1.216212768554687500e+03,2.206688476562500000e+03
1.216527099609375000e+03,2.207860351562500000e+03
1.216842529296875000e+03,2.209024169921875000e+03
1.217158813476562500e+03,2.210177978515625000e+03
1.217475830078125000e+03,2.211325927734375000e+03
1.217793579101562500e+03,2.212466064453125000e+03
1.218112426757812500e+03,2.213598876953125000e+03
1.218431884765625000e+03,2.214723388671875000e+03
1.218752563476562500e+03,2.215840332031250000e+03
1.219073608398437500e+03,2.216949218750000000e+03
1.219395507812500000e+03,2.218050048828125000e+03
1.219718750000000000e+03,2.219142822265625000e+03
1.220042236328125000e+03,2.220228027343750000e+03
1.220366821289062500e+03,2.221304687500000000e+03
1.220692138671875000e+03,2.222374023437500000e+03
1.221017700195312500e+03,2.223434570312500000e+03
1.221344482421875000e+03,2.224487548828125000e+03
1.221671752929687500e+03,2.225532470703125000e+03
1.221999877929687500e+03,2.226569091796875000e+03
1.222328491210937500e+03,2.227597656250000000e+03
1.222657958984375000e+03,2.228618164062500000e+03
1.222988159179687500e+03,2.229630126953125000e+03
1.223318847656250000e+03,2.230634521484375000e+03
1.223650268554687500e+03,2.231629882812500000e+03
1.223982299804687500e+03,2.232617919921875000e+03
1.224315307617187500e+03,2.233597412109375000e+03
1.224648193359375000e+03,2.234568603515625000e+03
1.224982299804687500e+03,2.235531494140625000e+03
1.225316528320312500e+03,2.236486328125000000e+03
1.225651855468750000e+03,2.237433105468750000e+03
1.225987426757812500e+03,2.238370849609375000e+03
1.226323608398437500e+03,2.239301269531250000e+03
1.226660400390625000e+03,2.240222656250000000e+03
1.226997558593750000e+03,2.241135986328125000e+03
1.227335571289062500e+03,2.242040527343750000e+03
1.227673583984375000e+03,2.242937011718750000e+03
1.228012451171875000e+03,2.243824951171875000e+03
1.228351562500000000e+03,2.244704589843750000e+03
1.228691406250000000e+03,2.245575683593750000e+03
1.229031738281250000e+03,2.246438476562500000e+03
1.229372558593750000e+03,2.247292480468750000e+03
1.229713500976562500e+03,2.248138427734375000e+03
1.230055175781250000e+03,2.248976074218750000e+03
1.230397216796875000e+03,2.249804931640625000e+03
1.230739746093750000e+03,2.250625488281250000e+03
1.231082519531250000e+03,2.251437255859375000e+03
1.231425781250000000e+03,2.252240478515625000e+03
1.231769165039062500e+03,2.253035644531250000e+03
1.232113159179687500e+03,2.253821777343750000e+03
1.232457397460937500e+03,2.254600097656250000e+03
1.232802246093750000e+03,2.255369140625000000e+03
1.233147460937500000e+03,2.256130126953125000e+03
1.233492309570312500e+03,2.256882080078125000e+03
1.233837890625000000e+03,2.257626220703125000e+03
1.234184326171875000e+03,2.258361572265625000e+03
1.234530395507812500e+03,2.259087890625000000e+03
1.234877075195312500e+03,2.259805908203125000e+03
1.235223876953125000e+03,2.260515136718750000e+03
1.235570922851562500e+03,2.261215820312500000e+03
1.235918579101562500e+03,2.261908203125000000e+03
1.236265747070312500e+03,2.262589355468750000e+03
1.236613769531250000e+03,2.263264160156250000e+03
1.236961914062500000e+03,2.263930175781250000e+03
1.237309814453125000e+03,2.264587646484375000e+03
1.237658691406250000e+03,2.265236572265625000e+03
1.238007446289062500e+03,2.265876953125000000e+03
1.238356445312500000e+03,2.266508056640625000e+03
1.238705322265625000e+03,2.267131835937500000e+03
1.239054687500000000e+03,2.267746582031250000e+03
1.239404174804687500e+03,2.268352050781250000e+03
1.239753662109375000e+03,2.268949218750000000e+03
1.240103637695312500e+03,2.269538085937500000e+03
1.240453613281250000e+03,2.270117919921875000e+03
1.240803833007812500e+03,2.270689208984375000e+03
1.241153808593750000e+03,2.271251953125000000e+03
1.241504150390625000e+03,2.271805908203125000e+03
1.241854614257812500e+03,2.272351318359375000e+03
1.242205200195312500e+03,2.272887939453125000e+03
1.242555664062500000e+03,2.273416259765625000e+03
1.242906372070312500e+03,2.273935791015625000e+03
1.243257324218750000e+03,2.274446777343750000e+03
1.243608154296875000e+03,2.274948974609375000e+03
1.243959106445312500e+03,2.275442871093750000e+03
1.244310058593750000e+03,2.275927978515625000e+03
1.244661254882812500e+03,2.276404296875000000e+03
1.245012084960937500e+03,2.276872558593750000e+03
1.245363403320312500e+03,2.277333740234375000e+03
1.245714599609375000e+03,2.277783447265625000e+03
1.246066040039062500e+03,2.278227050781250000e+03
1.246418579101562500e+03,2.278658447265625000e+03
1.246772949218750000e+03,2.279086425781250000e+03
1.247129028320312500e+03,2.279503173828125000e+03
1.247486694335937500e+03,2.279910644531250000e+03
1.247846069335937500e+03,2.280309570312500000e+03
1.248206665039062500e+03,2.280699462890625000e+03
1.248569335937500000e+03,2.281083984375000000e+03
1.248933349609375000e+03,2.281457763671875000e+03
1.249298583984375000e+03,2.281822998046875000e+03
1.249665527343750000e+03,2.282179687500000000e+03
1.250034179687500000e+03,2.282527832031250000e+03
1.250404541015625000e+03,2.282867675781250000e+03
1.250776000976562500e+03,2.283198730468750000e+03
1.251148559570312500e+03,2.283521240234375000e+03
1.251523803710937500e+03,2.283835693359375000e+03
1.251899414062500000e+03,2.284141113281250000e+03
1.252276977539062500e+03,2.284438476562500000e+03
1.252656005859375000e+03,2.284727294921875000e+03
1.253036499023437500e+03,2.285008056640625000e+03
1.253418457031250000e+03,2.285279785156250000e+03
1.253801757812500000e+03,2.285543457031250000e+03
1.254186157226562500e+03,2.285798339843750000e+03
1.254572509765625000e+03,2.286045898437500000e+03
1.254959960937500000e+03,2.286284179687500000e+03
1.255348754882812500e+03,2.286517089843750000e+03
1.255739135742187500e+03,2.286739501953125000e+03
1.256130493164062500e+03,2.286953613281250000e+03
1.256523681640625000e+03,2.287159179687500000e+03
1.256917846679687500e+03,2.287357177734375000e+03
1.257313598632812500e+03,2.287546630859375000e+03
1.257710327148437500e+03,2.287727539062500000e+03
1.258108398437500000e+03,2.287900878906250000e+03
1.258508178710937500e+03,2.288066162109375000e+03
1.258909057617187500e+03,2.288222900390625000e+03
1.259310913085937500e+03,2.288371826171875000e+03
1.259714355468750000e+03,2.288512695312500000e+03
1.260119140625000000e+03,2.288645507812500000e+03
1.260524658203125000e+03,2.288770019531250000e+03
1.260931640625000000e+03,2.288886962890625000e+03
1.261340087890625000e+03,2.288995361328125000e+03
1.261749511718750000e+03,2.289096435546875000e+03
1.262160278320312500e+03,2.289189697265625000e+03
1.262572021484375000e+03,2.289274658203125000e+03
1.262984985351562500e+03,2.289351562500000000e+03
1.263399047851562500e+03,2.289420898437500000e+03
1.263814575195312500e+03,2.289482666015625000e+03
1.264230957031250000e+03,2.289536376953125000e+03
1.264648559570312500e+03,2.289582275390625000e+03
1.265067382812500000e+03,2.289620361328125000e+03
1.265487304687500000e+03,2.289651123046875000e+03
1.265908081054687500e+03,2.289673583984375000e+03
1.266330078125000000e+03,2.289688964843750000e+03
1.266753173828125000e+03,2.289696533203125000e+03
1.267177124023437500e+03,2.289696533203125000e+03
1.267602416992187500e+03,2.289688964843750000e+03
1.268028930664062500e+03,2.289673583984375000e+03
1.268456054687500000e+03,2.289650878906250000e+03
1.268884277343750000e+03,2.289620849609375000e+03
1.269313720703125000e+03,2.289583251953125000e+03
1.269743774414062500e+03,2.289537353515625000e+03
1.270175415039062500e+03,2.289484619140625000e+03
1.270607421875000000e+03,2.289424560546875000e+03
1.271040893554687500e+03,2.289357177734375000e+03
1.271474853515625000e+03,2.289282714843750000e+03
1.271910278320312500e+03,2.289200683593750000e+03
1.272346435546875000e+03,2.289111328125000000e+03
1.272783447265625000e+03,2.289015136718750000e+03
1.273221069335937500e+03,2.288911376953125000e+03
1.273660034179687500e+03,2.288801025390625000e+03
1.274099853515625000e+03,2.288683105468750000e+03
1.274540649414062500e+03,2.288558105468750000e+03
1.274982299804687500e+03,2.288426025390625000e+03
1.275424438476562500e+03,2.288286621093750000e+03
1.275867675781250000e+03,2.288140380859375000e+03
1.276311889648437500e+03,2.287987548828125000e+03
1.276757080078125000e+03,2.287827636718750000e+03
1.277202514648437500e+03,2.287660156250000000e+03
1.277649414062500000e+03,2.287486572265625000e+03
1.278096801757812500e+03,2.287305664062500000e+03
1.278544921875000000e+03,2.287117919921875000e+03
1.278993530273437500e+03,2.286923583984375000e+03
1.279443603515625000e+03,2.286722656250000000e+03
1.279893920898437500e+03,2.286514892578125000e+03
1.280345458984375000e+03,2.286300048828125000e+03
1.280797607421875000e+03,2.286079101562500000e+03
1.281250244140625000e+03,2.285851318359375000e+03
1.281704101562500000e+03,2.285616699218750000e+03
1.282157714843750000e+03,2.285375732421875000e+03
1.282612915039062500e+03,2.285128173828125000e+03
1.283068481445312500e+03,2.284874267578125000e+03
1.283525024414062500e+03,2.284614013671875000e+03
1.283982055664062500e+03,2.284346923828125000e+03
1.284439941406250000e+03,2.284073730468750000e+03
1.284898315429687500e+03,2.283794189453125000e+03
1.285357299804687500e+03,2.283507812500000000e+03
1.285817138671875000e+03,2.283215332031250000e+03
1.286277465820312500e+03,2.282916992187500000e+03
1.286738525390625000e+03,2.282612060546875000e+03
1.287200073242187500e+03,2.282301025390625000e+03
1.287662231445312500e+03,2.281983642578125000e+03
1.288125122070312500e+03,2.281660644531250000e+03
1.288588256835937500e+03,2.281331054687500000e+03
1.289052612304687500e+03,2.280995605468750000e+03
1.289517211914062500e+03,2.280654052734375000e+03
1.289982421875000000e+03,2.280306396484375000e+03
1.290448242187500000e+03,2.279953369140625000e+03
1.290914428710937500e+03,2.279593994140625000e+03
1.291381103515625000e+03,2.279228515625000000e+03
1.291848510742187500e+03,2.278857421875000000e+03
1.292316650390625000e+03,2.278480712890625000e+03
1.292785156250000000e+03,2.278098144531250000e+03
1.293254150390625000e+03,2.277709228515625000e+03
1.293723388671875000e+03,2.277315185546875000e+03
1.294193359375000000e+03,2.276915283203125000e+03
1.294663818359375000e+03,2.276510009765625000e+03
1.295134887695312500e+03,2.276098876953125000e+03
1.295606445312500000e+03,2.275682128906250000e+03
1.296078002929687500e+03,2.275259765625000000e+03
1.296550659179687500e+03,2.274832031250000000e+03
1.297023315429687500e+03,2.274398681640625000e+03
1.297496704101562500e+03,2.273960205078125000e+03
1.297970458984375000e+03,2.273516113281250000e+03
1.298444335937500000e+03,2.273066162109375000e+03
1.298918823242187500e+03,2.272611328125000000e+03
1.299393920898437500e+03,2.272151123046875000e+03
1.299869506835937500e+03,2.271685791015625000e+03
1.300344970703125000e+03,2.271214843750000000e+03
1.300821166992187500e+03,2.270739257812500000e+03
1.301297729492187500e+03,2.270258300781250000e+03
1.301774902343750000e+03,2.269771972656250000e+03
1.302252197265625000e+03,2.269280761718750000e+03
1.302729614257812500e+03,2.268784179687500000e+03
1.303207885742187500e+03,2.268282958984375000e+03
1.303686401367187500e+03,2.267773925781250000e+03
1.304165039062500000e+03,2.267262207031250000e+03
1.304643920898437500e+03,2.266745605468750000e+03
1.305123535156250000e+03,2.266223876953125000e+03
1.305603393554687500e+03,2.265697753906250000e+03
1.306083374023437500e+03,2.265166503906250000e+03
1.306563842773437500e+03,2.264630371093750000e+03
1.307044555664062500e+03,2.264089843750000000e+03
1.307525634765625000e+03,2.263543945312500000e+03
1.308007080078125000e+03,2.262993408203125000e+03
1.308488647460937500e+03,2.262438720703125000e+03
1.308970581054687500e+03,2.261879394531250000e+03
1.309452514648437500e+03,2.261314941406250000e+03
1.309935058593750000e+03,2.260746093750000000e+03
1.310417968750000000e+03,2.260172851562500000e+03
1.310900756835937500e+03,2.259594970703125000e+03
1.311384033203125000e+03,2.259012451171875000e+03
1.311867553710937500e+03,2.258425537109375000e+03
1.312351318359375000e+03,2.257834228515625000e+03
1.312835205078125000e+03,2.257238769531250000e+03
1.313319335937500000e+03,2.256638671875000000e+03
1.313803710937500000e+03,2.256034179687500000e+03
1.314288696289062500e+03,2.255425537109375000e+03
1.314773559570312500e+03,2.254812744140625000e+03
1.315258666992187500e+03,2.254195556640625000e+03
1.315743774414062500e+03,2.253574218750000000e+03
1.316229125976562500e+03,2.252948486328125000e+03
1.316714965820312500e+03,2.252318847656250000e+03
1.317200805664062500e+03,2.251685058593750000e+03
1.317687133789062500e+03,2.251046875000000000e+03
1.318173339843750000e+03,2.250405029296875000e+03
1.318659667968750000e+03,2.249759521484375000e+03
1.319146240234375000e+03,2.249109130859375000e+03
1.319633056640625000e+03,2.248455078125000000e+03
1.320120239257812500e+03,2.247797363281250000e+03
1.320607177734375000e+03,2.247135498046875000e+03
1.321094360351562500e+03,2.246469970703125000e+03
1.321581909179687500e+03,2.245800537109375000e+03
1.322069213867187500e+03,2.245127197265625000e+03
1.322557006835937500e+03,2.244449951171875000e+03
1.323044921875000000e+03,2.243769287109375000e+03
1.323532836914062500e+03,2.243080566406250000e+03
1.324020996093750000e+03,2.242392089843750000e+03
1.324509155273437500e+03,2.241699707031250000e+03
1.324997558593750000e+03,2.241004150390625000e+03
1.325485839843750000e+03,2.240304687500000000e+03
1.325974487304687500e+03,2.239601562500000000e+03
1.326463256835937500e+03,2.238895019531250000e+03
1.326951904296875000e+03,2.238184570312500000e+03
1.327440795898437500e+03,2.237470947265625000e+03
1.327929809570312500e+03,2.236753417968750000e+03
1.328418701171875000e+03,2.236032958984375000e+03
1.328908081054687500e+03,2.235308837890625000e+03
1.329397216796875000e+03,2.234581542968750000e+03
1.329886230468750000e+03,2.233850341796875000e+03
1.330375732421875000e+03,2.233116210937500000e+03
1.330865234375000000e+03,2.232378662109375000e+03
1.331355102539062500e+03,2.231637939453125000e+03
1.331844482421875000e+03,2.230893554687500000e+03
1.332334228515625000e+03,2.230146484375000000e+03
1.332824096679687500e+03,2.229395996093750000e+03
1.333313476562500000e+03,2.228642333984375000e+03
1.333803588867187500e+03,2.227885253906250000e+03
1.334293212890625000e+03,2.227125000000000000e+03
1.334783325195312500e+03,2.226362060546875000e+03
1.335273193359375000e+03,2.225595703125000000e+03
1.335763427734375000e+03,2.224826416015625000e+03
1.336253173828125000e+03,2.224053955078125000e+03
1.336743530273437500e+03,2.223278808593750000e+03
1.337233642578125000e+03,2.222500488281250000e+03
1.337723876953125000e+03,2.221719238281250000e+03
1.338213989257812500e+03,2.220934570312500000e+03
1.338704223632812500e+03,2.220147460937500000e+03
1.339194580078125000e+03,2.219357666015625000e+03
1.339684570312500000e+03,2.218564453125000000e+03
1.340174560546875000e+03,2.217768798828125000e+03
1.340665161132812500e+03,2.216970214843750000e+03
1.341155395507812500e+03,2.216168701171875000e+03
1.341645751953125000e+03,2.215364501953125000e+03
1.342135864257812500e+03,2.214557373046875000e+03
1.342626220703125000e+03,2.213747802734375000e+03
1.343116455078125000e+03,2.212935546875000000e+03
1.343606689453125000e+03,2.212120117187500000e+03
1.344096801757812500e+03,2.211302734375000000e+03
1.344587158203125000e+03,2.210481933593750000e+03
1.345077392578125000e+03,2.209659423828125000e+03
1.345567749023437500e+03,2.208833496093750000e+03
1.346057861328125000e+03,2.208005371093750000e+03
1.346548095703125000e+03,2.207174316406250000e+03
1.347038452148437500e+03,2.206341064453125000e+03
1.347528442382812500e+03,2.205505126953125000e+03
1.348018310546875000e+03,2.204666503906250000e+03
1.348508544921875000e+03,2.203825927734375000e+03
1.348998535156250000e+03,2.202982666015625000e+03
1.349488769531250000e+03,2.202136718750000000e+03
1.349978759765625000e+03,2.201288818359375000e+03
1.350468627929687500e+03,2.200438232421875000e+03
1.350958618164062500e+03,2.199585449218750000e+03
1.351448364257812500e+03,2.198729980468750000e+03
1.351938232421875000e+03,2.197872314453125000e+03
1.352428222656250000e+03,2.197012695312500000e+03
1.352917724609375000e+03,2.196150390625000000e+03
1.353407592773437500e+03,2.195285888671875000e+03
1.353897338867187500e+03,2.194419189453125000e+03
1.354386962890625000e+03,2.193550048828125000e+03
1.354876220703125000e+03,2.192678955078125000e+03
1.355366088867187500e+03,2.191805175781250000e+03
1.355855346679687500e+03,2.190929687500000000e+03
1.356344726562500000e+03,2.190051757812500000e+03
1.356834106445312500e+03,2.189171875000000000e+03
1.357323486328125000e+03,2.188290039062500000e+03
1.357812500000000000e+03,2.187405517578125000e+03
1.358301757812500000e+03,2.186519042968750000e+03
1.358790649414062500e+03,2.185630615234375000e+03
1.359279785156250000e+03,2.184740234375000000e+03
1.359768676757812500e+03,2.183847656250000000e+03
1.360257690429687500e+03,2.182952880859375000e+03
1.360746459960937500e+03,2.182056640625000000e+03
1.361235229492187500e+03,2.181157958984375000e+03
1.361723754882812500e+03,2.180257324218750000e+03
1.362212402343750000e+03,2.179354492187500000e+03
1.362700927734375000e+03,2.178450195312500000e+03
1.363189453125000000e+03,2.177543457031250000e+03
1.363677734375000000e+03,2.176635009765625000e+03
1.364166015625000000e+03,2.175724609375000000e+03
1.364654174804687500e+03,2.174812500000000000e+03
1.365142333984375000e+03,2.173898193359375000e+03
1.365630371093750000e+03,2.172982421875000000e+03
1.366118286132812500e+03,2.172064453125000000e+03
1.366606079101562500e+03,2.171144775390625000e+03
1.367093872070312500e+03,2.170223144531250000e+03
1.367581420898437500e+03,2.169299560546875000e+03
1.368069335937500000e+03,2.168374267578125000e+03
1.368556518554687500e+03,2.167447265625000000e+03
1.369044067382812500e+03,2.166518554687500000e+03
1.369531250000000000e+03,2.165588134765625000e+03
1.370018676757812500e+03,2.164655761718750000e+03
1.370505859375000000e+03,2.163721679687500000e+03
1.370992675781250000e+03,2.162786132812500000e+03
1.371479736328125000e+03,2.161848388671875000e+03
1.371966308593750000e+03,2.160912353515625000e+03
1.372452880859375000e+03,2.159971679687500000e+03
1.372939697265625000e+03,2.159029052734375000e+03
1.373425903320312500e+03,2.158085205078125000e+03
1.373912475585937500e+03,2.157139648437500000e+03
1.374398681640625000e+03,2.156191650390625000e+03
1.374885009765625000e+03,2.155242919921875000e+03
1.375371093750000000e+03,2.154292480468750000e+03
1.375857055664062500e+03,2.153340087890625000e+03
1.376343139648437500e+03,2.152386230468750000e+03
1.376828613281250000e+03,2.151430664062500000e+03
1.377314208984375000e+03,2.150473632812500000e+03
1.377799804687500000e+03,2.149514892578125000e+03
1.378285400390625000e+03,2.148555175781250000e+03
1.378770385742187500e+03,2.147593017578125000e+03
1.379255615234375000e+03,2.146629882812500000e+03
1.379740844726562500e+03,2.145664794921875000e+03
1.380225708007812500e+03,2.144698486328125000e+03
1.380710571289062500e+03,2.143730468750000000e+03
1.381195312500000000e+03,2.142761230468750000e+03
1.381679931640625000e+03,2.141790527343750000e+03
1.382164672851562500e+03,2.140818115234375000e+03
1.382648681640625000e+03,2.139844238281250000e+03
1.383132934570312500e+03,2.138868896484375000e+03
1.383617187500000000e+03,2.137892333984375000e+03
1.384101074218750000e+03,2.136913574218750000e+03
1.384584838867187500e+03,2.135933837890625000e+03
1.385068725585937500e+03,2.134952636718750000e+03
1.385552490234375000e+03,2.133970214843750000e+03
1.386035888671875000e+03,2.132985839843750000e+03
1.386519287109375000e+03,2.132000732421875000e+03
1.387002563476562500e+03,2.131013427734375000e+03
1.387485595703125000e+03,2.130025146484375000e+03
1.387968505859375000e+03,2.129035400390625000e+03
1.388451416015625000e+03,2.128043945312500000e+03
1.388934204101562500e+03,2.127051757812500000e+03
1.389416748046875000e+03,2.126057617187500000e+03
1.389899047851562500e+03,2.125062500000000000e+03
1.390381591796875000e+03,2.124065673828125000e+03
1.390863525390625000e+03,2.123067626953125000e+03
1.391345703125000000e+03,2.122067871093750000e+03
1.391827514648437500e+03,2.121067138671875000e+03


==> data/simple_ctcr_tubepos.txt <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-3.579404129110681351e-08,-2.982779106076498925e-08,1.901901866823037506e-04
-1.431526720441236795e-07,-1.193005195491394730e-07,3.803803292591783399e-04
-3.220406402075416367e-07,-2.684021471652626933e-07,5.705704018577512386e-04
-5.724225721978445022e-07,-4.771164530515270501e-07,7.607602991103880156e-04
-8.942630845849076753e-07,-7.454271268479516891e-07,9.509499753812575111e-04
-1.287527092176991109e-06,-1.073318025647093587e-06,1.141139583992046343e-03
-1.752178627548047264e-06,-1.460772189650018242e-06,1.331328761202172804e-03
-2.288182624702633770e-06,-1.907773329547188679e-06,1.521517700238231557e-03
-2.895503240902081997e-06,-2.414304426889061108e-06,1.711706196602093884e-03
-3.574105010319608796e-06,-2.980348696293894291e-06,1.901894284531964073e-03
-4.323952947555115866e-06,-3.605889672281131379e-06,2.092082077884307393e-03
-5.145010767167436882e-06,-4.290909723386451669e-06,2.282269372351688943e-03
-6.037241513286652583e-06,-5.035390577145142605e-06,2.472455804577579179e-03
-7.000612376626803899e-06,-5.839317340399757145e-06,2.662641965946215689e-03
-8.035083800283086930e-06,-6.702669408321288274e-06,2.852827175004072485e-03
-9.140625405947884005e-06,-7.625433752938641587e-06,3.043012182370420735e-03
-1.031719587548423650e-05,-8.607588137174225390e-06,3.233196147609560672e-03
-1.156476180916263081e-05,-9.649116850411052811e-06,3.423379344127705764e-03
-1.288328641693601442e-05,-1.075000127001861793e-05,3.613561727182127824e-03
-1.427273453200261316e-05,-1.191022405041265382e-05,3.803743252073318436e-03
-1.573307094865072570e-05,-1.312976773078823160e-05,3.993924192402137016e-03
-1.726425791953559879e-05,-1.440861264285308448e-05,4.184103867166174585e-03
-1.886625763110749636e-05,-1.574673899029434366e-05,4.374282550092609655e-03
-2.053904061930357603e-05,-1.714413385848619575e-05,4.564460514952023949e-03
-2.228256229780826831e-05,-1.860077163093901359e-05,4.754637080951504974e-03
-2.409678809581677011e-05,-2.011663496686199644e-05,4.944812203785700806e-03
-2.598168671597250899e-05,-2.169170918859637055e-05,5.134986475616991342e-03
-2.793722182805335961e-05,-2.332597532364839049e-05,5.325159852276589029e-03
-2.996334701687036552e-05,-2.501940589858668267e-05,5.515331335021762989e-03
-3.206003587796541523e-05,-2.677199007722510490e-05,5.705501834406952362e-03
-3.422725696614556943e-05,-2.858371272469224659e-05,5.895671624645542654e-03
-3.646496039844718636e-05,-3.045454322609351272e-05,6.085839388981878831e-03
-3.877311297039189427e-05,-3.238446481521515364e-05,6.276005719997801262e-03
-4.115168140408647539e-05,-3.437346059577542557e-05,6.466170573833445422e-03
-4.360062909328502251e-05,-3.642151078757706621e-05,6.656333906792608404e-03
-4.611991596372078177e-05,-3.852859266261073420e-05,6.846495675161944766e-03
-4.870951535038656898e-05,-4.069469458396617631e-05,7.036656471756550998e-03
-5.136936713485792434e-05,-4.291977688300294976e-05,7.226814343873514540e-03
-5.409945781484917321e-05,-4.520383879913544286e-05,7.416971157125589083e-03
-5.689974389195354154e-05,-4.754685438787313535e-05,7.607126231726584614e-03
-5.977019178798687120e-05,-4.994880593187699743e-05,7.797280160724723644e-03
-6.271075455595511328e-05,-5.240966445065296526e-05,7.987431627995896302e-03
-6.572140192761312958e-05,-5.492941481310907570e-05,8.177581226753091737e-03
-6.880209686414602707e-05,-5.750803616231006351e-05,8.367728913810480035e-03
-7.195279559133869096e-05,-6.014550194097512657e-05,8.557874646081641348e-03
-7.517346768022661093e-05,-6.284179664923547463e-05,8.748018380466921623e-03
-7.846408269164812483e-05,-6.559690468867792159e-05,8.938160073967804653e-03
-8.182459668961367474e-05,-6.841079913036019638e-05,9.128300320115131233e-03
-8.525496582289490742e-05,-7.128345299444147933e-05,9.318437803266171188e-03
-8.875515279735712350e-05,-7.421484472588951590e-05,9.508573117076701831e-03
-9.232513360168981850e-05,-7.720496379772396342e-05,9.698706218645242183e-03
-9.596484433162865237e-05,-8.025376619453447331e-05,9.888836429295378566e-03
-9.967428068934562179e-05,-8.336125777915410530e-05,1.007896497870954498e-02
-1.034533920096163915e-04,-8.652740544450948862e-05,1.026909118818297890e-02
-1.073021473839558395e-04,-8.975219259161332903e-05,1.045921565153087179e-02
-1.112204961256902627e-04,-9.303558591341863247e-05,1.064933705378812850e-02
-1.152084071160234955e-04,-9.637756851855742882e-05,1.083945598873659218e-02
-1.192658163160038789e-04,-9.977809574070355190e-05,1.102957177824320442e-02
-1.233927456997927408e-04,-1.032371949785222611e-04,1.121968628835827778e-02
-1.275890912334941220e-04,-1.067547879397210396e-04,1.140979693222411717e-02
-1.318549081117816155e-04,-1.103309296298750147e-04,1.159990748503098371e-02
-1.361900390442706468e-04,-1.139654970195301981e-04,1.179001281496610751e-02
-1.405945126160325917e-04,-1.176585226553259915e-04,1.198011542488678499e-02
-1.450683040719438809e-04,-1.214099944005234610e-04,1.217021654540307446e-02
-1.496113226153967060e-04,-1.252198445837233336e-04,1.236031358997577087e-02
-1.542235964509318207e-04,-1.290881052764223400e-04,1.255040906133618461e-02
-1.589050213772598636e-04,-1.330146974459864458e-04,1.274050037321833827e-02
-1.636556253886107073e-04,-1.369996528715317736e-04,1.293059002832018869e-02
-1.684753308377379718e-04,-1.410429145447966053e-04,1.312067671313510431e-02
-1.733640865772733070e-04,-1.451444476164463412e-04,1.331075911372326878e-02
-1.783218935592587062e-04,-1.493042610718427524e-04,1.350083973298475508e-02
-1.833486610736185965e-04,-1.535222866282239613e-04,1.369091598528519686e-02
-1.884443774316007440e-04,-1.577985223024231092e-04,1.388098910180580667e-02
-1.936090830523040163e-04,-1.621330099690473036e-04,1.407106158469850765e-02
-1.988425947194644757e-04,-1.665256034652677966e-04,1.426112830483345847e-02
-2.041449532756291587e-04,-1.709763446928735389e-04,1.445119176511361347e-02
-2.095161464749655162e-04,-1.754852309934847477e-04,1.464125319651095672e-02
-2.149560567009713445e-04,-1.800521710964778500e-04,1.483131001408103701e-02
-2.204647246738087490e-04,-1.846772065690167549e-04,1.502136472090773514e-02
-2.260420590897534643e-04,-1.893602680704876723e-04,1.521141473154576096e-02
-2.316880475257260795e-04,-1.941013524578814474e-04,1.540146255015746070e-02
-2.374026648446974448e-04,-1.989004457022903788e-04,1.559150686309352177e-02
-2.431858193603024358e-04,-2.037574779821885727e-04,1.578154635771414349e-02
-2.490375249073775135e-04,-2.086724679345722722e-04,1.597158353776193321e-02
-2.549576905001423532e-04,-2.136453459575398154e-04,1.616161581869859573e-02
-2.609463560343955064e-04,-2.186761524948877076e-04,1.635164570344965415e-02
-2.670034040216716733e-04,-2.237647954954586705e-04,1.654167060825838600e-02
-2.731288473683336814e-04,-2.289112927535299049e-04,1.673169303617443038e-02
-2.793225951673902318e-04,-2.341155743173185734e-04,1.692171040323153103e-02
-2.855846607528725778e-04,-2.393776580198226397e-04,1.711172521322412016e-02
-2.919150056379511650e-04,-2.446975177729960736e-04,1.730173615372771964e-02
-2.983135106206989641e-04,-2.500750602325625292e-04,1.749174191231592582e-02
-3.047802695983187595e-04,-2.555103700723538630e-04,1.768174499300969454e-02
-3.113151109937496155e-04,-2.610033096421651472e-04,1.787174281246276669e-02
-3.179180748181664067e-04,-2.665539185706429916e-04,1.806173787480710655e-02
-3.245891213749093284e-04,-2.721621697230412859e-04,1.825172886665269931e-02
-3.313281591380173082e-04,-2.778279920204926290e-04,1.844171447718813070e-02
-3.381352016328607857e-04,-2.835514026885431514e-04,1.863169721130199935e-02
-3.450101039426418524e-04,-2.893322858264814074e-04,1.882167321308217400e-02
-3.519530368250693166e-04,-2.951707907394108881e-04,1.901164880139571273e-02
-3.589637248672327644e-04,-3.010666914042545487e-04,1.920161630660222052e-02
-3.660423640943750003e-04,-3.070201584594385753e-04,1.939158331878740316e-02
-3.731887318288655119e-04,-3.130310100419143133e-04,1.958154471300366586e-02
-3.804027626254119932e-04,-3.190991963681904684e-04,1.977149917828188719e-02
-3.876846518621406110e-04,-3.252248874379550327e-04,1.996145303135904089e-02
-3.950340458025947349e-04,-3.314077908578317850e-04,2.015139860594244298e-02
-4.024511666117684488e-04,-3.376480987231660525e-04,2.034134221894439223e-02
-4.099358441953851440e-04,-3.439456729155408493e-04,2.053128001740634270e-02
-4.174881164122615966e-04,-3.503005505704489360e-04,2.072121450451103186e-02
-4.251078653069261903e-04,-3.567126372292293672e-04,2.091114437149746430e-02
-4.327950774716078294e-04,-3.631819264912155253e-04,2.110106830588710097e-02
-4.405497388682992664e-04,-3.697084113631578977e-04,2.129098881354109934e-02
-4.483717400433609359e-04,-3.762920030122499765e-04,2.148090325958235125e-02
-4.562611654562376468e-04,-3.829327720706692775e-04,2.167081444884657107e-02
-4.642178318077373853e-04,-3.896305682431285716e-04,2.186071898275664810e-02
-4.722418550823289252e-04,-3.963854932344241903e-04,2.205062053436622829e-02
-4.803331155044038899e-04,-4.031974501821696411e-04,2.224051714172322128e-02
-4.884914963309949353e-04,-4.100663446495693551e-04,2.243040697859815732e-02
-4.967171187491179959e-04,-4.169922824162891205e-04,2.262029374505810514e-02
-5.050097813651004998e-04,-4.239750975484023990e-04,2.281017366463785473e-02
-5.133696054301415236e-04,-4.310148956745875749e-04,2.300005038319204859e-02
-5.217964715628280008e-04,-4.381115796935290533e-04,2.318992202062665139e-02
-5.302902571732082864e-04,-4.452650496716200885e-04,2.337978669715904886e-02
-5.388510828137838471e-04,-4.524754103442453794e-04,2.356964795020635370e-02
-5.474787528301150929e-04,-4.597425000196666937e-04,2.375950227500824366e-02
-5.561733849601021825e-04,-4.670664208558117109e-04,2.394935310062197564e-02
-5.649347813581377057e-04,-4.744470090806770395e-04,2.413919692260445976e-02
-5.737630723297786972e-04,-4.818843772350275812e-04,2.432903738661950505e-02
-5.826581182663400846e-04,-4.893784103738951872e-04,2.451887228848804653e-02
-5.916198077614073922e-04,-4.969290171887765645e-04,2.470870007423168341e-02
-6.006482658627134222e-04,-5.045363054900335337e-04,2.489852417269961329e-02
-6.097432966956615758e-04,-5.122001125646557119e-04,2.508834129710055261e-02
-6.189049971035422929e-04,-5.199205222542547036e-04,2.527815422629781095e-02
-6.281332023509918769e-04,-5.276973978634406925e-04,2.546796032355772704e-02
-6.374279974176196148e-04,-5.355308130099874480e-04,2.565776215134331351e-02
-6.467893042333992598e-04,-5.434207038260996945e-04,2.584755880585635004e-02
-6.562169515033438282e-04,-5.513669277170897467e-04,2.603734765111113958e-02
-6.657111159602841638e-04,-5.593696353384783240e-04,2.622713298215195721e-02
-6.752715626145140791e-04,-5.674286301939636661e-04,2.641691086346883988e-02
-6.848984044931266842e-04,-5.755440090285701997e-04,2.660668429057154796e-02
-6.945915620435292757e-04,-5.837157061674216885e-04,2.679645236011720527e-02
-7.043508581863278453e-04,-5.919435735506087476e-04,2.698621243699785011e-02
-7.141764783361490791e-04,-6.002277686569126944e-04,2.717596881585031959e-02
-7.240681817629569198e-04,-6.085680895595282826e-04,2.736571756208392922e-02
-7.340260828461153122e-04,-6.169646336088083346e-04,2.755546167135124527e-02
-7.440500118695902781e-04,-6.254172585484266654e-04,2.774519850831520806e-02
-7.541400595456023218e-04,-6.339260415482031799e-04,2.793493063574041535e-02
-7.642961478395178922e-04,-6.424909174434906538e-04,2.812465715073090775e-02
-7.745181160884436269e-04,-6.511117512081845320e-04,2.831437585234123505e-02
-7.848060932215679235e-04,-6.597886519927975528e-04,2.850408973538109611e-02
-7.951598920299394243e-04,-6.685214621438572997e-04,2.869379616628788335e-02
-8.055796414872207168e-04,-6.773102906219456492e-04,2.888349814006075864e-02
-8.160650685277760514e-04,-6.861549071910341170e-04,2.907319129050421613e-02
-8.266164115180202505e-04,-6.950555128150648051e-04,2.926288077844536872e-02
-8.372334949858300460e-04,-7.040119593584398495e-04,2.945256396973779112e-02
-8.479161790142055767e-04,-7.130241285064479236e-04,2.964223909720360012e-02
-8.586646190360709696e-04,-7.220921510081962065e-04,2.983190958888269628e-02
-8.694785333940958450e-04,-7.312157887712365974e-04,3.002157107979611800e-02
-8.803581719713288092e-04,-7.403952519942264042e-04,3.021122873005164383e-02
-8.913032531549034809e-04,-7.496303024006657507e-04,3.040087817485592064e-02
-9.023139380922786269e-04,-7.589210751548242789e-04,3.059052284195790811e-02
-9.133900812420256204e-04,-7.682674464908770349e-04,3.078016096528160550e-02
-9.245314953534303952e-04,-7.776692574091156537e-04,3.096978991208650805e-02
-9.357384420906626667e-04,-7.871267275390220544e-04,3.115941484201827788e-02
-9.470106280616795696e-04,-7.966396080715583026e-04,3.134903139147113271e-02
-9.583482261509808971e-04,-8.062080435683505230e-04,3.153864298768958158e-02
-9.697510847957967195e-04,-8.158319046217632833e-04,3.172824786524550827e-02
-9.812191174388158049e-04,-8.255111166195340348e-04,3.191784512360389819e-02
-9.927521668039102683e-04,-8.352455450721927611e-04,3.210743299806656514e-02
-1.004350582064077700e-03,-8.450354830062050760e-04,3.229701751087376421e-02
-1.016014111537910181e-03,-8.548807160821539960e-04,3.248659516558750904e-02
-1.027742692531823879e-03,-8.647811892582326883e-04,3.267616592977189149e-02
-1.039536250005161297e-03,-8.747368371463111296e-04,3.286572890217954318e-02
-1.051394638551025190e-03,-8.847475347817255944e-04,3.305528231771707320e-02
-1.063318183694994057e-03,-8.948135545739225368e-04,3.324483220057604382e-02
-1.075306645624904498e-03,-9.049346917012358188e-04,3.343437505392791997e-02
-1.087359973075666033e-03,-9.151109002790536835e-04,3.362391084453971585e-02
-1.099477856221714369e-03,-9.253419160640511017e-04,3.381343521215007808e-02
-1.111660796612689000e-03,-9.356281597061855398e-04,3.400295677570769337e-02
-1.123908495850929612e-03,-9.459693764532506885e-04,3.419247117393421631e-02
-1.136220902672126134e-03,-9.563655199785381280e-04,3.438197837388779626e-02
-1.148597989372404432e-03,-9.668165638399253865e-04,3.457147834102877737e-02
-1.161039411139371241e-03,-9.773222135624098136e-04,3.476096671827424989e-02
-1.173545715762690667e-03,-9.878829284724580280e-04,3.495045212080884200e-02
-1.186116570034159278e-03,-9.984984237388742911e-04,3.513993019068972073e-02
-1.198751946074405736e-03,-1.009168672320048116e-03,3.532940089351438440e-02
-1.211451792796559845e-03,-1.019893627388221684e-03,3.551886419692850544e-02
-1.224215777521946635e-03,-1.030673004189308802e-03,3.570831574371121503e-02
-1.237044452881635483e-03,-1.041507265650146738e-03,3.589776409719487582e-02
-1.249937477485112873e-03,-1.052396118168980391e-03,3.608720487755089079e-02
-1.262894822446010900e-03,-1.063339532439412389e-03,3.627663812905500273e-02
-1.275916447335910921e-03,-1.074337470013449463e-03,3.646606380180542062e-02
-1.289002057437891278e-03,-1.085389677537727500e-03,3.665547817444617801e-02
-1.302152123280440324e-03,-1.096496547864843308e-03,3.684488859109154996e-02
-1.315366356100355905e-03,-1.107657832416294487e-03,3.703429139794175290e-02
-1.328644712979594337e-03,-1.118873490125193949e-03,3.722368650823854735e-02
-1.341986895648736690e-03,-1.130143264106523446e-03,3.741307021498451596e-02
-1.355393374790498425e-03,-1.141467546858617810e-03,3.760244972635561761e-02
-1.368863876312479506e-03,-1.152846101664028663e-03,3.779182165955671802e-02
-1.382398330678716791e-03,-1.164278864456357553e-03,3.798118554988986345e-02
-1.395996714146680853e-03,-1.175765809720580139e-03,3.817054158113936807e-02
-1.409658737360681242e-03,-1.187306687436899457e-03,3.835988626360682663e-02
-1.423384860628175907e-03,-1.198901880731656272e-03,3.854922648012065745e-02
-1.437174812480227241e-03,-1.210551154442902726e-03,3.873855895694947038e-02
-1.451028522690989272e-03,-1.222254443274110869e-03,3.892788322986580341e-02
-1.464945967175915360e-03,-1.234011720774807596e-03,3.911719948308037959e-02
-1.478926852241260618e-03,-1.245822732605875215e-03,3.930650422783173864e-02
-1.492971649871749134e-03,-1.257687871140706183e-03,3.949580434586892619e-02
-1.507080081806634435e-03,-1.269606894816964178e-03,3.968509656469056818e-02
-1.521252061943267854e-03,-1.281579724281423169e-03,3.987438020440185749e-02
-1.535487355432065600e-03,-1.293606154378883905e-03,4.006365264137820570e-02
-1.549786380576670050e-03,-1.305686531639030454e-03,4.025291989219566963e-02
-1.564148901886773177e-03,-1.317820650103295561e-03,4.044217933344788907e-02
-1.578574848770153676e-03,-1.330008443003228864e-03,4.063143050164885750e-02
-1.593064152083038375e-03,-1.342249844671296452e-03,4.082067293322567958e-02
-1.607616569510496567e-03,-1.354544642985166473e-03,4.100990400589014928e-02
-1.622232530634008232e-03,-1.366893193374776579e-03,4.119912973514064380e-02
-1.636911798777990808e-03,-1.379295288236278162e-03,4.138834749812909941e-02
-1.651654303560879571e-03,-1.391750860337615144e-03,4.157755683175562433e-02
-1.666459966220379656e-03,-1.404259835211562387e-03,4.176675727399328797e-02
-1.681328518170665826e-03,-1.416821977926817182e-03,4.195594577023348259e-02
-1.696260492388877066e-03,-1.429437730608390175e-03,4.214512963155297304e-02
-1.711255550480006915e-03,-1.442106799072287796e-03,4.233430494000834515e-02
-1.726313651593521913e-03,-1.454829140384800070e-03,4.252347166528475803e-02
-1.741434725535103388e-03,-1.467604686694373196e-03,4.271262934469074318e-02
-1.756618487219350957e-03,-1.480433188455624769e-03,4.290177492610760396e-02
-1.771865489195168820e-03,-1.493315103704181794e-03,4.309091571843307045e-02
-1.787175387732484579e-03,-1.506250133103216159e-03,4.328004780483023228e-02
-1.802548133812260705e-03,-1.519238226155059969e-03,4.346917115640269724e-02
-1.817983343404642625e-03,-1.532279049222107399e-03,4.365828142553358771e-02
-1.833481687684538090e-03,-1.545373160049470047e-03,4.384738721465732125e-02
-1.849042768760179607e-03,-1.558520213001980508e-03,4.403648417804696680e-02
-1.864666554464471148e-03,-1.571720171333920116e-03,4.422557228498936316e-02
-1.880353001456402679e-03,-1.584972988704587415e-03,4.441465150618607860e-02
-1.896101717709500201e-03,-1.598278324088600860e-03,4.460371749557939108e-02
-1.911913385533786213e-03,-1.611636743976513483e-03,4.479277885441185908e-02
-1.927787601680684693e-03,-1.625047897558986459e-03,4.498183123804493783e-02
-1.943724334164863288e-03,-1.638511747604605873e-03,4.517087461612556698e-02
-1.959723539872912888e-03,-1.652028247323363442e-03,4.535990895975626491e-02
-1.975784821550438317e-03,-1.665597050647911210e-03,4.554892992407313240e-02
-1.991908866887753555e-03,-1.679218727909268785e-03,4.573794610967656105e-02
-2.008095278702542487e-03,-1.692892932847483815e-03,4.592695317184546100e-02
-2.024344019437588661e-03,-1.706619622837331554e-03,4.611595108113884789e-02
-2.040655051832626458e-03,-1.720398755413316688e-03,4.630493980840429125e-02
-2.057027951116283289e-03,-1.734229960595726336e-03,4.649391501276774891e-02
-2.073463443770419065e-03,-1.748113840841876735e-03,4.668288528997414921e-02
-2.089961121801172869e-03,-1.762050040122888983e-03,4.687184629718521567e-02
-2.106520936842916358e-03,-1.776038506036238052e-03,4.706079800684902226e-02
-2.123142469982124570e-03,-1.790078873073024535e-03,4.724973607779594381e-02
-2.139826447676358712e-03,-1.804171743120014555e-03,4.743866910592259289e-02
-2.156572461906675932e-03,-1.818316759579873335e-03,4.762759274854085068e-02
-2.173380464884107268e-03,-1.832513870097867478e-03,4.781650697874161721e-02
-2.190250419245724431e-03,-1.846763030894130533e-03,4.800541176766866258e-02
-2.207181906690702453e-03,-1.861063876411253072e-03,4.819430277486659586e-02
-2.224175664340822048e-03,-1.875417016792163029e-03,4.838318859465684518e-02
-2.241231262543092080e-03,-1.889822076566430049e-03,4.857206488789541504e-02
-2.258348675680062114e-03,-1.904279021451711108e-03,4.876093162499403610e-02
-2.275527855837385614e-03,-1.918787798157337021e-03,4.894978877919489019e-02
-2.292768373465489153e-03,-1.933348030936534682e-03,4.913863201155887345e-02
-2.310070976964651978e-03,-1.947960338771144266e-03,4.932746991534975312e-02
-2.327435237198992746e-03,-1.962624346079911309e-03,4.951629815204831170e-02
-2.344861128394345670e-03,-1.977340017728297303e-03,4.970511669215547240e-02
-2.362348613894491890e-03,-1.992107309318980057e-03,4.989392550781541341e-02
-2.379897231613386198e-03,-2.006925817023736108e-03,5.008272026523602483e-02
-2.397507773764698692e-03,-2.021796196113506260e-03,5.027150955167310892e-02
-2.415179623763799230e-03,-2.036717912015000367e-03,5.046028723037173508e-02
-2.432913071325510691e-03,-2.051691194842048763e-03,5.064905674245067518e-02
-2.450707577924956474e-03,-2.066715575622865998e-03,5.083781270169499683e-02
-2.468563804946312737e-03,-2.081791598413740372e-03,5.102656248082156065e-02
-2.486481367100285521e-03,-2.096918923392691869e-03,5.121530234303896256e-02
-2.504460228316877576e-03,-2.112097505457883728e-03,5.140403226101895179e-02
-2.522500352562522148e-03,-2.127327299399262364e-03,5.159275220750370039e-02
-2.540601349209699756e-03,-2.142607960529601535e-03,5.178145846553404430e-02
-2.558763883394644251e-03,-2.157940035279114384e-03,5.197015831391911533e-02
-2.576987587060274726e-03,-2.173323197725247208e-03,5.215884825702691435e-02
-2.595272396208789766e-03,-2.188757378494408500e-03,5.234752797265969371e-02
-2.613618303456070879e-03,-2.204242555866336387e-03,5.253619772907865138e-02
-2.632024884366694628e-03,-2.219778355972949410e-03,5.272485351542540583e-02
-2.650492852262724321e-03,-2.235365365111970613e-03,5.291350297777298872e-02
-2.669021782855151084e-03,-2.251003209258180780e-03,5.310214210538726637e-02
-2.687611654932006971e-03,-2.266691854462335887e-03,5.329077101918967829e-02
-2.706262434474440443e-03,-2.282431255811815437e-03,5.347938969235804807e-02
-2.724973733893586852e-03,-2.298221069912961736e-03,5.366799455815093184e-02
-2.743746220350377300e-03,-2.314061843288544966e-03,5.385659267088255264e-02
-2.762579537805788001e-03,-2.329953258868086314e-03,5.404518075861451665e-02
-2.781473591617765646e-03,-2.345895220046430914e-03,5.423375820511207313e-02
-2.800427992018242589e-03,-2.361887381068585989e-03,5.442232144432407326e-02
-2.819443503142704185e-03,-2.377930369629822297e-03,5.461087841440740581e-02
-2.838519646802551474e-03,-2.394023765087669332e-03,5.479942466446620364e-02
-2.857656418484457676e-03,-2.410167546318393687e-03,5.498796046328723042e-02
-2.876853782338599248e-03,-2.426361665631975896e-03,5.517648578503581841e-02
-2.896111342127481118e-03,-2.442605771203745432e-03,5.536499706515814884e-02
-2.915429817029227891e-03,-2.458900451933231264e-03,5.555350164980715072e-02
-2.934808720499704725e-03,-2.475245279532136636e-03,5.574199508989136076e-02
-2.954248141348992870e-03,-2.491640310878996418e-03,5.593047853875267317e-02
-2.973747919777407125e-03,-2.508085393072732525e-03,5.611895079197775499e-02
-2.993307780555470692e-03,-2.524580275687723745e-03,5.630740946490120358e-02
-3.012928299936491229e-03,-2.541125426254113584e-03,5.649586042826119925e-02
-3.032609197797736869e-03,-2.557720589970011518e-03,5.668430129832805614e-02
-3.052350379939096792e-03,-2.574365668665529530e-03,5.687273145987367662e-02
-3.072151752289075180e-03,-2.591060564159897248e-03,5.706115029777410197e-02
-3.092013032504287683e-03,-2.607805019414166387e-03,5.724955542895159705e-02
-3.111934804637080283e-03,-2.624599507721861111e-03,5.743795272314269201e-02
-3.131916788968288051e-03,-2.641443773940949351e-03,5.762633979695651332e-02
-3.151958826432991762e-03,-2.658337664561461183e-03,5.781471544659617240e-02
-3.172060632595949566e-03,-2.675280920296330828e-03,5.800307728974019028e-02
-3.192222806647600046e-03,-2.692274026419657403e-03,5.819143119373294815e-02
-3.212445054288822974e-03,-2.709316715142180525e-03,5.837977477805209037e-02
-3.232727286975629801e-03,-2.726408891743639044e-03,5.856810742718553120e-02
-3.253069406347103027e-03,-2.743550453245284602e-03,5.875642852744848710e-02
-3.273471123351496571e-03,-2.760741135826755809e-03,5.894473569768451937e-02
-3.293933042536241213e-03,-2.777981428506896312e-03,5.913303480470119555e-02
-3.314454879840795370e-03,-2.795271071280940565e-03,5.932132346650752230e-02
-3.335036467099095937e-03,-2.812609901906274693e-03,5.950960048172975608e-02
-3.355677901890901857e-03,-2.829997981690176960e-03,5.969786700354353520e-02
-3.376378639754313085e-03,-2.847434831009109865e-03,5.988611829485418481e-02
-3.397139551298554525e-03,-2.864921162120078520e-03,6.007436257728572537e-02
-3.417960147394021302e-03,-2.882456541794502312e-03,6.026259570439607832e-02
-3.438840340198878048e-03,-2.900040874503385935e-03,6.045081706127126975e-02
-3.459779756495902445e-03,-2.917673824646630030e-03,6.063902368210620508e-02
-3.480779286880677885e-03,-2.935356120418427476e-03,6.082722378517742973e-02
-3.501838246911276320e-03,-2.953087163568246260e-03,6.101541145771819524e-02
-3.522956724984632488e-03,-2.970867006751304242e-03,6.120358785525822909e-02
-3.544134839361904633e-03,-2.988695727222420717e-03,6.139175412818559385e-02
-3.565371876037865852e-03,-3.006572701834576023e-03,6.157990436912956500e-02
-3.586668745889683672e-03,-3.024498674891933601e-03,6.176804679325036823e-02
-3.608025015842299642e-03,-3.042473259312358010e-03,6.195617784535062400e-02
-3.629440784475690407e-03,-3.060496515416337871e-03,6.214429867945141239e-02
-3.650915348373280980e-03,-3.078567828482065005e-03,6.233240338697022126e-02
-3.672449618326196607e-03,-3.096687941970504513e-03,6.252050018303131895e-02
-3.694043151865924503e-03,-3.114856460587286241e-03,6.270858551460420371e-02
-3.715696077555585321e-03,-3.133073468903155995e-03,6.289666053067799467e-02
-3.737408063538250839e-03,-3.151338664697970332e-03,6.308472285947339109e-02
-3.759179228834556852e-03,-3.169652124477269437e-03,6.327277365202038650e-02
-3.781009682446843934e-03,-3.188013916222723516e-03,6.346081406102449529e-02
-3.802899102642488902e-03,-3.206423745669431495e-03,6.364884171313892058e-02
-3.824846797092272196e-03,-3.224881006492824262e-03,6.383685069897251929e-02
-3.846854357939540232e-03,-3.243387013756164096e-03,6.402485511673876306e-02
-3.868921082713512680e-03,-3.261941152268586601e-03,6.421284905863620940e-02
-3.891046660281679594e-03,-3.280543136179090921e-03,6.440083015011593970e-02
-3.913231180117097106e-03,-3.299193016385160333e-03,6.458879954764490394e-02
-3.935474801416631412e-03,-3.317890901529971757e-03,6.477675839571175875e-02
-3.957777153511317370e-03,-3.336636455909868047e-03,6.496470433023163182e-02
-3.980138395758513886e-03,-3.355429788009685332e-03,6.515263849582887679e-02
-4.002558457700699200e-03,-3.374270813895376836e-03,6.534056087668527191e-02
-4.025037479274914433e-03,-3.393159625788171041e-03,6.552847262124189553e-02
-4.047574288979371646e-03,-3.412095214114209407e-03,6.571636430370200732e-02
-4.070170688288438955e-03,-3.431079066964929768e-03,6.590425118580489627e-02
-4.092825786342423056e-03,-3.450110410419503226e-03,6.609212619371125641e-02
-4.115539742782381265e-03,-3.469189352218835821e-03,6.627999047230365148e-02
-4.138312207500378752e-03,-3.488315572725568005e-03,6.646784165460783989e-02
-4.161143280904869637e-03,-3.507489130456258562e-03,6.665568089619043624e-02
-4.184033103076132895e-03,-3.526710116562740104e-03,6.684350934565040647e-02
-4.206981364099719387e-03,-3.545978244456345334e-03,6.703132462945002312e-02
-4.229988144020715123e-03,-3.565293555000210481e-03,6.721912790626743961e-02
-4.253052573297189456e-03,-3.584655291449392357e-03,6.740691209994011113e-02
-4.276176472961270431e-03,-3.604064956167176391e-03,6.759469246858033908e-02
-4.299358693046746380e-03,-3.623521556540701752e-03,6.778245958425226092e-02
-4.322599333744138114e-03,-3.643025149445374734e-03,6.797021460241181590e-02
-4.345898496453580451e-03,-3.662575793347469695e-03,6.815795867942708863e-02
-4.369255891193917982e-03,-3.682173216951800665e-03,6.834568943839559874e-02
-4.392671599363088576e-03,-3.701817461642977793e-03,6.853340803906546319e-02
-4.416145631446479966e-03,-3.721508508107789458e-03,6.872111445299813881e-02
-4.439678068561104564e-03,-3.741246397079918580e-03,6.890880983974106977e-02
-4.463268601629372459e-03,-3.761030841145074008e-03,6.909649182646387944e-02
-4.486916472754190477e-03,-3.780861176773264373e-03,6.928415451908265243e-02
-4.510623411880859343e-03,-3.800738826861892877e-03,6.947181199083114767e-02
-4.534388640273108277e-03,-3.820663109768885138e-03,6.965945835037155864e-02
-4.558211869755515386e-03,-3.840633755201807754e-03,6.984709122221741118e-02
-4.582093181531012201e-03,-3.860650802881496722e-03,7.003471176602554804e-02
-4.606032678211765749e-03,-3.880714309826873310e-03,7.022232068226776092e-02
-4.630030172362254934e-03,-3.900824089064938802e-03,7.040991686660345861e-02
-4.654085684119584412e-03,-3.920980128260590641e-03,7.059750060421804418e-02
-4.678199199544421857e-03,-3.941182386503352432e-03,7.078507198049033278e-02
-4.702369732430097121e-03,-3.961430008317667027e-03,7.097262354351770164e-02
-4.726599156060926933e-03,-3.981724533441688245e-03,7.116017002133799563e-02
-4.750886494081631682e-03,-4.002065114277162348e-03,7.134770401837854659e-02
-4.775231719240827059e-03,-4.022451698206364057e-03,7.153522551386876094e-02
-4.799634789555555156e-03,-4.042884220141628945e-03,7.172273437368388571e-02
-4.824095708004761188e-03,-4.063362652478890412e-03,7.191023080389684352e-02
-4.848614343439602500e-03,-4.083886855228767258e-03,7.209771399012335213e-02
-4.873190843632228646e-03,-4.104456921717204547e-03,7.228518524426681691e-02
-4.897825096690591046e-03,-4.125072727780502123e-03,7.247264389369355297e-02
-4.922517079802108883e-03,-4.145734223684784982e-03,7.266008994627017048e-02
-4.947265788586272840e-03,-4.166440538367090045e-03,7.284751598394240135e-02
-4.972073135425155929e-03,-4.187193240923916746e-03,7.303493666868600409e-02
-4.996938137116684574e-03,-4.207991477632096536e-03,7.322234472377474324e-02
-5.021860759948751883e-03,-4.228835189091164834e-03,7.340974007226429288e-02
-5.046840978175541788e-03,-4.249724322411262481e-03,7.359712269386757544e-02
-5.071878765714189254e-03,-4.270658824302780640e-03,7.378449256844478443e-02
-5.096973995557917657e-03,-4.291638556969002566e-03,7.397184892221013441e-02
-5.122126842147559436e-03,-4.312663634470468785e-03,7.415919322759130516e-02
-5.147337180520642798e-03,-4.333733920435615082e-03,7.434652472233746479e-02
-5.172621908556558623e-03,-4.354858647622901133e-03,7.453383389363398004e-02
-5.197876482080723143e-03,-4.375979484439377828e-03,7.472115378504820549e-02
-5.222806761581540863e-03,-4.396930893065895823e-03,7.490853751166855201e-02
-5.247331062986517955e-03,-4.417666639941807659e-03,7.509599740882626218e-02
-5.271464929101818062e-03,-4.438195284078447211e-03,7.528353183286348727e-02
-5.295207833313401481e-03,-4.458516192240098014e-03,7.547113768537110079e-02
-5.318559660814944044e-03,-4.478629080494598430e-03,7.565881503145664710e-02
-5.341520160136798562e-03,-4.498533548354125867e-03,7.584656285391944142e-02
-5.364089093035882654e-03,-4.518229206523140078e-03,7.603438021849980022e-02
-5.386265342515877096e-03,-4.537714890579469529e-03,7.622225865270854106e-02
-5.408050412061811071e-03,-4.556991740760967143e-03,7.641021191944391555e-02
-5.429443188697143791e-03,-4.576058600551284085e-03,7.659823165341919649e-02
-5.450443437435169812e-03,-4.594915082281441840e-03,7.678631684362884069e-02
-5.471050940864789595e-03,-4.613560812764148575e-03,7.697446658557247079e-02
-5.491265447918418884e-03,-4.631995388204288022e-03,7.716267964523529366e-02
-5.511086743535745236e-03,-4.650218438003530380e-03,7.735095511439819826e-02
-5.530514607374228432e-03,-4.668229584965711589e-03,7.753929197282645458e-02
-5.549548823316060794e-03,-4.686028454824476761e-03,7.772768919792022446e-02
-5.568189173924638011e-03,-4.703614673271646826e-03,7.791614576563994643e-02
-5.586434731444145201e-03,-4.720987186400834278e-03,7.810465321186625676e-02
-5.604286754905974527e-03,-4.738147020524129116e-03,7.829322559915360968e-02
-5.621744267044113952e-03,-4.755093078811908555e-03,7.848185402340260297e-02
-5.638807079623600269e-03,-4.771825014072242875e-03,7.867053767129930653e-02
-5.655475001810938637e-03,-4.788342469519181466e-03,7.885927550581853240e-02
-5.671747616063443735e-03,-4.804644948356856862e-03,7.904806430773779480e-02
-5.687625092045959369e-03,-4.820732725949687832e-03,7.923690827386131730e-02
-5.703107031087636600e-03,-4.836605245642456793e-03,7.942580398655794960e-02
-5.718193255761392854e-03,-4.852262146785283128e-03,7.961475042293446325e-02
-5.732883011095821560e-03,-4.867702457788016489e-03,7.980373900327732140e-02
-5.747177272394786429e-03,-4.882927028522872012e-03,7.999278345328322826e-02
-5.761075284079967065e-03,-4.897934893314866145e-03,8.018187530088431714e-02
-5.774576875121078048e-03,-4.912725696474261675e-03,8.037101345402317132e-02
-5.787681884063546577e-03,-4.927299092763956674e-03,8.056019692725290005e-02
-5.800390132688779121e-03,-4.941654716218654882e-03,8.074942441296940887e-02
-5.812701463919329146e-03,-4.955792226028810782e-03,8.093869492471410243e-02
-5.824615720816425646e-03,-4.969711278295999013e-03,8.112800736783927491e-02
-5.836132747301880051e-03,-4.983411530614082277e-03,8.131736064737012104e-02
-5.847252386019846995e-03,-4.996892640887601843e-03,8.150675366820916978e-02
-5.857974090523802163e-03,-5.010153770553220885e-03,8.169617804105663850e-02
-5.868298532018381697e-03,-5.023195602211974128e-03,8.188564725282201917e-02
-5.878225146532359974e-03,-5.036017289640446447e-03,8.207515291534342450e-02
-5.887753797225579733e-03,-5.048618506098116049e-03,8.226469393037551259e-02
-5.896884341669987248e-03,-5.060998922723796388e-03,8.245426919975498703e-02
-5.905616654669614343e-03,-5.073158229498097097e-03,8.264387783902435447e-02
-5.913950588432470568e-03,-5.085096080023806045e-03,8.283351831884767924e-02
-5.921886019468000466e-03,-5.096812167234774683e-03,8.302318975402064871e-02
-5.929422821572006772e-03,-5.108306175227099281e-03,8.321289104352896926e-02
-5.936560590241330218e-03,-5.119577336806209814e-03,8.340261335291801470e-02
-5.943299785075854130e-03,-5.130626259057618349e-03,8.359237104519182116e-02
-5.949640010282203004e-03,-5.141452198060593448e-03,8.378215571497450720e-02
-5.955581120411871168e-03,-5.152054798207604709e-03,8.397196540006175713e-02
-5.961123006993522544e-03,-5.162433774965910147e-03,8.416179942720565521e-02
-5.966265587416184381e-03,-5.172588842546732568e-03,8.435165668945518447e-02
-5.971008722331506979e-03,-5.182519685018765684e-03,8.454153608584832891e-02
-5.975352343569757460e-03,-5.192226026431605475e-03,8.473143650680879657e-02
-5.979296334765744902e-03,-5.201707565402009792e-03,8.492135684789553496e-02
-5.982840582574225526e-03,-5.210964003284470139e-03,8.511129600438087361e-02
-5.985984912474208788e-03,-5.219994727819038047e-03,8.530124555358238603e-02
-5.988729465006992908e-03,-5.228800144025868950e-03,8.549121901176985616e-02
-5.991074020383202817e-03,-5.237379616700977951e-03,8.568120796020829710e-02
-5.993018494124613751e-03,-5.245732866861874295e-03,8.587121128892252764e-02
-5.994562805046267651e-03,-5.253859618783968122e-03,8.606122788912935750e-02
-5.995706891912283565e-03,-5.261759608595924925e-03,8.625125664916243051e-02
-5.996450642174568253e-03,-5.269432528132529138e-03,8.644129602924879863e-02
-5.996794009167097372e-03,-5.276878173520912520e-03,8.663134620968034050e-02
-5.996736946346985925e-03,-5.284096225589797989e-03,8.682140435194381223e-02
-5.996279349736006840e-03,-5.291086171836875858e-03,8.701146332619862089e-02
-5.995421179794216751e-03,-5.297848322947634747e-03,8.720153664530852500e-02
-5.994162355794192647e-03,-5.304382081890577499e-03,8.739161459097440077e-02
-5.992502797106263185e-03,-5.310687246761636865e-03,8.758169777232707731e-02
-5.990442506960416691e-03,-5.316763531976196125e-03,8.777178334927698833e-02
-5.987981410313004786e-03,-5.322610740147721946e-03,8.796187192740616279e-02
-5.985119448057252441e-03,-5.328228553341916515e-03,8.815196067227695775e-02
-5.981856585315788698e-03,-5.333616798338824960e-03,8.834205018487832628e-02
-5.978192774460788263e-03,-5.338775198475493450e-03,8.853213849009680669e-02
-5.974127970750199926e-03,-5.343703479430124068e-03,8.872222361102632959e-02
-5.969662339703410946e-03,-5.348401289058164580e-03,8.891229839654690714e-02
-5.964795488415333517e-03,-5.352868715491895975e-03,8.910237550780246429e-02
-5.959527554308269477e-03,-5.357105392917861468e-03,8.929244779466992410e-02
-5.953858465061774054e-03,-5.361111003395843504e-03,8.948251242323722321e-02
-5.947788274953560647e-03,-5.364885429653100217e-03,8.967256998234857113e-02
-5.941316888613116555e-03,-5.368428374973363733e-03,8.986261849599862239e-02
-5.934444351382437560e-03,-5.371739623804475464e-03,9.005265598598689858e-02
-5.927170589112813054e-03,-5.374818989065678274e-03,9.024268304339155833e-02
-5.919495715835084229e-03,-5.377666262342217958e-03,9.043269682275993648e-02
-5.911419822962656577e-03,-5.380281062636142579e-03,9.062269019112446922e-02
-5.902942506804418309e-03,-5.382663473128337928e-03,9.081267577045035178e-02
-5.894063865577202528e-03,-5.384813120195071356e-03,9.100264643378905283e-02
-5.884784029509703383e-03,-5.386729838442968522e-03,9.119260018060085238e-02
-5.875103064515827152e-03,-5.388413429703693518e-03,9.138253502374160675e-02
-5.865020780719994165e-03,-5.389863650587213388e-03,9.157245156628793237e-02
-5.854537313715309742e-03,-5.391080312273773163e-03,9.176234696100415977e-02
-5.843652615655892113e-03,-5.392063250600371074e-03,9.195222179135099927e-02
-5.832366759756556565e-03,-5.392812243916836681e-03,9.214207321330114553e-02
-5.820679705263739380e-03,-5.393327136134828947e-03,9.233190181872928670e-02
-5.808591969571675652e-03,-5.393607700600090010e-03,9.252169788626933566e-02
-5.796102771785428126e-03,-5.393653845988976778e-03,9.271147488619309318e-02
-5.783212307378561221e-03,-5.393465262486461451e-03,9.290122568149372650e-02
-5.769920870425430948e-03,-5.393041857774858415e-03,9.309094741679900531e-02
-5.756228366616263775e-03,-5.392383449883290936e-03,9.328064068055591518e-02
-5.742134887552132784e-03,-5.391489831716452831e-03,9.347030261531928674e-02
-5.727640548780510606e-03,-5.390360913560720418e-03,9.365993295961301535e-02
-5.712744987016108236e-03,-5.388996360398965076e-03,9.384953229402250019e-02
-5.697448775373206535e-03,-5.387396178415217521e-03,9.403909603854812560e-02
-5.681752342674976052e-03,-5.385560230849820336e-03,9.422861791254480424e-02
-5.665654449239358390e-03,-5.383488141610153800e-03,9.441811052822068895e-02
-5.649155157174068353e-03,-5.381179819843592144e-03,9.460757444667775018e-02
-5.632255931751120777e-03,-5.378635273977167008e-03,9.479699138152714033e-02
-5.614956841181090869e-03,-5.375854420354098107e-03,9.498636190247917999e-02
-5.597256381918014681e-03,-5.372836733487830127e-03,9.517569860797306380e-02
-5.579155540281625567e-03,-5.369582334812187004e-03,9.536499348892897576e-02
-5.560654118971882637e-03,-5.366090993364709509e-03,9.555424712122545516e-02
-5.541752444724383671e-03,-5.362362588567154073e-03,9.574345494688749070e-02
-5.522450600425488770e-03,-5.358397048022044661e-03,9.593261752293621991e-02
-5.502748525826012954e-03,-5.354194159189981997e-03,9.612173371532725663e-02
-5.482646175924834470e-03,-5.349753784782686379e-03,9.631080410772704936e-02
-5.462144023155300968e-03,-5.345075884931418421e-03,9.649982411201744881e-02
-5.441242535427806906e-03,-5.340160362919201681e-03,9.668878746929750190e-02
-5.419940511147311804e-03,-5.335006865829008092e-03,9.687770672545394091e-02
-5.398238825400772552e-03,-5.329615463220796143e-03,9.706657388497449968e-02
-5.376137170146518852e-03,-5.323985867368225683e-03,9.725538950778814251e-02
-5.353636173088775242e-03,-5.318118140042609604e-03,9.744414904240158992e-02
-5.330735672053305875e-03,-5.312012081479479050e-03,9.763285305779487167e-02
-5.307435907755972924e-03,-5.305667656159568542e-03,9.782150039698538080e-02
-5.283736583367782715e-03,-5.299084584539984905e-03,9.801009160789306285e-02
-5.259638340777600223e-03,-5.292262944541361626e-03,9.819862215585266341e-02
-5.235141025062447356e-03,-5.285202535737987088e-03,9.838709256919253576e-02
-5.210245815253448584e-03,-5.277903623334675998e-03,9.857549491713907264e-02
-5.184950845719124742e-03,-5.270365467277513503e-03,9.876384165807841620e-02
-5.159256898862304985e-03,-5.262588166986052057e-03,9.895212654674222230e-02
-5.133164766393539732e-03,-5.254571886528639976e-03,9.914034502731905452e-02
-5.106674031670970816e-03,-5.246316279766208464e-03,9.932849762375392522e-02
-5.079785244298343563e-03,-5.237821505889007044e-03,9.951658321341134983e-02
-5.052497722621493437e-03,-5.229087077221120441e-03,9.970460235572742302e-02
-5.024812676153347750e-03,-5.220113388151908368e-03,9.989255043767045206e-02
-4.996729851940492212e-03,-5.210900212311145308e-03,1.000804280769985455e-01
-4.968250168934715619e-03,-5.201447656443185935e-03,1.002682272597777147e-01
-4.939371661820230255e-03,-5.191754945979011951e-03,1.004559604949211010e-01
-4.910095681945592615e-03,-5.181822501531602697e-03,1.006436214781481764e-01
-4.880422636196183120e-03,-5.171650279036286990e-03,1.008312056651635980e-01
-4.850352554108952781e-03,-5.161238205632496558e-03,1.010187136151880771e-01
-4.819885317957786283e-03,-5.150586057550105706e-03,1.012061441579598098e-01
-4.789020957936885800e-03,-5.139693758961474263e-03,1.013934978329566750e-01
-4.757760447905606468e-03,-5.128561595896575370e-03,1.015807700960996568e-01
-4.726103272852282162e-03,-5.117189181767090381e-03,1.017679614823751161e-01
-4.694049478802465175e-03,-5.105576454806447402e-03,1.019550725281516967e-01
-4.661601497333151684e-03,-5.093724226127737190e-03,1.021420901946061832e-01
-4.628755509942020924e-03,-5.081630897254600654e-03,1.023290336704211767e-01
-4.595514235325849281e-03,-5.069297454675679437e-03,1.025158899553957337e-01
-4.561877173639904311e-03,-5.056723518171943668e-03,1.027026595423099348e-01
-4.527844788648888001e-03,-5.043909214063123196e-03,1.028893412974948851e-01
-4.493416867627848116e-03,-5.030854337505737302e-03,1.030759357523529512e-01
-4.458594399603072606e-03,-5.017559180899048774e-03,1.032624383205988650e-01
-4.423376901890008553e-03,-5.004023393468647225e-03,1.034488495700976729e-01
-4.387764177595050372e-03,-4.990246784432120219e-03,1.036351700291425343e-01
-4.351759223954664024e-03,-4.976230500931347507e-03,1.038213866986122946e-01
-4.315357990092057519e-03,-4.961972810636376859e-03,1.040075186785880401e-01
-4.278563206577516362e-03,-4.947474710581648526e-03,1.041935529665369287e-01
-4.241374409851257979e-03,-4.932735859877308837e-03,1.043794900873404458e-01
-4.203791681559368963e-03,-4.917756228394184331e-03,1.045653305703715397e-01
-4.165816045698583076e-03,-4.902536153794855196e-03,1.047510699009320534e-01
-4.127447040023620936e-03,-4.887075289255326561e-03,1.049367085644177522e-01
-4.088684880757777890e-03,-4.871373620872441156e-03,1.051222453807644786e-01
-4.049529947876015154e-03,-4.855431296746598978e-03,1.053076808765384953e-01
-4.009982716211359793e-03,-4.839248340264432936e-03,1.054930105333274637e-01
-3.970044614961770572e-03,-4.822825258937247714e-03,1.056782281296304860e-01
-3.929712953990339118e-03,-4.806160862687225768e-03,1.058633459728372389e-01
-3.888989565052916597e-03,-4.789255819424984538e-03,1.060483560959356863e-01
-3.847874286876429989e-03,-4.772109970005510016e-03,1.062332590202233334e-01
-3.806367887350443728e-03,-4.754723518463886169e-03,1.064180502647441295e-01
-3.764470485056081468e-03,-4.737096460374194164e-03,1.066027303123896625e-01
-3.722182057255319504e-03,-4.719228656332704989e-03,1.067872979742429673e-01
-3.679502718571444828e-03,-4.701120098398235345e-03,1.069717537339729130e-01
-3.636433535222896064e-03,-4.682771168835438320e-03,1.071560931078167772e-01
-3.592975686901628447e-03,-4.664182254492798586e-03,1.073403099459469268e-01
-3.549126495315598970e-03,-4.645352133202904597e-03,1.075244163180614221e-01
-3.504887649366961611e-03,-4.626281401715405181e-03,1.077084050251964076e-01
-3.460259336878645023e-03,-4.606969833615189719e-03,1.078922745199996647e-01
-3.415241860709115809e-03,-4.587417467675284667e-03,1.080760236903286209e-01
-3.369835475014724014e-03,-4.567624323715462585e-03,1.082596514273589661e-01
-3.324040442039414515e-03,-4.547590426249605716e-03,1.084431565976908263e-01
-3.277857071150780920e-03,-4.527315821780770674e-03,1.086265378921118380e-01
-3.231285586072180343e-03,-4.506800520657241321e-03,1.088097943561321529e-01
-3.184326314109715145e-03,-4.486044579861758232e-03,1.089929246319372019e-01
-3.136981368087794243e-03,-4.465048851177999718e-03,1.091759205115556131e-01
-3.089247328844234655e-03,-4.443811733394469922e-03,1.093587951551870663e-01
-3.041126295124523676e-03,-4.422334071211884467e-03,1.095415403504526458e-01
-2.992618580231901429e-03,-4.400615920852756109e-03,1.097241548446440257e-01
-2.943724475707945251e-03,-4.378657330490707059e-03,1.099066374874312357e-01
-2.894444330266443457e-03,-4.356458375358397694e-03,1.100889869285237715e-01
-2.844778323561683153e-03,-4.334019054329815539e-03,1.102712024185438788e-01
-2.794726811441283938e-03,-4.311339448721787128e-03,1.104532826097239240e-01
-2.744290093796444060e-03,-4.288419615199913493e-03,1.106352263548267961e-01
-2.693470496270535842e-03,-4.265260536144116835e-03,1.108170253003633032e-01
-2.642264349751047205e-03,-4.241860462133732398e-03,1.109986925209349162e-01
-2.590673795828216629e-03,-4.218220290626413516e-03,1.111802202583660470e-01
-2.538699374751087964e-03,-4.194340193853794523e-03,1.113616065701707875e-01
-2.486341286298711720e-03,-4.170220188931766589e-03,1.115428507138055414e-01
-2.433599732794225305e-03,-4.145860295400713783e-03,1.117239519478135240e-01
-2.380475258258277563e-03,-4.121260690328535509e-03,1.119049083313304743e-01
-2.326968070066499916e-03,-4.096421398099309857e-03,1.120857191252178781e-01
-2.273078370595709059e-03,-4.071342440673638569e-03,1.122663835874234406e-01
-2.218806727250680066e-03,-4.046024012178084557e-03,1.124468997855928160e-01
-2.164155409607053208e-03,-4.020467106187030314e-03,1.126272602305123105e-01
-2.109120631753043894e-03,-3.994669879814280629e-03,1.128074772891681787e-01
-2.053704660717461591e-03,-3.968633326633439103e-03,1.129875434709590315e-01
-1.997908090086077983e-03,-3.942357660294072523e-03,1.131674568521161550e-01
-1.941731098010456014e-03,-3.915842892807830378e-03,1.133472166843384615e-01
-1.885173944478019418e-03,-3.889089087641827910e-03,1.135268222446464970e-01
-1.828237198950303849e-03,-3.862096446108886569e-03,1.137062716030442788e-01
-1.770921078967642058e-03,-3.834865007104354233e-03,1.138855640239789246e-01
-1.713225820815459299e-03,-3.807394821816449063e-03,1.140646987765063375e-01
-1.655154331703675855e-03,-3.779687214631428840e-03,1.142436668465105359e-01
-1.596702095007299961e-03,-3.751739967970677166e-03,1.144224820871171389e-01
-1.537871942092618877e-03,-3.723554379037180562e-03,1.146011358945926012e-01
-1.478664395118065196e-03,-3.695130624567711380e-03,1.147796263224178104e-01
-1.419079396035052149e-03,-3.666468632504458515e-03,1.149579538540865392e-01
-1.359117503302452196e-03,-3.637568603955604156e-03,1.151361165569068645e-01
-1.298779372246991384e-03,-3.608430801130054801e-03,1.153141125314900844e-01
-1.238064858568760016e-03,-3.579055100641985454e-03,1.154919422306432131e-01
-1.176974559562002538e-03,-3.549441730358538372e-03,1.156696037364273177e-01
-1.115511606986029167e-03,-3.519592162906085529e-03,1.158470881235907218e-01
-1.053670927491588780e-03,-3.489503876041890641e-03,1.160244099028426845e-01
-9.914556256788577097e-04,-3.459178327536979129e-03,1.162015601434873563e-01
-9.288663726327063552e-04,-3.428615794215641478e-03,1.163785369506304262e-01
-8.659029455741020821e-04,-3.397816108684354169e-03,1.165553407492307680e-01
-8.025660521260055517e-04,-3.366779572136088805e-03,1.167319696570470050e-01
-7.388560817088124337e-04,-3.335506326147940487e-03,1.169084225628121698e-01
-6.747737153812234830e-04,-3.303996657164696808e-03,1.170846975765358206e-01
-6.103187096320873521e-04,-3.272250388084584419e-03,1.172607951150357736e-01
-5.454918446852422692e-04,-3.240267868843394166e-03,1.174367133237249894e-01
-4.802963973806907011e-04,-3.208050672837528365e-03,1.176124433515321754e-01
-4.147269545084833475e-04,-3.175596070560847244e-03,1.177879995504665239e-01
-3.487867987885923636e-04,-3.142905640494730261e-03,1.179633730690822224e-01
-2.824766565540631075e-04,-3.109979702813773020e-03,1.181385620395378339e-01
-2.157963646309559412e-04,-3.076818134633063639e-03,1.183135668990425993e-01
-1.487466557554151941e-04,-3.043421261251766461e-03,1.184883857770494819e-01
-8.132813647084187469e-05,-3.009789331559069390e-03,1.186630167723004420e-01
-1.354071657186243019e-05,-2.975922269493576963e-03,1.188374603371827043e-01
5.461486635971023879e-05,-2.941820407184001299e-03,1.190117146155296596e-01
1.231355721863832547e-04,-2.907485215988573832e-03,1.191857715606712553e-01
1.920259506714484289e-04,-2.872914397755627763e-03,1.193596431710780281e-01
2.612836560178699759e-04,-2.838109066962963504e-03,1.195333229045980883e-01
3.309078137762682358e-04,-2.803069643562812463e-03,1.197068089472410474e-01
4.008976725004124476e-04,-2.767796471835961246e-03,1.198800994428598360e-01
4.712534922199054961e-04,-2.732289375587681340e-03,1.200531947834463653e-01
5.419745171779352146e-04,-2.696548704064965184e-03,1.202260931194722021e-01
6.130599874206994586e-04,-2.660574808655288316e-03,1.203987925928532987e-01
6.845100313534828972e-04,-2.624367598767774357e-03,1.205712936509755334e-01
7.563239473165291916e-04,-2.587927391428338809e-03,1.207435944183701121e-01
8.284989347804358863e-04,-2.551255585414306977e-03,1.209156884055202497e-01
9.010390864114474051e-04,-2.514350055306709564e-03,1.210875851329853842e-01
9.739417474917788468e-04,-2.477212123486186458e-03,1.212592783334624225e-01
1.047206473177326709e-03,-2.439841987751510677e-03,1.214307669463192962e-01
1.120832795174611912e-03,-2.402239858894527139e-03,1.216020498613322592e-01
1.194820231000205376e-03,-2.364405956187590457e-03,1.217731259450188924e-01
1.269168383912682233e-03,-2.326340456128010020e-03,1.219439942682811751e-01
1.343876701238731503e-03,-2.288043616060609665e-03,1.221146535484933932e-01
1.418944760262189683e-03,-2.249515627901356452e-03,1.222851028086832381e-01
1.494369176803747373e-03,-2.210758207247479762e-03,1.224553344125710042e-01
1.570155295065904597e-03,-2.171768584844699715e-03,1.226253604127309910e-01
1.646299738445166716e-03,-2.132548473022673283e-03,1.227951731688554649e-01
1.722802032817625194e-03,-2.093098094188707882e-03,1.229647716079393660e-01
1.799661789361463923e-03,-2.053417628249783883e-03,1.231341548614963699e-01
1.876875315693389687e-03,-2.013508964144987597e-03,1.233033148402008644e-01
1.954451312339749829e-03,-1.973367582849713548e-03,1.234722705316444041e-01
2.032383254974252235e-03,-1.932996837606021194e-03,1.236410076204007974e-01
2.110664516268912112e-03,-1.892400148853288448e-03,1.238095118549017853e-01
2.189300789471489844e-03,-1.851574552327575965e-03,1.239777955912293450e-01
2.268297592383659335e-03,-1.810517162494623862e-03,1.241458705212418467e-01
2.347642063458056563e-03,-1.769234648518694213e-03,1.243137092656828174e-01
2.427340242063125673e-03,-1.727723860484092853e-03,1.244813247384398830e-01
2.507397457595997303e-03,-1.685982001553739274e-03,1.246487279756557515e-01
2.587807152074559670e-03,-1.644012475672865714e-03,1.248159051987702134e-01
2.668562494469419594e-03,-1.601818840371107416e-03,1.249828422866909455e-01
2.749669256081455244e-03,-1.559398074843526593e-03,1.251495512891749595e-01
2.831133330537033942e-03,-1.516747080045515285e-03,1.253160441771232203e-01
2.912941436267312261e-03,-1.473872801952087188e-03,1.254822938405651123e-01
2.995105880650519165e-03,-1.430768780758526855e-03,1.256483252625339442e-01
3.077613278366561015e-03,-1.387442031140424673e-03,1.258141114017182483e-01
3.160476048046791542e-03,-1.343886022945306978e-03,1.259796771683437677e-01
3.243680871794088830e-03,-1.300107752607501492e-03,1.261449959985503355e-01
3.327233303105154010e-03,-1.256104298209297608e-03,1.263100790431899434e-01
3.411139621844017349e-03,-1.211872340179547848e-03,1.264749385399597803e-01
3.495392750334185353e-03,-1.167415603433589761e-03,1.266395605297531979e-01
3.579985527679384501e-03,-1.122737867793508447e-03,1.268039311133392077e-01
3.664924005135683071e-03,-1.077835939987675448e-03,1.269680621549483523e-01
3.750214346762355353e-03,-1.032706554547311055e-03,1.271319654431730672e-01
3.835842671066000843e-03,-9.873570547569159202e-04,1.272956142750629738e-01
3.921821816956650580e-03,-9.417806450098928535e-04,1.274590332698898043e-01
4.008186963627720541e-03,-8.959934352056637009e-04,1.276221755634225352e-01
4.095061863828153639e-03,-8.500111690746454691e-04,1.277850104180326130e-01
4.182511896022035082e-03,-8.038578309902467186e-04,1.279474707918363541e-01
4.270609369533477466e-03,-7.575442437596023159e-04,1.281095334262002117e-01
4.359413887399198745e-03,-7.110785446684479011e-04,1.282711814022612640e-01
4.448951098362630141e-03,-6.644772416446117786e-04,1.284323660098236897e-01
4.539261675784237761e-03,-6.177396331522124785e-04,1.285930955613762139e-01
4.630345062628574322e-03,-5.708770788794661263e-04,1.287533341424867417e-01
4.722216378368111582e-03,-5.238835555897760612e-04,1.289131028736551499e-01
4.814848888054064358e-03,-4.767652544458870286e-04,1.290723787028199288e-01
4.908224531758239098e-03,-4.295146819116853025e-04,1.292311826396664309e-01
5.002312444720775041e-03,-3.821217364517933432e-04,1.293895417814335813e-01
5.097053601533067108e-03,-3.345829983112116814e-04,1.295474589374927821e-01
5.192472005406265773e-03,-2.869059668997379063e-04,1.297049142668462440e-01
5.288597996700486817e-03,-2.390951252643104671e-04,1.298618979356742642e-01
5.385437207688843417e-03,-1.911477073315037711e-04,1.300184189487143260e-01
5.482972520526632233e-03,-1.430721983835836237e-04,1.301744496350199509e-01
5.581217186071827513e-03,-9.486207701824044599e-05,1.303300111878018808e-01
5.680153786689115178e-03,-4.652589983060066237e-05,1.304850760268089771e-01
5.779795811911114627e-03,1.942914438291475608e-06,1.306396652960390703e-01
5.880125703540322289e-03,5.053581412029666594e-05,1.307937517438745589e-01
5.981149035993610710e-03,9.925551490081314628e-05,1.309473441193499121e-01
6.082871797992230566e-03,1.481048705100343130e-04,1.311004513408193239e-01
6.185284099346918807e-03,1.970790977667760810e-04,1.312530583406294193e-01
6.288375829126583924e-03,2.461734086415924365e-04,1.314051504662429593e-01
6.392152972385086417e-03,2.953907680007166543e-04,1.315567374526724065e-01
6.496621697051572879e-03,3.447340675713975568e-04,1.317078281305464893e-01
6.601763450975694364e-03,3.941945278844578805e-04,1.318583956151150316e-01
6.707592535594513253e-03,4.437788597980156947e-04,1.320084603335489049e-01
6.814090141284917870e-03,4.934782335882777291e-04,1.321579955605504120e-01
6.921270694097863586e-03,5.432993649016417976e-04,1.323070215002423999e-01
7.029115213162634955e-03,5.932334143529738920e-04,1.324555117104476432e-01
7.137629916612713184e-03,6.432832668048152477e-04,1.326034748673564634e-01
7.246820955649930888e-03,6.934517204150114850e-04,1.327509191396370192e-01
7.356669046587379496e-03,7.437298983867425420e-04,1.328978184341717828e-01
7.467189210138116054e-03,7.941246607233604657e-04,1.330441927971363625e-01
7.578361673487402604e-03,8.446269722963826347e-04,1.331900159696582930e-01
7.690201723917060653e-03,8.952437651697166439e-04,1.333353079819949161e-01
7.802689269255682659e-03,9.459659262190112106e-04,1.334800426561127129e-01
7.915831083208877197e-03,9.967965167528422196e-04,1.336242288304345660e-01
8.029633491004637552e-03,1.047738342970449665e-03,1.337678743722161001e-01
8.144085406913591924e-03,1.098786403051193582e-03,1.339109650654817796e-01
8.259175528042237216e-03,1.149935660459065843e-03,1.340534868856780304e-01
8.374910333012641067e-03,1.201189000566891662e-03,1.341954479717851201e-01
8.491296472190346459e-03,1.252549337041812365e-03,1.343368563175676711e-01
8.608313348156620970e-03,1.304007557074472745e-03,1.344776867941705756e-01
8.725977260256530949e-03,1.355570816298077696e-03,1.346179589990784686e-01
8.844266783613899396e-03,1.407229711671965575e-03,1.347576473560897492e-01
8.963198403832809552e-03,1.458991429455965775e-03,1.348967713047657113e-01
9.082751066378050644e-03,1.510846787050139622e-03,1.350353061433009760e-01
9.202931504753984401e-03,1.562798714376973600e-03,1.351732598139586128e-01
9.323746454497815195e-03,1.614850088932647410e-03,1.353106398642404951e-01
9.445175301927066780e-03,1.666992012965786384e-03,1.354474228003796632e-01
9.567233620281495945e-03,1.719231157335731133e-03,1.355836261132134513e-01
9.689900776550646258e-03,1.771558676730290629e-03,1.357192267393871332e-01
9.813192452411521535e-03,1.823981257994071979e-03,1.358542420642422921e-01
9.937087832511194360e-03,1.876490030465596814e-03,1.359886492130658597e-01
1.006159316240424866e-02,1.929087637125490723e-03,1.361224550015291135e-01
1.018671594526794448e-02,1.981777236071108946e-03,1.362556674767086973e-01
1.031244449653196012e-02,2.034553849490434736e-03,1.363882738410045481e-01
1.043876554143298788e-02,2.087411932335329120e-03,1.365202603662331871e-01
1.056568708110946532e-02,2.140354830446567110e-03,1.366516354658556531e-01
1.069321558572173744e-02,2.193385218246185833e-03,1.367824057247701286e-01
1.082132958405598346e-02,2.246494136285727417e-03,1.369125489643467919e-01
1.095004541698038972e-02,2.299688368009878900e-03,1.370420819243966526e-01
1.107934140267085796e-02,2.352958923716179113e-03,1.371709826370136331e-01
1.120923407104836705e-02,2.406312615008524437e-03,1.372992676602147188e-01
1.133970106493348631e-02,2.459740244682283306e-03,1.374269148792491846e-01
1.147075022324322083e-02,2.513245023447741901e-03,1.375539320374815910e-01
1.160238825265691096e-02,2.566829662549791578e-03,1.376803255040799923e-01
1.173460314372585904e-02,2.620489252622959595e-03,1.378060836630551345e-01
1.186738106779341995e-02,2.674218180093204146e-03,1.379311934215243229e-01
1.200073041884761223e-02,2.728019849030257488e-03,1.380556628130849839e-01
1.213465804860308118e-02,2.781896987009674360e-03,1.381794980287061603e-01
1.226914125329384153e-02,2.835840471598195453e-03,1.383026782263426513e-01
1.240419731836921516e-02,2.889857214598919380e-03,1.384252191468658411e-01
1.253980298235643845e-02,2.943937906190835681e-03,1.385470997072878463e-01
1.267597698553906208e-02,2.998090001694186154e-03,1.386683366830901154e-01
1.281269456192710848e-02,3.052303641107762932e-03,1.387889080098657357e-01
1.294996426725632775e-02,3.106582248403700047e-03,1.389088215348946442e-01
1.308779360516266338e-02,3.160928751942300441e-03,1.390280835948179416e-01
1.322615760108265814e-02,3.215333273649578164e-03,1.391466724212550021e-01
1.336507659185355232e-02,3.269803824482020362e-03,1.392646056219749018e-01
1.350452526708908335e-02,3.324330479433880089e-03,1.393818617742167698e-01
1.364452247230946158e-02,3.378920584099152392e-03,1.394984566201415144e-01
1.378504280828162475e-02,3.433564213170337779e-03,1.396143689174283165e-01
1.392609594937963859e-02,3.488265162042023405e-03,1.397296069639794580e-01
1.406768911652407812e-02,3.543026203521551076e-03,1.398441765240241441e-01
1.420980766354635813e-02,3.597841631879800713e-03,1.399580655083517422e-01
1.435243938080776709e-02,3.652706764711067394e-03,1.400712644016255670e-01
1.449559144726542993e-02,3.707624367711191433e-03,1.401837790021010222e-01
1.463927210622183173e-02,3.762597578391059343e-03,1.402956156731589854e-01
1.478345521151106824e-02,3.817616386451053254e-03,1.404067540836726746e-01
1.492816201672545612e-02,3.872688907482568256e-03,1.405172107253924163e-01
1.507336624439282492e-02,3.927805110877120344e-03,1.406269653879392290e-01
1.521908647875393206e-02,3.982972061783758219e-03,1.407360322686087573e-01
1.536529909545804665e-02,4.038180788552737585e-03,1.408443935474097408e-01
1.551201125195770560e-02,4.093434045234604218e-03,1.409520549812553758e-01
1.565923160155072852e-02,4.148735021078228322e-03,1.410590224707272688e-01
1.580694468799246147e-02,4.204077913389485215e-03,1.411652848796633719e-01
1.595513784035691718e-02,4.259458001406697496e-03,1.412708333592870846e-01
1.610381880064878229e-02,4.314878123614865162e-03,1.413756730850533883e-01
1.625299467482648613e-02,4.370341001193789668e-03,1.414798096782539372e-01
1.640264160762923418e-02,4.425837678287840998e-03,1.415832259096494461e-01
1.655277839158740202e-02,4.481375193442246711e-03,1.416859353528741317e-01
1.670337900890226171e-02,4.536943848643621401e-03,1.417879197288396120e-01
1.685446264906340433e-02,4.592550739512581311e-03,1.418891922143928064e-01
1.700600457183933448e-02,4.648186786185059226e-03,1.419897364886403279e-01
1.715801249387008398e-02,4.703854812514471004e-03,1.420895576716918463e-01
1.731049534087836586e-02,4.759558018909967880e-03,1.421886611860498639e-01
1.746342474057639010e-02,4.815286161275171388e-03,1.422870295595933532e-01
1.761682382259387170e-02,4.871047541779657472e-03,1.423846767978995675e-01
1.777066448438326812e-02,4.926831978263500160e-03,1.424815853293171508e-01
1.792496629986503609e-02,4.982646582885033940e-03,1.425777676618504575e-01
1.807970420904965458e-02,5.038482278430514265e-03,1.426732081514559547e-01
1.823488593544782960e-02,5.094341860589417063e-03,1.427679116972103701e-01
1.839052047816259333e-02,5.150228529354585957e-03,1.428618835676978560e-01
1.854659134540649623e-02,5.206136401450322734e-03,1.429551141636954958e-01
1.870308548352233452e-02,5.262060740062051399e-03,1.430475953053368110e-01
1.886001031599719019e-02,5.318004291074493808e-03,1.431393321426134568e-01
1.901737430523205152e-02,5.373969948096835557e-03,1.432303287749158160e-01
1.917515119680057029e-02,5.429948503397924453e-03,1.433205710549481093e-01
1.933336174514939387e-02,5.485947194923513660e-03,1.434100699878161633e-01
1.949197778781173312e-02,5.541956117660618887e-03,1.434988101828459650e-01
1.965101980692216671e-02,5.597982462750395773e-03,1.435868028611277936e-01
1.981046157893483900e-02,5.654017046351981178e-03,1.436740339873909811e-01
1.997031142848280233e-02,5.710062726612239251e-03,1.437605076837324136e-01
2.013057702834746693e-02,5.766122269957479375e-03,1.438462287385382232e-01
2.029123261647242105e-02,5.822186577155570759e-03,1.439311827893600126e-01
2.045229847467349565e-02,5.878262776566309938e-03,1.440153810078900476e-01
2.061374636334697974e-02,5.934341009417180672e-03,1.440988085017451403e-01
2.077559685358591063e-02,5.990428418664743397e-03,1.441814759551386937e-01
2.093783160502054805e-02,6.046518654047578108e-03,1.442633741087266386e-01
2.110044394395910877e-02,6.102609366199981955e-03,1.443444993232801954e-01
2.126345209778715550e-02,6.158706818206452147e-03,1.444248605741068336e-01
2.142683992019891667e-02,6.214805423924761943e-03,1.445044497539857975e-01
2.159059107070043435e-02,6.270899573675691938e-03,1.445832589805282342e-01
2.175471496102315480e-02,6.326992492473436196e-03,1.446612928620130967e-01
2.191922098167151806e-02,6.383087360021348633e-03,1.447385557147008728e-01
2.208407996515036192e-02,6.439174216183089425e-03,1.448150338049586372e-01
2.224931429593614632e-02,6.495260662074404945e-03,1.448907374821205019e-01
2.241489455034478828e-02,6.551336695424214360e-03,1.449656532269182896e-01
2.258084314751892738e-02,6.607409895404894179e-03,1.450397911548190755e-01
2.274713081767098036e-02,6.663470357544039845e-03,1.451131381542071219e-01
2.291376698132974871e-02,6.719521257461813155e-03,1.451856984489244551e-01
2.308076129772736185e-02,6.775565815701136731e-03,1.452574761048788243e-01
2.324809720743105379e-02,6.831598446081019703e-03,1.453284638627682090e-01
2.341575804125752697e-02,6.887613567488468438e-03,1.453986547261551243e-01
2.358375345434095618e-02,6.943614404974536407e-03,1.454680528024912822e-01
2.375209305006659166e-02,6.999604134138838474e-03,1.455366619395397909e-01
2.392074717120381069e-02,7.055572873638136198e-03,1.456044699921346941e-01
2.408973853988598951e-02,7.111528152856415666e-03,1.456714860842824033e-01
2.425903738253179162e-02,7.167460098903401591e-03,1.457376983721183350e-01
2.442866652647597558e-02,7.223376238261287538e-03,1.458031157420509594e-01
2.459859608327917904e-02,7.279266706988097788e-03,1.458677266520873872e-01
2.476883572198917277e-02,7.335134685427007785e-03,1.459315348498461673e-01
2.493939549121907892e-02,7.390983440171278174e-03,1.459945439418116053e-01
2.511024476948013617e-02,7.446802938054463729e-03,1.460567426387049950e-01
2.528140690393154005e-02,7.502600787161302180e-03,1.461181393633033676e-01
2.545285174643748330e-02,7.558367150062892531e-03,1.461787233022940058e-01
2.562460243148868486e-02,7.614109537116820620e-03,1.462385025921542070e-01
2.579662872507864496e-02,7.669818122280509624e-03,1.462974666797598466e-01
2.596895411569559789e-02,7.725500502112941231e-03,1.463556236126602184e-01
2.614154771824303558e-02,7.781146678543335304e-03,1.464129629013502798e-01
2.631443280772136073e-02,7.836764150185498989e-03,1.464694923071623023e-01
2.648757953328138848e-02,7.892343299480474722e-03,1.465252020320077231e-01
2.666099750864842771e-02,7.947887207623875391e-03,1.465800952032883242e-01
2.683469694913550099e-02,8.003399130933890049e-03,1.466341750092896579e-01
2.700864673805688024e-02,8.058869105638003308e-03,1.466874316885965202e-01
2.718287093919575723e-02,8.114304792020087670e-03,1.467398725797478820e-01
2.735733831598048324e-02,8.169696243620223550e-03,1.467914882949855060e-01
2.753207242189989468e-02,8.225050926370767665e-03,1.468422857830114225e-01
2.770704311113455706e-02,8.280359275787085166e-03,1.468922562420689193e-01
2.788226008318310176e-02,8.335624362685617461e-03,1.469414025469703566e-01
2.805773368632723599e-02,8.390849431640303932e-03,1.469897275263560010e-01
2.823343250932704510e-02,8.446024571784012391e-03,1.470372224130460370e-01
2.840938084336259301e-02,8.501157411463391642e-03,1.470838938434539389e-01
2.858554657903480262e-02,8.556237874912811861e-03,1.471297332631654742e-01
2.876195524614860027e-02,8.611273941132740334e-03,1.471747473604849143e-01
2.893857471334136677e-02,8.666255555524736767e-03,1.472189277816577935e-01
2.911542936651482713e-02,8.721190319689833825e-03,1.472622807718748372e-01
2.929248753358987961e-02,8.776068378189410060e-03,1.473047985074143196e-01
2.946977315638059022e-02,8.830897137691248039e-03,1.473464867032442394e-01
2.964725565370943117e-02,8.885667124671358177e-03,1.473873381208917477e-01
2.982494483855769457e-02,8.940381391177854714e-03,1.474273552639818186e-01
3.000285125855157303e-02,8.995043151324814967e-03,1.474665403275547682e-01
3.018094304659755742e-02,9.049642601371225489e-03,1.475048862686108575e-01
3.035924485796951539e-02,9.104187290983469655e-03,1.475423983970079456e-01
3.053772474218115554e-02,9.158667439533908078e-03,1.475790700109940456e-01
3.071640683305035952e-02,9.213090399159460861e-03,1.476149060301898686e-01
3.089526084362648195e-02,9.267446957058101537e-03,1.476499005377584772e-01
3.107429503906854185e-02,9.321739590820211224e-03,1.476840549657956747e-01
3.125352109062849715e-02,9.375971864679706613e-03,1.477173717937322051e-01
3.143290815328716320e-02,9.430134403263908116e-03,1.477498450465909718e-01
3.161247867070484524e-02,9.484233978429911643e-03,1.477814788223133780e-01
3.179220280572964130e-02,9.538261615281845573e-03,1.478122680382462917e-01
3.197210313597455278e-02,9.592224067233329904e-03,1.478422163814467338e-01
3.215214975915849094e-02,9.646112365039790151e-03,1.478713189446758669e-01
3.233236523270067997e-02,9.699933261502811585e-03,1.478995794520099605e-01
3.251271847948918742e-02,9.753677456463513348e-03,1.479269929581848719e-01
3.269323564910098234e-02,9.807352738482792362e-03,1.479535634782644105e-01
3.287388197494323788e-02,9.860948772742829382e-03,1.479792859841639607e-01
3.305467056700972517e-02,9.914469436749390532e-03,1.480041623211633683e-01
3.323560965451476112e-02,9.967917161708309687e-03,1.480281936544896315e-01
3.341666931415200603e-02,1.002128307996580023e-02,1.480513758664704638e-01
3.359787203800887467e-02,1.007457385136222711e-02,1.480737121325515493e-01
3.377918669262316986e-02,1.012778028850205674e-02,1.480951984517384079e-01
3.396063957485113277e-02,1.018091008947173345e-02,1.481158378716339041e-01
3.414219568530982296e-02,1.023395304147735677e-02,1.481356267391926995e-01
3.432388140612466221e-02,1.028691680868360110e-02,1.481545676775079534e-01
3.450566537977088621e-02,1.033979225238476282e-02,1.481726575039294946e-01
3.468757040383663171e-02,1.039258599225121975e-02,1.481898984707243350e-01
3.486956609352465097e-02,1.044528925462443261e-02,1.482062880995232701e-01
3.505166098360115723e-02,1.049790443933078070e-02,1.482218266968494957e-01
3.523386806172414815e-02,1.055043535088962675e-02,1.482365158232905877e-01
3.541615240572057455e-02,1.060287186217504125e-02,1.482503522964318809e-01
3.559854038897092288e-02,1.065522156547107739e-02,1.482633382292705693e-01
3.578100039750137240e-02,1.070747543607955717e-02,1.482754718039425990e-01
3.596355550615473046e-02,1.075963997755652497e-02,1.482867538496775439e-01
3.614617516815711584e-02,1.081170653911938187e-02,1.482971831238221461e-01
3.632886772601824632e-02,1.086367752182492742e-02,1.483067603371921173e-01
3.651164644226102124e-02,1.091555661504851546e-02,1.483154856393792409e-01
3.669447619205326583e-02,1.096733386560364530e-02,1.483233575424627304e-01
3.687738342991590812e-02,1.101901673483419303e-02,1.483303770306678426e-01
3.706033633820639273e-02,1.107059632586439302e-02,1.483365436438991436e-01
3.724335805060004223e-02,1.112207904927212110e-02,1.483418574073661345e-01
3.742641810127368684e-02,1.117345638495083684e-02,1.483463178720095810e-01
3.760953932734876354e-02,1.122473469894354203e-02,1.483499253455359546e-01
3.779269126059772721e-02,1.127590551864689900e-02,1.483526797328136582e-01
3.797589687225813582e-02,1.132697521485757919e-02,1.483545811007476456e-01
3.815912447230237342e-02,1.137793494462011057e-02,1.483556291230114232e-01
3.834238599700461742e-02,1.142878806302604147e-02,1.483558241977118719e-01
3.852568987626257130e-02,1.147953685527791819e-02,1.483551660048781085e-01
3.870900548620978543e-02,1.153017289928458429e-02,1.483536551404411319e-01
3.889235577284937129e-02,1.158070248303471467e-02,1.483512911148317515e-01
3.907570917988470449e-02,1.163111690806376344e-02,1.483480743882999164e-01
3.925909199761354329e-02,1.168142344579669104e-02,1.483440048874434258e-01
3.944246902547673961e-02,1.173161237118397308e-02,1.483390829560447821e-01
3.962586799443802710e-02,1.178169132030897417e-02,1.483333082601085984e-01
3.980925346458834280e-02,1.183165058213300411e-02,1.483266817384197023e-01
3.999263877943975976e-02,1.188149379692486109e-02,1.483192030133034245e-01
4.017603204401445915e-02,1.193122317032466531e-02,1.483108718481798982e-01
4.035940154839622040e-02,1.198083014661410241e-02,1.483016900678121586e-01
4.054276288474963769e-02,1.203031885280922419e-02,1.482916562884014633e-01
4.072610417385248011e-02,1.207968604999458406e-02,1.482807709774076887e-01
4.090944033589905687e-02,1.212893568795299533e-02,1.482690328154210035e-01
4.109273891352838159e-02,1.217805903707082534e-02,1.482564438726008682e-01
4.127602472502456959e-02,1.222706273819594222e-02,1.482430024380822220e-01
4.145926534976206168e-02,1.227593811269152464e-02,1.482287108814008825e-01
4.164247125180081666e-02,1.232468795473064954e-02,1.482135684789177843e-01
4.182565308539202414e-02,1.237331507553406963e-02,1.481975742448478073e-01
4.200877825966112256e-02,1.242181081249777407e-02,1.481807310129016064e-01
4.219187168279677630e-02,1.247018175187916689e-02,1.481630364881410811e-01
4.237490108084542711e-02,1.251841935682962079e-02,1.481444937820277918e-01
4.255789105860745963e-02,1.256653010182914865e-02,1.481251003967413160e-01
4.274080946394386016e-02,1.261450552244147184e-02,1.481048597270995804e-01
4.292368089169579931e-02,1.266235205968261474e-02,1.480837690499122172e-01
4.310647321533592896e-02,1.271006129698089467e-02,1.480618320589825732e-01
4.328921101773088725e-02,1.275763964135525827e-02,1.480390458059771264e-01
4.347186220019735176e-02,1.280507872355862373e-02,1.480154142751280433e-01
4.365443698026445080e-02,1.285238120180998492e-02,1.479909362463125433e-01
4.383694614478668428e-02,1.289954984741530954e-02,1.479656101706099680e-01
4.401935744581750298e-02,1.294657631450846572e-02,1.479394405072669560e-01
4.420169542424032955e-02,1.299346692221801762e-02,1.479124237485710536e-01
4.438392806231719612e-02,1.304021342315414382e-02,1.478845646075717668e-01
4.456607988144380833e-02,1.308682210104978108e-02,1.478558593565851009e-01
4.474811889872046949e-02,1.313328475878746890e-02,1.478263130063661168e-01
4.493005550978818041e-02,1.317960405742403876e-02,1.477959239950862036e-01
4.511190008081288755e-02,1.322578260738657696e-02,1.477646904495595881e-01
4.529362068951332115e-02,1.327181229596140037e-02,1.477326178759943709e-01
4.547524179600843236e-02,1.331769931228078858e-02,1.476997019776951636e-01
4.565673151756863973e-02,1.336343558381053453e-02,1.476659484747374074e-01
4.583811428438108043e-02,1.340902726044602457e-02,1.476313528437058209e-01
4.601935826521869055e-02,1.345446633786209767e-02,1.475959211998946752e-01
4.620048785245978173e-02,1.349975891107366849e-02,1.475596486944365238e-01
4.638147125927748887e-02,1.354489702845357302e-02,1.475225417384931070e-01
4.656233285616482448e-02,1.358988676158114257e-02,1.474845953560195433e-01
4.674304089630607062e-02,1.363472019677577397e-02,1.474458161546963464e-01
4.692360571929416607e-02,1.367939990973028597e-02,1.474062020607914414e-01
4.710403722963314721e-02,1.372392832082377362e-02,1.473657507467974193e-01
4.728430493347009905e-02,1.376829791087648934e-02,1.473244691644106374e-01
4.746443154214088911e-02,1.381251423979227254e-02,1.472823519605824250e-01
4.764438701140539384e-02,1.385656994125578946e-02,1.472394062929312519e-01
4.782419401780776264e-02,1.390047055742764728e-02,1.471956267495840021e-01
4.800382255228594769e-02,1.394420873589790645e-02,1.471510205179943631e-01
4.818329526496489129e-02,1.398778999884694486e-02,1.471055820938179381e-01
4.836258220069458019e-02,1.403120704894184403e-02,1.470593189582984628e-01
4.854169208960629200e-02,1.407446202734258071e-02,1.470122291252650149e-01
4.872063667447623647e-02,1.411755772878311999e-02,1.469643092743848634e-01
4.889938302320979979e-02,1.416048622145375802e-02,1.469155682879670077e-01
4.907795673121648217e-02,1.420325363704925611e-02,1.468659991423031108e-01
4.925632494608659512e-02,1.424585211463330267e-02,1.468156110765554134e-01
4.943451320882363831e-02,1.428828773148745068e-02,1.467643967791177617e-01
4.961248871951479122e-02,1.433055267214731684e-02,1.467123657152876459e-01
4.979027698247705247e-02,1.437265299142060845e-02,1.466595104837761510e-01
4.996784525713932057e-02,1.441458092097728030e-02,1.466058407741569203e-01
5.014520524330515205e-02,1.445633921883432427e-02,1.465513530847001866e-01
5.032236551903641886e-02,1.449792990285569613e-02,1.464960448360691225e-01
5.049929653710273636e-02,1.453934603655635677e-02,1.464399253218658936e-01
5.067602055176548270e-02,1.458059277559010242e-02,1.463829871588831488e-01
5.085250810888240075e-02,1.462166328462175327e-02,1.463252401924486634e-01
5.102878143533372962e-02,1.466256271735971728e-02,1.462666770813551564e-01
5.120481111675539987e-02,1.470328423537132362e-02,1.462073075663959942e-01
5.138061931997622844e-02,1.474383294569370749e-02,1.461471240869487154e-01
5.155617671656714113e-02,1.478420210909485270e-02,1.460861369359182371e-01
5.173150540449339418e-02,1.482439676587101601e-02,1.460243382039413396e-01
5.190657613431099576e-02,1.486441021979421559e-02,1.459617383374714472e-01
5.208139739949257940e-02,1.490424441901525357e-02,1.458983344189247466e-01
5.225598066989615986e-02,1.494390195740618286e-02,1.458341222134098836e-01
5.243029377629714743e-02,1.498337551744636197e-02,1.457691135477819089e-01
5.260436167761770726e-02,1.502267072931339452e-02,1.457032990224448044e-01
5.277815231807095331e-02,1.506178038145167264e-02,1.456366910095181488e-01
5.295169055996618718e-02,1.510071003030411842e-02,1.455692797663336036e-01
5.312494445664973919e-02,1.513945253312164521e-02,1.455010779461379522e-01
5.329793878965998627e-02,1.517801339451657627e-02,1.454320755915410601e-01
5.347064169132832723e-02,1.521638551474386106e-02,1.453622855093382182e-01


==> data/simple_tubepos.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.579404129121381760e-08 -2.982779106086481341e-08 1.901901866825418143e-04
-1.431526720445519340e-07 -1.193005195495394049e-07 3.803803292596544673e-04
-3.220406402085058249e-07 -2.684021471661639893e-07 5.705704018584655110e-04
-5.724225721995598498e-07 -4.771164530531318599e-07 7.607602991113402704e-04
-8.942630845875891698e-07 -7.454271268504632477e-07 9.509499753824478567e-04
-1.287527092180854638e-06 -1.073318025650715923e-06 1.141139583993474888e-03
-1.752178627553309879e-06 -1.460772189654956444e-06 1.331328761203839223e-03
-2.288182624709511677e-06 -1.907773329553648576e-06 1.521517700240136066e-03
-2.895503240910791189e-06 -2.414304426897250646e-06 1.711706196604236485e-03
-3.574105010330367808e-06 -2.980348696304020570e-06 1.901894284534344547e-03
-4.323952947568142386e-06 -3.605889672293403192e-06 2.092082077886925958e-03
-5.145010767182948596e-06 -4.290909723401079081e-06 2.282269372354545599e-03
-6.037241513304868026e-06 -5.035390577162336526e-06 2.472455804580673926e-03
-7.000612376647942453e-06 -5.839317340419729335e-06 2.662641965949548526e-03
-8.035083800307369671e-06 -6.702669408344250490e-06 2.852827175007643414e-03
-9.140625405975527773e-06 -7.625433752964807282e-06 3.043012182374229754e-03
-1.031719587551546153e-05 -8.607588137203812251e-06 3.233196147613607782e-03
-1.156476180919765563e-05 -9.649116850444275137e-06 3.423379344131990965e-03
-1.288328641697506603e-05 -1.075000127005568918e-05 3.613561727186650682e-03
-1.427273453204590671e-05 -1.191022405045379251e-05 3.803743252078079819e-03
-1.573307094869848819e-05 -1.312976773083366136e-05 3.993924192407136489e-03
-1.726425791958804707e-05 -1.440861264290302046e-05 4.184103867171411716e-03
-1.886625763116485743e-05 -1.574673899034900778e-05 4.374282550098084442e-03
-2.053904061936607012e-05 -1.714413385854579976e-05 4.564460514957738128e-03
-2.228256229787611565e-05 -1.860077163100379467e-05 4.754637080957456810e-03
-2.409678809589019431e-05 -2.011663496693217142e-05 4.944812203791890300e-03
-2.598168671605174046e-05 -2.169170918867216306e-05 5.134986475623419359e-03
-2.793722182813861518e-05 -2.332597532373002753e-05 5.325159852283254704e-03
-2.996334701696187219e-05 -2.501940589867438785e-05 5.515331335028667188e-03
-3.206003587806340000e-05 -2.677199007731910184e-05 5.705501834414094219e-03
-3.422725696625025592e-05 -2.858371272479277246e-05 5.895671624652923035e-03
-3.646496039855881175e-05 -3.045454322620079113e-05 6.085839388989496869e-03
-3.877311297051066184e-05 -3.238446481532940822e-05 6.276005720005656957e-03
-4.115168140421262232e-05 -3.437346059589689010e-05 6.466170573841537039e-03
-4.360062909341877918e-05 -3.642151078770599140e-05 6.656333906800940281e-03
-4.611991596386236502e-05 -3.852859266274733690e-05 6.846495675170515167e-03
-4.870951535053620921e-05 -4.069469458411068013e-05 7.036656471765359057e-03
-5.136936713501585872e-05 -4.291977688315559865e-05 7.226814343882560256e-03
-5.409945781501561857e-05 -4.520383879929646044e-05 7.416971157134874190e-03
-5.689974389212872150e-05 -4.754685438804278589e-05 7.607126231736107379e-03
-5.977019178817105004e-05 -4.994880593205549098e-05 7.797280160734484065e-03
-6.271075455614846719e-05 -5.240966445084056612e-05 7.987431628005891779e-03
-6.572140192781592959e-05 -5.492941481330601425e-05 8.177581226763328340e-03
-6.880209686435849003e-05 -5.750803616251656336e-05 8.367728913820954295e-03
-7.195279559156104727e-05 -6.014550194119143168e-05 8.557874646092353266e-03
-7.517346768045907743e-05 -6.284179664946184249e-05 8.748018380477871198e-03
-7.846408269189094546e-05 -6.559690468891458937e-05 8.938160073978993619e-03
-8.182459668986707989e-05 -6.841079913060740803e-05 9.128300320126557857e-03
-8.525496582315912749e-05 -7.128345299469947879e-05 9.318437803277837203e-03
-8.875515279763238887e-05 -7.421484472615854711e-05 9.508573117088603768e-03
-9.232513360197635958e-05 -7.720496379800428390e-05 9.698706218657380043e-03
-9.596484433192668600e-05 -8.025376619482632698e-05 9.888836429307757553e-03
-9.967428068965540546e-05 -8.336125777945772256e-05 1.007896497872216163e-02
-1.034533920099381827e-04 -8.652740544482515408e-05 1.026909118819582974e-02
-1.073021473842898280e-04 -8.975219259194123242e-05 1.045921565154396375e-02
-1.112204961260366924e-04 -9.303558591375905840e-05 1.064933705380145638e-02
-1.152084071163825832e-04 -9.637756851891067544e-05 1.083945598875015598e-02
-1.192658163163758822e-04 -9.977809574106982250e-05 1.102957177825700588e-02
-1.233927457001778765e-04 -1.032371949789018402e-04 1.121968628837231689e-02
-1.275890912338926476e-04 -1.067547879401141306e-04 1.140979693223839742e-02
-1.318549081121937749e-04 -1.103309296302819428e-04 1.159990748504549814e-02
-1.361900390446966027e-04 -1.139654970199511532e-04 1.179001281498086653e-02
-1.405945126164726423e-04 -1.176585226557612444e-04 1.198011542490178168e-02
-1.450683040723982971e-04 -1.214099944009732829e-04 1.217021654541830533e-02
-1.496113226158656234e-04 -1.252198445841879956e-04 1.236031358999123940e-02
-1.542235964514155374e-04 -1.290881052769020994e-04 1.255040906135189080e-02
-1.589050213777586508e-04 -1.330146974464815738e-04 1.274050037323428211e-02
-1.636556253891247547e-04 -1.369996528720425141e-04 1.293059002833637193e-02
-1.684753308382675233e-04 -1.410429145453232023e-04 1.312067671315152347e-02
-1.733640865778185794e-04 -1.451444476169891200e-04 1.331075911373992560e-02
-1.783218935598200247e-04 -1.493042610724019297e-04 1.350083973300164955e-02
-1.833486610741960697e-04 -1.535222866287998353e-04 1.369091598530232899e-02
-1.884443774321947784e-04 -1.577985223030159239e-04 1.388098910182317645e-02
-1.936090830529146932e-04 -1.621330099696573299e-04 1.407106158471611509e-02
-1.988425947200921204e-04 -1.665256034658953057e-04 1.426112830485130357e-02
-2.041449532762739337e-04 -1.709763446935188018e-04 1.445119176513169623e-02
-2.095161464756276927e-04 -1.754852309941480084e-04 1.464125319652927887e-02
-2.149560567016511664e-04 -1.800521710971594608e-04 1.483131001409959682e-02
-2.204647246745065415e-04 -1.846772065697168785e-04 1.502136472092653087e-02
-2.260420590904693358e-04 -1.893602680712066610e-04 1.521141473156479781e-02
-2.316880475264603825e-04 -1.941013524586195993e-04 1.540146255017673174e-02
-2.374026648454503419e-04 -1.989004457030479379e-04 1.559150686311302873e-02
-2.431858193610741438e-04 -2.037574779829657559e-04 1.578154635773388811e-02
-2.490375249081683848e-04 -2.086724679353694318e-04 1.597158353778191722e-02
-2.549576905009525774e-04 -2.136453459583571683e-04 1.616161581871882261e-02
-2.609463560352253005e-04 -2.186761524957255519e-04 1.635164570347011348e-02
-2.670034040225212541e-04 -2.237647954963172773e-04 1.654167060827908126e-02
-2.731288473692033742e-04 -2.289112927544095994e-04 1.673169303619536502e-02
-2.793225951682802534e-04 -2.341155743182196268e-04 1.692171040325270506e-02
-2.855846607537831992e-04 -2.393776580207453229e-04 1.711172521324553358e-02
-2.919150056388825488e-04 -2.446975177739406848e-04 1.730173615374936899e-02
-2.983135106216514357e-04 -2.500750602335293665e-04 1.749174191233781456e-02
-3.047802695992924814e-04 -2.555103700733431433e-04 1.768174499303181921e-02
-3.113151109947449131e-04 -2.610033096431771957e-04 1.787174281248513075e-02
-3.179180748191834968e-04 -2.665539185716781336e-04 1.806173787482970652e-02
-3.245891213759484278e-04 -2.721621697240997925e-04 1.825172886667553521e-02
-3.313281591390786337e-04 -2.778279920215747712e-04 1.844171447721120599e-02
-3.381352016339446626e-04 -2.835514026896492003e-04 1.863169721132530710e-02
-3.450101039437484434e-04 -2.893322858276116882e-04 1.882167321310572114e-02
-3.519530368261990011e-04 -2.951707907405656719e-04 1.901164880141949579e-02
-3.589637248683855966e-04 -3.010666914054341606e-04 1.920161630662623950e-02
-3.660423640955514138e-04 -3.070201584606432866e-04 1.939158331881166153e-02
-3.731887318300656153e-04 -3.130310100431443949e-04 1.958154471302816363e-02
-3.804027626266362201e-04 -3.190991963694462456e-04 1.977149917830662088e-02
-3.876846518633889072e-04 -3.252248874392367766e-04 1.996145303138401050e-02
-3.950340458038676425e-04 -3.314077908591398208e-04 2.015139860596765198e-02
-4.024511666130661303e-04 -3.376480987245007053e-04 2.034134221896983716e-02
-4.099358441967078165e-04 -3.439456729169023904e-04 2.053128001743202702e-02
-4.174881164136094226e-04 -3.503005505718376905e-04 2.072121450453694863e-02
-4.251078653082994950e-04 -3.567126372306456605e-04 2.091114437152362046e-02
-4.327950774730068839e-04 -3.631819264926595741e-04 2.110106830591348959e-02
-4.405497388697243418e-04 -3.697084113646299732e-04 2.129098881356773082e-02
-4.483717400448655375e-04 -3.762920030137966452e-04 2.148090325961049887e-02
-4.562611654578453560e-04 -3.829327720723092418e-04 2.167081444887678301e-02
-4.642178318094497742e-04 -3.896305682448632408e-04 2.186071898278892436e-02
-4.722418550841476202e-04 -3.963854932362549741e-04 2.205062053440056888e-02
-4.803331155063303545e-04 -4.031974501840979489e-04 2.224051714175962272e-02
-4.884914963330307417e-04 -4.100663446515965421e-04 2.243040697863662308e-02
-4.967171187512646078e-04 -4.169922824184165962e-04 2.262029374509863522e-02
-5.050097813673595434e-04 -4.239750975506316271e-04 2.281017366468044566e-02
-5.133696054325145169e-04 -4.310148956769199106e-04 2.300005038323670037e-02
-5.217964715653164616e-04 -4.381115796959659061e-04 2.318992202067336750e-02
-5.302902571758137326e-04 -4.452650496741629221e-04 2.337978669720782582e-02
-5.388510828165077966e-04 -4.524754103468954947e-04 2.356964795025719150e-02
-5.474787528329591721e-04 -4.597425000224255546e-04 2.375950227506114579e-02
-5.561733849630678007e-04 -4.670664208586807267e-04 2.394935310067693862e-02
-5.649347813612264893e-04 -4.744470090836575655e-04 2.413919692266148359e-02
-5.737630723329921641e-04 -4.818843772381210810e-04 2.432903738667859320e-02
-5.826581182696798610e-04 -4.893784103771031246e-04 2.451887228854919554e-02
-5.916198077648747791e-04 -4.969290171921002947e-04 2.470870007429489326e-02
-6.006482658663101545e-04 -5.045363054934743578e-04 2.489852417276488747e-02
-6.097432966993889545e-04 -5.122001125682151476e-04 2.508834129716788416e-02
-6.189049971074020527e-04 -5.199205222579340521e-04 2.527815422636720336e-02
-6.281332023549853188e-04 -5.276973978672413633e-04 2.546796032362918030e-02
-6.374279974217485819e-04 -5.355308130139109588e-04 2.565776215141682762e-02
-6.467893042376650532e-04 -5.434207038301473464e-04 2.584755880593192501e-02
-6.562169515077480742e-04 -5.513669277212630577e-04 2.603734765118877539e-02
-6.657111159648281635e-04 -5.593696353427787035e-04 2.622713298223165040e-02
-6.752715626191996756e-04 -5.674286301983924152e-04 2.641691086355059392e-02
-6.848984044979550701e-04 -5.755440090331287277e-04 2.660668429065536286e-02
-6.945915620485021858e-04 -5.837157061721114050e-04 2.679645236020307755e-02
-7.043508581914467975e-04 -5.919435735554311705e-04 2.698621243708578324e-02
-7.141764783414153743e-04 -6.002277686618691247e-04 2.717596881594031011e-02
-7.240681817683722928e-04 -6.085680895646200213e-04 2.736571756217598059e-02
-7.340260828516811725e-04 -6.169646336140370080e-04 2.755546167144535402e-02
-7.440500118753082519e-04 -6.254172585537936830e-04 2.774519850841137766e-02
-7.541400595514737102e-04 -6.339260415537096259e-04 2.793493063583864580e-02
-7.642961478455444300e-04 -6.424909174491382630e-04 2.812465715083119211e-02
-7.745181160946266151e-04 -6.511117512139747137e-04 2.831437585244358027e-02
-7.848060932279089883e-04 -6.597886519987314997e-04 2.850408973548549871e-02
-7.951598920364400837e-04 -6.685214621499364213e-04 2.869379616639434333e-02
-8.055796414938823802e-04 -6.773102906281714634e-04 2.888349814016927947e-02
-8.160650685346003451e-04 -6.861549071974080332e-04 2.907319129061479435e-02
-8.266164115250086925e-04 -6.950555128215881243e-04 2.926288077855800085e-02
-8.372334949929838288e-04 -7.040119593651141981e-04 2.945256396985247715e-02
-8.479161790215267603e-04 -7.130241285132746026e-04 2.964223909732034701e-02
-8.586646190435606382e-04 -7.220921510151766254e-04 2.983190958900149709e-02
-8.694785334017554081e-04 -7.312157887783719487e-04 3.002157107991697965e-02
-8.803581719791601099e-04 -7.403952520015182059e-04 3.021122873017456287e-02
-8.913032531629078202e-04 -7.496303024081154122e-04 3.040087817498089012e-02
-9.023139381004574144e-04 -7.589210751624334266e-04 3.059052284208493150e-02
-9.133900812503804824e-04 -7.682674464986468613e-04 3.078016096541068974e-02
-9.245314953619629579e-04 -7.776692574170474600e-04 3.096978991221764621e-02
-9.357384420993742312e-04 -7.871267275471173584e-04 3.115941484215147689e-02
-9.470106280705717621e-04 -7.966396080798185137e-04 3.134903139160638563e-02
-9.583482261600550188e-04 -8.062080435767770507e-04 3.153864298782688841e-02
-9.697510848050545050e-04 -8.158319046303575371e-04 3.172824786538486902e-02
-9.812191174482585553e-04 -8.255111166282974242e-04 3.191784512374531285e-02
-9.927521668135395015e-04 -8.352455450811265870e-04 3.210743299821003371e-02
-1.004350582073894717e-03 -8.450354830153109648e-04 3.229701751101928670e-02
-1.016014111547916716e-03 -8.548807160914332487e-04 3.248659516573507849e-02
-1.027742692542021451e-03 -8.647811892676866060e-04 3.267616592992152874e-02
-1.039536250015550990e-03 -8.747368371559412301e-04 3.286572890233122740e-02
-1.051394638561608955e-03 -8.847475347915330704e-04 3.305528231787080440e-02
-1.063318183705773412e-03 -8.948135545839086893e-04 3.324483220073183587e-02
-1.075306645635880527e-03 -9.049346917114023826e-04 3.343437505408575899e-02
-1.087359973086840471e-03 -9.151109002894020680e-04 3.362391084469960878e-02
-1.099477856233088517e-03 -9.253419160745828247e-04 3.381343521231202492e-02
-1.111660796624264593e-03 -9.356281597169015772e-04 3.400295677587168719e-02
-1.123908495862707734e-03 -9.459693764641524498e-04 3.419247117410026404e-02
-1.136220902684108736e-03 -9.563655199896273478e-04 3.438197837405589097e-02
-1.148597989384592599e-03 -9.668165638512032575e-04 3.457147834119893293e-02
-1.161039411151766490e-03 -9.773222135738778536e-04 3.476096671844645242e-02
-1.173545715775294734e-03 -9.878829284841173213e-04 3.495045212098310539e-02
-1.186116570046973680e-03 -9.984984237507265725e-04 3.513993019086603109e-02
-1.198751946087431340e-03 -1.009168672332094686e-03 3.532940089369274173e-02
-1.211451792809798821e-03 -1.019893627400464062e-03 3.551886419710891668e-02
-1.224215777535399849e-03 -1.030673004201748287e-03 3.570831574389367324e-02
-1.237044452895304019e-03 -1.041507265662785500e-03 3.589776409737940183e-02
-1.249937477498998467e-03 -1.052396118181819079e-03 3.608720487773745683e-02
-1.262894822460115503e-03 -1.063339532452452522e-03 3.627663812924362269e-02
-1.275916447350235617e-03 -1.074337470026692125e-03 3.646606380199608755e-02
-1.289002057452437802e-03 -1.085389677551174209e-03 3.665547817463889885e-02
-1.302152123295210193e-03 -1.096496547878495582e-03 3.684488859128631777e-02
-1.315366356115350421e-03 -1.107657832430153626e-03 3.703429139813856769e-02
-1.328644712994815017e-03 -1.118873490139261255e-03 3.722368650843741605e-02
-1.341986895664184836e-03 -1.130143264120800437e-03 3.741307021518543163e-02
-1.355393374806175555e-03 -1.141467546873105787e-03 3.760244972655858026e-02
-1.368863876328387137e-03 -1.152846101678729144e-03 3.779182165976172764e-02
-1.382398330694856224e-03 -1.164278864471271838e-03 3.798118555009692004e-02
-1.395996714163053824e-03 -1.175765809735709530e-03 3.817054158134847164e-02
-1.409658737377289051e-03 -1.187306687452245688e-03 3.835988626381797717e-02
-1.423384860645019855e-03 -1.198901880747220428e-03 3.854922648033385496e-02
-1.437174812497309063e-03 -1.210551154458686324e-03 3.873855895716471487e-02
-1.451028522708310052e-03 -1.222254443290115211e-03 3.892788323008309487e-02
-1.464945967193476617e-03 -1.234011720791033983e-03 3.911719948329971802e-02
-1.478926852259064085e-03 -1.245822732622325381e-03 3.930650422805312405e-02
-1.492971649889796113e-03 -1.257687871157380996e-03 3.949580434609235163e-02
-1.507080081824926227e-03 -1.269606894833865372e-03 3.968509656491604060e-02
-1.521252061961805976e-03 -1.281579724298552263e-03 3.987438020462938382e-02
-1.535487355450851571e-03 -1.293606154396241981e-03 4.006365264160776513e-02
-1.549786380595705171e-03 -1.305686531656619249e-03 4.025291989242727603e-02
-1.564148901906059182e-03 -1.317820650121116158e-03 4.044217933368154244e-02
-1.578574848789691650e-03 -1.330008443021282565e-03 4.063143050188455091e-02
-1.593064152102829836e-03 -1.342249844689584991e-03 4.082067293346341996e-02
-1.607616569530543032e-03 -1.354544643003690934e-03 4.100990400612993664e-02
-1.622232530654310785e-03 -1.366893193393538481e-03 4.119912973538247813e-02
-1.636911798798551402e-03 -1.379295288255278805e-03 4.138834749837297378e-02
-1.651654303581699288e-03 -1.391750860356856263e-03 4.157755683200153873e-02
-1.666459966241460016e-03 -1.404259835231045066e-03 4.176675727424124240e-02
-1.681328518192008129e-03 -1.416821977946542722e-03 4.195594577048348400e-02
-1.696260492410482830e-03 -1.429437730628360095e-03 4.214512963180501448e-02
-1.711255550501877658e-03 -1.442106799092503396e-03 4.233430494026242663e-02
-1.726313651615658936e-03 -1.454829140405262868e-03 4.252347166554087954e-02
-1.741434725557508209e-03 -1.467604686715084277e-03 4.271262934494891167e-02
-1.756618487242024660e-03 -1.480433188476585867e-03 4.290177492636780554e-02
-1.771865489218113141e-03 -1.493315103725394210e-03 4.309091571869531900e-02
-1.787175387755701034e-03 -1.506250133124681194e-03 4.328004780509452087e-02
-1.802548133835750379e-03 -1.519238226176778924e-03 4.346917115666902587e-02
-1.817983343428407252e-03 -1.532279049244081575e-03 4.365828142580195637e-02
-1.833481687708578755e-03 -1.545373160071701179e-03 4.384738721492772995e-02
-1.849042768784498044e-03 -1.558520213024469679e-03 4.403648417831941553e-02
-1.864666554489068442e-03 -1.571720171356669280e-03 4.422557228526384498e-02
-1.880353001481280349e-03 -1.584972988727597221e-03 4.441465150646260740e-02
-1.896101717734659763e-03 -1.598278324111873042e-03 4.460371749585795298e-02
-1.911913385559228969e-03 -1.611636744000049127e-03 4.479277885469246101e-02
-1.927787601706411943e-03 -1.625047897582787299e-03 4.498183123832757979e-02
-1.943724334190876767e-03 -1.638511747628672993e-03 4.517087461641024204e-02
-1.959723539899213898e-03 -1.652028247347698577e-03 4.535990896004298001e-02
-1.975784821577028158e-03 -1.665597050672515443e-03 4.554892992436188059e-02
-1.991908866914633095e-03 -1.679218727934143418e-03 4.573794610996734927e-02
-2.008095278729713894e-03 -1.692892932872630367e-03 4.592695317213828926e-02
-2.024344019465053237e-03 -1.706619622862751325e-03 4.611595108143371619e-02
-2.040655051860385504e-03 -1.720398755439010979e-03 4.630493980870117876e-02
-2.057027951144337671e-03 -1.734229960621696664e-03 4.649391501306667646e-02
-2.073463443798770518e-03 -1.748113840868124619e-03 4.668288529027510986e-02
-2.089961121829823128e-03 -1.762050040149415507e-03 4.687184629748821635e-02
-2.106520936871866725e-03 -1.776038506063044517e-03 4.706079800715405603e-02
-2.123142470011375911e-03 -1.790078873100112459e-03 4.724973607810301068e-02
-2.139826447705913195e-03 -1.804171743147385456e-03 4.743866910623169286e-02
-2.156572461936533992e-03 -1.818316759607528296e-03 4.762759274885199068e-02
-2.173380464914271074e-03 -1.832513870125808235e-03 4.781650697905479031e-02
-2.190250419276195716e-03 -1.846763030922358171e-03 4.800541176798386878e-02
-2.207181906721481218e-03 -1.861063876439768890e-03 4.819430277518383515e-02
-2.224175664371910895e-03 -1.875417016820968546e-03 4.838318859497611063e-02
-2.241231262574491442e-03 -1.889822076595526999e-03 4.857206488821671359e-02
-2.258348675711774160e-03 -1.904279021481100143e-03 4.876093162531736080e-02
-2.275527855869411212e-03 -1.918787798187019875e-03 4.894978877952025492e-02
-2.292768373497830036e-03 -1.933348030966512438e-03 4.913863201188627128e-02
-2.310070976997309448e-03 -1.947960338801418660e-03 4.932746991567917710e-02
-2.327435237231968105e-03 -1.962624346110483642e-03 4.951629815237976184e-02
-2.344861128427640218e-03 -1.977340017759169309e-03 4.970511669248895564e-02
-2.362348613928106928e-03 -1.992107309350152171e-03 4.989392550815092975e-02
-2.379897231647323027e-03 -2.006925817055210063e-03 5.008272026557356732e-02
-2.397507773798959047e-03 -2.021796196145283359e-03 5.027150955201268451e-02
-2.415179623798405662e-03 -2.036717912047100992e-03 5.046028723071354499e-02
-2.432913071360480548e-03 -2.051691194874487225e-03 5.064905674279490677e-02
-2.450707577960291057e-03 -2.066715575655643164e-03 5.083781270204165009e-02
-2.468563804982013346e-03 -2.081791598446857978e-03 5.102656248117063559e-02
-2.486481367136354325e-03 -2.096918923426151649e-03 5.121530234339045917e-02
-2.504460228353315877e-03 -2.112097505491686549e-03 5.140403226137286313e-02
-2.522500352599331679e-03 -2.127327299433410396e-03 5.159275220786003341e-02
-2.540601349246881819e-03 -2.142607960564096511e-03 5.178145846589279899e-02
-2.558763883432201448e-03 -2.157940035313957606e-03 5.197015831428028476e-02
-2.576987587098207490e-03 -2.173323197760440410e-03 5.215884825739050545e-02
-2.595272396247100266e-03 -2.188757378529952984e-03 5.234752797302569954e-02
-2.613618303494760417e-03 -2.204242555902234321e-03 5.253619772944707889e-02
-2.632024884405765371e-03 -2.219778356009201661e-03 5.272485351579624807e-02
-2.650492852302177571e-03 -2.235365365148578917e-03 5.291350297814624570e-02
-2.669021782894988142e-03 -2.251003209295146437e-03 5.310214210576294502e-02
-2.687611654972229570e-03 -2.266691854499661065e-03 5.329077101956777168e-02
-2.706262434515050753e-03 -2.282431255849501437e-03 5.347938969273855619e-02
-2.724973733934586174e-03 -2.298221069951009859e-03 5.366799455853385470e-02
-2.743746220391766934e-03 -2.314061843326956948e-03 5.385659267126789718e-02
-2.762579537847569249e-03 -2.329953258906863889e-03 5.404518075900227592e-02
-2.781473591659941111e-03 -2.345895220085575383e-03 5.423375820550224019e-02
-2.800427992060813137e-03 -2.361887381108099086e-03 5.442232144471665506e-02
-2.819443503185671551e-03 -2.377930369669705325e-03 5.461087841480240235e-02
-2.838519646845916958e-03 -2.394023765127924024e-03 5.479942466486360797e-02
-2.857656418528223448e-03 -2.410167546359021779e-03 5.498796046368704948e-02
-2.876853782382766608e-03 -2.426361665672978687e-03 5.517648578543805221e-02
-2.896111342172051802e-03 -2.442605771245124225e-03 5.536499706556279043e-02
-2.915429817074203199e-03 -2.458900451974988226e-03 5.555350165021420705e-02
-2.934808720545086392e-03 -2.475245279574273070e-03 5.574199509030082489e-02
-2.954248141394782631e-03 -2.491640310921513623e-03 5.593047853916455897e-02
-2.973747919823605847e-03 -2.508085393115631802e-03 5.611895079239204859e-02
-2.993307780602080543e-03 -2.524580275731007264e-03 5.630740946531789803e-02
-3.012928299983513511e-03 -2.541125426297782645e-03 5.649586042868030844e-02
-3.032609197845173750e-03 -2.557720590014067857e-03 5.668430129874957313e-02
-3.052350379986949573e-03 -2.574365668709974013e-03 5.687273146029760834e-02
-3.072151752337344728e-03 -2.591060564204732478e-03 5.706115029820044149e-02
-3.092013032552976166e-03 -2.607805019459392797e-03 5.724955542938033742e-02
-3.111934804686189437e-03 -2.624599507767480869e-03 5.743795272357384019e-02
-3.131916789017819176e-03 -2.641443773986963759e-03 5.762633979739006929e-02
-3.151958826482946594e-03 -2.658337664607871974e-03 5.781471544703213616e-02
-3.172060632646328971e-03 -2.675280920343139739e-03 5.800307729017855490e-02
-3.192222806698406627e-03 -2.692274026466865301e-03 5.819143119417372750e-02
-3.212445054340057598e-03 -2.709316715189789143e-03 5.837977477849527058e-02
-3.232727287027294637e-03 -2.726408891791650118e-03 5.856810742763111227e-02
-3.253069406399198941e-03 -2.743550453293699433e-03 5.875642852789648291e-02
-3.273471123404025733e-03 -2.760741135875576131e-03 5.894473569813491604e-02
-3.293933042589204489e-03 -2.777981428556124295e-03 5.913303480515399307e-02
-3.314454879894194930e-03 -2.795271071330576208e-03 5.932132346696272068e-02
-3.335036467152933080e-03 -2.812609901956321032e-03 5.950960048218736226e-02
-3.355677901945178319e-03 -2.829997981740634428e-03 5.969786700400354224e-02
-3.376378639809030167e-03 -2.847434831059980631e-03 5.988611829531659964e-02
-3.397139551353713961e-03 -2.864921162171363452e-03 6.007436257775053412e-02
-3.417960147449624394e-03 -2.882456541846203143e-03 6.026259570486329487e-02
-3.438840340254926096e-03 -2.900040874555504834e-03 6.045081706174088021e-02
-3.459779756552397618e-03 -2.917673824699167431e-03 6.063902368257821640e-02
-3.480779286937621484e-03 -2.935356120471385548e-03 6.082722378565184190e-02
-3.501838246968669646e-03 -2.953087163621626737e-03 6.101541145819501522e-02
-3.522956725042477276e-03 -2.970867006805107992e-03 6.120358785573744298e-02
-3.544134839420202618e-03 -2.988695727276649474e-03 6.139175412866720166e-02
-3.565371876096618334e-03 -3.006572701889231522e-03 6.157990436961358061e-02
-3.586668745948892387e-03 -3.024498674947017143e-03 6.176804679373677776e-02
-3.608025015901965889e-03 -3.042473259367871330e-03 6.195617784583942744e-02
-3.629440784535815923e-03 -3.060496515472282270e-03 6.214429867994260975e-02
-3.650915348433866198e-03 -3.078567828538442217e-03 6.233240338746381948e-02
-3.672449618387244562e-03 -3.096687942027316273e-03 6.252050018352731109e-02
-3.694043151927436496e-03 -3.114856460644533417e-03 6.270858551510259671e-02
-3.715696077617561786e-03 -3.133073468960839887e-03 6.289666053117878852e-02
-3.737408063600694379e-03 -3.151338664756093109e-03 6.308472285997657192e-02
-3.759179228897469201e-03 -3.169652124535832401e-03 6.327277365252595431e-02
-3.781009682510225525e-03 -3.188013916281728401e-03 6.346081406153246396e-02
-3.802899102706342339e-03 -3.206423745728878734e-03 6.364884171364927623e-02
-3.824846797156598345e-03 -3.224881006552716024e-03 6.383685069948527580e-02
-3.846854358004340828e-03 -3.243387013816502115e-03 6.402485511725390654e-02
-3.868921082778789024e-03 -3.261941152329372613e-03 6.421284905915373986e-02
-3.891046660347433420e-03 -3.280543136240325792e-03 6.440083015063588490e-02
-3.913231180183329716e-03 -3.299193016446846233e-03 6.458879954816722224e-02
-3.935474801483344540e-03 -3.317890901592109552e-03 6.477675839623647791e-02
-3.957777153578511883e-03 -3.336636455972459038e-03 6.496470433075873796e-02
-3.980138395826192388e-03 -3.355429788072731255e-03 6.515263849635838378e-02
-4.002558457768862557e-03 -3.374270813958879858e-03 6.534056087721715200e-02
-4.025037479343564380e-03 -3.393159625852131163e-03 6.552847262177616261e-02
-4.047574289048509050e-03 -3.412095214178629664e-03 6.571636430423866138e-02
-4.070170688358065551e-03 -3.431079067029810595e-03 6.590425118634395119e-02
-4.092825786412540578e-03 -3.450110410484845923e-03 6.609212619425269830e-02
-4.115539742852991449e-03 -3.469189352284642990e-03 6.627999047284746648e-02
-4.138312207571482465e-03 -3.488315572791840513e-03 6.646784165515404186e-02
-4.161143280976469482e-03 -3.507489130522997711e-03 6.665568089673903907e-02
-4.184033103148228870e-03 -3.526710116629946760e-03 6.684350934620139628e-02
-4.206981364172314095e-03 -3.545978244524021668e-03 6.703132463000338603e-02
-4.229988144093810298e-03 -3.565293555068358225e-03 6.721912790682318950e-02
-4.253052573370785100e-03 -3.584655291518013681e-03 6.740691210049824800e-02
-4.276176473035369144e-03 -3.604064956236271294e-03 6.759469246914086293e-02
-4.299358693121349898e-03 -3.623521556610271969e-03 6.778245958481517175e-02
-4.322599333819247304e-03 -3.643025149515422001e-03 6.797021460297711370e-02
-4.345898496529196180e-03 -3.662575793417995745e-03 6.815795867999475954e-02
-4.369255891270042852e-03 -3.682173217022806366e-03 6.834568943896565663e-02
-4.392671599439724323e-03 -3.701817461714464880e-03 6.853340803963790806e-02
-4.416145631523626588e-03 -3.721508508179759665e-03 6.872111445357295678e-02
-4.439678068638765532e-03 -3.741246397152372775e-03 6.890880984031826084e-02
-4.463268601707547772e-03 -3.761030841218013926e-03 6.909649182704345749e-02
-4.486916472832881871e-03 -3.780861176846691749e-03 6.928415451966461747e-02
-4.510623411960068552e-03 -3.800738826935809011e-03 6.947181199141548580e-02
-4.534388640352837035e-03 -3.820663109843290897e-03 6.965945835095826988e-02
-4.558211869835765429e-03 -3.840633755276704440e-03 6.984709122280650939e-02
-4.582093181611783528e-03 -3.860650802956886937e-03 7.003471176661701936e-02
-4.606032678293083514e-03 -3.880714309902781774e-03 7.022232068286182738e-02
-4.630030172444143423e-03 -3.900824089141380693e-03 7.040991686720025899e-02
-4.654085684202044493e-03 -3.920980128337568128e-03 7.059750060481757850e-02
-4.678199199627455264e-03 -3.941182386580866816e-03 7.078507198109260101e-02
-4.702369732513705589e-03 -3.961430008395719175e-03 7.097262354412268992e-02
-4.726599156145112196e-03 -3.981724533520280759e-03 7.116017002194570396e-02
-4.750886494166395475e-03 -4.002065114356296964e-03 7.134770401898897496e-02
-4.775231719326171118e-03 -4.022451698286041641e-03 7.153522551448192324e-02
-4.799634789641481214e-03 -4.042884220221851233e-03 7.172273437429978193e-02
-4.824095708091270980e-03 -4.063362652559660004e-03 7.191023080451545979e-02
-4.848614343526696895e-03 -4.083886855310084156e-03 7.209771399074468845e-02
-4.873190843719909376e-03 -4.104456921799071352e-03 7.228518524489087327e-02
-4.897825096778860715e-03 -4.125072727862920570e-03 7.247264389432034326e-02
-4.922517079890969226e-03 -4.145734223767756806e-03 7.266008994689968081e-02
-4.947265788675723856e-03 -4.166440538450616113e-03 7.284751598457463173e-02
-4.972073135515201088e-03 -4.187193241007997925e-03 7.303493666932095452e-02
-4.996938137207324743e-03 -4.207991477716735429e-03 7.322234472441241371e-02
-5.021860760039988797e-03 -4.228835189176364043e-03 7.340974007290468339e-02
-5.046840978267377181e-03 -4.249724322497022005e-03 7.359712269451068600e-02
-5.071878765806624861e-03 -4.270658824389102215e-03 7.378449256909061504e-02
-5.096973995650894498e-03 -4.291638557055837619e-03 7.397184892285824098e-02
-5.122126842240906641e-03 -4.312663634557675069e-03 7.415919322824038318e-02
-5.147337180614360366e-03 -4.333733920523192597e-03 7.434652472298752812e-02
-5.172621908650648290e-03 -4.354858647710850746e-03 7.453383389428502870e-02
-5.197876482175183173e-03 -4.375979484527699540e-03 7.472115378570023947e-02
-5.222806761676361716e-03 -4.396930893154582694e-03 7.490853751232152968e-02
-5.247331063081685752e-03 -4.417666640030852750e-03 7.509599740948010027e-02
-5.271464929212401479e-03 -4.438195284180631965e-03 7.528353183363434287e-02
-5.295207834171647247e-03 -4.458516192982598693e-03 7.547113769205648914e-02
-5.318559662001189590e-03 -4.478629081514735530e-03 7.565881504065334606e-02
-5.341520164798685757e-03 -4.498533552441671274e-03 7.584656289289096187e-02
-5.364089094920176590e-03 -4.518229208120653866e-03 7.603438023271039126e-02
-5.386265347627644876e-03 -4.537714895112114621e-03 7.622225869673721066e-02
-5.408050420828996833e-03 -4.556991748456060837e-03 7.641021199321221258e-02
-5.429443199891277952e-03 -4.576058610754943183e-03 7.659823175714991494e-02
-5.450443452589489451e-03 -4.594915095810202417e-03 7.678631697704553505e-02
-5.471050947046619817e-03 -4.613560818278550010e-03 7.697446663968997294e-02
-5.491265456704022205e-03 -4.631995396317510789e-03 7.716267972926779684e-02
-5.511086754804623428e-03 -4.650218448655161867e-03 7.735095522838225657e-02
-5.530514623208040992e-03 -4.668229599260046402e-03 7.753929211636972907e-02
-5.549548839167191099e-03 -4.686028470334796352e-03 7.772768937182314430e-02
-5.568189191879211603e-03 -4.703614691109272300e-03 7.791614596952746441e-02
-5.586434755807151605e-03 -4.720987208869806273e-03 7.810465344500758245e-02
-5.604286757740939429e-03 -4.738147023857847834e-03 7.829322564401280937e-02
-5.621744271605680354e-03 -4.755093084267046633e-03 7.848185409829384895e-02
-5.638807090235208215e-03 -4.771825023981915784e-03 7.867053777556455574e-02
-5.655475013898394673e-03 -4.788342481412867155e-03 7.885927564014431901e-02
-5.671747665757193718e-03 -4.804644998415318578e-03 7.904806489091144306e-02
-5.687625140543344296e-03 -4.820732775367634997e-03 7.923690885747339263e-02
-5.703107078386901799e-03 -4.836605294418159021e-03 7.942580457060541277e-02
-5.718193301860793193e-03 -4.852262194917016103e-03 7.961475100741421951e-02
-5.732883055993667418e-03 -4.867702505274087987e-03 7.980373958818628988e-02
-5.747177316089304051e-03 -4.882927075361544710e-03 7.999278403861831421e-02
-5.761075326569437341e-03 -4.897934939504436543e-03 8.018187588664241194e-02
-5.774576916403793142e-03 -4.912725742013028876e-03 8.037101404020116635e-02
-5.787681924137805592e-03 -4.927299137650228457e-03 8.056019751384765892e-02
-5.800390171552890703e-03 -4.941654760450745094e-03 8.074942499997779521e-02
-5.812701501571612347e-03 -4.955792269605038478e-03 8.093869551213296598e-02
-5.824615757255207325e-03 -4.969711321214690183e-03 8.112800795566545153e-02
-5.836132782525495742e-03 -4.983411572873570720e-03 8.131736123560043272e-02
-5.847252420026642639e-03 -4.996892682486226561e-03 8.150675425684043851e-02
-5.857974123312179211e-03 -5.010153811489351239e-03 8.169617863008567238e-02
-5.868298563586656601e-03 -5.023195642483937844e-03 8.188564784224562632e-02
-5.878225176878905563e-03 -5.036017329246600741e-03 8.207515350515838526e-02
-5.887753826348777510e-03 -5.048618545036825077e-03 8.226469452057860732e-02
-5.896884369568228257e-03 -5.060998960993431245e-03 8.245426979034298220e-02
-5.905616681341297435e-03 -5.073158267097034949e-03 8.264387842999400269e-02
-5.913950613876006734e-03 -5.085096116950430997e-03 8.283351891019574698e-02
-5.921886043681807640e-03 -5.096812203487477780e-03 8.302319034574384693e-02
-5.929422844554513294e-03 -5.108306210804276770e-03 8.321289163562405056e-02
-5.936560611991022543e-03 -5.119577371706292637e-03 8.340261394538166229e-02
-5.943299805591127638e-03 -5.130626293278988878e-03 8.359237163802075987e-02
-5.949640029561511188e-03 -5.141452231601666145e-03 8.378215630816544801e-02
-5.955581138453681402e-03 -5.152054831066804445e-03 8.397196599361138325e-02
-5.961123023796307402e-03 -5.162433807141666130e-03 8.416180002111063596e-02
-5.966265602978427715e-03 -5.172588874037481813e-03 8.435165728371220306e-02
-5.971008736651700448e-03 -5.182519715822950408e-03 8.454153668045402692e-02
-5.975352356646403129e-03 -5.192226056547674835e-03 8.473143710175984333e-02
-5.979296346597352645e-03 -5.201707594828419018e-03 8.492135744318855817e-02
-5.982840593159315622e-03 -5.210964032019682265e-03 8.511129660001250097e-02
-5.985984921811357898e-03 -5.219994755861549068e-03 8.530124614954924522e-02
-5.988729473094693556e-03 -5.228800171374128024e-03 8.549121960806854714e-02
-5.991074027220001305e-03 -5.237379643353468062e-03 8.568120855683544757e-02
-5.993018499709067658e-03 -5.245732892817083631e-03 8.587121188587470977e-02
-5.994562809376943226e-03 -5.253859644040394412e-03 8.606122848640315737e-02
-5.995706894987756601e-03 -5.261759633152069369e-03 8.625125724675443417e-02
-5.996450643993427553e-03 -5.269432551986904210e-03 8.644129662715557827e-02
-5.996794009727930870e-03 -5.276878196672029828e-03 8.663134680789844055e-02
-5.996736945648404107e-03 -5.284096248036183885e-03 8.682140495046977713e-02
-5.996279347776667899e-03 -5.291086193577086184e-03 8.701146392502898119e-02
-5.995421176572692142e-03 -5.297848343980177642e-03 8.720153724443982513e-02
-5.994162351309120611e-03 -5.304382102213999264e-03 8.739161519040315740e-02
-5.992502791356278495e-03 -5.310687266374483802e-03 8.758169837204980712e-02
-5.990442499944176671e-03 -5.316763550877029280e-03 8.777178394929019412e-02
-5.987981402029163291e-03 -5.322610758335101500e-03 8.796187252770634735e-02
-5.985119438504485877e-03 -5.328228570814416525e-03 8.815196127286059613e-02
-5.981856574492770001e-03 -5.333616815095021217e-03 8.834205078574190739e-02
-5.978192762366205983e-03 -5.338775214513969553e-03 8.853213909123677783e-02
-5.974127957382758224e-03 -5.343703494749474023e-03 8.872222421243916579e-02
-5.969662325061862555e-03 -5.348401303657014487e-03 8.891229899822905569e-02
-5.964795472498350508e-03 -5.352868729368824227e-03 8.910237610975037248e-02
-5.959527537114570755e-03 -5.357105406071477685e-03 8.929244839688002533e-02
-5.953858446590101945e-03 -5.361111015824768580e-03 8.948251302570595089e-02
-5.947788255202655743e-03 -5.364885441355959385e-03 8.967257058507233092e-02
-5.941316867581733323e-03 -5.368428385948790030e-03 8.986261909897383382e-02
-5.934444329069346082e-03 -5.371739634051111469e-03 9.005265658920996730e-02
-5.927170565516781675e-03 -5.374818998582168300e-03 9.024268364685886223e-02
-5.919495690954902113e-03 -5.377666271127221065e-03 9.043269742646786735e-02
-5.911419796797163194e-03 -5.380281070688345581e-03 9.062269079506940495e-02
-5.902942479352369862e-03 -5.382663480446383403e-03 9.081267637462867026e-02
-5.894063836837405528e-03 -5.384813126777631374e-03 9.100264703819711809e-02
-5.884783999480979085e-03 -5.386729844288725561e-03 9.119260078523501456e-02
-5.875103033197014157e-03 -5.388413434811342197e-03 9.138253562859820212e-02
-5.865020748109925873e-03 -5.389863654955446594e-03 9.157245217136329718e-02
-5.854537279812843838e-03 -5.391080315901298527e-03 9.176234756629463030e-02
-5.843652580459881944e-03 -5.392063253485897961e-03 9.195222239685291177e-02
-5.832366723265878031e-03 -5.392812246059084866e-03 9.214207381901079463e-02
-5.820679667477266644e-03 -5.393327137532520806e-03 9.233190242464299480e-02
-5.808591930488349667e-03 -5.393607701251990419e-03 9.252169849238339738e-02
-5.796102731404101371e-03 -5.393653845893799439e-03 9.271147549250378928e-02
-5.783212265698135617e-03 -5.393465261642948691e-03 9.290122628799735160e-02
-5.769920827444830966e-03 -5.393041856181769039e-03 9.309094802349184017e-02
-5.756228322334410417e-03 -5.392383447539383749e-03 9.328064128743422667e-02
-5.742134841967970471e-03 -5.391489828620500517e-03 9.347030322237934175e-02
-5.727640501892985493e-03 -5.390360909711499997e-03 9.365993356685106686e-02
-5.712744938824165612e-03 -5.388996355795252699e-03 9.384953290143480120e-02
-5.697448725875824647e-03 -5.387396173055811893e-03 9.403909664613090136e-02
-5.681752291871179118e-03 -5.385560224733547917e-03 9.422861852029429386e-02
-5.665654397128083893e-03 -5.383488134735792477e-03 9.441811113613311768e-02
-5.649155103754252907e-03 -5.381179812209920671e-03 9.460757505474934326e-02
-5.632255877021830233e-03 -5.378635265583040469e-03 9.479699198975413688e-02
-5.614956785141387609e-03 -5.375854411198373317e-03 9.498636251085773585e-02
-5.597256324566875219e-03 -5.372836723569313598e-03 9.517569921649939035e-02
-5.579155481618085395e-03 -5.369582324129722542e-03 9.536499409759928436e-02
-5.560654058994974648e-03 -5.366090981917140922e-03 9.555424773003590166e-02
-5.541752383433173716e-03 -5.362362576353345116e-03 9.574345555583428646e-02
-5.522450537819040967e-03 -5.358397035040861692e-03 9.593261813201552080e-02
-5.502748461903401826e-03 -5.354194145440297446e-03 9.612173432453523236e-02
-5.482646110685131940e-03 -5.349753770263374411e-03 9.631080471705985580e-02
-5.462143956597611920e-03 -5.345075869641373149e-03 9.649982472147124180e-02
-5.441242467551282193e-03 -5.340160346857345842e-03 9.668878807886840954e-02
-5.419940441951018144e-03 -5.335006848994217586e-03 9.687770733513811905e-02
-5.398238754883833042e-03 -5.329615445611981563e-03 9.706657449476807642e-02
-5.376137098308053988e-03 -5.323985848984298490e-03 9.725539011768724595e-02
-5.353636099927940213e-03 -5.318118120882502076e-03 9.744414965240233428e-02
-5.330735597569253269e-03 -5.312012061542124332e-03 9.763285366789337116e-02
-5.307435831947865737e-03 -5.305667635443908452e-03 9.782150100717774965e-02
-5.283736506234782207e-03 -5.299084563044960394e-03 9.801009221817540140e-02
-5.259638262318899748e-03 -5.292262922265936198e-03 9.819862276622105812e-02
-5.235140945277240269e-03 -5.285202512681124246e-03 9.838709317964307310e-02
-5.210245734140985484e-03 -5.277903599495375672e-03 9.857549552766783907e-02
-5.184950763278570358e-03 -5.270365442654727055e-03 9.876384226868148430e-02
-5.159256815092868285e-03 -5.262588141578759468e-03 9.895212715741567855e-02
-5.133164681294466111e-03 -5.254571860335842913e-03 9.914034563805894373e-02
-5.106673945241502199e-03 -5.246316252786909461e-03 9.932849823455631999e-02
-5.079785156537732285e-03 -5.237821478122216441e-03 9.951658382427230887e-02
-5.052497633528990097e-03 -5.229087048665848579e-03 9.970460296664299116e-02
-5.024812585728235907e-03 -5.220113358807189005e-03 9.989255104863664636e-02
-4.996729760182054558e-03 -5.210900182176012203e-03 1.000804286880114247e-01
-4.968250075842293827e-03 -5.201447625516709278e-03 1.002682278708333097e-01
-4.939371567393076659e-03 -5.191754914260209887e-03 1.004559611060154289e-01
-4.910095586183008121e-03 -5.181822469019528067e-03 1.006436220892772682e-01
-4.880422539097502461e-03 -5.171650245730010850e-03 1.008312062763234568e-01
-4.850352455673508957e-03 -5.161238171531092565e-03 1.010187142263747062e-01
-4.819885218184920966e-03 -5.150586022652652723e-03 1.012061447691692262e-01
-4.789020856825939795e-03 -5.139693723267055488e-03 1.013934984441848680e-01
-4.757760345455954408e-03 -5.128561559404293951e-03 1.015807707073426158e-01
-4.726103169063297811e-03 -5.117189144476051200e-03 1.017679620936288304e-01
-4.694049373673517961e-03 -5.105576416715755343e-03 1.019550731394121418e-01
-4.661601390863708179e-03 -5.093724187236556115e-03 1.021420908058693622e-01
-4.628755402131411525e-03 -5.081630857562016365e-03 1.023290342816830373e-01
-4.595514126173500663e-03 -5.069297414180834113e-03 1.025158905666522374e-01
-4.561877063145237943e-03 -5.056723476873982090e-03 1.027026601535570710e-01
-4.527844676811339231e-03 -5.043909171961197951e-03 1.028893419087285876e-01
-4.493416754446847086e-03 -5.030854294599001846e-03 1.030759363635691955e-01
-4.458594285078085889e-03 -5.017559137186678245e-03 1.032624389317935709e-01
-4.423376786020500988e-03 -5.004023348949819365e-03 1.034488501812668021e-01
-4.387764060380482459e-03 -4.990246739106011034e-03 1.036351706402820205e-01
-4.351759105394594276e-03 -4.976230454797194586e-03 1.038213873097180717e-01
-4.315357870185907406e-03 -4.961972763693337125e-03 1.040075192896560280e-01
-4.278563085324804498e-03 -4.947474662828937886e-03 1.041935535775630611e-01
-4.241374287251498641e-03 -4.932735811314144063e-03 1.043794906983206289e-01
-4.203791557612074695e-03 -4.917756179019784797e-03 1.045653311813016934e-01
-4.165815920403301981e-03 -4.902536103608461093e-03 1.047510705118080976e-01
-4.127446913379899385e-03 -4.887075238256178081e-03 1.049367091752355791e-01
-4.088684752765170925e-03 -4.871373569059789764e-03 1.051222459915199942e-01
-4.049529818534077820e-03 -4.855431244119694408e-03 1.053076814872275918e-01
-4.009982585519680960e-03 -4.839248286822550073e-03 1.054930111439460472e-01
-3.970044482919985948e-03 -4.822825204679689198e-03 1.056782287401744347e-01
-3.929712820597997674e-03 -4.806160807613244802e-03 1.058633465833024589e-01
-3.888989430309624986e-03 -4.789255763533873354e-03 1.060483567063180421e-01
-3.847874150781795295e-03 -4.772109913296560847e-03 1.062332596305186894e-01
-3.806367749904105129e-03 -4.754723460936412932e-03 1.064180508749483778e-01
-3.764470346257678575e-03 -4.737096402027513378e-03 1.066027309224986536e-01
-3.722181917104501036e-03 -4.719228597166140113e-03 1.067872985842525796e-01
-3.679502577067856901e-03 -4.701120038411111569e-03 1.069717543438789970e-01
-3.636433392366222525e-03 -4.682771108027105125e-03 1.071560937176151834e-01
-3.592975542691596944e-03 -4.664182192862634073e-03 1.073403105556335335e-01
-3.549126349751851716e-03 -4.645352070750237428e-03 1.075244169276320660e-01
-3.504887502416208396e-03 -4.626281338425354030e-03 1.077084056347834551e-01
-3.460259188526162381e-03 -4.606969769480765385e-03 1.078922751296556154e-01
-3.415241710953805659e-03 -4.587417402695363917e-03 1.080760243000490617e-01
-3.369835323855497819e-03 -4.567624257888931727e-03 1.082596520371394561e-01
-3.324040289475195011e-03 -4.547590359575358863e-03 1.084431572075269384e-01
-3.277856917180503420e-03 -4.527315754257710614e-03 1.086265385019991314e-01
-3.231285430694789702e-03 -4.506800452284280382e-03 1.088097949660661867e-01
-3.184326157324168793e-03 -4.486044510637815681e-03 1.089929252419135214e-01
-3.136981209893114231e-03 -4.465048781102039059e-03 1.091759211215697495e-01
-3.089247169239345888e-03 -4.443811662465393941e-03 1.093587957652345649e-01
-3.041126134108415244e-03 -4.422333999428639320e-03 1.095415409605290102e-01
-2.992618417803574998e-03 -4.400615848214296626e-03 1.097241554547447873e-01
-2.943724311866413763e-03 -4.378657256995996741e-03 1.099066380975518981e-01
-2.894444165010731998e-03 -4.356458301006409586e-03 1.100889875386598382e-01
-2.844778156890825482e-03 -4.334018979119528756e-03 1.102712030286908673e-01
-2.794726643354325957e-03 -4.311339372652192060e-03 1.104532832198773240e-01
-2.744289924292444248e-03 -4.288419538270006603e-03 1.106352269649820697e-01
-2.693470325348618598e-03 -4.265260458352940556e-03 1.108170259105159400e-01
-2.642264177410238914e-03 -4.241860383480269316e-03 1.109986931310803782e-01
-2.590673622067604827e-03 -4.218220211109686979e-03 1.111802208684998239e-01
-2.538699199569779269e-03 -4.194340113472839159e-03 1.113616071802883134e-01
-2.486341109695819687e-03 -4.170220107685624830e-03 1.115428513239022784e-01
-2.433599554768873033e-03 -4.145860213288434133e-03 1.117239525578849063e-01
-2.380475078809604628e-03 -4.121260607349180351e-03 1.119049089413719639e-01
-2.326967889193653702e-03 -4.096421314251947644e-03 1.120857197352248952e-01
-2.273078188297846490e-03 -4.071342355957345560e-03 1.122663841973914056e-01
-2.218806543526974980e-03 -4.046023926591949156e-03 1.124469003955171631e-01
-2.164155224456741460e-03 -4.020467019730180822e-03 1.126272608403884601e-01
-2.109120445175266360e-03 -3.994669792485788969e-03 1.128074778989915233e-01
-2.053704472711418566e-03 -3.968633238432417096e-03 1.129875440807249776e-01
-1.997907900650989707e-03 -3.942357571219643267e-03 1.131674574618201090e-01
-1.941730907145551403e-03 -3.915842802859127378e-03 1.133472172939758021e-01
-1.885173752182533894e-03 -3.889088996817989009e-03 1.135268228542126306e-01
-1.828237005223491045e-03 -3.862096354409062619e-03 1.137062722125345565e-01
-1.770920883808764067e-03 -3.834864914527704328e-03 1.138855646333887528e-01
-1.713225624223787104e-03 -3.807394728362139234e-03 1.140646993858310670e-01
-1.655154133678553947e-03 -3.779687120298672390e-03 1.142436674557455317e-01
-1.596701895547965279e-03 -3.751739872758623646e-03 1.144224826962577657e-01
-1.537871741198379699e-03 -3.723554282945025062e-03 1.146011365036342100e-01
-1.478664192788247365e-03 -3.695130527594661565e-03 1.147796269313557382e-01
-1.419079192268980858e-03 -3.666468534649724217e-03 1.149579544629161371e-01
-1.359117298099468251e-03 -3.637568505218407786e-03 1.151361171656234555e-01
-1.298779165606456839e-03 -3.608430701509631779e-03 1.153141131400890196e-01
-1.238064650490033891e-03 -3.579055000137573370e-03 1.154919428391198016e-01
-1.176974350044461635e-03 -3.549441628969387391e-03 1.156696043447768829e-01
-1.115511396029127481e-03 -3.519592060631493956e-03 1.158470887318085868e-01
-1.053670715094661911e-03 -3.489503772881088258e-03 1.160244105109241586e-01
-9.914554118413171531e-04 -3.459178223489244725e-03 1.162015607514277349e-01
-9.288661573539822545e-04 -3.428615689280265118e-03 1.163785375584250187e-01
-8.659027288536241471e-04 -3.397816002860629386e-03 1.165553413568748836e-01
-8.025658339632204055e-04 -3.366779465423322144e-03 1.167319702645359253e-01
-7.388558621031784089e-04 -3.335506218545446298e-03 1.169084231701411625e-01
-6.747734943322166931e-04 -3.303996548671804187e-03 1.170846981837001810e-01
-6.103184871391821760e-04 -3.272250278700623329e-03 1.172607957220307973e-01
-5.454916207479334686e-04 -3.240267758567709315e-03 1.174367139305459162e-01
-4.802961719985476309e-04 -3.208050561669510865e-03 1.176124439581742870e-01
-4.147267276809578351e-04 -3.175595958499820119e-03 1.177880001569250878e-01
-3.487865705152138653e-04 -3.142905527540066843e-03 1.179633736753524925e-01
-2.824764268343762583e-04 -3.109979588964857482e-03 1.181385626456150639e-01
-2.157961334645071109e-04 -3.076818019889284057e-03 1.183135675049220570e-01
-1.487464231417685336e-04 -3.043421145612523054e-03 1.184883863827263933e-01
-8.132790240957888175e-05 -3.009789215023775388e-03 1.186630173777700470e-01
-1.354048106256373549e-05 -2.975922152061648198e-03 1.188374609424402428e-01
5.461510331744448901e-05 -2.941820288854866614e-03 1.190117152205703716e-01
1.231358105928878621e-04 -2.907485096761708472e-03 1.191857721654903668e-01
1.920261905271514365e-04 -2.872914277630447995e-03 1.193596437756707790e-01
2.612838973231430481e-04 -2.838108945938923322e-03 1.195333235089596768e-01
3.309080565314643889e-04 -2.803069521639379308e-03 1.197068095513666997e-01
4.008979167058686517e-04 -2.767796349012616869e-03 1.198801000467447642e-01
4.712537378759582875e-04 -2.732289251863907927e-03 1.200531953870857815e-01
5.419747642849046497e-04 -2.696548579440259663e-03 1.202260937228613047e-01
6.130602359788830426e-04 -2.660574683129161063e-03 1.203987931959872998e-01
6.845102813631842066e-04 -2.624367472339737481e-03 1.205712942538496174e-01
7.563241987780301191e-04 -2.587927264097917429e-03 1.207435950209794773e-01
8.284991876986785506e-04 -2.551255457178670891e-03 1.209156890078713215e-01
9.010393407881277152e-04 -2.514349926164658779e-03 1.210875857350764556e-01
9.739420033272054751e-04 -2.477211993437236984e-03 1.212592789352886780e-01
1.047206730471796510e-03 -2.439841856795188502e-03 1.214307675478758786e-01
1.120833053928408946e-03 -2.402239727030367790e-03 1.216020504626142973e-01
1.194820491213602212e-03 -2.364405823415139871e-03 1.217731265460215428e-01
1.269168645585940381e-03 -2.326340322446823240e-03 1.219439948689995529e-01
1.343876964372098595e-03 -2.288043481470252143e-03 1.221146541489226550e-01
1.418945024855902508e-03 -2.249515492401403614e-03 1.222851034088184990e-01
1.494369442857973983e-03 -2.210758070837552137e-03 1.224553350124074069e-01
1.570155562580914307e-03 -2.171768447524357118e-03 1.226253610122636367e-01
1.646300007421159887e-03 -2.132548334791520631e-03 1.227951737680794825e-01
1.722802303254790911e-03 -2.093097955046360932e-03 1.229647722068498567e-01
1.799662061259980211e-03 -2.053417488195865767e-03 1.231341554600884625e-01
1.876875589053362582e-03 -2.013508823179170452e-03 1.233033154384696739e-01
1.954451587161445611e-03 -1.973367440971571067e-03 1.234722711295850178e-01
2.032383531257812501e-03 -1.932996694815208383e-03 1.236410082180083025e-01
2.110664794014350740e-03 -1.892400005149541195e-03 1.238095124521713247e-01
2.189301068678924794e-03 -1.851574407710568793e-03 1.239777961881560198e-01
2.268297873053307014e-03 -1.810517016963971663e-03 1.241458711178207303e-01
2.347642345589894854e-03 -1.769234502074164966e-03 1.243137098619090108e-01
2.427340525657239144e-03 -1.727723713125388187e-03 1.244813253343084736e-01
2.507397742652565063e-03 -1.685981853280505306e-03 1.246487285711618126e-01
2.587807438593638966e-03 -1.644012326484827922e-03 1.248159057939088323e-01
2.668562782450940168e-03 -1.601818690268073248e-03 1.249828428814572373e-01
2.749669545525449624e-03 -1.559397923825241693e-03 1.251495518835639975e-01
2.831133621443635701e-03 -1.516746928111664368e-03 1.253160447711300640e-01
2.912941728636415147e-03 -1.473872649102507407e-03 1.254822944341848490e-01
2.995106174482233333e-03 -1.430768626992922872e-03 1.256483258557616334e-01
3.077613573660756361e-03 -1.387441876458655110e-03 1.258141119945489772e-01
3.160476344803554802e-03 -1.343885867347096663e-03 1.259796777607725959e-01
3.243681170013268649e-03 -1.300107596092726827e-03 1.261449965905723225e-01
3.327233602786694010e-03 -1.256104140777778398e-03 1.263100796348002042e-01
3.411139922987968705e-03 -1.211872181831039497e-03 1.264749391311533189e-01
3.495393052940470868e-03 -1.167415444167929422e-03 1.266395611205250460e-01
3.579985831747799479e-03 -1.122737707610616540e-03 1.268039317036845082e-01
3.664924310666128632e-03 -1.077835778887409508e-03 1.269680627448621646e-01
3.750214653754832365e-03 -1.032706392529468553e-03 1.271319660326503953e-01
3.835842979520270781e-03 -9.873568918214472006e-04 1.272956148640988772e-01
3.921822126872689593e-03 -9.417804811566153362e-04 1.274590338584793425e-01
4.008187275028146819e-03 -8.959932704226409705e-04 1.276221761516031505e-01
4.095062176714145928e-03 -8.500110033618100882e-04 1.277850110057989763e-01
4.182512210394030532e-03 -8.038576643483136101e-04 1.279474713791811658e-01
4.270609685392136139e-03 -7.575440761894650793e-04 1.281095340131154225e-01
4.359414204745376727e-03 -7.110783761711344684e-04 1.282711819887382976e-01
4.448951417197003974e-03 -6.644770722214602722e-04 1.284323665958536365e-01
4.539261996107738992e-03 -6.177394628045359756e-04 1.285930961469498313e-01
4.630345384441895973e-03 -5.708769076088006161e-04 1.287533347275946483e-01
4.722216701672150505e-03 -5.238833833975447760e-04 1.289131034582878810e-01
4.814849212849420766e-03 -4.767650813336480752e-04 1.290723792869682418e-01
4.908224858045540963e-03 -4.295145078808711289e-04 1.292311832233211943e-01
5.002312772500650331e-03 -3.821215615036676954e-04 1.293895423645859966e-01
5.097053930808853432e-03 -3.345828224454961363e-04 1.295474595201395462e-01
5.192472336190084511e-03 -2.869057901119224539e-04 1.297049148489980708e-01
5.288598328992952929e-03 -2.390949475557916683e-04 1.298618985173221052e-01
5.385437541490648190e-03 -1.911475287036312135e-04 1.300184195298491330e-01
5.482972855838187665e-03 -1.430720188378759223e-04 1.301744502156327310e-01
5.581217522893739021e-03 -9.486189655609787502e-05 1.303300117678835024e-01
5.680154125021708023e-03 -4.652571845359230627e-05 1.304850766063504475e-01
5.779796151754907491e-03 1.943096728715008534e-06 1.306396658750312856e-01
5.880126044895556299e-03 5.053599732251725816e-05 1.307937523223084708e-01
5.981149378860598984e-03 9.925569901325778308e-05 1.309473446972164723e-01
6.082872142371361680e-03 1.481050555311767087e-04 1.311004519181093730e-01
6.185284445238421747e-03 1.970792836949943234e-04 1.312530589173338536e-01
6.288376176356312401e-03 2.461735953923773574e-04 1.314051510420970181e-01
6.392153320872284716e-03 2.953909555347899400e-04 1.315567380275544096e-01
6.496622046793123703e-03 3.447342558865411463e-04 1.317078287044497475e-01
6.601763801968254901e-03 3.941947169783133090e-04 1.318583961880330224e-01
6.707592887834908958e-03 4.437790496683285263e-04 1.320084609054749669e-01
6.814090494769747819e-03 4.934784242326536660e-04 1.321579961314780782e-01
6.921271048823893386e-03 5.432995563177895953e-04 1.323070220701650368e-01
7.029115569126406435e-03 5.932336065384637451e-04 1.324555122793587836e-01
7.137630273810838429e-03 6.432834597572608271e-04 1.326034754352495848e-01
7.246821314079088770e-03 6.934519141320672278e-04 1.327509197065055435e-01
7.356669406244025974e-03 7.437300928659259505e-04 1.328978190000093262e-01
7.467189571018873623e-03 7.941248559622914992e-04 1.330441933619363748e-01
7.578362035588670845e-03 8.446271682925435590e-04 1.331900165334143904e-01
7.690202087235404813e-03 8.952439619206922902e-04 1.333353085447006314e-01
7.802689633787445074e-03 9.459661237222480659e-04 1.334800432177616902e-01
7.915831448950472193e-03 9.967967150058321991e-04 1.336242293910204215e-01
8.029633857952543641e-03 1.047738541970722956e-03 1.337678749317323668e-01
8.144085775064160981e-03 1.098786602796205996e-03 1.339109656239221291e-01
8.259175897391708362e-03 1.149935860946197947e-03 1.340534874430361623e-01
8.374910703557312402e-03 1.201189201793565007e-03 1.341954485280547893e-01
8.491296843926583737e-03 1.252549539005488833e-03 1.343368568727424384e-01
8.608313721080573105e-03 1.304007759772481080e-03 1.344776873482442514e-01
8.725977634364513388e-03 1.355571019727847470e-03 1.346179595520446970e-01
8.844267158902007278e-03 1.407229915830791921e-03 1.347576479079424239e-01
8.963198780297295873e-03 1.458991634341242922e-03 1.348967718554985040e-01
9.082751444014960235e-03 1.510846992659131910e-03 1.350353066929077250e-01
9.202931883559426277e-03 1.562798920706985270e-03 1.351732603624331841e-01
9.323746834467959085e-03 1.614850295981019347e-03 1.353106404115766437e-01
9.445175683057879454e-03 1.666992220729737392e-03 1.354474233465713107e-01
9.567234002569089887e-03 1.719231365812568055e-03 1.355836266582544081e-01
9.689901159990937929e-03 1.771558885917198225e-03 1.357192272832713487e-01
9.813192837000567909e-03 1.823981467888326083e-03 1.358542426069636322e-01
9.937088218244858120e-03 1.876490241064350094e-03 1.359886497546183293e-01
1.006159354927844626e-02 1.929087848425930325e-03 1.361224555419066617e-01
1.018671633327866005e-02 1.981777448070462782e-03 1.362556680159052458e-01
1.031244488567506154e-02 2.034554062185861979e-03 1.363882743790141017e-01
1.043876593170422681e-02 2.087412145723915868e-03 1.365202609030498337e-01
1.056568747250466109e-02 2.140355044525441529e-03 1.366516360014734255e-01
1.069321597823676140e-02 2.193385433012508615e-03 1.367824062591830037e-01
1.082132997768651614e-02 2.246494351736542591e-03 1.369125494975489687e-01
1.095004581172224871e-02 2.299688584142315501e-03 1.370420824563821360e-01
1.107934179851967349e-02 2.352959140527249512e-03 1.371709831677766223e-01
1.120923446799990467e-02 2.406312832495326876e-03 1.372992681897493017e-01
1.133970146298332246e-02 2.459740462841798064e-03 1.374269154075496158e-01
1.147075062238699442e-02 2.513245242276987423e-03 1.375539325645420696e-01
1.160238865289031120e-02 2.566829882045819702e-03 1.376803260298946341e-01
1.173460354504447106e-02 2.620489472782758407e-03 1.378060841876181664e-01
1.186738147019271439e-02 2.674218400913691042e-03 1.379311939448301383e-01
1.200073082232312738e-02 2.728020070508391064e-03 1.380556633351278373e-01
1.213465845315040217e-02 2.781897209142444871e-03 1.381794985494802785e-01
1.226914165890836961e-02 2.835840694382479529e-03 1.383026787458424556e-01
1.240419772504649035e-02 2.889857438031676919e-03 1.384252196650855582e-01
1.253980339009180822e-02 2.943938130268912955e-03 1.385471002242219807e-01
1.267597739432802309e-02 2.998090226414517473e-03 1.386683371987329494e-01
1.281269497176495790e-02 3.052303866467162910e-03 1.387889085242118015e-01
1.294996467813842519e-02 3.106582474399023630e-03 1.389088220479383629e-01
1.308779401708442744e-02 3.160928978570435102e-03 1.390280841065537065e-01
1.322615801403930792e-02 3.215333500907292114e-03 1.391466729316774287e-01
1.336507700584046304e-02 3.269804052366176786e-03 1.392646061310783834e-01
1.350452568210143423e-02 3.324330707941225080e-03 1.393818622819959496e-01
1.364452288834257059e-02 3.378920813226515309e-03 1.394984571265908413e-01
1.378504322533061904e-02 3.433564442914431754e-03 1.396143694225425169e-01
1.392609636743971299e-02 3.488265392399604939e-03 1.397296074677531474e-01
1.406768953559047429e-02 3.543026434489405727e-03 1.398441770264518269e-01
1.420980808361421190e-02 3.597841863454648119e-03 1.399580660094281170e-01
1.435243980187212408e-02 3.652706996889573850e-03 1.400712649013453881e-01
1.449559186932138782e-02 3.707624600490053157e-03 1.401837795004590159e-01
1.463927252926453329e-02 3.762597811767007250e-03 1.402956161701497673e-01
1.478345563553547931e-02 3.817616620420704633e-03 1.404067545792911653e-01
1.492816244172668304e-02 3.872689142042628867e-03 1.405172112196332590e-01
1.507336667036579016e-02 3.927805346024185358e-03 1.406269658807973721e-01
1.521908690569368297e-02 3.982972297514496100e-03 1.407360327600789274e-01
1.536529952335947101e-02 4.038181024863723122e-03 1.408443940374868864e-01
1.551201168081572934e-02 4.093434282122438220e-03 1.409520554699344175e-01
1.565923203136034003e-02 4.148735258539541955e-03 1.410590229580030164e-01
1.580694511874853464e-02 4.204078151420848931e-03 1.411652853655307738e-01
1.595513827205424784e-02 4.259458240004634043e-03 1.412708338437412281e-01
1.610381923328221138e-02 4.314878362775920705e-03 1.413756735680892218e-01
1.625299510839089967e-02 4.370341240914540730e-03 1.414798101598664370e-01
1.640264204211935861e-02 4.425837918564769560e-03 1.415832263898337551e-01
1.655277882699807829e-02 4.481375434271906745e-03 1.416859358316251982e-01
1.670337944522817114e-02 4.536944090022464529e-03 1.417879202061526622e-01
1.685446308629934276e-02 4.592550981437132016e-03 1.418891926902628720e-01
1.700600500997994161e-02 4.648187028651748313e-03 1.419897369630626904e-01
1.715801293291003421e-02 4.703855055519757904e-03 1.420895581446616485e-01
1.731049578081240645e-02 4.759558262450338910e-03 1.421886616575622209e-01
1.746342518139908095e-02 4.815286405347017455e-03 1.422870300296436574e-01
1.761682426429989762e-02 4.871047786379442343e-03 1.423846772664829619e-01
1.777066492696716474e-02 4.926832223387591324e-03 1.424815857964290555e-01
1.792496674332143963e-02 4.982646828529865672e-03 1.425777681274860709e-01
1.807970465337305210e-02 5.038482524592432371e-03 1.426732086156107249e-01
1.823488638063276018e-02 5.094342107264794237e-03 1.427679121598797174e-01
1.839052092420363424e-02 5.150228776539821779e-03 1.428618840288770619e-01
1.854659179229812757e-02 5.206136649141762142e-03 1.429551146233800085e-01
1.870308593125896007e-02 5.262060988255993360e-03 1.430475957635222173e-01
1.886001076457326231e-02 5.318004539767265046e-03 1.431393325992952603e-01
1.901737475464205379e-02 5.373970197284777539e-03 1.432303292300894093e-01
1.917515164703885444e-02 5.429948753077309259e-03 1.433205715086091625e-01
1.933336219621040533e-02 5.485947445090662809e-03 1.434100704399601522e-01
1.949197823968976812e-02 5.541956368311774968e-03 1.434988106334686431e-01
1.965102025961163595e-02 5.597982713881856885e-03 1.435868033102246921e-01
1.981046203243000403e-02 5.654017297959968227e-03 1.436740344349578813e-01
1.997031188277795938e-02 5.710062978692994826e-03 1.437605081297650134e-01
2.013057748343696080e-02 5.766122522507270351e-03 1.438462291830321371e-01
2.029123307235045776e-02 5.822186830170583346e-03 1.439311832323111329e-01
2.045229893133437143e-02 5.878263030042786726e-03 1.440153814492940443e-01
2.061374682078486592e-02 5.934341263351286186e-03 1.440988089415979612e-01
2.077559731179505834e-02 5.990428673052694206e-03 1.441814763934360644e-01
2.093783206396758467e-02 6.046518908876033320e-03 1.442633745454507121e-01
2.110044440356847323e-02 6.102609621441118341e-03 1.443444997583926970e-01
2.126345255805259585e-02 6.158707073856457652e-03 1.444248610076044881e-01
2.142684038111411504e-02 6.214805679979784614e-03 1.445044501858654407e-01
2.159059153225901043e-02 6.270899830131838187e-03 1.445832594107869518e-01
2.175471542321876298e-02 6.326992749326836724e-03 1.446612932906478355e-01
2.191922144449785087e-02 6.383087617268154955e-03 1.447385561417084687e-01
2.208408042860100090e-02 6.439174473819383668e-03 1.448150342303362592e-01
2.224931476000475625e-02 6.495260920096320410e-03 1.448907379058650691e-01
2.241489501502492640e-02 6.551336953827816695e-03 1.449656536490270264e-01
2.258084361280422378e-02 6.607410154186300205e-03 1.450397915752889844e-01
2.274713128355496800e-02 6.663470616699297862e-03 1.451131385730354550e-01
2.291376744780599176e-02 6.719521516986994014e-03 1.451856988661084091e-01
2.308076176478945571e-02 6.775566075592330366e-03 1.452574765204155127e-01
2.324809767507254182e-02 6.831598706334281353e-03 1.453284642766548840e-01
2.341575850947188661e-02 6.887613828099814310e-03 1.453986551383892045e-01
2.358375392312170304e-02 6.943614665940005259e-03 1.454680532130701032e-01
2.375209351940727256e-02 6.999604395454488148e-03 1.455366623484606048e-01
2.392074764109787186e-02 7.055573135299961218e-03 1.456044703993950029e-01
2.408973901032695347e-02 7.111528414860458260e-03 1.456714864898795148e-01
2.425903785351308378e-02 7.167460361245642404e-03 1.457376987760498344e-01
2.442866699799109420e-02 7.223376500937752319e-03 1.458031161443142376e-01
2.459859655532152523e-02 7.279266969994755039e-03 1.458677270526800851e-01
2.476883619455218233e-02 7.335134948759841622e-03 1.459315352487658701e-01
2.493939596429621541e-02 7.390983703826291794e-03 1.459945443390558151e-01
2.511024524306477296e-02 7.446803202027604818e-03 1.460567430342714357e-01
2.528140737801711294e-02 7.502601051448558322e-03 1.461181397571895968e-01
2.545285222101734829e-02 7.558367414660196668e-03 1.461787236944978585e-01
2.562460290655626041e-02 7.614109802020147325e-03 1.462385029826733240e-01
2.579662920062726628e-02 7.669818387485780563e-03 1.462974670685921463e-01
2.596895459171865914e-02 7.725500767616115365e-03 1.463556239998033415e-01
2.614154819473385113e-02 7.781146944340320420e-03 1.464129632868022002e-01
2.631443328467330395e-02 7.836764416272241907e-03 1.464694926909207995e-01
2.648758001068775986e-02 7.892343565852871085e-03 1.465252024140708542e-01
2.666099798650254857e-02 7.947887474277838191e-03 1.465800955836540354e-01
2.683469742743072040e-02 8.003399397865346154e-03 1.466341753879557841e-01
2.700864721678646052e-02 8.058869372842829282e-03 1.466874320655612296e-01
2.718287141835303011e-02 8.114305059494199973e-03 1.467398729550090930e-01
2.735733879555870413e-02 8.169696511359488336e-03 1.467914886685414422e-01
2.753207290189237100e-02 8.225051194371085783e-03 1.468422861548600855e-01
2.770704359153452340e-02 8.280359544044312362e-03 1.468922566122086160e-01
2.788226056398381697e-02 8.335624631195626827e-03 1.469414029153992551e-01
2.805773416752198671e-02 8.390849700398980704e-03 1.469897278930722417e-01
2.823343299090903813e-02 8.446024840787194968e-03 1.470372227780479824e-01
2.840938132532510457e-02 8.501157680706953115e-03 1.470838942067397848e-01
2.858554706137101872e-02 8.556238144392581957e-03 1.471297336247336662e-01
2.876195572885177631e-02 8.611274210844583471e-03 1.471747477203337040e-01
2.893857519640468529e-02 8.666255825464472262e-03 1.472189281397857097e-01
2.911542984993151922e-02 8.721190589853313954e-03 1.472622811282802147e-01
2.929248801735312088e-02 8.776068648572447201e-03 1.473047988620957427e-01
2.946977364048359443e-02 8.830897408289680589e-03 1.473464870562000983e-01
2.964725613814536004e-02 8.885667395480993311e-03 1.473873384721207380e-01
2.982494532331972023e-02 8.940381662194504808e-03 1.474273556134825247e-01
3.000285174363289536e-02 8.995043422544309747e-03 1.474665406753256358e-01
3.018094353199131386e-02 9.049642872789351311e-03 1.475048866146507209e-01
3.035924534366889194e-02 9.104187562596044100e-03 1.475423987413153060e-01
3.053772522817927576e-02 9.158667711336717504e-03 1.475790703535677928e-01
3.071640731934039206e-02 9.213090671148307237e-03 1.476149063710286702e-01
3.089526133020154691e-02 9.267447229228766015e-03 1.476499008768612231e-01
3.107429552592176972e-02 9.321739863168476692e-03 1.476840553031611991e-01
3.125352157775303924e-02 9.375972137201366366e-03 1.477173721293592312e-01
3.143290864067612572e-02 9.430134675954729429e-03 1.477498453804785283e-01
3.161247915835137257e-02 9.484234251285680872e-03 1.477814791544602990e-01
3.179220329362681535e-02 9.538261888298319585e-03 1.478122683686516614e-01
3.197210362411549711e-02 9.592224340406289851e-03 1.478422167101094420e-01
3.215215024753630135e-02 9.646112638364987696e-03 1.478713192715950808e-01
3.233236572130845921e-02 9.699933534976019206e-03 1.478995797771846532e-01
3.251271896832002434e-02 9.753677730080474034e-03 1.479269932816142386e-01
3.269323613814797275e-02 9.807353012239273388e-03 1.479535637999475073e-01
3.287388246419946369e-02 9.860949046634568532e-03 1.479792863041000939e-01
3.305467105646826137e-02 9.914469710772139469e-03 1.480041626393517606e-01
3.323561014416869658e-02 9.967917435857818337e-03 1.480281939709294226e-01
3.341666980399440878e-02 1.002128335423780811e-02 1.480513761811610707e-01
3.359787252803281971e-02 1.007457412575247895e-02 1.480737124454921672e-01
3.377918718282171828e-02 1.012778056300627991e-02 1.480951987629285371e-01
3.396064006521735262e-02 1.018091036408567268e-02 1.481158381810727953e-01
3.414219617583676147e-02 1.023395331619673769e-02 1.481356270468799363e-01
3.432388189680538743e-02 1.028691708350416151e-02 1.481545679834428975e-01
3.450566587059845231e-02 1.033979252730222315e-02 1.481726578081117573e-01
3.468757089480408590e-02 1.039258626726130910e-02 1.481898987731533057e-01
3.486956658462503356e-02 1.044528952972286970e-02 1.482062884001986991e-01
3.505166147482752237e-02 1.049790471451328769e-02 1.482218269957710222e-01
3.523386855306955001e-02 1.055043562615193102e-02 1.482365161204576842e-01
3.541615289717803261e-02 1.060287213751285457e-02 1.482503525918443810e-01
3.559854088053349824e-02 1.065522184088011845e-02 1.482633385229280565e-01
3.578100088916208454e-02 1.070747571155554120e-02 1.482754720958449624e-01
3.596355599790662660e-02 1.075964025309516375e-02 1.482867541398244782e-01
3.614617565999323628e-02 1.081170681471638889e-02 1.482971834122135957e-01
3.632886821793161747e-02 1.086367779747601098e-02 1.483067606238279434e-01
3.651164693424467644e-02 1.091555689074938731e-02 1.483154859242592216e-01
3.669447668410022456e-02 1.096733414135001375e-02 1.483233578255869489e-01
3.687738392201922455e-02 1.101901701062176636e-02 1.483303773120361324e-01
3.706033683035908632e-02 1.107059660168887433e-02 1.483365439235116434e-01
3.724335854279513941e-02 1.112207932512922215e-02 1.483418576852227888e-01
3.742641859350420708e-02 1.117345666083625552e-02 1.483463181481105564e-01
3.760953981960774711e-02 1.122473497485298663e-02 1.483499256198812788e-01
3.779269175287819360e-02 1.127590579457607087e-02 1.483526800054036088e-01
3.797589736455311837e-02 1.132697549080218316e-02 1.483545813715823058e-01
3.815912496460489856e-02 1.137793522057584800e-02 1.483556293920911262e-01
3.834238648930770460e-02 1.142878833898861718e-02 1.483558244650368674e-01
3.852569036855925388e-02 1.147953713124303179e-02 1.483551662704486185e-01
3.870900597849310371e-02 1.153017317524794236e-02 1.483536554042576006e-01
3.889235626511233779e-02 1.158070275899201508e-02 1.483512913768944008e-01
3.907570967212035951e-02 1.163111718401070756e-02 1.483480746486093294e-01
3.925909248981492017e-02 1.168142372172898541e-02 1.483440051459998799e-01
3.944246951763686476e-02 1.173161264709731907e-02 1.483390832128489156e-01
3.962586848654993388e-02 1.178169159619907314e-02 1.483333085151608000e-01
3.980925395664507149e-02 1.183165085799556260e-02 1.483266819917206658e-01
3.999263927143434372e-02 1.188149407275558220e-02 1.483192032648537328e-01
4.017603253593993867e-02 1.193122344611925040e-02 1.483108720979800510e-01
4.035940204024564271e-02 1.198083042236826150e-02 1.483016903158629607e-01
4.054276337703365679e-02 1.203031912865819286e-02 1.482916565346738824e-01
4.072610465347167863e-02 1.207968632241226276e-02 1.482807712227057761e-01
4.090944085528757518e-02 1.212893597102202015e-02 1.482690330563854186e-01
4.109273942332583585e-02 1.217805931755636464e-02 1.482564441125928112e-01
4.127602522521513911e-02 1.222706301603270276e-02 1.482430026766724807e-01
4.145926579102001547e-02 1.227593837479529909e-02 1.482287111229860788e-01
4.164247178212970857e-02 1.232468824061149805e-02 1.482135687122181633e-01
4.182565360605761118e-02 1.237331535856785701e-02 1.481975744754602531e-01
4.200877877072642375e-02 1.242181109299363671e-02 1.481807312429860579e-01
4.219187228280957269e-02 1.247018205586505023e-02 1.481630367081401556e-01
4.237490167125745194e-02 1.251841965829670819e-02 1.481444940016769518e-01
4.255789163923590773e-02 1.256653040017258541e-02 1.481251006119909674e-01
4.274081003510019766e-02 1.261450581888509150e-02 1.481048599463188342e-01
4.292368145314276462e-02 1.266235235360687120e-02 1.480837692690555596e-01
4.310647376729922348e-02 1.271006158845622812e-02 1.480618322781220297e-01
4.328921155973760454e-02 1.275763992913435743e-02 1.480390460169398181e-01
4.347186273261562095e-02 1.280507900887970819e-02 1.480154144862723953e-01
4.365443769975194815e-02 1.285238153660150755e-02 1.479909364384700554e-01
4.383694685433001809e-02 1.289955017854266944e-02 1.479656103548563362e-01
4.401935814534334301e-02 1.294657664309210171e-02 1.479394406920029603e-01
4.420169611464219717e-02 1.299346724850716263e-02 1.479124239338091840e-01
4.438392874271394895e-02 1.304021374692200877e-02 1.478845647934761420e-01
4.456608055111219852e-02 1.308682241985084822e-02 1.478558595266950826e-01
4.474811956001641111e-02 1.313328507778535430e-02 1.478263131937917474e-01
4.493005616037044209e-02 1.317960437147686591e-02 1.477959241668843904e-01
4.511190072186813810e-02 1.322578291908645121e-02 1.477646906223523682e-01
4.529362132132457031e-02 1.327181260764653814e-02 1.477326180663965927e-01
4.547524241686057289e-02 1.331769961673082148e-02 1.476997021362066731e-01
4.565673212803415121e-02 1.336343588570429973e-02 1.476659486345735517e-01
4.583811488859267091e-02 1.340902756542240726e-02 1.476313530378153271e-01
4.601935885583061103e-02 1.345446663491721602e-02 1.475959213625578081e-01
4.620048843360589214e-02 1.349975920584670086e-02 1.475596488586018440e-01
4.638147183510141214e-02 1.354489732659136352e-02 1.475225419371457014e-01
4.656233341843464546e-02 1.358988705184340298e-02 1.474845955235246642e-01
4.674304144913573461e-02 1.363472048478095444e-02 1.474458163238915043e-01
4.692360626272908120e-02 1.367940019552040497e-02 1.474062022319109211e-01
4.710403815215832846e-02 1.372392870017863711e-02 1.473657508320778964e-01
4.728430506964406005e-02 1.376829809646738789e-02 1.473244694272686228e-01
4.746443244595395516e-02 1.381251461478481130e-02 1.472823520501454209e-01
4.764438712886959193e-02 1.385657012248334673e-02 1.472394065600974855e-01
4.782419489471618351e-02 1.390047091684595663e-02 1.471956267779795935e-01
4.800382265111018815e-02 1.394420891281827717e-02 1.471510207898141520e-01
4.818329612330077977e-02 1.398779035401523894e-02 1.471055821271866348e-01
4.836258228095320633e-02 1.403120722161228448e-02 1.470593192351159484e-01
4.854169292941615255e-02 1.407446237829014513e-02 1.470122291638028822e-01
4.872063750505249702e-02 1.411755807764216580e-02 1.469643093156360047e-01
4.889938384105917135e-02 1.416048656732206770e-02 1.469155683325041872e-01
4.907795754804209626e-02 1.420325399204036554e-02 1.468659992550780669e-01
4.925632574557604892e-02 1.424585245639955686e-02 1.468156111269454112e-01
4.943451399916629074e-02 1.428828807122541067e-02 1.467643968325617887e-01
4.961248950073450514e-02 1.433055300987253269e-02 1.467123657718701901e-01
4.979027774636752418e-02 1.437265331590960489e-02 1.466595104779336856e-01
4.996784601195473907e-02 1.441458124348469691e-02 1.466058407716219758e-01
5.014520523201002750e-02 1.445633937115181102e-02 1.465513533916248945e-01
5.032236627223438119e-02 1.449793024392491241e-02 1.464960449716988244e-01
5.049929650778295365e-02 1.453934618498992255e-02 1.464399256358262791e-01
5.067602127996136130e-02 1.458059311097311198e-02 1.463829873026911976e-01
5.085250806164381965e-02 1.462166342923605297e-02 1.463252405137793755e-01
5.102878213636007076e-02 1.466256302842770635e-02 1.462666771010174838e-01
5.120481105170834185e-02 1.470328437623201652e-02 1.462073078954299887e-01
5.138062000564975335e-02 1.474383327184998482e-02 1.461471242477274113e-01
5.155617739100989971e-02 1.478420241460744015e-02 1.460861369675082733e-01
5.173150607037998311e-02 1.482439706979481187e-02 1.460243382408511204e-01
5.190657677711961460e-02 1.486441051801855318e-02 1.459617383793760936e-01
5.208139804786653809e-02 1.490424471935411325e-02 1.458983344643626501e-01
5.225598130931341512e-02 1.494390225574886502e-02 1.458341222620563593e-01
5.243029440728359802e-02 1.498337581426927370e-02 1.457691136020752010e-01
5.260436230198754781e-02 1.502267104286902910e-02 1.457032992127673676e-01
5.277815291774049650e-02 1.506178067115976349e-02 1.456366910749422594e-01
5.295169115081031774e-02 1.510071031808637131e-02 1.455692798352908879e-01
5.312494503919654165e-02 1.513945281945494083e-02 1.455010780210656829e-01
5.329793936369690149e-02 1.517801367918934774e-02 1.454320756713413931e-01
5.347064225689133338e-02 1.521638579777436114e-02 1.453622855940907843e-01


==> data/skeleton_img0.txt <==
1304.27001953125 702.179565429688
1306.27331542969 704.191833496094
1308.27661132812 706.203857421875
1308.27319335938 708.219116210938
1308.26977539062 710.234130859375
1308.26635742188 712.2490234375
1308.26306152344 714.263671875
1308.259765625 716.278137207031
1308.25646972656 718.292358398438
1308.25317382812 720.306457519531
1308.24987792969 722.3203125
1308.24670410156 724.333984375
1308.24340820312 726.347473144531
1308.240234375 728.360778808594
1308.23706054688 730.373901367188
1308.23400878906 732.386779785156
1308.23083496094 734.399536132812
1308.22778320312 736.412109375
1308.22473144531 738.424499511719
1308.2216796875 740.436645507812
1308.21862792969 742.448669433594
1308.21569824219 744.460510253906
1308.21264648438 746.47216796875
1308.20971679688 748.483642578125
1308.20678710938 750.494934082031
1308.20385742188 752.506042480469
1308.20104980469 754.517028808594
1308.19812011719 756.52783203125
1308.1953125 758.538452148438
1308.19250488281 760.548889160156
1308.18969726562 762.559143066406
1308.18701171875 764.569274902344
1308.18420410156 766.579223632812
1308.18151855469 768.589050292969
1308.17883300781 770.598693847656
1308.17614746094 772.608154296875
1308.17358398438 774.617492675781
1308.1708984375 776.626647949219
1308.16833496094 778.635620117188
1308.16577148438 780.644470214844
1308.16320800781 782.653198242188
1308.16064453125 784.661743164062
1308.158203125 786.670166015625
1308.15563964844 788.678405761719
1308.15319824219 790.6865234375
1308.15075683594 792.694458007812
1308.14831542969 794.702270507812
1308.14599609375 796.7099609375
1308.1435546875 798.717468261719
1308.14123535156 800.724853515625
1308.13891601562 802.732116699219
1308.13671875 804.7392578125
1308.13439941406 806.746215820312
1308.13220214844 808.753112792969
1308.1298828125 810.759826660156
1308.12768554688 812.766357421875
1308.12548828125 814.772827148438
1308.12341308594 816.779174804688
1308.12121582031 818.785339355469
1308.119140625 820.791442871094
1308.11706542969 822.79736328125
1308.11499023438 824.80322265625
1308.11291503906 826.808898925781
1308.11096191406 828.814514160156
1308.10900878906 830.819946289062
1308.10705566406 832.825317382812
1308.10510253906 834.83056640625
1308.10314941406 836.835632324219
1308.10119628906 838.840637207031
1309.10095214844 840.844604492188
1309.09912109375 842.849426269531
1309.09716796875 844.854064941406
1309.09545898438 846.858642578125
1309.09362792969 848.863159179688
1309.091796875 850.867492675781
1309.09008789062 852.871765136719
1309.08837890625 854.875915527344
1309.08666992188 856.880004882812
1309.0849609375 858.883972167969
1309.08337402344 860.887817382812
1309.08166503906 862.8916015625
1309.080078125 864.895263671875
1309.07849121094 866.898864746094
1309.07690429688 868.90234375
1309.07543945312 870.905700683594
1309.07385253906 872.909057617188
1309.07238769531 874.912231445312
1309.07092285156 876.915405273438
1309.06945800781 878.91845703125
1309.06811523438 880.92138671875
1309.06665039062 882.924255371094
1309.06530761719 884.927062988281
1309.06396484375 886.929809570312
1309.06262207031 888.932434082031
1309.06140136719 890.934997558594
1309.06005859375 892.9375
1309.05883789062 894.93994140625
1309.0576171875 896.942260742188
1309.05639648438 898.944580078125
1309.05517578125 900.94677734375
1310.05517578125 902.948303222656
1310.05407714844 904.950439453125
1310.05285644531 906.952453613281
1310.0517578125 908.954406738281
1310.05078125 910.956298828125
1310.04968261719 912.958129882812
1310.04870605469 914.959899902344
1310.04760742188 916.961608886719
1310.04663085938 918.963256835938
1310.04577636719 920.96484375
1310.04479980469 922.966430664062
1310.0439453125 924.967895507812
1310.04296875 926.969360351562
1310.04211425781 928.970764160156
1310.04125976562 930.972106933594
1310.04052734375 932.973388671875
1310.03967285156 934.974670410156
1310.03894042969 936.975891113281
1310.03820800781 938.97705078125
1311.03845214844 940.977844238281
1311.03784179688 942.978942871094
1311.037109375 944.97998046875
1311.03649902344 946.981018066406
1311.03588867188 948.981994628906
1311.03527832031 950.982971191406
1311.03466796875 952.98388671875
1311.03405761719 954.984741210938
1311.03356933594 956.985656738281
1311.03308105469 958.986450195312
1311.03259277344 960.987243652344
1311.03210449219 962.988037109375
1311.03173828125 964.988830566406
1311.03125 966.989562988281
1312.03186035156 968.990051269531
1312.03149414062 970.990783691406
1312.03112792969 972.991455078125
1312.03088378906 974.992126464844
1312.03051757812 976.992797851562
1312.0302734375 978.993408203125
1312.03002929688 980.994079589844
1312.02978515625 982.994689941406
1312.02966308594 984.995300292969
1312.02941894531 986.995910644531
1312.029296875 988.996459960938
1313.03015136719 990.997009277344
1313.03002929688 992.997619628906
1313.03002929688 994.998168945312
1313.02990722656 996.998779296875
1313.02990722656 998.999389648438
1313.02990722656 1001
1313.02990722656 1003.00054931641
1313.03002929688 1005.00115966797
1313.03002929688 1007.00177001953
1313.03015136719 1009.00238037109
1313.0302734375 1011.00299072266
1314.03137207031 1013.00372314453
1314.03161621094 1015.00439453125
1314.03173828125 1017.00506591797
1314.03198242188 1019.00573730469
1314.0322265625 1021.00640869141
1314.03259277344 1023.00714111328
1314.03283691406 1025.0078125
1314.033203125 1027.00866699219
1314.03356933594 1029.00939941406
1314.03393554688 1031.01013183594
1315.03527832031 1033.01123046875
1315.03576660156 1035.01208496094
1315.03625488281 1037.01293945312
1315.03674316406 1039.01391601562
1315.03723144531 1041.01477050781
1315.03771972656 1043.01574707031
1315.03833007812 1045.01684570312
1315.03894042969 1047.01782226562
1315.03955078125 1049.01892089844
1315.04016113281 1051.02001953125
1316.04187011719 1053.02160644531
1316.04260253906 1055.02270507812
1316.04333496094 1057.02404785156
1316.04406738281 1059.02526855469
1316.04479980469 1061.02661132812
1316.04553222656 1063.02795410156
1316.04638671875 1065.02941894531
1316.04724121094 1067.03088378906
1317.04931640625 1069.03283691406
1317.05017089844 1071.03442382812
1317.05114746094 1073.0361328125
1317.05200195312 1075.03784179688
1317.05297851562 1077.03955078125
1317.05407714844 1079.04138183594
1317.05505371094 1081.04321289062
1317.05615234375 1083.04516601562
1317.05725097656 1085.04711914062
1318.0595703125 1087.0498046875
1318.06066894531 1089.05187988281
1318.06188964844 1091.05407714844
1318.06311035156 1093.05639648438
1318.06433105469 1095.05871582031
1318.06555175781 1097.06115722656
1318.06689453125 1099.06359863281
1318.06811523438 1101.06616210938
1319.07080078125 1103.06945800781
1319.07214355469 1105.07214355469
1319.07360839844 1107.07495117188
1319.07495117188 1109.07775878906
1319.07641601562 1111.08068847656
1319.07788085938 1113.08374023438
1319.07946777344 1115.08679199219
1320.08239746094 1117.0908203125
1320.083984375 1119.09411621094
1320.08557128906 1121.09741210938
1320.08715820312 1123.10095214844
1320.0888671875 1125.1044921875
1320.09045410156 1127.10815429688
1320.09216308594 1129.11181640625
1320.09387207031 1131.11572265625
1321.09729003906 1133.12048339844
1321.09912109375 1135.12451171875
1321.10083007812 1137.12866210938
1321.10266113281 1139.13293457031
1321.10461425781 1141.13720703125
1321.1064453125 1143.14172363281
1321.1083984375 1145.14624023438
1322.11206054688 1147.15185546875
1322.11413574219 1149.15661621094
1322.11608886719 1151.16149902344
1322.1181640625 1153.16650390625
1322.12023925781 1155.17150878906
1322.12231445312 1157.1767578125
1322.12451171875 1159.18212890625
1323.12854003906 1161.18859863281
1323.13073730469 1163.19421386719
1323.13293457031 1165.19982910156
1323.13525390625 1167.20568847656
1323.13757324219 1169.21154785156
1323.13977050781 1171.21765136719
1323.14221191406 1173.22375488281
1324.14660644531 1175.23132324219
1324.14904785156 1177.23779296875
1324.15148925781 1179.24426269531
1324.15393066406 1181.2509765625
1324.15637207031 1183.2578125
1324.15893554688 1185.26477050781
1324.16149902344 1187.27185058594
1325.16625976562 1189.28039550781
1325.1689453125 1191.28784179688
1325.17163085938 1193.29528808594
1325.17431640625 1195.30297851562
1325.17700195312 1197.31079101562
1325.1796875 1199.31872558594
1325.18249511719 1201.32678222656
1326.18774414062 1203.33642578125
1326.19055175781 1205.3447265625
1326.193359375 1207.35327148438
1326.1962890625 1209.36193847656
1326.19921875 1211.37084960938
1326.2021484375 1213.37976074219
1327.20776367188 1215.39050292969
1327.21081542969 1217.39978027344
1327.2138671875 1219.4091796875
1327.21691894531 1221.41882324219
1327.22009277344 1223.42858886719
1327.22326660156 1225.43859863281
1328.22924804688 1227.45031738281
1328.232421875 1229.46057128906
1328.23571777344 1231.47106933594
1328.23901367188 1233.48156738281
1328.24230957031 1235.49243164062
1329.24853515625 1237.50500488281
1329.251953125 1239.51611328125
1329.25537109375 1241.52746582031
1329.25891113281 1243.53894042969
1329.26232910156 1245.55065917969
1329.26586914062 1247.56237792969
1329.26940917969 1249.57446289062
1330.27612304688 1251.58837890625
1330.27978515625 1253.60083007812
1330.28344726562 1255.61340332031
1330.287109375 1257.62609863281
1330.29089355469 1259.63903808594
1331.29797363281 1261.65405273438
1331.3017578125 1263.66735839844
1331.30554199219 1265.68090820312
1331.30944824219 1267.69458007812
1331.31335449219 1269.70849609375
1331.31726074219 1271.72253417969
1332.32482910156 1273.73876953125
1332.32885742188 1275.75329589844
1332.33288574219 1277.76794433594
1332.3369140625 1279.78283691406
1332.34106445312 1281.7978515625
1332.34509277344 1283.81323242188
1333.35302734375 1285.83081054688
1333.35729980469 1287.84643554688
1333.36157226562 1289.86242675781
1333.36584472656 1291.87854003906
1333.3701171875 1293.89477539062
1334.37841796875 1295.91357421875
1334.3828125 1297.93029785156
1334.38732910156 1299.947265625
1334.39172363281 1301.96447753906
1334.39624023438 1303.98181152344
1335.40490722656 1306.00170898438
1335.40954589844 1308.01965332031
1335.41418457031 1310.03771972656
1335.41882324219 1312.05590820312
1335.42346191406 1314.07446289062
1336.4326171875 1316.09558105469
1336.43737792969 1318.11450195312
1336.44213867188 1320.1337890625
1336.44702148438 1322.15319824219
1337.45642089844 1324.17529296875
1337.46130371094 1326.19519042969
1337.46630859375 1328.21533203125
1337.47131347656 1330.23571777344
1337.47631835938 1332.25634765625
1338.48620605469 1334.27966308594
1338.49133300781 1336.30078125
1338.49645996094 1338.32214355469
1338.50158691406 1340.34375
1338.5068359375 1342.36547851562
1339.51708984375 1344.39025878906
1339.5224609375 1346.41247558594
1339.52783203125 1348.43505859375
1339.533203125 1350.45788574219
1339.53857421875 1352.48095703125
1340.54919433594 1354.50695800781
1340.55480957031 1356.53063964844
1340.56030273438 1358.55444335938
1340.56591796875 1360.57849121094
1341.57690429688 1362.60571289062
1341.58264160156 1364.63024902344
1341.58837890625 1366.65515136719
1341.59411621094 1368.68029785156
1342.60546875 1370.70849609375
1342.611328125 1372.73425292969
1342.6171875 1374.76013183594
1342.623046875 1376.78637695312
1342.62902832031 1378.81274414062
1343.64086914062 1380.84252929688
1343.64697265625 1382.86950683594
1343.65307617188 1384.89685058594
1343.6591796875 1386.92431640625
1344.67138671875 1388.95532226562
1344.67761230469 1390.9833984375
1344.68383789062 1393.01184082031
1344.69018554688 1395.04052734375
1344.69641113281 1397.06945800781
1345.70910644531 1399.10180664062
1345.71557617188 1401.13134765625
1345.72204589844 1403.1611328125
1346.73498535156 1405.19458007812
1346.74157714844 1407.22497558594
1346.74816894531 1409.25561523438
1346.7548828125 1411.28662109375
1346.76147460938 1413.31787109375
1347.77502441406 1415.35278320312
1347.78173828125 1417.38464355469
1347.78857421875 1419.41674804688
1347.79541015625 1421.44921875
1347.80236816406 1423.48193359375
1348.81628417969 1425.5185546875
1348.8232421875 1427.55187988281
1348.83032226562 1429.58557128906
1348.83740234375 1431.61950683594
1348.84448242188 1433.65368652344
1349.85888671875 1435.69189453125
1349.86608886719 1437.72680664062
1349.87329101562 1439.76196289062
1349.88061523438 1441.79748535156
1350.8955078125 1443.8369140625
1350.90283203125 1445.873046875
1350.91027832031 1447.90954589844
1350.91772460938 1449.9462890625
1350.92529296875 1451.9833984375
1351.94067382812 1454.02453613281
1351.9482421875 1456.06225585938
1351.95593261719 1458.10034179688
1351.96350097656 1460.138671875
1351.97131347656 1462.17736816406
1351.97900390625 1464.21630859375
1351.98681640625 1466.25573730469
1351.99462890625 1468.29528808594
1352.00244140625 1470.33532714844
1352.01025390625 1472.37561035156
1353.02661132812 1474.42028808594
1353.03466796875 1476.46130371094
1353.04260253906 1478.50256347656
1353.05065917969 1480.54418945312
1353.05883789062 1482.58618164062
1353.06689453125 1484.62854003906
1353.07507324219 1486.67114257812
1353.08325195312 1488.71423339844
1353.09155273438 1490.75756835938
1353.09985351562 1492.80114746094
1353.10815429688 1494.84521484375
1353.11645507812 1496.88952636719
1353.12475585938 1498.93432617188
1353.13317871094 1500.97937011719
1353.1416015625 1503.02478027344
1353.15002441406 1505.07043457031
1354.16796875 1507.12084960938
1353.16711425781 1509.1630859375
1353.17565917969 1511.20983886719
1353.18420410156 1513.25695800781
1353.19287109375 1515.30444335938
1353.20153808594 1517.35241699219
1353.21020507812 1519.40063476562
1353.21899414062 1521.44921875
1353.22778320312 1523.49816894531
1353.23657226562 1525.54748535156
1353.24536132812 1527.59704589844
1353.25415039062 1529.64709472656
1353.26306152344 1531.69750976562
1353.27197265625 1533.74829101562
1353.28100585938 1535.79943847656
1353.28991699219 1537.85095214844
1353.29895019531 1539.90283203125
1352.29772949219 1541.95043945312
1352.30676269531 1544.00305175781
1352.31579589844 1546.05603027344
1352.32482910156 1548.109375
1352.333984375 1550.1630859375
1352.34313964844 1552.21728515625
1352.35229492188 1554.27172851562
1352.36157226562 1556.32653808594
1351.35998535156 1558.37719726562
1351.369140625 1560.43273925781
1351.37841796875 1562.48876953125
1351.3876953125 1564.54516601562
1351.39709472656 1566.60192871094
1350.39526367188 1568.65441894531
1350.40454101562 1570.7119140625
1350.41394042969 1572.76977539062
1350.42321777344 1574.828125
1350.43273925781 1576.88684082031
1349.4306640625 1578.94116210938
1349.44006347656 1581.00061035156
1349.44958496094 1583.060546875
1349.458984375 1585.12072753906
1349.46850585938 1587.18139648438
1348.46630859375 1589.23767089844
1348.47570800781 1591.29919433594
1348.4853515625 1593.36096191406
1348.49487304688 1595.42321777344
1347.49243164062 1597.48107910156
1347.501953125 1599.54418945312
1347.51159667969 1601.60754394531
1347.52124023438 1603.67150878906
1346.5185546875 1605.73083496094
1346.52819824219 1607.79553222656
1345.525390625 1609.85583496094
1345.53503417969 1611.92126464844
1345.54467773438 1613.98718261719
1344.54174804688 1616.04858398438
1344.55139160156 1618.11535644531
1343.54833984375 1620.17761230469
1343.55798339844 1622.2451171875
1343.56762695312 1624.31311035156
1342.56433105469 1626.37658691406
1342.57397460938 1628.4453125
1342.58361816406 1630.51452636719
1341.58020019531 1632.57934570312
1341.58984375 1634.6494140625
1340.58642578125 1636.71496582031
1340.59594726562 1638.78588867188
1340.60571289062 1640.85717773438
1339.60192871094 1642.92395019531
1339.61157226562 1644.99609375
1338.60778808594 1647.06384277344
1338.61743164062 1649.13684082031
1337.61340332031 1651.20544433594
1337.623046875 1653.279296875
1336.61889648438 1655.34875488281
1336.62841796875 1657.42346191406
1335.62414550781 1659.49377441406
1335.6337890625 1661.56945800781
1334.62927246094 1663.640625
1334.63891601562 1665.71704101562
1333.63427734375 1667.78918457031
1333.64379882812 1669.86645507812
1332.63903808594 1671.939453125
1331.63427734375 1674.01281738281
1331.64367675781 1676.09155273438
1330.638671875 1678.16577148438
1329.63354492188 1680.24060058594
1329.64294433594 1682.32055664062
1328.6376953125 1684.39624023438
1327.63232421875 1686.47241210938
1327.64172363281 1688.5537109375
1326.63610839844 1690.63073730469
1325.63049316406 1692.70825195312
1325.63977050781 1694.79089355469
1324.63391113281 1696.86938476562
1323.62805175781 1698.94836425781
1323.63720703125 1701.03234863281
1322.63110351562 1703.11218261719
1321.62487792969 1705.19250488281
1320.61853027344 1707.27331542969
1320.62756347656 1709.35913085938
1319.62109375 1711.44079589844
1318.61450195312 1713.52307128906
1317.60778808594 1715.60571289062
1317.61657714844 1717.693359375
1316.60974121094 1719.77709960938
1315.60266113281 1721.86120605469
1314.59558105469 1723.94580078125
1314.60424804688 1726.03527832031
1313.59692382812 1728.12084960938
1312.58947753906 1730.20690917969
1311.58190917969 1732.29357910156
1310.57421875 1734.38061523438
1309.56640625 1736.46813964844
1308.55834960938 1738.55615234375
1307.55029296875 1740.64477539062
1306.54211425781 1742.73376464844
1305.53381347656 1744.82336425781
1304.52526855469 1746.91345214844
1303.51672363281 1749.00402832031
1302.50793457031 1751.09509277344
1301.49914550781 1753.18664550781
1300.49011230469 1755.27868652344
1299.48095703125 1757.37133789062
1298.47180175781 1759.46447753906
1297.46240234375 1761.55810546875
1296.45288085938 1763.65222167969
1295.44311523438 1765.74682617188
1294.43334960938 1767.84204101562
1293.42333984375 1769.93774414062
1291.39587402344 1772.0302734375
1290.38549804688 1774.126953125
1289.37512207031 1776.22424316406
1288.36450195312 1778.32202148438
1286.33605957031 1780.41687011719
1286.34289550781 1782.51916503906
1284.31408691406 1784.61511230469
1283.30285644531 1786.71508789062
1282.29138183594 1788.81555175781
1280.26184082031 1790.91320800781
1279.25 1793.01477050781
1278.23815917969 1795.11694335938
1276.20776367188 1797.21643066406
1275.19555664062 1799.31958007812
1274.18310546875 1801.42333984375
1273.17053222656 1803.52758789062
1271.13916015625 1805.62951660156
1270.12622070312 1807.73486328125
1268.09436035156 1809.837890625
1267.0810546875 1811.94445800781
1265.04858398438 1814.048828125
1264.03479003906 1816.15637207031
1262.00183105469 1818.26208496094
1259.96862792969 1820.36828613281
1258.95422363281 1822.47766113281
1256.92041015625 1824.58520507812
1255.90551757812 1826.69567871094
1253.87121582031 1828.80444335938
1251.83642578125 1830.91394042969
1249.80139160156 1833.02404785156
1247.76599121094 1835.13488769531
1246.75 1837.24829101562
1244.71411132812 1839.36047363281
1242.67785644531 1841.47326660156
1240.64111328125 1843.58679199219
1238.60424804688 1845.70092773438
1236.56689453125 1847.81579589844
1234.52917480469 1849.93139648438
1232.4912109375 1852.04772949219
1230.45288085938 1854.16467285156
1228.41418457031 1856.28234863281
1226.37414550781 1857.34045410156
1224.33483886719 1859.45922851562
1222.29516601562 1861.57873535156
1220.25439453125 1862.63806152344
1218.21411132812 1864.75866699219
1216.17297363281 1865.81872558594
1214.13195800781 1867.94055175781
1212.09033203125 1869.00134277344
1210.04870605469 1871.12438964844
1208.00659179688 1872.18591308594
1205.96435546875 1873.24792480469
1203.921875 1875.37243652344
1201.87902832031 1876.43518066406
1199.83605957031 1877.49816894531
1197.79260253906 1879.62438964844
1195.74914550781 1880.68811035156
1193.70556640625 1881.75231933594
1191.66174316406 1882.81677246094
1189.61767578125 1883.88146972656
1187.57263183594 1886.01025390625
1185.52807617188 1887.07580566406
1183.4833984375 1888.14172363281
1181.43835449219 1889.20788574219
1179.39331054688 1890.2744140625
1177.34790039062 1891.34130859375
1175.30236816406 1892.40844726562
1173.25659179688 1893.47595214844
1171.21057128906 1894.54382324219
1169.16430664062 1895.61206054688
1167.11975097656 1895.61547851562
1165.07312011719 1896.68420410156
1163.0263671875 1897.75329589844
1160.97937011719 1898.82263183594
1158.93212890625 1899.89233398438
1156.884765625 1900.96240234375
1154.83947753906 1900.96704101562
1152.79162597656 1902.03759765625
1150.74365234375 1903.10852050781
1148.69543457031 1904.1796875
1146.64965820312 1904.18518066406
1144.60107421875 1905.25695800781
1142.55224609375 1906.3291015625
1140.50610351562 1906.33508300781
1138.45690917969 1907.40783691406
1136.41076660156 1907.41418457031
1134.36108398438 1908.48742675781
1132.31127929688 1909.56091308594
1130.26123046875 1910.634765625
1128.21447753906 1910.64208984375
1126.1640625 1911.71643066406
1124.1171875 1911.72412109375
1122.06628417969 1912.79907226562
1120.01916503906 1912.80700683594
1117.96789550781 1913.88256835938
1115.91638183594 1914.95837402344
1113.86889648438 1914.96704101562
1111.82141113281 1914.97583007812
1109.76928710938 1916.05236816406
1107.7216796875 1916.06164550781
1105.66906738281 1917.13879394531
1103.62121582031 1917.1484375
1101.57312011719 1917.158203125
1099.52001953125 1918.23608398438
1097.47180175781 1918.24633789062
1095.41833496094 1919.32470703125
1093.36987304688 1919.33532714844
1091.3212890625 1919.34619140625
1089.26721191406 1920.42541503906
1087.21838378906 1920.43664550781
1085.16955566406 1920.44799804688
1083.11474609375 1921.52795410156
1081.06567382812 1921.53979492188
1079.01647949219 1921.5517578125
1076.96105957031 1922.63244628906
1074.91162109375 1922.64489746094
1072.86218261719 1922.65747070312
1070.8125 1922.67028808594
1068.75634765625 1923.751953125
1066.70642089844 1923.76513671875
1064.65649414062 1923.77856445312
1062.6064453125 1923.79223632812
1060.55627441406 1923.80603027344
1058.50610351562 1923.81994628906
1056.44860839844 1924.90295410156
1054.39807128906 1924.91735839844
1052.34753417969 1924.93200683594
1050.29675292969 1924.94677734375
1048.24597167969 1924.96179199219
1046.1875 1926.0458984375
1044.13635253906 1926.06127929688
1042.08520507812 1926.07690429688
1040.03393554688 1926.09265136719
1037.98254394531 1926.10864257812
1035.93103027344 1926.12487792969
1033.87939453125 1926.14123535156
1031.82763671875 1926.15783691406
1029.77575683594 1926.17456054688
1027.72387695312 1926.19152832031
1025.67175292969 1926.20861816406
1023.61962890625 1926.22595214844
1021.56732177734 1926.24353027344
1019.51495361328 1926.26123046875
1017.46240234375 1926.27917480469
1015.40979003906 1926.29724121094
1013.35705566406 1926.31567382812
1011.30413818359 1926.33410644531
1009.25115966797 1926.35278320312
1007.19805908203 1926.37170410156
1005.14483642578 1926.39074707031
1003.09143066406 1926.41003417969
1001.03796386719 1926.42956542969
998.984313964844 1926.44921875
996.940490722656 1925.39978027344
994.88671875 1925.419921875
992.832824707031 1925.44006347656
990.778747558594 1925.46057128906
988.724548339844 1925.48120117188
986.680603027344 1924.43273925781
984.626281738281 1924.45373535156
982.57177734375 1924.47497558594
980.517150878906 1924.49633789062
978.46240234375 1924.51782226562
976.407470703125 1924.53967285156
974.363342285156 1923.49243164062
972.308227539062 1923.51452636719
970.252990722656 1923.53686523438
968.197570800781 1923.55932617188
966.1533203125 1922.51293945312
964.097778320312 1922.53588867188
962.0419921875 1922.55883789062
959.986083984375 1922.58215332031
957.930053710938 1922.60559082031
955.885620117188 1921.56018066406
953.829345703125 1921.583984375
951.77294921875 1921.60803222656
949.728393554688 1920.56323242188
947.671752929688 1920.58752441406
945.627136230469 1919.54321289062
943.5703125 1919.56799316406
941.513244628906 1919.59289550781
939.468566894531 1918.54919433594
937.411315917969 1918.57446289062
935.353881835938 1918.59997558594
933.309020996094 1917.55688476562
931.251342773438 1917.58264160156
929.206420898438 1916.5400390625
927.148498535156 1916.56628417969
925.090454101562 1916.59252929688
923.045349121094 1915.55053710938
920.986999511719 1915.57727050781
918.94189453125 1914.53576660156
916.883239746094 1914.56286621094
914.824462890625 1914.59008789062
912.779174804688 1913.54907226562
910.720092773438 1913.57678222656
908.674682617188 1912.53625488281
906.615356445312 1912.56420898438
904.56982421875 1911.52416992188
902.51025390625 1911.55249023438
900.464599609375 1910.51281738281
898.404724121094 1910.54150390625
896.359008789062 1909.50231933594
894.298828125 1909.53125
892.2529296875 1908.49255371094
890.192504882812 1908.52185058594
888.146484375 1907.48352050781
886.100524902344 1906.44555664062
884.039611816406 1906.47534179688
881.993469238281 1905.43774414062
879.932312011719 1905.46789550781
877.886047363281 1904.43078613281
875.839721679688 1903.39379882812
873.778137207031 1903.42443847656
871.731689453125 1902.38793945312
869.685180664062 1901.35168457031
867.623107910156 1901.38293457031
865.576477050781 1900.34704589844
863.52978515625 1899.3115234375
861.46728515625 1899.34326171875
859.420471191406 1898.30810546875
857.37353515625 1897.27319335938
855.310607910156 1897.30541992188
853.263549804688 1896.27087402344
851.216430664062 1895.23669433594
849.153015136719 1895.26928710938
847.105712890625 1894.23559570312
845.058349609375 1893.20202636719
842.994445800781 1893.23510742188
840.946899414062 1892.20202636719
838.899291992188 1891.16906738281
836.851623535156 1890.13647460938
834.803833007812 1889.10400390625
832.739196777344 1889.13793945312
830.691284179688 1888.10595703125
828.643249511719 1887.07421875
826.595153808594 1886.04272460938
824.529846191406 1886.07727050781
822.481567382812 1885.04626464844
820.433166503906 1884.01538085938
818.384765625 1882.98474121094
816.336242675781 1881.95446777344
814.28759765625 1880.92431640625
812.238952636719 1879.89440917969
810.190185546875 1878.86486816406
808.141296386719 1877.83544921875
806.074584960938 1877.87133789062

==> data/skeleton_img1.txt <==
1204.50988769531 1500.10864257812
1204.50793457031 1501.13244628906
1204.50598144531 1502.15637207031
1204.50415039062 1503.18041992188
1204.50219726562 1504.20458984375
1204.50024414062 1505.22875976562
1204.49829101562 1506.25305175781
1204.49633789062 1507.27746582031
1204.49438476562 1508.30200195312
1204.49243164062 1509.32653808594
1204.49047851562 1510.35119628906
1204.48852539062 1511.3759765625
1204.48657226562 1512.40087890625
1204.48461914062 1513.42590332031
1203.47412109375 1514.45300292969
1203.47216796875 1515.47814941406
1203.47009277344 1516.50341796875
1203.46813964844 1517.52880859375
1203.46606445312 1518.55419921875
1203.46398925781 1519.57983398438
1203.46203613281 1520.60546875
1203.4599609375 1521.63122558594
1203.4580078125 1522.65710449219
1203.45593261719 1523.68298339844
1203.45385742188 1524.70910644531
1203.45178222656 1525.73522949219
1203.44982910156 1526.76147460938
1203.44775390625 1527.78784179688
1203.44567871094 1528.81420898438
1203.44360351562 1529.8408203125
1203.44152832031 1530.86743164062
1203.439453125 1531.89416503906
1203.43737792969 1532.92102050781
1203.43530273438 1533.94799804688
1203.43322753906 1534.97497558594
1202.421875 1536.00427246094
1202.41979980469 1537.03149414062
1202.41772460938 1538.05883789062
1202.41552734375 1539.08630371094
1202.41345214844 1540.11389160156
1202.41125488281 1541.1416015625
1202.40905761719 1542.16931152344
1202.40698242188 1543.19714355469
1202.40478515625 1544.22509765625
1202.40258789062 1545.25317382812
1202.40051269531 1546.28137207031
1202.39831542969 1547.30969238281
1202.39611816406 1548.33801269531
1202.39392089844 1549.36645507812
1202.39184570312 1550.39514160156
1202.3896484375 1551.423828125
1202.38745117188 1552.45251464844
1202.38525390625 1553.4814453125
1202.38305664062 1554.51049804688
1202.380859375 1555.53955078125
1201.36877441406 1556.57104492188
1201.36645507812 1557.60034179688
1201.3642578125 1558.62976074219
1201.36193847656 1559.65930175781
1201.35974121094 1560.68896484375
1201.357421875 1561.71862792969
1201.35522460938 1562.74853515625
1201.35290527344 1563.77844238281
1201.35070800781 1564.80847167969
1201.34838867188 1565.83862304688
1201.34606933594 1566.86889648438
1201.34387207031 1567.89929199219
1201.34155273438 1568.92980957031
1201.33923339844 1569.96044921875
1201.3369140625 1570.99108886719
1201.33459472656 1572.02185058594
1201.33227539062 1573.05285644531
1201.330078125 1574.08386230469
1201.32775878906 1575.11499023438
1200.31481933594 1576.14855957031
1200.3125 1577.17993164062
1200.31005859375 1578.21142578125
1200.30773925781 1579.24291992188
1200.30529785156 1580.27465820312
1200.30297851562 1581.30639648438
1200.30053710938 1582.33837890625
1200.29821777344 1583.37036132812
1200.29577636719 1584.40246582031
1200.29345703125 1585.43469238281
1200.291015625 1586.46704101562
1200.28857421875 1587.49951171875
1200.28625488281 1588.53210449219
1200.28381347656 1589.56469726562
1200.28137207031 1590.59753417969
1200.27893066406 1591.63049316406
1200.27648925781 1592.66345214844
1200.27404785156 1593.69653320312
1199.26049804688 1594.73229980469
1199.25793457031 1595.765625
1199.25549316406 1596.79907226562
1199.25305175781 1597.83264160156
1199.25048828125 1598.86633300781
1199.248046875 1599.90014648438
1199.24548339844 1600.93408203125
1199.24304199219 1601.96813964844
1199.24047851562 1603.00231933594
1199.23803710938 1604.03649902344
1199.23547363281 1605.07092285156
1199.23291015625 1606.10546875
1199.23046875 1607.14001464844
1199.22790527344 1608.17468261719
1199.22534179688 1609.20959472656
1199.22277832031 1610.24450683594
1199.22033691406 1611.27954101562
1199.2177734375 1612.31481933594
1198.20324707031 1613.35266113281
1198.20068359375 1614.38806152344
1198.19812011719 1615.42358398438
1198.19555664062 1616.45922851562
1198.19287109375 1617.49499511719
1198.19030761719 1618.53088378906
1198.18762207031 1619.56689453125
1198.18505859375 1620.60302734375
1198.18237304688 1621.63928222656
1198.17980957031 1622.67565917969
1198.17712402344 1623.71215820312
1198.17456054688 1624.74877929688
1198.171875 1625.78540039062
1198.16918945312 1626.822265625
1198.16650390625 1627.85925292969
1198.16394042969 1628.89624023438
1198.16125488281 1629.93347167969
1198.15856933594 1630.97082519531
1197.14331054688 1632.01098632812
1197.140625 1633.04846191406
1197.13781738281 1634.08618164062
1197.13513183594 1635.12390136719
1197.13244628906 1636.16186523438
1197.12963867188 1637.19995117188
1197.126953125 1638.23803710938
1197.12414550781 1639.2763671875
1197.12145996094 1640.31469726562
1197.11865234375 1641.35327148438
1197.11596679688 1642.39184570312
1197.11315917969 1643.4306640625
1197.1103515625 1644.46960449219
1197.10766601562 1645.50854492188
1197.10485839844 1646.54772949219
1196.0888671875 1647.58972167969
1196.08605957031 1648.62915039062
1196.08325195312 1649.66870117188
1196.08044433594 1650.70825195312
1196.07751464844 1651.748046875
1196.07470703125 1652.78796386719
1196.07189941406 1653.82788085938
1196.06896972656 1654.86804199219
1196.06616210938 1655.90832519531
1196.06323242188 1656.94873046875
1196.06042480469 1657.98913574219
1196.05749511719 1659.02978515625
1196.0546875 1660.07055664062
1196.0517578125 1661.11145019531
1196.04895019531 1662.15246582031
1196.04602050781 1663.19360351562
1195.029296875 1664.23779296875
1195.0263671875 1665.27917480469
1195.02331542969 1666.32067871094
1195.02038574219 1667.3623046875
1195.01745605469 1668.40405273438
1195.01452636719 1669.44592285156
1195.01147460938 1670.48803710938
1195.00854492188 1671.53015136719
1195.00561523438 1672.57238769531
1195.00256347656 1673.61486816406
1194.99963378906 1674.65734863281
1194.99658203125 1675.70007324219
1194.99365234375 1676.74279785156
1194.99060058594 1677.78576660156
1193.97314453125 1678.83178710938
1193.97009277344 1679.875
1193.96704101562 1680.91833496094
1193.96398925781 1681.96179199219
1193.9609375 1683.00537109375
1193.95788574219 1684.04907226562
1193.95483398438 1685.09289550781
1193.95166015625 1686.13684082031
1193.94860839844 1687.18090820312
1193.94555664062 1688.22509765625
1193.9423828125 1689.26953125
1193.93933105469 1690.31396484375
1193.93627929688 1691.35864257812
1193.93310546875 1692.4033203125
1193.93005371094 1693.4482421875
1192.91174316406 1694.49645996094
1192.90856933594 1695.54162597656
1192.90539550781 1696.5869140625
1192.90222167969 1697.63232421875
1192.89904785156 1698.67785644531
1192.89587402344 1699.72351074219
1192.89270019531 1700.76928710938
1192.88952636719 1701.81530761719
1192.88635253906 1702.861328125
1192.88305664062 1703.90759277344
1192.8798828125 1704.95397949219
1192.87670898438 1706.00036621094
1192.87341308594 1707.04699707031
1192.87023925781 1708.09375
1191.85131835938 1709.14392089844
1191.84802246094 1710.19104003906
1191.8447265625 1711.23815917969
1191.84143066406 1712.28552246094
1191.83813476562 1713.33288574219
1191.83483886719 1714.38049316406
1191.83154296875 1715.42822265625
1191.82824707031 1716.47607421875
1191.82482910156 1717.52404785156
1191.82153320312 1718.57214355469
1191.81823730469 1719.62036132812
1191.81494140625 1720.66882324219
1191.8115234375 1721.71728515625
1190.79187011719 1722.76940917969
1190.78857421875 1723.81823730469
1190.78515625 1724.8671875
1190.78173828125 1725.91625976562
1190.7783203125 1726.96545410156
1190.77490234375 1728.01489257812
1190.771484375 1729.06433105469
1190.76806640625 1730.11401367188
1190.7646484375 1731.16381835938
1190.76123046875 1732.21374511719
1190.7578125 1733.26379394531
1190.75427246094 1734.31396484375
1190.75085449219 1735.3642578125
1189.73059082031 1736.41833496094
1189.72705078125 1737.46887207031
1189.72351074219 1738.51965332031
1189.71997070312 1739.57055664062
1189.71643066406 1740.62158203125
1189.71301269531 1741.6728515625
1189.70947265625 1742.72412109375
1189.70593261719 1743.77563476562
1189.70239257812 1744.82727050781
1189.69885253906 1745.87902832031
1189.69519042969 1746.93090820312
1189.69165039062 1747.98291015625
1189.68811035156 1749.03515625
1188.66711425781 1750.09106445312
1188.66345214844 1751.1435546875
1188.65979003906 1752.19616699219
1188.65612792969 1753.24890136719
1188.65258789062 1754.30187988281
1188.64892578125 1755.35485839844
1188.64526367188 1756.40808105469
1188.6416015625 1757.46142578125
1188.63793945312 1758.51489257812
1188.63427734375 1759.56860351562
1188.63061523438 1760.62231445312
1188.626953125 1761.67626953125
1188.62329101562 1762.73034667969
1187.60144042969 1763.78820800781
1187.59777832031 1764.84265136719
1187.59399414062 1765.89709472656
1187.59020996094 1766.95178222656
1187.58654785156 1768.00659179688
1187.58276367188 1769.0615234375
1187.57897949219 1770.11657714844
1187.5751953125 1771.171875
1187.57141113281 1772.22717285156
1187.56762695312 1773.28271484375
1187.56384277344 1774.33837890625
1186.54150390625 1775.39807128906
1186.53759765625 1776.4541015625
1186.53381347656 1777.51013183594
1186.52990722656 1778.56640625
1186.52600097656 1779.62292480469
1186.52221679688 1780.67944335938
1186.51831054688 1781.73620605469
1186.51440429688 1782.79309082031
1186.51049804688 1783.85009765625
1186.50671386719 1784.9072265625
1186.50280761719 1785.96447753906
1186.49890136719 1787.02197265625
1186.49499511719 1788.07958984375
1185.47180175781 1789.14135742188
1185.4677734375 1790.19921875
1185.4638671875 1791.25732421875
1185.45983886719 1792.31555175781
1185.45593261719 1793.37390136719
1185.45190429688 1794.43237304688
1185.44787597656 1795.49108886719
1185.44396972656 1796.54992675781
1185.43994140625 1797.60888671875
1185.43591308594 1798.66796875
1185.43188476562 1799.72729492188
1185.42785644531 1800.78674316406
1184.40393066406 1801.85034179688
1184.39990234375 1802.91015625
1184.39587402344 1803.96997070312
1184.39172363281 1805.03002929688
1184.3876953125 1806.09020996094
1184.38354492188 1807.15063476562
1184.37939453125 1808.21118164062
1184.37536621094 1809.27172851562
1184.37121582031 1810.33264160156
1184.36706542969 1811.3935546875
1184.36291503906 1812.45471191406
1183.33837890625 1813.52014160156
1183.33422851562 1814.58154296875
1183.32995605469 1815.64318847656
1183.32580566406 1816.70483398438
1183.32153320312 1817.76684570312
1183.3173828125 1818.82885742188
1183.31311035156 1819.89099121094
1183.30895996094 1820.95336914062
1183.3046875 1822.01586914062
1183.30053710938 1823.07861328125
1183.29626464844 1824.14147949219
1182.27099609375 1825.20874023438
1182.26672363281 1826.27185058594
1182.26232910156 1827.33520507812
1182.25805664062 1828.39868164062
1182.25378417969 1829.46228027344
1182.24938964844 1830.52600097656
1182.2451171875 1831.58996582031
1182.24072265625 1832.65405273438
1182.23645019531 1833.71826171875
1182.23205566406 1834.78271484375
1182.22766113281 1835.84729003906
1182.22338867188 1836.91198730469
1182.21899414062 1837.97680664062
1181.19287109375 1839.04626464844
1181.1884765625 1840.11145019531
1181.18408203125 1841.17687988281
1181.17956542969 1842.24230957031
1181.17517089844 1843.30810546875
1181.17077636719 1844.37390136719
1181.16625976562 1845.43981933594
1181.16186523438 1846.50598144531
1181.15734863281 1847.57238769531
1181.15283203125 1848.63879394531
1180.12622070312 1849.7099609375
1180.12158203125 1850.77673339844
1180.11706542969 1851.84375
1180.11254882812 1852.91088867188
1180.10803222656 1853.97814941406
1180.10339355469 1855.04553222656
1180.09887695312 1856.11315917969
1180.09423828125 1857.18090820312
1180.08972167969 1858.24890136719
1180.08508300781 1859.31689453125
1180.08056640625 1860.38513183594
1179.05310058594 1861.45825195312
1179.04846191406 1862.52685546875
1179.04382324219 1863.59558105469
1179.03918457031 1864.66442871094
1179.03442382812 1865.73352050781
1179.02978515625 1866.802734375
1179.02514648438 1867.8720703125
1179.02038574219 1868.94165039062
1179.01574707031 1870.01135253906
1179.01098632812 1871.08129882812
1179.00634765625 1872.1513671875
1179.00158691406 1873.22155761719
1177.97338867188 1874.29663085938
1177.96862792969 1875.3671875
1177.9638671875 1876.43786621094
1177.95910644531 1877.5087890625
1177.95434570312 1878.57983398438
1177.94946289062 1879.65100097656
1177.94470214844 1880.72229003906
1177.93981933594 1881.79382324219
1177.93505859375 1882.86547851562
1177.93017578125 1883.93737792969
1177.92541503906 1885.00939941406
1177.92053222656 1886.08154296875
1177.91577148438 1887.15393066406
1177.91088867188 1888.22644042969
1177.90600585938 1889.29907226562
1176.87683105469 1890.37683105469
1176.87194824219 1891.44982910156
1176.86706542969 1892.52307128906
1176.86206054688 1893.59643554688
1176.85717773438 1894.669921875
1176.85217285156 1895.74365234375
1176.84729003906 1896.8173828125
1176.84228515625 1897.89147949219
1176.83740234375 1898.96557617188
1176.83239746094 1900.0400390625
1176.82739257812 1901.11450195312
1176.82250976562 1902.18920898438
1176.81750488281 1903.26403808594
1176.8125 1904.33898925781
1176.80749511719 1905.41418457031
1175.77734375 1906.49462890625
1175.77233886719 1907.57019042969
1175.76721191406 1908.64587402344
1175.76208496094 1909.7216796875
1175.75708007812 1910.79772949219
1175.751953125 1911.87390136719
1175.74694824219 1912.95031738281
1175.74182128906 1914.02685546875
1175.73669433594 1915.103515625
1175.73156738281 1916.18041992188
1175.72644042969 1917.25744628906
1175.72131347656 1918.33471679688
1175.71618652344 1919.41198730469
1175.71105957031 1920.48962402344
1175.70593261719 1921.56726074219
1174.6748046875 1922.650390625
1174.66955566406 1923.728515625
1174.66442871094 1924.806640625
1174.6591796875 1925.88513183594
1174.65393066406 1926.96362304688
1174.64868164062 1928.04235839844
1174.6435546875 1929.12133789062
1174.63830566406 1930.20043945312
1174.63305664062 1931.27966308594
1174.62780761719 1932.35913085938
1174.62255859375 1933.43872070312
1174.6171875 1934.51843261719
1174.61193847656 1935.59838867188
1174.60668945312 1936.67846679688
1174.60144042969 1937.7587890625
1174.59619140625 1938.83923339844
1173.56396484375 1939.92517089844
1173.55859375 1941.00598144531
1173.55322265625 1942.08703613281
1173.5478515625 1943.16809082031
1173.54248046875 1944.24938964844
1173.537109375 1945.33093261719
1173.53173828125 1946.41259765625
1173.52624511719 1947.49438476562
1173.52087402344 1948.57641601562
1173.51550292969 1949.65856933594
1173.51013183594 1950.74096679688
1173.50463867188 1951.82348632812
1173.49926757812 1952.90612792969
1173.49389648438 1953.98901367188
1173.48840332031 1955.07202148438
1173.48303222656 1956.1552734375
1173.4775390625 1957.23864746094
1173.47204589844 1958.322265625
1173.46667480469 1959.40600585938
1173.46118164062 1960.48986816406
1173.45568847656 1961.57397460938
1173.4501953125 1962.658203125
1173.44482421875 1963.74267578125
1173.43933105469 1964.82727050781
1173.43383789062 1965.91198730469
1173.42834472656 1966.99694824219
1173.4228515625 1968.08203125
1173.41735839844 1969.16735839844
1172.38317871094 1970.25842285156
1172.37768554688 1971.34399414062
1172.3720703125 1972.42980957031
1172.36645507812 1973.51586914062
1172.36083984375 1974.60205078125
1172.35534667969 1975.68835449219
1172.34973144531 1976.77490234375
1172.34411621094 1977.86157226562
1172.33850097656 1978.94848632812
1172.33288574219 1980.03552246094
1172.32727050781 1981.12268066406
1172.32165527344 1982.21008300781
1172.31591796875 1983.29760742188
1172.31030273438 1984.38537597656
1172.3046875 1985.47326660156
1172.29907226562 1986.56140136719
1172.29333496094 1987.64965820312
1172.28771972656 1988.73803710938
1172.28198242188 1989.82666015625
1172.2763671875 1990.91552734375
1172.27062988281 1992.00451660156
1172.26501464844 1993.09362792969
1172.25927734375 1994.18286132812
1172.25354003906 1995.2724609375
1172.24792480469 1996.36206054688
1172.2421875 1997.45190429688
1172.23645019531 1998.5419921875
1172.23071289062 1999.63208007812
1172.22497558594 2000.72253417969
1172.21936035156 2001.81298828125
1172.21362304688 2002.90380859375
1172.20788574219 2003.99462890625
1172.20202636719 2005.08569335938
1172.1962890625 2006.17700195312
1172.19055175781 2007.26843261719
1172.18481445312 2008.35998535156
1172.17907714844 2009.45178222656
1172.17321777344 2010.54370117188
1172.16748046875 2011.63586425781
1172.16174316406 2012.72814941406
1172.15588378906 2013.82067871094
1172.15014648438 2014.91333007812
1172.14428710938 2016.00610351562
1172.13854980469 2017.09912109375
1172.13269042969 2018.19226074219
1172.126953125 2019.28564453125
1172.12109375 2020.37915039062
1172.115234375 2021.47290039062
1172.109375 2022.56677246094
1172.10363769531 2023.66088867188
1172.09777832031 2024.75512695312
1172.09191894531 2025.84948730469
1172.08605957031 2026.94409179688
1172.08020019531 2028.03881835938
1172.07434082031 2029.1337890625
1172.06848144531 2030.22900390625
1172.06262207031 2031.32421875
1172.056640625 2032.41967773438
1172.05078125 2033.51538085938
1172.044921875 2034.61120605469
1172.0390625 2035.70715332031
1173.0654296875 2036.79748535156
1173.0595703125 2037.89379882812
1173.0537109375 2038.99035644531
1173.0478515625 2040.08703613281
1173.0419921875 2041.18395996094
1173.0361328125 2042.28100585938
1173.0302734375 2043.37817382812
1173.0244140625 2044.4755859375
1173.0185546875 2045.5732421875
1173.0126953125 2046.6708984375
1173.0068359375 2047.76892089844
1173.00085449219 2048.86694335938
1172.99499511719 2049.96533203125
1172.98913574219 2051.06372070312
1172.98315429688 2052.16235351562
1172.97729492188 2053.26123046875
1172.97131347656 2054.36010742188
1172.96545410156 2055.45922851562
1172.95947265625 2056.55859375
1172.95361328125 2057.658203125
1172.94763183594 2058.7578125
1173.97534179688 2059.85180664062
1173.96936035156 2060.95190429688
1173.96350097656 2062.05200195312
1173.95764160156 2063.15234375
1173.95178222656 2064.2529296875
1173.94580078125 2065.35375976562
1173.93994140625 2066.45458984375
1173.93395996094 2067.5556640625
1173.92810058594 2068.65698242188
1173.92224121094 2069.75854492188
1173.91625976562 2070.86010742188
1173.91027832031 2071.9619140625
1173.90441894531 2073.06396484375
1173.8984375 2074.166015625
1174.92700195312 2075.26245117188
1174.92114257812 2076.36499023438
1174.91516113281 2077.46752929688
1174.90930175781 2078.5703125
1174.90344238281 2079.67333984375
1174.8974609375 2080.77661132812
1174.8916015625 2081.8798828125
1174.8857421875 2082.9833984375
1174.87976074219 2084.08715820312
1174.87390136719 2085.19116210938
1174.86791992188 2086.29516601562
1174.86206054688 2087.3994140625
1174.85607910156 2088.50366210938
1174.85009765625 2089.6083984375
1174.84423828125 2090.71313476562
1174.83825683594 2091.81811523438
1175.86779785156 2092.91723632812
1175.86193847656 2094.0224609375
1175.85595703125 2095.1279296875
1175.85009765625 2096.23364257812
1175.84423828125 2097.33935546875
1175.83825683594 2098.4453125
1175.83239746094 2099.55151367188
1175.82641601562 2100.65771484375
1175.82055664062 2101.76416015625
1175.81457519531 2102.87084960938
1175.80871582031 2103.97778320312
1175.802734375 2105.08471679688
1175.796875 2106.19189453125
1176.8271484375 2107.29321289062
1176.8212890625 2108.40087890625
1176.8154296875 2109.50854492188
1176.8095703125 2110.61645507812
1176.8037109375 2111.72436523438
1176.79772949219 2112.83251953125
1176.79187011719 2113.94091796875
1176.78601074219 2115.04956054688
1176.78002929688 2116.158203125
1177.81103515625 2117.26123046875
1177.80517578125 2118.37036132812
1177.79931640625 2119.4794921875
1177.79345703125 2120.5888671875
1177.78759765625 2121.69848632812
1177.78173828125 2122.80810546875
1177.77587890625 2123.91796875
1177.77001953125 2125.02807617188
1178.80151367188 2126.13256835938
1178.79565429688 2127.24291992188
1178.78991699219 2128.353515625
1178.78405761719 2129.46435546875
1178.77819824219 2130.5751953125
1178.7724609375 2131.68627929688
1179.80432128906 2132.79174804688
1179.79858398438 2133.90307617188
1179.79284667969 2135.0146484375
1179.78698730469 2136.12646484375
1179.78125 2137.23828125
1179.77551269531 2138.3505859375
1180.80786132812 2139.45703125
1180.80212402344 2140.5693359375
1180.79638671875 2141.68188476562
1180.79064941406 2142.79467773438
1180.78491210938 2143.90771484375
1180.77917480469 2145.02075195312
1180.7734375 2146.13403320312
1180.76770019531 2147.24731445312
1181.80053710938 2148.35522460938
1181.794921875 2149.46899414062
1181.78918457031 2150.5830078125
1181.78356933594 2151.69702148438
1181.77783203125 2152.81127929688
1181.77209472656 2153.92578125
1181.76647949219 2155.04028320312
1182.7998046875 2156.1494140625
1182.79418945312 2157.26416015625
1182.78857421875 2158.37939453125
1182.78295898438 2159.49462890625
1182.77722167969 2160.60986328125
1182.77160644531 2161.7255859375
1183.80541992188 2162.83544921875
1183.7998046875 2163.95141601562
1183.79418945312 2165.0673828125
1183.78869628906 2166.18359375
1183.78308105469 2167.30004882812
1183.77746582031 2168.41650390625
1184.81176757812 2169.52758789062
1184.80615234375 2170.64453125
1184.80065917969 2171.76147460938
1184.79504394531 2172.87866210938
1185.82958984375 2173.99047851562
1185.82421875 2175.10791015625
1185.81872558594 2176.2255859375
1185.81323242188 2177.34350585938
1185.80773925781 2178.46142578125
1185.80224609375 2179.57958984375
1186.83715820312 2180.6923828125
1186.83178710938 2181.81079101562
1186.82629394531 2182.92944335938
1186.82092285156 2184.04809570312
1187.85620117188 2185.16162109375
1187.85083007812 2186.28076171875
1187.84545898438 2187.39990234375
1188.88098144531 2188.51391601562
1188.87573242188 2189.63354492188
1188.87036132812 2190.75317382812
1188.86511230469 2191.873046875
1189.90087890625 2192.98754882812
1189.89562988281 2194.10791015625
1189.89038085938 2195.22802734375
1189.88513183594 2196.3486328125
1189.8798828125 2197.46923828125
1190.91613769531 2198.58471679688
1190.91088867188 2199.70556640625
1190.90576171875 2200.82666015625
1190.90051269531 2201.94799804688
1191.93701171875 2203.06420898438
1191.93188476562 2204.18579101562
1191.9267578125 2205.30737304688
1192.96362304688 2206.42407226562
1192.95849609375 2207.54614257812
1192.95336914062 2208.66821289062
1192.94836425781 2209.79052734375
1193.98547363281 2210.90771484375
1193.98046875 2212.0302734375
1193.97546386719 2213.15307617188
1193.97033691406 2214.27587890625
1195.0078125 2215.39404296875
1195.0029296875 2216.51708984375
1194.99792480469 2217.64038085938
1194.99291992188 2218.76391601562
1196.03076171875 2219.88256835938
1196.02575683594 2221.00634765625
1196.02087402344 2222.13037109375
1197.05895996094 2223.24951171875
1197.05407714844 2224.37353515625
1197.04919433594 2225.498046875
1198.08752441406 2226.61767578125
1198.08276367188 2227.7421875
1198.07788085938 2228.86694335938
1198.07312011719 2229.99194335938
1199.11169433594 2231.11206054688
1199.10705566406 2232.2373046875
1200.14575195312 2233.35791015625
1200.14111328125 2234.4833984375
1200.13647460938 2235.60913085938
1200.1318359375 2236.73486328125
1201.1708984375 2237.85595703125
1201.16638183594 2238.98217773438
1202.20556640625 2240.10375976562
1202.20104980469 2241.22998046875
1202.19653320312 2242.3564453125
1203.23608398438 2243.478515625
1203.23156738281 2244.60522460938
1203.22717285156 2245.73193359375
1204.26696777344 2246.8544921875
1204.26257324219 2247.98168945312
1205.30249023438 2249.1044921875
1205.29821777344 2250.23193359375
1205.29382324219 2251.359375
1206.33410644531 2252.48291015625
1206.32983398438 2253.61059570312
1207.37023925781 2254.734375
1207.36608886719 2255.8623046875
1208.40661621094 2256.986328125
1208.40246582031 2258.11450195312
1208.39831542969 2259.2431640625
1209.43920898438 2260.36743164062
1209.43518066406 2261.49609375
1210.47619628906 2262.62109375
1210.47216796875 2263.75
1211.51342773438 2264.875
1211.50952148438 2266.00415039062
1211.50561523438 2267.13354492188
1212.54711914062 2268.25903320312
1213.58874511719 2269.384765625
1213.58483886719 2270.5146484375
1213.5810546875 2271.64428710938
1214.62292480469 2272.7705078125
1214.61926269531 2273.90063476562
1215.66125488281 2275.02709960938
1215.65759277344 2276.15747070312
1216.69982910156 2277.2841796875
1216.6962890625 2278.41479492188
1217.73864746094 2279.5419921875
1218.78125 2280.66918945312
1218.77783203125 2281.80004882812
1219.82055664062 2282.927734375
1219.81713867188 2284.05883789062
1220.86010742188 2285.18676757812
1220.85681152344 2286.31811523438
1221.89990234375 2287.4462890625
1222.94323730469 2288.57470703125
1222.93994140625 2289.70629882812
1223.9833984375 2290.8349609375
1223.98034667969 2291.96704101562
1225.02392578125 2293.09594726562
1226.06774902344 2294.22509765625
1226.06469726562 2295.357421875
1227.10876464844 2296.48681640625
1227.10571289062 2297.61938476562
1228.14990234375 2298.7490234375
1229.19421386719 2299.87890625
1229.19140625 2301.01171875
1230.23596191406 2302.14184570312
1231.28051757812 2303.27221679688
1231.27783203125 2304.4052734375
1232.32263183594 2305.53588867188
1233.36755371094 2306.66674804688
1234.41259765625 2307.79760742188
1235.45788574219 2308.9287109375
1235.45544433594 2310.0625
1236.50085449219 2311.19384765625
1237.54626464844 2312.3251953125
1238.59191894531 2313.45703125
1239.6376953125 2314.5888671875
1240.68359375 2315.72094726562
1241.72961425781 2316.85302734375
1241.72766113281 2317.98754882812
1242.77380371094 2319.11987304688
1243.82019042969 2320.25268554688
1244.86657714844 2321.38525390625
1245.91320800781 2322.51831054688
1246.9599609375 2323.6513671875
1248.0068359375 2324.78466796875
1249.05529785156 2324.78295898438
1250.10241699219 2325.91650390625
1251.14953613281 2327.05004882812
1252.19689941406 2328.18383789062
1253.24426269531 2329.31787109375
1254.29187011719 2330.45190429688
1255.34069824219 2330.45068359375
1256.38842773438 2331.5849609375
1257.43627929688 2332.71948242188
1258.4853515625 2332.71850585938
1259.53332519531 2333.85327148438
1260.58239746094 2333.85229492188
1261.63061523438 2334.98706054688
1262.67980957031 2334.986328125
1263.72888183594 2334.98559570312
1264.77795410156 2334.98510742188
1265.82653808594 2336.12036132812
1266.87573242188 2336.11987304688
1267.92492675781 2336.11938476562
1268.97412109375 2336.11889648438
1270.02331542969 2336.11865234375
1271.072265625 2337.25439453125
1272.12145996094 2337.25415039062
1273.17065429688 2337.25415039062
1274.21997070312 2337.25415039062
1275.26916503906 2337.25415039062
1276.318359375 2337.25415039062
1277.36779785156 2338.39013671875
1278.41711425781 2338.39038085938
1279.46643066406 2338.39086914062
1280.51574707031 2338.39111328125
1281.56457519531 2337.25561523438
1282.61376953125 2337.25610351562
1283.6630859375 2337.25659179688
1284.71228027344 2337.25732421875
1285.76147460938 2337.25805664062
1286.81079101562 2337.2587890625
1287.85998535156 2337.25952148438
1288.90832519531 2336.12451171875
1289.95751953125 2336.12548828125
1291.00671386719 2336.12646484375
1292.05590820312 2336.12768554688
1293.10510253906 2336.12866210938
1294.15307617188 2334.994140625
1295.2021484375 2334.99560546875
1296.25134277344 2334.99682617188
1297.29895019531 2333.86254882812
1298.34802246094 2333.8642578125
1299.39709472656 2333.86572265625
1300.44458007812 2332.73168945312
1301.49353027344 2332.7333984375
1302.54077148438 2331.59985351562
1303.587890625 2330.46630859375
1304.63684082031 2330.46801757812
1305.68371582031 2329.33471679688
1306.73046875 2328.20166015625
1307.779296875 2328.20361328125
1308.82592773438 2327.07080078125
1309.87231445312 2325.93798828125
1310.91870117188 2324.80541992188
1311.96728515625 2324.80786132812
1313.01342773438 2323.67553710938
1314.05944824219 2322.54321289062
1315.10534667969 2321.4111328125
1316.15112304688 2320.279296875
1317.19677734375 2319.14770507812
1318.2421875 2318.01611328125
1319.28759765625 2316.884765625
1320.33288574219 2315.75341796875
1321.3779296875 2314.62255859375
1321.375 2313.48852539062
1322.419921875 2312.35766601562
1323.46459960938 2311.22729492188
1324.50927734375 2310.0966796875
1324.50610351562 2308.96337890625
1325.55053710938 2307.83325195312
1326.59484863281 2306.703125
1327.63903808594 2305.57348632812
1328.68322753906 2304.44384765625
1328.6796875 2303.31079101562
1329.72351074219 2302.18139648438
1330.76733398438 2301.05224609375
1330.763671875 2299.91967773438
1331.80725097656 2298.79077148438
1332.8505859375 2297.662109375
1332.84680175781 2296.52978515625
1333.89013671875 2295.4013671875
1333.88623046875 2294.26928710938
1334.92919921875 2293.14111328125
1335.97216796875 2292.01342773438
1335.96813964844 2290.88159179688
1337.01086425781 2289.75390625
1338.05346679688 2288.62646484375
1338.04931640625 2287.4951171875
1339.09167480469 2286.36791992188
1339.08752441406 2285.23681640625
1340.12963867188 2284.10986328125
1341.17175292969 2282.9833984375
1341.16735839844 2281.8525390625
1342.20922851562 2280.72607421875
1342.20483398438 2279.59545898438
1343.24658203125 2278.46948242188
1343.24206542969 2277.33911132812
1344.28356933594 2276.21362304688
1344.27893066406 2275.08349609375
1345.32019042969 2273.9580078125
1345.31555175781 2272.828125
1346.35668945312 2271.703125
1346.35192871094 2270.57348632812
1347.39294433594 2269.44873046875
1347.38806152344 2268.3193359375
1348.42883300781 2267.19482421875
1348.42395019531 2266.06567382812
1349.46447753906 2264.94165039062
1349.45959472656 2263.81274414062
1350.49987792969 2262.68896484375
1350.49487304688 2261.56030273438
1350.48986816406 2260.43188476562
1351.52990722656 2259.30859375
1351.52490234375 2258.18041992188
1352.56469726562 2257.05737304688
1352.5595703125 2255.92944335938
1353.59924316406 2254.806640625
1353.59411621094 2253.67895507812
1354.63354492188 2252.556640625
1354.62829589844 2251.42919921875
1354.623046875 2250.3017578125
1355.66223144531 2249.17993164062
1355.65686035156 2248.05297851562
1356.69592285156 2246.93139648438
1356.6904296875 2245.8046875
1357.72937011719 2244.68359375
1357.72387695312 2243.55688476562
1358.76257324219 2242.43627929688
1358.75695800781 2241.30981445312
1358.75134277344 2240.18383789062
1358.74584960938 2239.05786132812
1359.7841796875 2237.93774414062
1359.77856445312 2236.81201171875
1360.81665039062 2235.69213867188
1360.81091308594 2234.56665039062
1361.84887695312 2233.447265625
1361.84313964844 2232.32202148438
1361.83740234375 2231.19702148438
1361.83154296875 2230.072265625
1362.86926269531 2228.95336914062
1362.86340332031 2227.82861328125
1363.90087890625 2226.71020507812
1363.89489746094 2225.5859375
1363.88903808594 2224.46166992188
1364.92614746094 2223.34375
1364.92016601562 2222.2197265625
1364.91418457031 2221.09619140625
1365.951171875 2219.978515625
1365.94506835938 2218.85522460938
1366.98193359375 2217.73803710938
1366.97570800781 2216.61499023438
1366.96960449219 2215.49194335938
1366.96350097656 2214.369140625
1368 2213.25244140625
1367.99377441406 2212.1298828125
1369.03002929688 2211.01391601562
1369.02380371094 2209.8916015625
1369.01745605469 2208.76953125
1369.01123046875 2207.6474609375
1370.04711914062 2206.53198242188
1370.04089355469 2205.41040039062
1371.07666015625 2204.29516601562
1371.07019042969 2203.173828125
1371.06384277344 2202.052734375
1371.05737304688 2200.931640625
1372.09289550781 2199.81713867188
1372.08642578125 2198.6962890625
1373.12170410156 2197.58227539062
1373.11511230469 2196.4619140625
1373.10864257812 2195.34155273438
1373.10205078125 2194.22143554688
1374.13708496094 2193.10791015625
1374.13049316406 2191.98803710938
1375.16516113281 2190.875
1375.15856933594 2189.75561523438
1375.15185546875 2188.63623046875
1375.14526367188 2187.51684570312
1376.1796875 2186.40454101562
1376.17297363281 2185.28564453125
1376.16625976562 2184.1669921875
1377.20043945312 2183.05517578125
1377.19372558594 2181.9365234375
1377.18688964844 2180.818359375
1377.18017578125 2179.7001953125
1378.21398925781 2178.58911132812
1378.20715332031 2177.47119140625
1378.20031738281 2176.353515625
1378.19348144531 2175.23608398438
1379.22705078125 2174.12548828125
1379.22021484375 2173.00830078125
1380.25354003906 2171.8984375
1380.24658203125 2170.78149414062
1380.23962402344 2169.66479492188
1380.23266601562 2168.54809570312
1381.26574707031 2167.43872070312
1381.2587890625 2166.32250976562
1381.25170898438 2165.20654296875
1381.24462890625 2164.09057617188
1382.27746582031 2162.98193359375
1382.27038574219 2161.8662109375
1382.26330566406 2160.7509765625
1382.25622558594 2159.63549804688
1382.24914550781 2158.5205078125
1383.28149414062 2157.41259765625
1383.2744140625 2156.2978515625
1383.26721191406 2155.18334960938
1384.29943847656 2154.07592773438
1384.29223632812 2152.96166992188
1384.28503417969 2151.84765625
1384.27783203125 2150.73364257812
1385.30969238281 2149.626953125
1385.30249023438 2148.51342773438
1385.29516601562 2147.39990234375
1385.28796386719 2146.28662109375
1386.31945800781 2145.1806640625
1386.31213378906 2144.06787109375
1386.30480957031 2142.95483398438
1386.29748535156 2141.84228515625
1386.29028320312 2140.72973632812
1387.32141113281 2139.62475585938
1387.31408691406 2138.5126953125
1387.30676269531 2137.40063476562
1387.29931640625 2136.28881835938
1387.2919921875 2135.17724609375
1388.32287597656 2134.07299804688
1388.3154296875 2132.96166992188
1388.30798339844 2131.8505859375
1388.30053710938 2130.73950195312
1389.33117675781 2129.63623046875
1389.32360839844 2128.52563476562
1389.31616210938 2127.4150390625
1389.30871582031 2126.3046875
1389.30126953125 2125.19458007812
1390.33142089844 2124.09204101562
1390.32385253906 2122.98217773438
1390.31640625 2121.87255859375
1390.30883789062 2120.76293945312
1390.30126953125 2119.65380859375
1391.33117675781 2118.55224609375
1391.32360839844 2117.44311523438
1391.31604003906 2116.33422851562
1391.30847167969 2115.2255859375
1391.30090332031 2114.1171875
1392.33032226562 2113.01635742188
1392.32275390625 2111.90844726562
1392.31506347656 2110.80029296875
1392.30749511719 2109.69262695312
1392.2998046875 2108.5849609375
1393.32897949219 2107.48510742188
1393.3212890625 2106.37768554688
1393.31372070312 2105.27075195312
1393.30603027344 2104.16381835938
1393.29833984375 2103.05688476562
1393.29064941406 2101.9501953125
1394.31945800781 2100.8515625
1394.31164550781 2099.74536132812
1394.30395507812 2098.63916015625
1394.29626464844 2097.533203125
1394.28857421875 2096.42749023438
1395.31701660156 2095.32958984375
1395.30920410156 2094.22412109375
1396.33740234375 2093.12670898438
1396.32958984375 2092.02172851562
1396.32177734375 2090.91674804688
1397.34985351562 2089.82006835938
1397.34191894531 2088.71533203125



==> data/stochastic_dist_casadi.txt <==
3.003923009774690581e+04
3.001924178311664218e+04
2.999700192446256915e+04
3.002125526993877793e+04
2.999598724259699884e+04
3.004550911670039204e+04
2.999924175074502637e+04
3.004954960920313533e+04
3.000491092353982822e+04
3.002032299589378090e+04
2.999746695355424163e+04
3.005097423914241517e+04
3.003465551602551932e+04
2.996706491219561576e+04
3.003718924864559085e+04
3.003988622400554959e+04
2.999632817887623241e+04
3.003332530818061423e+04
3.003196273085202483e+04
3.000399498867023794e+04
3.000339057477848110e+04
2.999840669228777551e+04
3.001918596480460837e+04
2.999967109259954304e+04
3.002196482703864604e+04
3.005086650400455255e+04
3.002923182994454328e+04
3.007032421205340142e+04
3.000319207739996637e+04
3.004047530456204549e+04
3.004418086562184908e+04
3.005922263408927029e+04
2.994923438838276343e+04
3.002679007958251896e+04
2.999554941226447409e+04
3.001604512683355279e+04
2.999852791789087860e+04
3.006332313836253161e+04
3.003597858626682864e+04
3.004260276137224719e+04
2.996903555317758583e+04
2.997900487134825016e+04
3.002722477189370693e+04
2.998488789371412713e+04
2.998981428373412200e+04
3.004271437599245473e+04
3.003201740766703006e+04
3.006163634730050035e+04
3.000761843133670118e+04
3.004836254686976463e+04


==> data/stochastic_dist_casadi_p8.txt <==
1.164197263609960601e+03
1.189740831854365979e+03
1.302472501989441071e+03
1.144162347689590888e+03
1.138549809253892363e+03
1.215347367696054789e+03
1.261441467453189716e+03
1.072896886903300583e+03
1.289313365559974955e+03
1.136132530961444900e+03
1.164053183350657264e+03
1.248351942793555736e+03
1.073485801067028433e+03
1.286897307656097837e+03
1.093349211833463642e+03
1.219023140402593299e+03
1.217484614050125629e+03
1.139707326648886010e+03
1.164347066984118101e+03
1.238086611861554502e+03
1.237360104798674001e+03
1.252213160181595413e+03
1.137366825875994209e+03
1.085170447148221456e+03
1.257301649163196998e+03
1.219131946730643904e+03
1.076840536812695063e+03
1.197518128332585093e+03
1.124743837761998520e+03
1.183830806227776065e+03
1.151963245540118351e+03
1.151940895067579277e+03
1.217959438319933724e+03
1.206865168543178015e+03
1.250481341204296314e+03
1.247521079119357637e+03
1.099336402860056523e+03
1.216143959115923735e+03
1.167969277602441935e+03
1.267116211046139597e+03
1.073220604075658457e+03
1.138837873053431622e+03
1.059687864629440355e+03
1.084643852057653476e+03
1.181489516437289012e+03
1.260418928182097943e+03
1.105513136971521590e+03
1.278973314615595882e+03
1.217537224001742516e+03
1.206659678082591654e+03


==> data/stochastic_dist_casadi_p8_warmstart.txt <==
1.300152391212457132e+03
1.298588990742822716e+03
1.350002330900740844e+03
1.376068720006723879e+03
1.205452895724174141e+03
1.308477625258853777e+03
1.323729478145266285e+03
1.294571127514688442e+03
1.324436953697031413e+03
1.305308707002788879e+03
1.373289093044843867e+03
1.323568156026712813e+03
1.350388348382212371e+03
1.334855119912751206e+03
1.327680893009315014e+03
1.357506251884763969e+03
1.377878561336369785e+03
1.312724503087616085e+03
1.348278275212547669e+03
1.317999672433786600e+03
1.247375301429029832e+03
1.273723763567264314e+03
1.301710361925726829e+03
1.302536067419531719e+03
1.309025381795912608e+03
1.269510045909704331e+03
1.326073489147508326e+03
1.335524157193891824e+03
1.264469324369484639e+03
1.353185881206176873e+03
1.390288201255480317e+03
1.277394601518671607e+03
1.354461051169936582e+03
1.367756414924423552e+03
1.342043936144601503e+03
1.340568320740284662e+03
1.344930922858934082e+03
1.318397126513701551e+03
1.285037397212937094e+03
1.322026242405479707e+03
1.312226162304017180e+03
1.308262629204620225e+03
1.275015561212252123e+03
1.264754481888713599e+03
1.340979675318835916e+03
1.310867236843645969e+03
1.257034525522167769e+03
1.312826463394540724e+03
1.283612068152063785e+03
1.311460327125412960e+03


==> data/stochastic_dist_casadi_warmstart.txt <==
1.321977112718054059e+03
1.258816818862781929e+03
1.266922822986722849e+03
1.286923792054517889e+03
1.270110226061266985e+03
1.296693828406119792e+03
1.271360707218362450e+03
1.357774838219573439e+03
1.255150396241014732e+03
1.313652773085761055e+03
1.318601544472630621e+03
1.302098113126232874e+03
1.328048190222497851e+03
1.306625053692654546e+03
1.263501808358467542e+03
1.276357396329882704e+03
1.243942876714889280e+03
1.341885625459206722e+03
1.353660500207784253e+03
1.321452187143521542e+03
1.317185747990475193e+03
1.310936600503878253e+03
1.306297666046191580e+03
1.282117655039519832e+03
1.287966653648254578e+03
1.314113406060433363e+03
1.269238032400988686e+03
1.289764008435310188e+03
1.300645743765546513e+03
1.270893514430640607e+03
1.327083318333509396e+03
1.256087893993917760e+03
1.321856667361423661e+03
1.314993315902093400e+03
1.287411999260767971e+03
1.309276318549066445e+03
1.317866177100534969e+03
1.289309138053088645e+03
1.303321097783117693e+03
1.310352567353679206e+03
1.263831956314201761e+03
1.270921184038691990e+03
1.296702264195447242e+03
1.325816017062438959e+03
1.290418148294992079e+03
1.246512284770143651e+03
1.334218772155288889e+03
1.301729320435878662e+03
1.288432782056538827e+03
1.251626434446665371e+03


==> data/stochastic_dist_torch.txt <==
5.676857542473670719e+02
2.503592453606065362e+02
6.116193854192441677e+02
3.916522276018884554e+02
8.222768937681917123e+02
1.368115962064694259e+03
7.662732952258922978e+02
8.084480024234302391e+02
6.019117968026680501e+02
2.711848765973842887e+02
5.273775792446101605e+02
4.486344222787985814e+02
4.180472112471403534e+02
3.726220043501368764e+02
6.300976195186958648e+02
7.164663874929184431e+02
6.616492343107018996e+02
6.161238635282138603e+02
1.309453739180687762e+03
6.388203933311679066e+02
7.241212134375087999e+02
5.728218099098099856e+02
5.033872763739410630e+02
7.469064121598755719e+02
7.297832144321519081e+02
5.312069680039980994e+02
6.290896011593162029e+02
5.029663306906737148e+02
6.194872397595171378e+02
8.070654692359726141e+02
1.273789273780393387e+03
9.426959842900422473e+02
4.142044603531347775e+02
6.997652062536540143e+02
6.866118300638790970e+02
1.019202696529381114e+03
8.134404340223198915e+02
7.179896792132283281e+02
7.871465272750521081e+02
7.305977416172324865e+02
9.500620436758134701e+02
5.500211623006119908e+02
5.943670871180448785e+02
4.546244306052957995e+02
7.894441515926860120e+02
6.746680612521839748e+02
5.799780793150376894e+02
6.421483561273946634e+02
4.230216704062820554e+02
3.477285678533899613e+02


==> data/stochastic_dist_torch_warmstart.txt <==
7.048243290599084503e+02
6.831322131759484364e+02
9.323809670309766489e+02
1.885131713699577858e+03
1.054405665824658854e+03
1.565520544596462969e+03
7.058297210549667398e+02
5.769922444956512209e+02
1.207824973033541710e+03
7.578607051878249194e+02
6.891262850950711254e+02
8.529259835024176937e+02
6.824304316307210456e+02
6.647463930034334680e+02
7.529739023524477943e+02
7.772276656490232654e+02
5.671464535605533683e+02
7.724576103369553266e+02
7.497392309475687853e+02
6.242448356613867873e+02
7.194583884365330277e+02
6.941583902718349464e+02
6.505976639515467923e+02
7.113236607449144913e+02
6.686002370066603362e+02
6.586059453382666788e+02
6.454521355466904424e+02
7.974635422930015238e+02
7.395697151146652004e+02
7.338844511281084806e+02
8.959998874405094966e+02
7.190919716675517748e+02
9.062494174338935409e+02
9.543090377160305025e+02
8.468602819271069393e+02
6.936000982759427416e+02
9.336555663390744257e+02
9.838667403949031041e+02
7.001859824480706038e+02
8.697576815821144010e+02
9.078864863288025617e+02
9.518693792275485066e+02
7.826584386728945901e+02
9.678926568657566349e+02
8.317972350726975037e+02
7.961059500826836484e+02
8.287244570035350080e+02
8.308598217241324164e+02
7.377056998746380714e+02
8.283118749671077694e+02


==> data/stochastic_dist_torch_warmstart_0p05.txt <==
1.849654728562127730e+03
1.885411075486564414e+03
1.734141125154083056e+03
1.902828993905803827e+03
1.888620186882036933e+03
2.042928380383447347e+03
1.711904532867352145e+03
1.932436213093155175e+03
1.844996616376420434e+03
1.869545677445683168e+03
1.866617404737294692e+03
2.140832433702654725e+03
1.958512090836733023e+03
1.891918953087928003e+03
2.079388872189712401e+03
1.986506212551747240e+03
1.961395681194591134e+03
1.918477015547223800e+03
1.906690517934095396e+03
1.985513160103921336e+03
1.908921259117008731e+03
1.677301744169378708e+03
1.892819756764548856e+03
2.083108267251566758e+03
1.896662357628978953e+03
1.734972033778029072e+03
1.885508270669854710e+03
2.094442088373363731e+03
1.948527982032454247e+03
2.034030287624486846e+03
2.008658288583234480e+03
2.042670139870049070e+03
1.934176145076589819e+03
1.821359404406049407e+03
1.849002742040539943e+03
2.059963537879526484e+03
1.960477887023788981e+03
1.739042399679260370e+03
1.967819133218080196e+03
1.824985613960250930e+03
1.961753209870768387e+03
1.937131234047981252e+03
1.943707470224561348e+03
1.828237693702159277e+03
1.894360002714977327e+03
2.123162590827907025e+03
2.015067543659265766e+03
1.827321746508297792e+03
2.009581008604756107e+03
1.967846060101384410e+03


==> data/stochastic_dist_torch_warmstart_0p15.txt <==
7.537061693172278183e+02
6.504643020473347406e+02
8.138464750540089199e+02
7.794384870976280126e+02
6.622830329101630014e+02
7.410408079227042890e+02
6.233744012558030363e+02
8.351022819974343747e+02
5.489131762449258076e+02
6.927158833671821867e+02
8.434596213385899546e+02
6.559156493985038878e+02
4.919379054005070770e+02
6.875259105118240086e+02
6.150183744690158392e+02
4.182044784647160327e+02
7.302661379356089810e+02
3.733004017460933710e+02
5.532503791000956426e+02
7.054615793479124477e+02
6.999720940061861256e+02
4.902483091363129688e+02
6.356511600986319763e+02
6.889342248516902600e+02
8.902281726040988588e+02
5.587738656431658910e+02
7.523655837397842561e+02
7.298685094152251622e+02
7.599373342834155665e+02
9.123691917505818765e+02
4.076577559982259800e+02
6.901969443284275485e+02
5.543468409902636722e+02
6.606523291173123198e+02
5.171556551254614078e+02
8.955091148902812392e+02
7.185715649136849379e+02
5.984407595188193909e+02
8.385002275454362461e+02
6.218852045039607219e+02
8.137358929461414618e+02
6.043487952770079801e+02
9.335921800247560896e+02
7.990189718877412588e+02
7.734692590496077855e+02
5.732710864866614884e+02
5.880577214433582185e+02
8.982088503476301184e+02
8.108549530314807043e+02
6.959276149891762770e+02


==> data/stochastic_dist_torch_warmstart_0p5.txt <==
1.152409646513046482e+03
4.464014781367521209e+03
4.829970279800476419e+03
7.537566194002290558e+02
5.142542193641258564e+03
8.932812569827417519e+02
1.123493039482418681e+03
9.020677360021511504e+02
9.885877019498443588e+02
1.224145191616681586e+03
1.065604226729211405e+03
1.083002758341387562e+03
9.706300380448309397e+02
9.947964027924168704e+02
1.073550767726155527e+03
7.789279156846035221e+03
9.582252443478679425e+02
4.908100623467272271e+03
4.312537950176013510e+03
9.447964827907175049e+02
9.553902676383404469e+02
4.933931294689810784e+03
7.782088214984436263e+02
1.407452776094352430e+03
8.926333974541888892e+03
8.180875040030125547e+02
1.060756780069519209e+03
1.486019251777303907e+03
8.114800837816360399e+02
9.314392273276137075e+02
8.365791939594789710e+02
8.751288853360041458e+02
1.172227657896186429e+03
9.394400334450170703e+03
7.847424464742776991e+02
1.455068183123061544e+03
4.171557290576017294e+03
9.139527415375121109e+02
9.820989363771628859e+02
3.880317510094834688e+03
1.367653423130513147e+03
9.502478341805480113e+02
9.770458376448950730e+02
9.750785567042219100e+02
1.288228788641130677e+03
7.832119132035863913e+02
1.195052799967724241e+03
9.027385837598385478e+02
4.882001129173831032e+03
7.988732815727490788e+02


==> data/stochastic_dist_torch_warmstart_p8.txt <==
4.311444123523254461e+02
3.462045047649315279e+02
1.046717268238484166e+03
9.398964910028186068e+02
5.545606725237008732e+02
5.247850620571306308e+02
8.908886558481319753e+02
6.077117204465622535e+02
7.957685450417739048e+02
7.094309997354421284e+02
3.857160278940277749e+02
4.069204930634047628e+02
4.911752461004127781e+02
4.326566037483029277e+02
9.830602584185604655e+02
7.939828591535350597e+02
4.056953621802755379e+02
6.551042422191787864e+02
3.502713320067784935e+02
6.922365342564226012e+02
4.483782143707128967e+02
4.877430704140293187e+02
7.016221214046549903e+02
4.767756526566528805e+02
3.197844252663713860e+02
7.934016827292742846e+02
3.662802740193683348e+02
7.814763468796286361e+02
6.139352573040330299e+02
6.307499096409031836e+02
6.783332606056628720e+02
3.453671149990830145e+02
6.879115926698808607e+02
5.711657715110712843e+02
3.096249047250522040e+02
4.932301051766873456e+02
7.568939441270376847e+02
6.833522399489079362e+02
6.212903772109582405e+02
5.520753469736905572e+02
5.693678225667638344e+02
8.654257678447462467e+02
7.187506391694956847e+02
4.477891285469322042e+02
4.800333640571291198e+02
7.781696645806018751e+02
3.617908284215907884e+02
7.402701120727543866e+02
8.810482748263353869e+02
4.882931685170062224e+02


==> data/stochastic_readist_2step.txt <==
9.062551540858727666e-04
9.252511633413862966e-04
9.630889437362879753e-04
8.944447866304278865e-04
8.376158456733453659e-04
8.910039315582060290e-04
8.971907743294385345e-04
9.552724326366953062e-04
9.925733773359318810e-04
8.890851673674027766e-04
8.763006180107684243e-04
9.144516720738215523e-04
8.417477631401222788e-04
1.080575662335066635e-03
1.003132044380162851e-03
9.953053149836319901e-04
9.012648024218486214e-04
9.871103066438451090e-04
1.069476273229664565e-03
9.060634821401740598e-04
9.960325027832304078e-04
9.827118558613076506e-04
9.772513634234410249e-04
8.640871524850470865e-04
1.038907556316012075e-03
9.056072915790408647e-04
1.046046037473045628e-03
1.037213977874234215e-03
9.367168690449150046e-04
9.575346013289302372e-04
8.732291641999119112e-04
9.692350741635156466e-04
8.683920639620203077e-04
9.954192941199339114e-04
9.749875551030053045e-04
9.782219126203627827e-04
9.956985692974060307e-04
7.881417339476751117e-04
9.276432066799027067e-04
9.483550442064404926e-04
8.801805382624948437e-04
9.240827402048608450e-04
8.968943167902647786e-04
9.022159169604489172e-04
9.256936376317778919e-04
9.939921683915120716e-04
7.808963402414580536e-04
9.692351270608058188e-04
9.998068709231920734e-04
8.958736598925987277e-04


==> data/stochastic_readist_2step_new.txt <==
5.983834017201873356e-01
5.988462175522629716e-01
5.984440623456823705e-01
5.994547113909812763e-01
5.985916630374950032e-01
5.987498108771608374e-01
5.986108106331526901e-01
5.987809433269700721e-01
5.987555539701533425e-01
5.987745467257330478e-01
5.986427096953795823e-01
5.995417802815382613e-01
5.982918725283982164e-01
5.985673242743304590e-01
5.985562927336673944e-01
5.995958866153359157e-01
5.986579896272372636e-01
5.987899710200286219e-01
5.982227978814774749e-01
5.986169826556548834e-01
5.983007970615750182e-01
5.985618754764484573e-01
5.986612048716053458e-01
5.987964321834475800e-01
5.986666465082780553e-01
5.986344623807867693e-01
5.986940306720668348e-01
5.985291206715447343e-01
5.995073261850939472e-01
5.986885443346917635e-01
5.984630519621789713e-01
5.985749817021643882e-01
5.987545110244922864e-01
5.997196893584666455e-01
5.986581560466143204e-01
5.988430100868534778e-01
5.987315673346508271e-01
5.985224611708802600e-01
5.984973981548662447e-01
5.984871484958623755e-01
5.984279044337460496e-01
5.987542683254805098e-01
5.985555935751112333e-01
5.987192719392966378e-01
5.984403019316951733e-01
5.983545718657335977e-01
5.987360742753974341e-01
5.999863789093956568e-01
5.997838214352416708e-01
5.987069206744712879e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
8.400311301626892657e-01
5.299736852594038039e-01
5.303989099363329851e-01
7.702033786025815898e-01
5.401416886997987277e-01
5.301490648162582309e-01
5.581466532701069294e-01
6.838972807750817173e-01
1.007208899941447466e+00
6.146789654793622937e-01
5.298330718736063982e-01
5.303629897806888538e-01
6.370685104178259728e-01
6.451585679289855157e-01
5.302236821498982344e-01
5.303657851696530479e-01
5.302032206578427553e-01
6.995777314950026859e-01
5.303996673200491729e-01
5.302615747240526645e-01
5.300335065979485671e-01
7.511617576552327424e-01
5.547251241238003727e-01
1.139285042275129056e+00
6.032417248000067067e-01
6.680492554294557017e-01
6.838868031082054877e-01
6.770241794896547649e-01
5.299903990662748754e-01
5.303752584158352157e-01
7.002835307571561030e-01
5.301615695816342955e-01
7.050359897800319020e-01
5.468114715623834110e-01
5.303703041649886485e-01
5.396578038669598287e-01
7.699368757555334897e-01
5.303140768447580644e-01
1.038336013337123109e+00
7.409685579410312251e-01
5.307633853548215930e-01
9.740115018072730280e-01
5.301047486838366130e-01
5.493212685404469386e-01
9.793984836403560879e-01
6.151420507288798412e-01
5.302935248042152105e-01
8.492133441144504857e-01
5.304021616053168353e-01
5.631246737978481409e-01
5.302617939860286844e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.198822041889576084e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
9.024016539539922999e-01
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
1.094500708871003702e+00
5.587221555596844080e-01
7.690404891352721206e-01
6.135625974392626691e-01
6.007311809293698346e-01
8.076219539188288499e-01
6.146720149439218739e-01
7.584101519722638018e-01
5.464156591009107222e-01
5.494398533623274794e-01
7.306990806078313971e-01
5.425078687399841337e-01
7.270467296405734858e-01
6.379361571592297997e-01
6.349044774642860212e-01
7.437899613522679365e-01
5.589110806050382463e-01
6.037264837729404698e-01
6.363543549644238295e-01
6.066606849249084332e-01
5.688030331857373278e-01
6.502440938371248924e-01
6.198881734461118009e-01
6.062618121828822204e-01
7.240619259544297526e-01
5.344300448569334616e-01
6.814221673084878139e-01
5.848955371054027630e-01
5.478346484417707662e-01
5.524521866841632933e-01
5.118489151681977489e-01
5.868254551090206217e-01
5.559839156164517737e-01
5.811010641642789798e-01
5.756027159344551114e-01
6.216437336724685014e-01
5.880349108327302954e-01
6.879878192263262360e-01
5.803450693939760097e-01
5.632983866657719219e-01
5.573743765236101044e-01
5.920146252827035438e-01
5.609941206114990031e-01
5.782302330607599350e-01
5.314609899893141254e-01
5.738493891746289099e-01
5.858087432152857543e-01
5.306406316260222633e-01
6.292914696579438028e-01
5.493932740697744510e-01
5.615530941631928785e-01
9.035838107724752932e-01
5.168556522150010712e-01
8.365289099530879291e-01
5.123534260639430737e-01
9.784486217186466606e-01
9.743785835638038018e-01
5.447263200853943443e-01
4.519272903291516874e-01
4.477597848338179531e-01
4.487293397276969076e-01
4.922726533899057233e-01
5.270602067099454668e-01
5.928628458539711987e-01
9.376526651920542577e-01
5.266923650998673878e-01
5.313840555636223373e-01
5.596706190721180141e-01
4.947873757640829373e-01
5.070654982949059919e-01
4.898663278291331413e-01
4.951728202636541121e-01
4.231991753777575305e-01
1.028849395796350930e+00
4.721954569557953452e-01
5.701123898431941228e-01
5.086981284404765713e-01
9.291043391429024689e-01
4.626561263138898594e-01
4.354194099120495265e-01
1.014693529814630235e+00
9.534083783213077590e-01
4.774291586638101936e-01
9.742080566533461994e-01
9.226743850827163751e-01
5.385935503533664237e-01
4.829565820445004820e-01
4.714166668249964998e-01
4.108378676579643174e-01
5.107994660326224956e-01
4.617180419275526138e-01
4.453460063199494168e-01
4.790362863468089483e-01
5.182275599296334301e-01
5.439676114049586397e-01
3.948708147073170527e-01
4.169428609679672881e-01
5.093653721095938725e-01
4.655476914464891092e-01
5.847375217025984062e-01
5.089156672541029769e-01
5.163072921206404153e-01
4.942357774858989750e-01
5.100132166226994945e-01
4.461349064212964954e-01
4.811429583056220372e-01
5.155451498674500366e-01
4.869382119665282560e-01
4.440963502185648060e-01
4.712059719061927332e-01
5.063366697755469215e-01
4.753493078905659530e-01
4.372601956035642168e-01
1.153258635149999822e+00
4.516444685091378641e-01
5.805115770681021914e-01
4.980810632011782868e-01
4.425225949566795602e-01
5.322578240160981133e-01
4.613625738629886230e-01
4.624977843403718092e-01
4.641473684326729021e-01
4.789827153446634123e-01
1.171827640094094347e+00
4.751347511915072763e-01
4.843563830342126342e-01
4.391266833039149664e-01
4.331721365131070978e-01
4.689778969139874465e-01
5.028470522688465172e-01
4.773905536431382601e-01
4.874239937222051844e-01
4.652505329037689430e-01
4.855884128325028137e-01
5.075030913666479515e-01
4.401330224262929858e-01
4.812819661983987474e-01
4.870461697827648262e-01
4.770522868575513553e-01
4.847544162950687685e-01
4.685071466424584608e-01
4.680625323250993119e-01
5.694001120048245435e-01
5.360764432012242731e-01
4.662554453412624533e-01
4.500882492361453768e-01
4.591904500343004791e-01
4.473417903667928353e-01
5.135508849440008072e-01
4.298966619812228940e-01
4.883063607080993518e-01
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.047855343616145740e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.181550513954467529e+00
1.200707702841731672e+00
1.299830073611203618e+00
1.055418132926402519e+00
1.220948155326225359e+00
1.465621027443229307e+00
1.234320129872207072e+00
1.197996067513686480e+00
1.321428602832894317e+00
1.214849877961916791e+00
1.238632533460378271e+00
1.183140352656495864e+00
1.317254657084080849e+00
1.134881697583218552e+00
1.204872721689154824e+00
1.194132425159956767e+00
1.250669079816454143e+00
1.269393387021599651e+00
1.205643021251639135e+00
1.452065958920846667e+00
1.242281974507946307e+00
1.179201749199329852e+00
1.210004613837881937e+00
1.229472704728532761e+00
1.470151694153022159e+00
1.243019909755845642e+00
1.219297884635641260e+00
1.240434186915601700e+00
1.157620350206449933e+00
1.234718249435679205e+00
1.156229257143335687e+00
1.307832888839767893e+00
1.164965564491380334e+00
1.104725396572770135e+00
1.194858951804149694e+00
1.305327636704481042e+00
1.498043698062024864e+00
1.193288779392142729e+00
1.154133147526513969e+00
1.327332360555397051e+00
1.443463287127949579e+00
1.292576861677793287e+00
1.147440360411193350e+00
1.239560848253212999e+00
1.276047812200792109e+00
1.263954092412461261e+00
1.155772444944200839e+00
1.320935964829306863e+00
1.227052992524834574e+00
1.411404965679084800e+00
1.264118733891320900e+00
6.918789211895770563e-01
6.999873141429417966e-01
6.966812022181851916e-01
7.118236650651685871e-01
6.989009683340781098e-01
7.179889736808360290e-01
6.935171685566261512e-01
7.061630749838885279e-01
7.026766705039972916e-01
7.015193360712697057e-01
6.948323030745875428e-01
7.028993102279068594e-01
7.005553136031987815e-01
7.056048208481324746e-01
6.844889167887457937e-01
6.956060663461413052e-01
6.959674906567340225e-01
7.081030774228411762e-01
6.866553846885316004e-01
7.072027825270201795e-01
6.883870533885732002e-01
6.932967075980033256e-01
7.157070483777379089e-01
7.064755379470665231e-01
7.156124266101564491e-01
6.961972566660866724e-01
7.078049197996603148e-01
6.908899733040894109e-01
6.987748309066160735e-01
6.945005558004408996e-01
7.092105119631222365e-01
7.081047528956254666e-01
6.998265696330531194e-01
6.940497679700176059e-01
7.071794590681959036e-01
6.943185236878154365e-01
6.955939479375691237e-01
7.136279646343426375e-01
6.889872040273113951e-01
6.899851051977593519e-01
6.918683362804143311e-01
6.977875119680977400e-01
7.003927540669955265e-01
7.352776797412151621e-01
7.073730104678365160e-01
7.149579732285100686e-01
7.051349787321496976e-01
7.123148579303884009e-01
6.950155216298223859e-01
6.946142858092572148e-01
1.701837656374060259e+00
1.356729286138392832e+00
1.575736906137835236e+00
1.342219187582977646e+00
1.677130944476339813e+00
1.651448519143840166e+00
1.522304533530089543e+00
1.625951584709499409e+00
1.912305961782865049e+00
1.625949770533574590e+00
1.821977676898572041e+00
1.475709615528500551e+00
1.936867375152383719e+00
1.682699519625037166e+00
1.174586160787451483e+00
1.807457337952166787e+00
1.541855246296239601e+00
1.600201933657093845e+00
1.592403615148763496e+00
1.710967786722427775e+00
1.576876711869781067e+00
1.617245626709738149e+00
1.911761710349275223e+00
1.778323878661906665e+00
1.707572166822943327e+00
1.503805867784898220e+00
1.705017138469390403e+00
1.855562457931622555e+00
1.924471320137955077e+00
1.720638333099616446e+00
1.884208188773226933e+00
1.870398570552507467e+00
1.210616645381831669e+00
1.604512059948990377e+00
1.695615641735822132e+00
1.606414265612059022e+00
1.929756046156661631e+00
1.718582920425687943e+00
1.545900710256468802e+00
1.224792547619798500e+00
1.846008060755605751e+00
1.674065423019599042e+00
1.718263229386664204e+00
1.762610600377622738e+00
1.547662015260362622e+00
1.756485589064431529e+00
1.259458244550562656e+00
1.725860647675296233e+00
1.575976857321526037e+00
1.651855227445901519e+00
8.649018833205347478e-01
8.864116883631987243e-01
1.093709965852436294e+00
1.012280847224243940e+00
9.621395203260922901e-01
1.008382877255501464e+00
9.307345116373946237e-01
1.009142635459078008e+00
1.118690122300904699e+00
9.705498299369886839e-01
1.010772986859869160e+00
1.002645559442344458e+00
1.023451749708784275e+00
8.404173326643978870e-01
1.999531850870907679e+00
9.691285946605320278e-01
8.567674129871422073e-01
1.014102931932055363e+00
9.325312412823747454e-01
8.790270581084940194e-01
8.485220725064362979e-01
1.023351007592755879e+00
8.968066801550543810e-01
1.058476995452121816e+00
7.678381406864844827e-01
9.289774198516617121e-01
8.835310647859867528e-01
8.479387757160377070e-01
8.920605180113648780e-01
8.486008714981700951e-01
9.380643313875814959e-01
9.130335253122627837e-01
9.720019550874825498e-01
9.100485451170737816e-01
1.047100005850061466e+00
1.002352030795880200e+00
9.878605984987041122e-01
9.979114247348638278e-01
8.940860588043609836e-01
1.025821939545680461e+00
8.280606873528194578e-01
9.233241658795008355e-01
9.107288351330971032e-01
9.363156616800498711e-01
9.641253681191243041e-01
9.588427711570401968e-01
7.886374619587890322e-01
1.035009149846407128e+00
9.605725734936976234e-01
9.681035566695438410e-01
1.040176973200404253e+00
1.046850033884930253e+00
9.694625493519767323e-01
9.881885966656984710e-01
8.566346129576811741e-01
9.494562135756809962e-01
1.011379471579913591e+00
8.441375586053446733e-01
8.678036916068111450e-01
9.740549611041663391e-01
8.839171309189512993e-01
9.749064707956335285e-01
9.096904019265484864e-01
8.597769403761429396e-01
1.057818141765777709e+00
8.607231139811626353e-01
8.849618481313649143e-01
1.081893056949691179e+00
8.538825270670329370e-01
9.631010565865968376e-01
8.870601248770580982e-01
9.249771597858670313e-01
8.336374713800102088e-01
1.002457206896516295e+00
8.887405794610669929e-01
8.660313049329350088e-01
9.447690766811639440e-01
1.085111093767198831e+00
8.900686370781546453e-01
9.084856341102315325e-01
8.614840153970847458e-01
9.030966521198903196e-01
8.027125295190417065e-01
9.058841069501604171e-01
1.018812909205860873e+00
9.740027550959285962e-01
9.581709749982265656e-01
8.628716600292064554e-01
9.295059107251216757e-01
9.292732449745274570e-01
8.207779270944661754e-01
9.896724731548388609e-01
9.317440553043084828e-01
8.357907334224318197e-01
9.927200108363505304e-01
8.516595894995000471e-01
8.378254872352552951e-01
8.580981726446694768e-01
1.061484501492941712e+00
9.381688541506052470e-01
6.515994550258511486e-01
6.536546596218600902e-01
6.381000225263705472e-01
6.510310285220323179e-01
6.523207301579415640e-01
6.427871579155424175e-01
6.356323078143292227e-01
6.412529478752457823e-01
6.422296215998174462e-01
6.385669463410775792e-01
6.645696616490149866e-01
6.460838898252603268e-01
6.506376929912308649e-01
6.545348072947605456e-01
6.574257812511831167e-01
6.504829824190192511e-01
6.443744465310198288e-01
6.422391351682534832e-01
8.880824960546311875e-01
6.396170090369713845e-01
6.602889861807219596e-01
6.342775196506854618e-01
6.452643939008462226e-01
6.378290475867165465e-01
6.645983892814112393e-01
6.428135398400097733e-01
6.627859643583013938e-01
6.458827360884701330e-01
6.618403255412421693e-01
6.436838848599788498e-01
6.721349469239267238e-01
6.369512688177594306e-01
6.333309710749852606e-01
6.609874630570738985e-01
6.573347041152470815e-01
6.680778550623491796e-01
6.387559769113971830e-01
6.665375525857617500e-01
6.488636598072670125e-01
6.677463256883734433e-01
6.406940507981560007e-01
6.360563374723368080e-01
6.523370431601187569e-01
6.365731661141567077e-01
6.459215899512505965e-01
6.329501006870579261e-01
6.563104029695502328e-01
6.545226956374392557e-01
6.451817392339799229e-01
6.481102971845195126e-01
1.122298944555469857e+00
1.157358947954566730e+00
1.189674149350520516e+00
1.153677433158692978e+00
1.428386745782135980e+00
8.635531224054119326e-01
1.221577075205834362e+00
1.446958355303714416e+00
1.236477431388152137e+00
9.021697477100777407e-01
1.419415714927972472e+00
1.153608924873464670e+00
1.080435433793839772e+00
1.192243049456898074e+00
1.084545433118743407e+00
1.315238855019326136e+00
1.109058030188105892e+00
1.028083258061216476e+00
1.010030888237608560e+00
1.165476930548387191e+00
1.324900267897010764e+00
9.692778319866585113e-01
9.962758756144691752e-01
1.321295355034446839e+00
1.316594075223363802e+00
1.087981716096592333e+00
1.151724075774360312e+00
1.083943839427224054e+00
1.149217317347447809e+00
1.335529487659721681e+00
1.076882457933750148e+00
1.010693573625994102e+00
1.180404289689494401e+00
1.363705930942379574e+00
1.242935305366709819e+00
1.088364145304219877e+00
1.132352445432419641e+00
1.410567902367331428e+00
1.111502273294888044e+00
1.172722309212305802e+00
1.222538406370372366e+00
8.886251086610229555e-01
1.163224526639635936e+00
1.281388339681262423e+00
1.358074898688496956e+00
1.128961761209633208e+00
1.397111648882664925e+00
1.149529783730947718e+00
9.475652578075325350e-01
8.364566866404201662e-01


==> data/stochastic_readist_2step_old.txt <==
1.577246862780822489e+00
1.599890891400721493e+00
1.595044156471994823e+00
1.595868730100746591e+00
1.591138173657226318e+00
1.592009654931597185e+00
1.578861466716442452e+00
1.558505552765914182e+00
1.583504426258127706e+00
1.577447786439818644e+00
1.589279476726067619e+00
1.580263465344543761e+00
1.603311658919461813e+00
1.556973562228658459e+00
1.578816810221360223e+00
1.579336933457423653e+00
1.585558392272362394e+00
1.606305268000198572e+00
1.610196002656689052e+00
1.599858944709320330e+00
1.621446248730880280e+00
1.610828254835873885e+00
1.613159626319979667e+00
1.633367040940320480e+00
1.612899769411991091e+00
1.591169172053683578e+00
1.582215802333010624e+00
1.621824378754904483e+00
1.593155575087892739e+00
1.590369038782920130e+00
1.552840983090907345e+00
1.633411194636680941e+00
1.580485996555922590e+00
1.575664887191534413e+00
1.605647917809137626e+00
1.589421201909892112e+00
1.604484750002207027e+00
1.574758920003678231e+00
1.595158331763721238e+00
1.578357547899790658e+00
1.583028541505744569e+00
1.592864303105663071e+00
1.564156876490183201e+00
1.604083800334679566e+00
1.578272937027506817e+00
1.609821325893266986e+00
1.585472889644597760e+00
1.577563753465541341e+00
1.571203863604529793e+00
1.606847488526664591e+00


==> data/stochastic_readist_ep.txt <==
1.93216e+00


==> data/tube_simple_casadi_p8_im0.txt <==
1.309481933593750000e+03,6.491696777343750000e+02
1.309435791015625000e+03,6.512973632812500000e+02
1.309390502929687500e+03,6.534239501953125000e+02
1.309345947265625000e+03,6.555495605468750000e+02
1.309302246093750000e+03,6.576741333007812500e+02
1.309259277343750000e+03,6.597977905273437500e+02
1.309217163085937500e+03,6.619204101562500000e+02
1.309175903320312500e+03,6.640422363281250000e+02
1.309135375976562500e+03,6.661629638671875000e+02
1.309095581054687500e+03,6.682827758789062500e+02
1.309056762695312500e+03,6.704016113281250000e+02
1.309018554687500000e+03,6.725195312500000000e+02
1.308981323242187500e+03,6.746363525390625000e+02
1.308944824218750000e+03,6.767523193359375000e+02
1.308909057617187500e+03,6.788672485351562500e+02
1.308874145507812500e+03,6.809812622070312500e+02
1.308840087890625000e+03,6.830943603515625000e+02
1.308806762695312500e+03,6.852064208984375000e+02
1.308774291992187500e+03,6.873175659179687500e+02
1.308742675781250000e+03,6.894277343750000000e+02
1.308711791992187500e+03,6.915369262695312500e+02
1.308681762695312500e+03,6.936450195312500000e+02
1.308652465820312500e+03,6.957523193359375000e+02
1.308624023437500000e+03,6.978586425781250000e+02
1.308596435546875000e+03,6.999639892578125000e+02
1.308569580078125000e+03,7.020683593750000000e+02
1.308543579101562500e+03,7.041718750000000000e+02
1.308518432617187500e+03,7.062742309570312500e+02
1.308494018554687500e+03,7.083758544921875000e+02
1.308470458984375000e+03,7.104764404296875000e+02
1.308447631835937500e+03,7.125760498046875000e+02
1.308425659179687500e+03,7.146746826171875000e+02
1.308404663085937500e+03,7.167723388671875000e+02
1.308384277343750000e+03,7.188690795898437500e+02
1.308364746093750000e+03,7.209649047851562500e+02
1.308346069335937500e+03,7.230596923828125000e+02
1.308328125000000000e+03,7.251536865234375000e+02
1.308311035156250000e+03,7.272465820312500000e+02
1.308294799804687500e+03,7.293385620117187500e+02
1.308279418945312500e+03,7.314295043945312500e+02
1.308264648437500000e+03,7.335196533203125000e+02
1.308250854492187500e+03,7.356087646484375000e+02
1.308237792968750000e+03,7.376970214843750000e+02
1.308225585937500000e+03,7.397841186523437500e+02
1.308214233398437500e+03,7.418704833984375000e+02
1.308203613281250000e+03,7.439558105468750000e+02
1.308193847656250000e+03,7.460401611328125000e+02
1.308184936523437500e+03,7.481235351562500000e+02
1.308176757812500000e+03,7.502060546875000000e+02
1.308169433593750000e+03,7.522875976562500000e+02
1.308162841796875000e+03,7.543681640625000000e+02
1.308157226562500000e+03,7.564478759765625000e+02
1.308152343750000000e+03,7.585265502929687500e+02
1.308148193359375000e+03,7.606043090820312500e+02
1.308144897460937500e+03,7.626811523437500000e+02
1.308142333984375000e+03,7.647569580078125000e+02
1.308140747070312500e+03,7.668319091796875000e+02
1.308139892578125000e+03,7.689059448242187500e+02
1.308139770507812500e+03,7.709790039062500000e+02
1.308140502929687500e+03,7.730510864257812500e+02
1.308142089843750000e+03,7.751222534179687500e+02
1.308144531250000000e+03,7.771924438476562500e+02
1.308147705078125000e+03,7.792617187500000000e+02
1.308151611328125000e+03,7.813300781250000000e+02
1.308156494140625000e+03,7.833972778320312500e+02
1.308161987304687500e+03,7.854637451171875000e+02
1.308168334960937500e+03,7.875292358398437500e+02
1.308175537109375000e+03,7.895937500000000000e+02
1.308183593750000000e+03,7.916574096679687500e+02
1.308192382812500000e+03,7.937200317382812500e+02
1.308201904296875000e+03,7.957819213867187500e+02
1.308212402343750000e+03,7.978426513671875000e+02
1.308223632812500000e+03,7.999025268554687500e+02
1.308235473632812500e+03,8.019614257812500000e+02
1.308248413085937500e+03,8.040194091796875000e+02
1.308261962890625000e+03,8.060765380859375000e+02
1.308276367187500000e+03,8.081325683593750000e+02
1.308291503906250000e+03,8.101877441406250000e+02
1.308307495117187500e+03,8.122420043945312500e+02
1.308324340820312500e+03,8.142952880859375000e+02
1.308341918945312500e+03,8.163476562500000000e+02
1.308360229492187500e+03,8.183991088867187500e+02
1.308379394531250000e+03,8.204495849609375000e+02
1.308399414062500000e+03,8.224991455078125000e+02
1.308420166015625000e+03,8.245477905273437500e+02
1.308441650390625000e+03,8.265955200195312500e+02
1.308463989257812500e+03,8.286423339843750000e+02
1.308487060546875000e+03,8.306880493164062500e+02
1.308510986328125000e+03,8.327329711914062500e+02
1.308535644531250000e+03,8.347770385742187500e+02
1.308561157226562500e+03,8.368200683593750000e+02
1.308587402343750000e+03,8.388621826171875000e+02
1.308614501953125000e+03,8.409032592773437500e+02
1.308642333984375000e+03,8.429434814453125000e+02
1.308670898437500000e+03,8.449828491210937500e+02
1.308700317382812500e+03,8.470211181640625000e+02
1.308730468750000000e+03,8.490586547851562500e+02
1.308761352539062500e+03,8.510951538085937500e+02
1.308793212890625000e+03,8.531307983398437500e+02
1.308825683593750000e+03,8.551654052734375000e+02
1.308858886718750000e+03,8.571991577148437500e+02
1.308892944335937500e+03,8.592318725585937500e+02
1.308927856445312500e+03,8.612637939453125000e+02
1.308963378906250000e+03,8.632946777343750000e+02
1.308999755859375000e+03,8.653246459960937500e+02
1.309036987304687500e+03,8.673538208007812500e+02
1.309074829101562500e+03,8.693818969726562500e+02
1.309113525390625000e+03,8.714091796875000000e+02
1.309153076171875000e+03,8.734354858398437500e+02
1.309193237304687500e+03,8.754608154296875000e+02
1.309234252929687500e+03,8.774852905273437500e+02
1.309276000976562500e+03,8.795087890625000000e+02
1.309318481445312500e+03,8.815313720703125000e+02
1.309361816406250000e+03,8.835529785156250000e+02
1.309405761718750000e+03,8.855738525390625000e+02
1.309450561523437500e+03,8.875935058593750000e+02
1.309496093750000000e+03,8.896124877929687500e+02
1.309542480468750000e+03,8.916304321289062500e+02
1.309589477539062500e+03,8.936474609375000000e+02
1.309637329101562500e+03,8.956635131835937500e+02
1.309685913085937500e+03,8.976787109375000000e+02
1.309735229492187500e+03,8.996929931640625000e+02
1.309785278320312500e+03,9.017062377929687500e+02
1.309836181640625000e+03,9.037186279296875000e+02
1.309887695312500000e+03,9.057301635742187500e+02
1.309940063476562500e+03,9.077406616210937500e+02
1.309993164062500000e+03,9.097503662109375000e+02
1.310046875000000000e+03,9.117590332031250000e+02
1.310101440429687500e+03,9.137669067382812500e+02
1.310156738281250000e+03,9.157738037109375000e+02
1.310212768554687500e+03,9.177797241210937500e+02
1.310269653320312500e+03,9.197847290039062500e+02
1.310327148437500000e+03,9.217888183593750000e+02
1.310385375976562500e+03,9.237919311523437500e+02
1.310444335937500000e+03,9.257941894531250000e+02
1.310504150390625000e+03,9.277955322265625000e+02
1.310564575195312500e+03,9.297959594726562500e+02
1.310625732421875000e+03,9.317954101562500000e+02
1.310687622070312500e+03,9.337939453125000000e+02
1.310750366210937500e+03,9.357916870117187500e+02
1.310813720703125000e+03,9.377883911132812500e+02
1.310877807617187500e+03,9.397841796875000000e+02
1.310942626953125000e+03,9.417790527343750000e+02
1.311008178710937500e+03,9.437729492187500000e+02
1.311074462890625000e+03,9.457661132812500000e+02
1.311141357421875000e+03,9.477581787109375000e+02
1.311209106445312500e+03,9.497493286132812500e+02
1.311277587890625000e+03,9.517396240234375000e+02
1.311346679687500000e+03,9.537290039062500000e+02
1.311416625976562500e+03,9.557174682617187500e+02
1.311487182617187500e+03,9.577050170898437500e+02
1.311558471679687500e+03,9.596915283203125000e+02
1.311630371093750000e+03,9.616771850585937500e+02
1.311703125000000000e+03,9.636619262695312500e+02
1.311776611328125000e+03,9.656458740234375000e+02
1.311850708007812500e+03,9.676288452148437500e+02
1.311925537109375000e+03,9.696108398437500000e+02
1.312001098632812500e+03,9.715919189453125000e+02
1.312077270507812500e+03,9.735720214843750000e+02
1.312154296875000000e+03,9.755513305664062500e+02
1.312231933593750000e+03,9.775296630859375000e+02
1.312310302734375000e+03,9.795071411132812500e+02
1.312389282226562500e+03,9.814835815429687500e+02
1.312468994140625000e+03,9.834592285156250000e+02
1.312549438476562500e+03,9.854338989257812500e+02
1.312630615234375000e+03,9.874075927734375000e+02
1.312712402343750000e+03,9.893805541992187500e+02
1.312794921875000000e+03,9.913523559570312500e+02
1.312878051757812500e+03,9.933234252929687500e+02
1.312962036132812500e+03,9.952934570312500000e+02
1.313046508789062500e+03,9.972626342773437500e+02
1.313131835937500000e+03,9.992308959960937500e+02
1.313217773437500000e+03,1.001198242187500000e+03
1.313304321289062500e+03,1.003164733886718750e+03
1.313391601562500000e+03,1.005130126953125000e+03
1.313479614257812500e+03,1.007094848632812500e+03
1.313568359375000000e+03,1.009058471679687500e+03
1.313657592773437500e+03,1.011021240234375000e+03
1.313747680664062500e+03,1.012983093261718750e+03
1.313838256835937500e+03,1.014944030761718750e+03
1.313929687500000000e+03,1.016904113769531250e+03
1.314021728515625000e+03,1.018863281250000000e+03
1.314114379882812500e+03,1.020821411132812500e+03
1.314207763671875000e+03,1.022778686523437500e+03
1.314301757812500000e+03,1.024735107421875000e+03
1.314396484375000000e+03,1.026690551757812500e+03
1.314491821289062500e+03,1.028645019531250000e+03
1.314587890625000000e+03,1.030598876953125000e+03
1.314684570312500000e+03,1.032551513671875000e+03
1.314781982421875000e+03,1.034503173828125000e+03
1.314880004882812500e+03,1.036454223632812500e+03
1.314978637695312500e+03,1.038404296875000000e+03
1.315078002929687500e+03,1.040352539062500000e+03
1.315177978515625000e+03,1.042300659179687500e+03
1.315278564453125000e+03,1.044247924804687500e+03
1.315379882812500000e+03,1.046194335937500000e+03
1.315481811523437500e+03,1.048139648437500000e+03
1.315584350585937500e+03,1.050084106445312500e+03
1.315687622070312500e+03,1.052027832031250000e+03
1.315791503906250000e+03,1.053970458984375000e+03
1.315895996093750000e+03,1.055912109375000000e+03
1.316001220703125000e+03,1.057853027343750000e+03
1.316106933593750000e+03,1.059792968750000000e+03
1.316213378906250000e+03,1.061731933593750000e+03
1.316320556640625000e+03,1.063670166015625000e+03
1.316428222656250000e+03,1.065607299804687500e+03
1.316536621093750000e+03,1.067543579101562500e+03
1.316645629882812500e+03,1.069479003906250000e+03
1.316755371093750000e+03,1.071413574218750000e+03
1.316865600585937500e+03,1.073346923828125000e+03
1.316976562500000000e+03,1.075279663085937500e+03
1.317088012695312500e+03,1.077211425781250000e+03
1.317200195312500000e+03,1.079142211914062500e+03
1.317312988281250000e+03,1.081072143554687500e+03
1.317426513671875000e+03,1.083001220703125000e+03
1.317540527343750000e+03,1.084929321289062500e+03
1.317655151367187500e+03,1.086856445312500000e+03
1.317770507812500000e+03,1.088782714843750000e+03
1.317886474609375000e+03,1.090708129882812500e+03
1.318003051757812500e+03,1.092632690429687500e+03
1.318120117187500000e+03,1.094556152343750000e+03
1.318237915039062500e+03,1.096478881835937500e+03
1.318356445312500000e+03,1.098400512695312500e+03
1.318475463867187500e+03,1.100321533203125000e+03
1.318595092773437500e+03,1.102241455078125000e+03
1.318715332031250000e+03,1.104160400390625000e+03
1.318836181640625000e+03,1.106078491210937500e+03
1.318957763671875000e+03,1.107995727539062500e+03
1.319079833984375000e+03,1.109912109375000000e+03
1.319202514648437500e+03,1.111827514648437500e+03
1.319325805664062500e+03,1.113742065429687500e+03
1.319449829101562500e+03,1.115655761718750000e+03
1.319574340820312500e+03,1.117568359375000000e+03
1.319699462890625000e+03,1.119479980468750000e+03
1.319825317382812500e+03,1.121390991210937500e+03
1.319951660156250000e+03,1.123301025390625000e+03
1.320078613281250000e+03,1.125210083007812500e+03
1.320206176757812500e+03,1.127118164062500000e+03
1.320334350585937500e+03,1.129025512695312500e+03
1.320463134765625000e+03,1.130931884765625000e+03
1.320592529296875000e+03,1.132837280273437500e+03
1.320722412109375000e+03,1.134741821289062500e+03
1.320853027343750000e+03,1.136645507812500000e+03
1.320984252929687500e+03,1.138548339843750000e+03
1.321115966796875000e+03,1.140450195312500000e+03
1.321248291015625000e+03,1.142351074218750000e+03
1.321381347656250000e+03,1.144251098632812500e+03
1.321514892578125000e+03,1.146150268554687500e+03
1.321649047851562500e+03,1.148048583984375000e+03
1.321783691406250000e+03,1.149945800781250000e+03
1.321919067382812500e+03,1.151842285156250000e+03
1.322054931640625000e+03,1.153737792968750000e+03
1.322191528320312500e+03,1.155632446289062500e+03
1.322328613281250000e+03,1.157526245117187500e+03
1.322466308593750000e+03,1.159419067382812500e+03
1.322604492187500000e+03,1.161311035156250000e+03
1.322743408203125000e+03,1.163202026367187500e+03
1.322882812500000000e+03,1.165092163085937500e+03
1.323022827148437500e+03,1.166982421875000000e+03
1.323163452148437500e+03,1.168870727539062500e+03
1.323304565429687500e+03,1.170758300781250000e+03
1.323446411132812500e+03,1.172644897460937500e+03
1.323588745117187500e+03,1.174530639648437500e+03
1.323731689453125000e+03,1.176415405273437500e+03
1.323875244140625000e+03,1.178299316406250000e+03
1.324019287109375000e+03,1.180182250976562500e+03
1.324163940429687500e+03,1.182064453125000000e+03
1.324309204101562500e+03,1.183945800781250000e+03
1.324455078125000000e+03,1.185826049804687500e+03
1.324601440429687500e+03,1.187705322265625000e+03
1.324748413085937500e+03,1.189584106445312500e+03
1.324895996093750000e+03,1.191461669921875000e+03
1.325044189453125000e+03,1.193338500976562500e+03
1.325192871093750000e+03,1.195214233398437500e+03
1.325342163085937500e+03,1.197089355468750000e+03
1.325492065429687500e+03,1.198963378906250000e+03
1.325642578125000000e+03,1.200836669921875000e+03
1.325793457031250000e+03,1.202708862304687500e+03
1.325945190429687500e+03,1.204580444335937500e+03
1.326097290039062500e+03,1.206450927734375000e+03
1.326250000000000000e+03,1.208320434570312500e+03
1.326403320312500000e+03,1.210189208984375000e+03
1.326557128906250000e+03,1.212057128906250000e+03
1.326711669921875000e+03,1.213924072265625000e+03
1.326866699218750000e+03,1.215790283203125000e+03
1.327022216796875000e+03,1.217655517578125000e+03
1.327178344726562500e+03,1.219519775390625000e+03
1.327335083007812500e+03,1.221383178710937500e+03
1.327492431640625000e+03,1.223245727539062500e+03
1.327650390625000000e+03,1.225107299804687500e+03
1.327808715820312500e+03,1.226968261718750000e+03
1.327967773437500000e+03,1.228828247070312500e+03
1.328127319335937500e+03,1.230687011718750000e+03
1.328287475585937500e+03,1.232545288085937500e+03
1.328448242187500000e+03,1.234402465820312500e+03
1.328609497070312500e+03,1.236258911132812500e+03
1.328771362304687500e+03,1.238114257812500000e+03
1.328933715820312500e+03,1.239968994140625000e+03
1.329096801757812500e+03,1.241822753906250000e+03
1.329260253906250000e+03,1.243675537109375000e+03
1.329424438476562500e+03,1.245527465820312500e+03
1.329589111328125000e+03,1.247378662109375000e+03
1.329754394531250000e+03,1.249228881835937500e+03
1.329920288085937500e+03,1.251078247070312500e+03
1.330086669921875000e+03,1.252926635742187500e+03
1.330253662109375000e+03,1.254774169921875000e+03
1.330421142578125000e+03,1.256620971679687500e+03
1.330589233398437500e+03,1.258466796875000000e+03
1.330757934570312500e+03,1.260311767578125000e+03
1.330927124023437500e+03,1.262155883789062500e+03
1.331096923828125000e+03,1.263999023437500000e+03
1.331267333984375000e+03,1.265841308593750000e+03
1.331438354492187500e+03,1.267682983398437500e+03
1.331609863281250000e+03,1.269523437500000000e+03
1.331781982421875000e+03,1.271363281250000000e+03
1.331954589843750000e+03,1.273202148437500000e+03
1.332127807617187500e+03,1.275040039062500000e+03
1.332301635742187500e+03,1.276877197265625000e+03
1.332476074218750000e+03,1.278713378906250000e+03
1.332651000976562500e+03,1.280548828125000000e+03
1.332826538085937500e+03,1.282383300781250000e+03
1.333002563476562500e+03,1.284216918945312500e+03
1.333179199218750000e+03,1.286049682617187500e+03
1.333356445312500000e+03,1.287881713867187500e+03
1.333534301757812500e+03,1.289712646484375000e+03
1.333712646484375000e+03,1.291543212890625000e+03
1.333891601562500000e+03,1.293372436523437500e+03
1.334071166992187500e+03,1.295200927734375000e+03
1.334251342773437500e+03,1.297028564453125000e+03
1.334432006835937500e+03,1.298855468750000000e+03
1.334613281250000000e+03,1.300681152343750000e+03
1.334795166015625000e+03,1.302506347656250000e+03
1.334977539062500000e+03,1.304330566406250000e+03
1.335160522460937500e+03,1.306153930664062500e+03
1.335344116210937500e+03,1.307976318359375000e+03
1.335528320312500000e+03,1.309797973632812500e+03
1.335713012695312500e+03,1.311618774414062500e+03
1.335898437500000000e+03,1.313438720703125000e+03
1.336084350585937500e+03,1.315257690429687500e+03
1.336270751953125000e+03,1.317075927734375000e+03
1.336457885742187500e+03,1.318893310546875000e+03
1.336645507812500000e+03,1.320709960937500000e+03
1.336833740234375000e+03,1.322525512695312500e+03
1.337022583007812500e+03,1.324340332031250000e+03
1.337212036132812500e+03,1.326154174804687500e+03
1.337402099609375000e+03,1.327967529296875000e+03
1.337592651367187500e+03,1.329779785156250000e+03
1.337783813476562500e+03,1.331591064453125000e+03
1.337975708007812500e+03,1.333401733398437500e+03
1.338168090820312500e+03,1.335211303710937500e+03
1.338360961914062500e+03,1.337020263671875000e+03
1.338554565429687500e+03,1.338828491210937500e+03
1.338748779296875000e+03,1.340635620117187500e+03
1.338943603515625000e+03,1.342442138671875000e+03
1.339138916015625000e+03,1.344247558593750000e+03
1.339334838867187500e+03,1.346052368164062500e+03
1.339531494140625000e+03,1.347855957031250000e+03
1.339728637695312500e+03,1.349659057617187500e+03
1.339926391601562500e+03,1.351461425781250000e+03
1.340124755859375000e+03,1.353262695312500000e+03
1.340323852539062500e+03,1.355063232421875000e+03
1.340523437500000000e+03,1.356863037109375000e+03
1.340723632812500000e+03,1.358661743164062500e+03
1.340924438476562500e+03,1.360459960937500000e+03
1.341125854492187500e+03,1.362257080078125000e+03
1.341327880859375000e+03,1.364053466796875000e+03
1.341530639648437500e+03,1.365848999023437500e+03
1.341733886718750000e+03,1.367643554687500000e+03
1.341937744140625000e+03,1.369437744140625000e+03
1.342142333984375000e+03,1.371230712890625000e+03
1.342347534179687500e+03,1.373022949218750000e+03
1.342553222656250000e+03,1.374814575195312500e+03
1.342759765625000000e+03,1.376605224609375000e+03
1.342966674804687500e+03,1.378394897460937500e+03
1.343174438476562500e+03,1.380183837890625000e+03
1.343382690429687500e+03,1.381972167968750000e+03
1.343591552734375000e+03,1.383759521484375000e+03
1.343801147460937500e+03,1.385546020507812500e+03
1.344011352539062500e+03,1.387331787109375000e+03
1.344222167968750000e+03,1.389116699218750000e+03
1.344433715820312500e+03,1.390900878906250000e+03
1.344645874023437500e+03,1.392684082031250000e+03
1.344858520507812500e+03,1.394466674804687500e+03
1.345072021484375000e+03,1.396248291015625000e+03
1.345286132812500000e+03,1.398029174804687500e+03
1.345500732421875000e+03,1.399809082031250000e+03
1.345716186523437500e+03,1.401588623046875000e+03
1.345932128906250000e+03,1.403366943359375000e+03
1.346148925781250000e+03,1.405144653320312500e+03
1.346366210937500000e+03,1.406921630859375000e+03
1.346584228515625000e+03,1.408697631835937500e+03
1.346802856445312500e+03,1.410473144531250000e+03
1.347022216796875000e+03,1.412247558593750000e+03
1.347242187500000000e+03,1.414021240234375000e+03
1.347462768554687500e+03,1.415795654296875000e+03
1.347683105468750000e+03,1.417566894531250000e+03
1.347899658203125000e+03,1.419338378906250000e+03
1.348112060546875000e+03,1.421107666015625000e+03
1.348320556640625000e+03,1.422875854492187500e+03
1.348525024414062500e+03,1.424642578125000000e+03
1.348725341796875000e+03,1.426407958984375000e+03
1.348921752929687500e+03,1.428171875000000000e+03
1.349114013671875000e+03,1.429934448242187500e+03
1.349302246093750000e+03,1.431695556640625000e+03
1.349486450195312500e+03,1.433455322265625000e+03
1.349666503906250000e+03,1.435213867187500000e+03
1.349842529296875000e+03,1.436970703125000000e+03
1.350014526367187500e+03,1.438726196289062500e+03
1.350182495117187500e+03,1.440480346679687500e+03
1.350346313476562500e+03,1.442232910156250000e+03
1.350506103515625000e+03,1.443984252929687500e+03
1.350661865234375000e+03,1.445733886718750000e+03
1.350813476562500000e+03,1.447482299804687500e+03
1.350961303710937500e+03,1.449226318359375000e+03
1.351104858398437500e+03,1.450971069335937500e+03
1.351244384765625000e+03,1.452714233398437500e+03
1.351379882812500000e+03,1.454455566406250000e+03
1.351511230468750000e+03,1.456195556640625000e+03
1.351638549804687500e+03,1.457933837890625000e+03
1.351761840820312500e+03,1.459670654296875000e+03
1.351880981445312500e+03,1.461405517578125000e+03
1.351996093750000000e+03,1.463138916015625000e+03
1.352107177734375000e+03,1.464870605468750000e+03
1.352214111328125000e+03,1.466600708007812500e+03
1.352317138671875000e+03,1.468328979492187500e+03
1.352415893554687500e+03,1.470055419921875000e+03
1.352510742187500000e+03,1.471780517578125000e+03
1.352601440429687500e+03,1.473503662109375000e+03
1.352688110351562500e+03,1.475225097656250000e+03
1.352770629882812500e+03,1.476944580078125000e+03
1.352849121093750000e+03,1.478662475585937500e+03
1.352923583984375000e+03,1.480378662109375000e+03
1.352994018554687500e+03,1.482092773437500000e+03
1.353060302734375000e+03,1.483805419921875000e+03
1.353122558593750000e+03,1.485515991210937500e+03
1.353180786132812500e+03,1.487224731445312500e+03
1.353234863281250000e+03,1.488931640625000000e+03
1.353284912109375000e+03,1.490636840820312500e+03
1.353330932617187500e+03,1.492339965820312500e+03
1.353372802734375000e+03,1.494041137695312500e+03
1.353410644531250000e+03,1.495740600585937500e+03
1.353444458007812500e+03,1.497438232421875000e+03
1.353474243164062500e+03,1.499133666992187500e+03
1.353499877929687500e+03,1.500827270507812500e+03
1.353521606445312500e+03,1.502518920898437500e+03
1.353539062500000000e+03,1.504208496093750000e+03
1.353552612304687500e+03,1.505896240234375000e+03
1.353562011718750000e+03,1.507582031250000000e+03
1.353567382812500000e+03,1.509267211914062500e+03
1.353568725585937500e+03,1.510948974609375000e+03
1.353565917968750000e+03,1.512628662109375000e+03
1.353559204101562500e+03,1.514306396484375000e+03
1.353548339843750000e+03,1.515981811523437500e+03
1.353533447265625000e+03,1.517655517578125000e+03
1.353514648437500000e+03,1.519327026367187500e+03
1.353491577148437500e+03,1.520996459960937500e+03
1.353464599609375000e+03,1.522663818359375000e+03
1.353433593750000000e+03,1.524329101562500000e+03
1.353398437500000000e+03,1.525992187500000000e+03
1.353359375000000000e+03,1.527653076171875000e+03
1.353316162109375000e+03,1.529311767578125000e+03
1.353268920898437500e+03,1.530968383789062500e+03
1.353217651367187500e+03,1.532622802734375000e+03
1.353162353515625000e+03,1.534274902343750000e+03
1.353103149414062500e+03,1.535924926757812500e+03
1.353039672851562500e+03,1.537572753906250000e+03
1.352972412109375000e+03,1.539218505859375000e+03
1.352901000976562500e+03,1.540861816406250000e+03
1.352825561523437500e+03,1.542502929687500000e+03
1.352746093750000000e+03,1.544141845703125000e+03
1.352662719726562500e+03,1.545778198242187500e+03
1.352575195312500000e+03,1.547412597656250000e+03
1.352483764648437500e+03,1.549044433593750000e+03
1.352388183593750000e+03,1.550674194335937500e+03
1.352288818359375000e+03,1.552301635742187500e+03
1.352185302734375000e+03,1.553926757812500000e+03
1.352077758789062500e+03,1.555549316406250000e+03
1.351966186523437500e+03,1.557169555664062500e+03
1.351850708007812500e+03,1.558787597656250000e+03
1.351731201171875000e+03,1.560402954101562500e+03
1.351607666015625000e+03,1.562016235351562500e+03
1.351480224609375000e+03,1.563626708984375000e+03
1.351348754882812500e+03,1.565235229492187500e+03
1.351213256835937500e+03,1.566841308593750000e+03
1.351073852539062500e+03,1.568444702148437500e+03
1.350930541992187500e+03,1.570045654296875000e+03
1.350783081054687500e+03,1.571644287109375000e+03
1.350631713867187500e+03,1.573240478515625000e+03
1.350476440429687500e+03,1.574833984375000000e+03
1.350317138671875000e+03,1.576425048828125000e+03
1.350153930664062500e+03,1.578013549804687500e+03
1.349986694335937500e+03,1.579599609375000000e+03
1.349815551757812500e+03,1.581183105468750000e+03
1.349640502929687500e+03,1.582764160156250000e+03
1.349461303710937500e+03,1.584342041015625000e+03
1.349278198242187500e+03,1.585917968750000000e+03
1.349091308593750000e+03,1.587491210937500000e+03
1.348900390625000000e+03,1.589061523437500000e+03
1.348705566406250000e+03,1.590629638671875000e+03
1.348506835937500000e+03,1.592195312500000000e+03
1.348304199218750000e+03,1.593758056640625000e+03
1.348097656250000000e+03,1.595318359375000000e+03
1.347887084960937500e+03,1.596875732421875000e+03
1.347672729492187500e+03,1.598430664062500000e+03
1.347454345703125000e+03,1.599982788085937500e+03
1.347232177734375000e+03,1.601532348632812500e+03
1.347005981445312500e+03,1.603079223632812500e+03
1.346776000976562500e+03,1.604623413085937500e+03
1.346542114257812500e+03,1.606164916992187500e+03
1.346304321289062500e+03,1.607703613281250000e+03
1.346062622070312500e+03,1.609239624023437500e+03
1.345817016601562500e+03,1.610772705078125000e+03
1.345567626953125000e+03,1.612303100585937500e+03
1.345314331054687500e+03,1.613831054687500000e+03
1.345057128906250000e+03,1.615355957031250000e+03
1.344796142578125000e+03,1.616878173828125000e+03
1.344531250000000000e+03,1.618397460937500000e+03
1.344262451171875000e+03,1.619914062500000000e+03
1.343989990234375000e+03,1.621427612304687500e+03
1.343713500976562500e+03,1.622938476562500000e+03
1.343433227539062500e+03,1.624446533203125000e+03
1.343149169921875000e+03,1.625951904296875000e+03
1.342861206054687500e+03,1.627454223632812500e+03
1.342569458007812500e+03,1.628953613281250000e+03
1.342273925781250000e+03,1.630450317382812500e+03
1.341974609375000000e+03,1.631944091796875000e+03
1.341671508789062500e+03,1.633434814453125000e+03
1.341364501953125000e+03,1.634922851562500000e+03
1.341053710937500000e+03,1.636407714843750000e+03
1.340739257812500000e+03,1.637889648437500000e+03
1.340420898437500000e+03,1.639368774414062500e+03
1.340098754882812500e+03,1.640845092773437500e+03
1.339772949218750000e+03,1.642318115234375000e+03
1.339443237304687500e+03,1.643788330078125000e+03
1.339109863281250000e+03,1.645255737304687500e+03
1.338772705078125000e+03,1.646719970703125000e+03
1.338431762695312500e+03,1.648181152343750000e+03
1.338087158203125000e+03,1.649639404296875000e+03
1.337738769531250000e+03,1.651094970703125000e+03
1.337386596679687500e+03,1.652546875000000000e+03
1.337030883789062500e+03,1.653997070312500000e+03
1.336671264648437500e+03,1.655443237304687500e+03
1.336307983398437500e+03,1.656886474609375000e+03
1.335941040039062500e+03,1.658326416015625000e+03
1.335570312500000000e+03,1.659763427734375000e+03
1.335195922851562500e+03,1.661197387695312500e+03
1.334817871093750000e+03,1.662627929687500000e+03
1.334436035156250000e+03,1.664055664062500000e+03
1.334050659179687500e+03,1.665480224609375000e+03
1.333661621093750000e+03,1.666901855468750000e+03
1.333268798828125000e+03,1.668320190429687500e+03
1.332872436523437500e+03,1.669735107421875000e+03
1.332472290039062500e+03,1.671147338867187500e+03
1.332068603515625000e+03,1.672556152343750000e+03
1.331661254882812500e+03,1.673961914062500000e+03
1.331250244140625000e+03,1.675364501953125000e+03
1.330835571289062500e+03,1.676763793945312500e+03
1.330417480468750000e+03,1.678160034179687500e+03
1.329995605468750000e+03,1.679552978515625000e+03
1.329570190429687500e+03,1.680942871093750000e+03
1.329141113281250000e+03,1.682329345703125000e+03
1.328708496093750000e+03,1.683712524414062500e+03
1.328272216796875000e+03,1.685092773437500000e+03
1.327832519531250000e+03,1.686469482421875000e+03
1.327389038085937500e+03,1.687843017578125000e+03
1.326942138671875000e+03,1.689213378906250000e+03
1.326491699218750000e+03,1.690580444335937500e+03
1.326037719726562500e+03,1.691944091796875000e+03
1.325580078125000000e+03,1.693304687500000000e+03
1.325119140625000000e+03,1.694661865234375000e+03
1.324654418945312500e+03,1.696015747070312500e+03
1.324186279296875000e+03,1.697366333007812500e+03
1.323714721679687500e+03,1.698713500976562500e+03
1.323239501953125000e+03,1.700057617187500000e+03
1.322760864257812500e+03,1.701397949218750000e+03
1.322278808593750000e+03,1.702735351562500000e+03
1.321793090820312500e+03,1.704069213867187500e+03
1.321304077148437500e+03,1.705399902343750000e+03
1.320811523437500000e+03,1.706727050781250000e+03
1.320315551757812500e+03,1.708050781250000000e+03
1.319816040039062500e+03,1.709371337890625000e+03
1.319313232421875000e+03,1.710688232421875000e+03
1.318806884765625000e+03,1.712001708984375000e+03
1.318297119140625000e+03,1.713312255859375000e+03
1.317783935546875000e+03,1.714618896484375000e+03
1.317267333984375000e+03,1.715922363281250000e+03
1.316747436523437500e+03,1.717222290039062500e+03
1.316224121093750000e+03,1.718518920898437500e+03
1.315697265625000000e+03,1.719809570312500000e+03
1.315167114257812500e+03,1.721099121093750000e+03
1.314633666992187500e+03,1.722385131835937500e+03
1.314096801757812500e+03,1.723667846679687500e+03
1.313556640625000000e+03,1.724946777343750000e+03
1.313013061523437500e+03,1.726222412109375000e+03
1.312466186523437500e+03,1.727494384765625000e+03
1.311915893554687500e+03,1.728763183593750000e+03
1.311362426757812500e+03,1.730028320312500000e+03
1.310805541992187500e+03,1.731289916992187500e+03
1.310245361328125000e+03,1.732548095703125000e+03
1.309682006835937500e+03,1.733802612304687500e+03
1.309115234375000000e+03,1.735053466796875000e+03
1.308545288085937500e+03,1.736301147460937500e+03
1.307971923828125000e+03,1.737544921875000000e+03
1.307395507812500000e+03,1.738785400390625000e+03
1.306815673828125000e+03,1.740022216796875000e+03
1.306232666015625000e+03,1.741255493164062500e+03
1.305646484375000000e+03,1.742484985351562500e+03
1.305057006835937500e+03,1.743711181640625000e+03
1.304464355468750000e+03,1.744933837890625000e+03
1.303868408203125000e+03,1.746152832031250000e+03
1.303269409179687500e+03,1.747367919921875000e+03
1.302667114257812500e+03,1.748579833984375000e+03
1.302061645507812500e+03,1.749787841796875000e+03
1.301453002929687500e+03,1.750992431640625000e+03
1.300841308593750000e+03,1.752193115234375000e+03
1.300226440429687500e+03,1.753390258789062500e+03
1.299608276367187500e+03,1.754583740234375000e+03
1.298987182617187500e+03,1.755773681640625000e+03
1.298362792968750000e+03,1.756960205078125000e+03
1.297735473632812500e+03,1.758142822265625000e+03
1.297104858398437500e+03,1.759321777343750000e+03
1.296471313476562500e+03,1.760497070312500000e+03
1.295834594726562500e+03,1.761668701171875000e+03
1.295194824218750000e+03,1.762836669921875000e+03
1.294552001953125000e+03,1.764000976562500000e+03
1.293906127929687500e+03,1.765161621093750000e+03
1.293257202148437500e+03,1.766318481445312500e+03
1.292605224609375000e+03,1.767471679687500000e+03
1.291950195312500000e+03,1.768621093750000000e+03
1.291292114257812500e+03,1.769766845703125000e+03
1.290631103515625000e+03,1.770908935546875000e+03
1.289967163085937500e+03,1.772047119140625000e+03
1.289300170898437500e+03,1.773181640625000000e+03
1.288630126953125000e+03,1.774312500000000000e+03
1.287957275390625000e+03,1.775439697265625000e+03
1.287281372070312500e+03,1.776562988281250000e+03
1.286602416992187500e+03,1.777682617187500000e+03
1.285920654296875000e+03,1.778798583984375000e+03
1.285235961914062500e+03,1.779910400390625000e+03
1.284548339843750000e+03,1.781019042968750000e+03
1.283857788085937500e+03,1.782123291015625000e+03
1.283164428710937500e+03,1.783222778320312500e+03
1.282468017578125000e+03,1.784319580078125000e+03
1.281768798828125000e+03,1.785412841796875000e+03
1.281066894531250000e+03,1.786501953125000000e+03
1.280361938476562500e+03,1.787587524414062500e+03
1.279654174804687500e+03,1.788669189453125000e+03
1.278943481445312500e+03,1.789747070312500000e+03
1.278230102539062500e+03,1.790821166992187500e+03
1.277513916015625000e+03,1.791891357421875000e+03
1.276794799804687500e+03,1.792958007812500000e+03
1.276072998046875000e+03,1.794020751953125000e+03
1.275348388671875000e+03,1.795079101562500000e+03
1.274620971679687500e+03,1.796134033203125000e+03
1.273890869140625000e+03,1.797185302734375000e+03
1.273157958984375000e+03,1.798232421875000000e+03
1.272422241210937500e+03,1.799275878906250000e+03
1.271683959960937500e+03,1.800315429687500000e+03
1.270942871093750000e+03,1.801351196289062500e+03
1.270198974609375000e+03,1.802382934570312500e+03
1.269452514648437500e+03,1.803411132812500000e+03
1.268703369140625000e+03,1.804434936523437500e+03
1.267951538085937500e+03,1.805455322265625000e+03
1.267196899414062500e+03,1.806471557617187500e+03
1.266439697265625000e+03,1.807484130859375000e+03
1.265679931640625000e+03,1.808492675781250000e+03
1.264917480468750000e+03,1.809497314453125000e+03
1.264152343750000000e+03,1.810498046875000000e+03
1.263384643554687500e+03,1.811495117187500000e+03
1.262614379882812500e+03,1.812488281250000000e+03
1.261841552734375000e+03,1.813477416992187500e+03
1.261066040039062500e+03,1.814462402343750000e+03
1.260287963867187500e+03,1.815443847656250000e+03
1.259507446289062500e+03,1.816421142578125000e+03
1.258724243164062500e+03,1.817394775390625000e+03
1.257938720703125000e+03,1.818364501953125000e+03
1.257150512695312500e+03,1.819330078125000000e+03
1.256359741210937500e+03,1.820291992187500000e+03
1.255566528320312500e+03,1.821250000000000000e+03
1.254770874023437500e+03,1.822203613281250000e+03
1.253972778320312500e+03,1.823153808593750000e+03
1.253172119140625000e+03,1.824099731445312500e+03
1.252369140625000000e+03,1.825038818359375000e+03
1.251563476562500000e+03,1.825977539062500000e+03
1.250755126953125000e+03,1.826910278320312500e+03
1.249940429687500000e+03,1.827838134765625000e+03
1.249118896484375000e+03,1.828763427734375000e+03
1.248290527343750000e+03,1.829682373046875000e+03
1.247455444335937500e+03,1.830596557617187500e+03
1.246613525390625000e+03,1.831505737304687500e+03
1.245764892578125000e+03,1.832410156250000000e+03
1.244909667968750000e+03,1.833309692382812500e+03
1.244047851562500000e+03,1.834201416015625000e+03
1.243179321289062500e+03,1.835090087890625000e+03
1.242304199218750000e+03,1.835973754882812500e+03
1.241422607421875000e+03,1.836852294921875000e+03
1.240534301757812500e+03,1.837725585937500000e+03
1.239639770507812500e+03,1.838593750000000000e+03
1.238738647460937500e+03,1.839456665039062500e+03
1.237831054687500000e+03,1.840314453125000000e+03
1.236917114257812500e+03,1.841167480468750000e+03
1.235996704101562500e+03,1.842014892578125000e+03
1.235070068359375000e+03,1.842857177734375000e+03
1.234137084960937500e+03,1.843694091796875000e+03
1.233197998046875000e+03,1.844525878906250000e+03
1.232252563476562500e+03,1.845352539062500000e+03
1.231300903320312500e+03,1.846174072265625000e+03
1.230343017578125000e+03,1.846989990234375000e+03
1.229379150390625000e+03,1.847800903320312500e+03
1.228409057617187500e+03,1.848608764648437500e+03
1.227432861328125000e+03,1.849409423828125000e+03
1.226450805664062500e+03,1.850204833984375000e+03
1.225462646484375000e+03,1.850994995117187500e+03
1.224468505859375000e+03,1.851779785156250000e+03
1.223468383789062500e+03,1.852559448242187500e+03
1.222462524414062500e+03,1.853333740234375000e+03
1.221450683593750000e+03,1.854102539062500000e+03
1.220432983398437500e+03,1.854865966796875000e+03
1.219409667968750000e+03,1.855624389648437500e+03
1.218380371093750000e+03,1.856377441406250000e+03
1.217345458984375000e+03,1.857125122070312500e+03
1.216304809570312500e+03,1.857867431640625000e+03
1.215258422851562500e+03,1.858604492187500000e+03
1.214206542968750000e+03,1.859335937500000000e+03
1.213148925781250000e+03,1.860062255859375000e+03
1.212085815429687500e+03,1.860783203125000000e+03
1.211017211914062500e+03,1.861498779296875000e+03
1.209943115234375000e+03,1.862208984375000000e+03
1.208863525390625000e+03,1.862913818359375000e+03
1.207778564453125000e+03,1.863613037109375000e+03
1.206687988281250000e+03,1.864307128906250000e+03
1.205592285156250000e+03,1.864995605468750000e+03
1.204491210937500000e+03,1.865678955078125000e+03
1.203384887695312500e+03,1.866356689453125000e+03
1.202273193359375000e+03,1.867029296875000000e+03
1.201156372070312500e+03,1.867696044921875000e+03
1.200034301757812500e+03,1.868357666015625000e+03
1.198907104492187500e+03,1.869013793945312500e+03
1.197774780273437500e+03,1.869664550781250000e+03
1.196637451171875000e+03,1.870310302734375000e+03
1.195494995117187500e+03,1.870950073242187500e+03
1.194347534179687500e+03,1.871584594726562500e+03
1.193195068359375000e+03,1.872213867187500000e+03
1.192037597656250000e+03,1.872837402343750000e+03
1.190875366210937500e+03,1.873455322265625000e+03
1.189708251953125000e+03,1.874068115234375000e+03
1.188536132812500000e+03,1.874675537109375000e+03
1.187359375000000000e+03,1.875277099609375000e+03
1.186177612304687500e+03,1.875873779296875000e+03
1.184991333007812500e+03,1.876464355468750000e+03
1.183800292968750000e+03,1.877049926757812500e+03
1.182604492187500000e+03,1.877629882812500000e+03
1.181404174804687500e+03,1.878204589843750000e+03
1.180199218750000000e+03,1.878773437500000000e+03
1.178989501953125000e+03,1.879337158203125000e+03
1.177775512695312500e+03,1.879895263671875000e+03
1.176557006835937500e+03,1.880447998046875000e+03
1.175333862304687500e+03,1.880995605468750000e+03
1.174106445312500000e+03,1.881537231445312500e+03
1.172874389648437500e+03,1.882073608398437500e+03
1.171638183593750000e+03,1.882604248046875000e+03
1.170397583007812500e+03,1.883129638671875000e+03
1.169152709960937500e+03,1.883649414062500000e+03
1.167903564453125000e+03,1.884163818359375000e+03
1.166650146484375000e+03,1.884672973632812500e+03
1.165392578125000000e+03,1.885176269531250000e+03
1.164130737304687500e+03,1.885674316406250000e+03
1.162864990234375000e+03,1.886166870117187500e+03
1.161594848632812500e+03,1.886654052734375000e+03
1.160320922851562500e+03,1.887135864257812500e+03
1.159042602539062500e+03,1.887613647460937500e+03
1.157760498046875000e+03,1.888084472656250000e+03
1.156474365234375000e+03,1.888550048828125000e+03
1.155184448242187500e+03,1.889009643554687500e+03
1.153890625000000000e+03,1.889464233398437500e+03
1.152592773437500000e+03,1.889913330078125000e+03
1.151291259765625000e+03,1.890357177734375000e+03
1.149985839843750000e+03,1.890795166015625000e+03
1.148676635742187500e+03,1.891227905273437500e+03
1.147363769531250000e+03,1.891655151367187500e+03
1.146047241210937500e+03,1.892077148437500000e+03
1.144727050781250000e+03,1.892493408203125000e+03
1.143403076171875000e+03,1.892904296875000000e+03
1.142075561523437500e+03,1.893309814453125000e+03
1.140744506835937500e+03,1.893709960937500000e+03
1.139409912109375000e+03,1.894104492187500000e+03
1.138071777343750000e+03,1.894493774414062500e+03
1.136730224609375000e+03,1.894877441406250000e+03
1.135385131835937500e+03,1.895256103515625000e+03
1.134036743164062500e+03,1.895629028320312500e+03
1.132684936523437500e+03,1.895996582031250000e+03
1.131329833984375000e+03,1.896358764648437500e+03
1.129971435546875000e+03,1.896715576171875000e+03
1.128609619140625000e+03,1.897066894531250000e+03
1.127244628906250000e+03,1.897412841796875000e+03
1.125876342773437500e+03,1.897753540039062500e+03
1.124505004882812500e+03,1.898088500976562500e+03
1.123130371093750000e+03,1.898418334960937500e+03
1.121752807617187500e+03,1.898742919921875000e+03
1.120372070312500000e+03,1.899062011718750000e+03
1.118988159179687500e+03,1.899375488281250000e+03
1.117601196289062500e+03,1.899683959960937500e+03
1.116211425781250000e+03,1.899986938476562500e+03
1.114818603515625000e+03,1.900284179687500000e+03
1.113423095703125000e+03,1.900578125000000000e+03
1.112024414062500000e+03,1.900864990234375000e+03
1.110622802734375000e+03,1.901146850585937500e+03
1.109218505859375000e+03,1.901422851562500000e+03
1.107811279296875000e+03,1.901694091796875000e+03
1.106401367187500000e+03,1.901959716796875000e+03
1.104988769531250000e+03,1.902219848632812500e+03
1.103573242187500000e+03,1.902475097656250000e+03
1.102155151367187500e+03,1.902724731445312500e+03
1.100734252929687500e+03,1.902969238281250000e+03
1.099310913085937500e+03,1.903208251953125000e+03
1.097884765625000000e+03,1.903442138671875000e+03
1.096456176757812500e+03,1.903670532226562500e+03
1.095025146484375000e+03,1.903893798828125000e+03
1.093591308593750000e+03,1.904111816406250000e+03
1.092155151367187500e+03,1.904324584960937500e+03
1.090716552734375000e+03,1.904531982421875000e+03
1.089275634765625000e+03,1.904734008789062500e+03
1.087832153320312500e+03,1.904930908203125000e+03
1.086386352539062500e+03,1.905122558593750000e+03
1.084938232421875000e+03,1.905308959960937500e+03
1.083487792968750000e+03,1.905490234375000000e+03
1.082034912109375000e+03,1.905666137695312500e+03
1.080580078125000000e+03,1.905836914062500000e+03
1.079122802734375000e+03,1.906002441406250000e+03
1.077663330078125000e+03,1.906162719726562500e+03
1.076201782226562500e+03,1.906317749023437500e+03
1.074738037109375000e+03,1.906467651367187500e+03
1.073272216796875000e+03,1.906612304687500000e+03
1.071804199218750000e+03,1.906751953125000000e+03
1.070334350585937500e+03,1.906886230468750000e+03
1.068862304687500000e+03,1.907015258789062500e+03
1.067388305664062500e+03,1.907139404296875000e+03
1.065912231445312500e+03,1.907258300781250000e+03
1.064434326171875000e+03,1.907371826171875000e+03
1.062954833984375000e+03,1.907481323242187500e+03
1.061473022460937500e+03,1.907584472656250000e+03
1.059989379882812500e+03,1.907682983398437500e+03
1.058503906250000000e+03,1.907776367187500000e+03
1.057016845703125000e+03,1.907864013671875000e+03
1.055527709960937500e+03,1.907947265625000000e+03
1.054036987304687500e+03,1.908025146484375000e+03
1.052544433593750000e+03,1.908097656250000000e+03
1.051050170898437500e+03,1.908165771484375000e+03
1.049554199218750000e+03,1.908228393554687500e+03
1.048056762695312500e+03,1.908286132812500000e+03
1.046557617187500000e+03,1.908338378906250000e+03
1.045056762695312500e+03,1.908385742187500000e+03
1.043554443359375000e+03,1.908428344726562500e+03
1.042050537109375000e+03,1.908465820312500000e+03
1.040545166015625000e+03,1.908498168945312500e+03
1.039038208007812500e+03,1.908525634765625000e+03
1.037529785156250000e+03,1.908547851562500000e+03
1.036020141601562500e+03,1.908564941406250000e+03
1.034508789062500000e+03,1.908577270507812500e+03
1.032996093750000000e+03,1.908584716796875000e+03
1.031482177734375000e+03,1.908586914062500000e+03
1.029966796875000000e+03,1.908584228515625000e+03
1.028450073242187500e+03,1.908576660156250000e+03
1.026932128906250000e+03,1.908563964843750000e+03
1.025412841796875000e+03,1.908546386718750000e+03
1.023892333984375000e+03,1.908524047851562500e+03
1.022370605468750000e+03,1.908496582031250000e+03
1.020847717285156250e+03,1.908464355468750000e+03
1.019323669433593750e+03,1.908427001953125000e+03
1.017798400878906250e+03,1.908384765625000000e+03
1.016272094726562500e+03,1.908337890625000000e+03
1.014744567871093750e+03,1.908285766601562500e+03
1.013216064453125000e+03,1.908228759765625000e+03
1.011686401367187500e+03,1.908167114257812500e+03
1.010155822753906250e+03,1.908100585937500000e+03
1.008624633789062500e+03,1.908026489257812500e+03
1.007091979980468750e+03,1.907949951171875000e+03
1.005558471679687500e+03,1.907868164062500000e+03
1.004023925781250000e+03,1.907781982421875000e+03
1.002488586425781250e+03,1.907691040039062500e+03
1.000952270507812500e+03,1.907594970703125000e+03
9.994151611328125000e+02,1.907494262695312500e+03
9.978770751953125000e+02,1.907388427734375000e+03
9.963382568359375000e+02,1.907278076171875000e+03
9.947986450195312500e+02,1.907162963867187500e+03
9.932583007812500000e+02,1.907042846679687500e+03
9.917172241210937500e+02,1.906917968750000000e+03
9.901752929687500000e+02,1.906788696289062500e+03
9.886328125000000000e+02,1.906654296875000000e+03
9.870894165039062500e+02,1.906515014648437500e+03
9.855455322265625000e+02,1.906371093750000000e+03
9.840009155273437500e+02,1.906222534179687500e+03
9.824558105468750000e+02,1.906069091796875000e+03
9.809099121093750000e+02,1.905910888671875000e+03
9.793635864257812500e+02,1.905748291015625000e+03
9.778166503906250000e+02,1.905580566406250000e+03
9.762692260742187500e+02,1.905408325195312500e+03
9.747213134765625000e+02,1.905231445312500000e+03
9.731727294921875000e+02,1.905049804687500000e+03
9.716239013671875000e+02,1.904863525390625000e+03
9.700744628906250000e+02,1.904672363281250000e+03
9.685247192382812500e+02,1.904476562500000000e+03
9.669744262695312500e+02,1.904276123046875000e+03
9.654238281250000000e+02,1.904071166992187500e+03
9.638729248046875000e+02,1.903861328125000000e+03
9.623215942382812500e+02,1.903647216796875000e+03
9.607700195312500000e+02,1.903428100585937500e+03
9.592180786132812500e+02,1.903204345703125000e+03
9.576658935546875000e+02,1.902976196289062500e+03
9.561133422851562500e+02,1.902743164062500000e+03
9.545606689453125000e+02,1.902505859375000000e+03
9.530082397460937500e+02,1.902261718750000000e+03
9.514552001953125000e+02,1.902014892578125000e+03
9.499018554687500000e+02,1.901763427734375000e+03
9.483485107421875000e+02,1.901507324218750000e+03
9.467950439453125000e+02,1.901246826171875000e+03
9.452413330078125000e+02,1.900981811523437500e+03
9.436875610351562500e+02,1.900712158203125000e+03
9.421336669921875000e+02,1.900437744140625000e+03
9.405798339843750000e+02,1.900159423828125000e+03
9.390257568359375000e+02,1.899875732421875000e+03
9.374719238281250000e+02,1.899588134765625000e+03
9.359178466796875000e+02,1.899295654296875000e+03
9.343639526367187500e+02,1.898998779296875000e+03
9.328101806640625000e+02,1.898697265625000000e+03
9.312562866210937500e+02,1.898391357421875000e+03
9.297025756835937500e+02,1.898081054687500000e+03
9.281488037109375000e+02,1.897766235351562500e+03
9.265953369140625000e+02,1.897446899414062500e+03
9.250418701171875000e+02,1.897122802734375000e+03
9.234887695312500000e+02,1.896794677734375000e+03
9.219355468750000000e+02,1.896461914062500000e+03
9.203826904296875000e+02,1.896124877929687500e+03
9.188301391601562500e+02,1.895783081054687500e+03
9.172775878906250000e+02,1.895437011718750000e+03
9.157254638671875000e+02,1.895086547851562500e+03
9.141735839843750000e+02,1.894731445312500000e+03
9.126219482421875000e+02,1.894372192382812500e+03
9.110705566406250000e+02,1.894008300781250000e+03
9.095196533203125000e+02,1.893640380859375000e+03
9.079689331054687500e+02,1.893267700195312500e+03
9.064187011718750000e+02,1.892890869140625000e+03
9.048687744140625000e+02,1.892509277343750000e+03
9.033193359375000000e+02,1.892123535156250000e+03
9.017702636718750000e+02,1.891733642578125000e+03
9.002215576171875000e+02,1.891339111328125000e+03
8.986734008789062500e+02,1.890940307617187500e+03
8.971262207031250000e+02,1.890536132812500000e+03
8.955791015625000000e+02,1.890128417968750000e+03
8.940323486328125000e+02,1.889716430664062500e+03
8.924862670898437500e+02,1.889300292968750000e+03
8.909406738281250000e+02,1.888879638671875000e+03
8.893956298828125000e+02,1.888454589843750000e+03
8.878513183593750000e+02,1.888025390625000000e+03
8.863073730468750000e+02,1.887591796875000000e+03
8.847642211914062500e+02,1.887153808593750000e+03
8.832215576171875000e+02,1.886711547851562500e+03
8.816796264648437500e+02,1.886265136718750000e+03
8.801384277343750000e+02,1.885814453125000000e+03
8.785979003906250000e+02,1.885359375000000000e+03
8.770580444335937500e+02,1.884899902343750000e+03
8.755189819335937500e+02,1.884436279296875000e+03
8.739807128906250000e+02,1.883968505859375000e+03
8.724431152343750000e+02,1.883496337890625000e+03
8.709062500000000000e+02,1.883019897460937500e+03
8.693702392578125000e+02,1.882539184570312500e+03
8.678350830078125000e+02,1.882054199218750000e+03
8.663007812500000000e+02,1.881565185546875000e+03
8.647672119140625000e+02,1.881071777343750000e+03
8.632346191406250000e+02,1.880574218750000000e+03
8.617029418945312500e+02,1.880072509765625000e+03
8.601721801757812500e+02,1.879566406250000000e+03
8.586422119140625000e+02,1.879056152343750000e+03
8.571134033203125000e+02,1.878541748046875000e+03
8.555853271484375000e+02,1.878022949218750000e+03
8.540583496093750000e+02,1.877500244140625000e+03
8.525322875976562500e+02,1.876973388671875000e+03
8.510073852539062500e+02,1.876442138671875000e+03
8.494832763671875000e+02,1.875906616210937500e+03
8.479605102539062500e+02,1.875367065429687500e+03
8.464387207031250000e+02,1.874823242187500000e+03
8.449179687500000000e+02,1.874275512695312500e+03
8.433983764648437500e+02,1.873723510742187500e+03
8.418797607421875000e+02,1.873167236328125000e+03
8.403626708984375000e+02,1.872607177734375000e+03
8.388464355468750000e+02,1.872042724609375000e+03
8.373314208984375000e+02,1.871474365234375000e+03
8.358175048828125000e+02,1.870901367187500000e+03
8.343049316406250000e+02,1.870324707031250000e+03
8.327934570312500000e+02,1.869743408203125000e+03
8.312833862304687500e+02,1.869158691406250000e+03
8.297745971679687500e+02,1.868569335937500000e+03
8.282669067382812500e+02,1.867975952148437500e+03
8.267607421875000000e+02,1.867378662109375000e+03
8.252556152343750000e+02,1.866777343750000000e+03
8.237521972656250000e+02,1.866171630859375000e+03
8.222498168945312500e+02,1.865562011718750000e+03
8.207490234375000000e+02,1.864947998046875000e+03
8.192493896484375000e+02,1.864330322265625000e+03
8.177513427734375000e+02,1.863708251953125000e+03


==> data/tube_simple_casadi_p8_im1.txt <==
1.210378662109375000e+03,9.182213134765625000e+02
1.210451660156250000e+03,9.207990112304687500e+02
1.210523803710937500e+03,9.233753051757812500e+02
1.210595336914062500e+03,9.259504394531250000e+02
1.210666137695312500e+03,9.285242309570312500e+02
1.210735961914062500e+03,9.310966796875000000e+02
1.210805053710937500e+03,9.336679687500000000e+02
1.210873291015625000e+03,9.362380371093750000e+02
1.210940673828125000e+03,9.388067016601562500e+02
1.211007324218750000e+03,9.413742065429687500e+02
1.211073364257812500e+03,9.439404296875000000e+02
1.211138427734375000e+03,9.465054931640625000e+02
1.211202636718750000e+03,9.490690307617187500e+02
1.211266113281250000e+03,9.516314697265625000e+02
1.211328979492187500e+03,9.541926879882812500e+02
1.211390991210937500e+03,9.567525634765625000e+02
1.211452026367187500e+03,9.593112792968750000e+02
1.211512329101562500e+03,9.618685913085937500e+02
1.211571899414062500e+03,9.644248046875000000e+02
1.211630371093750000e+03,9.669796142578125000e+02
1.211688476562500000e+03,9.695332641601562500e+02
1.211745727539062500e+03,9.720855712890625000e+02
1.211801879882812500e+03,9.746366577148437500e+02
1.211857421875000000e+03,9.771865844726562500e+02
1.211911987304687500e+03,9.797351684570312500e+02
1.211966064453125000e+03,9.822824707031250000e+02
1.212019042968750000e+03,9.848286743164062500e+02
1.212071289062500000e+03,9.873734741210937500e+02
1.212122558593750000e+03,9.899171752929687500e+02
1.212172973632812500e+03,9.924595336914062500e+02
1.212222900390625000e+03,9.950006713867187500e+02
1.212272094726562500e+03,9.975406494140625000e+02
1.212319946289062500e+03,1.000079223632812500e+03
1.212367553710937500e+03,1.002616638183593750e+03
1.212413940429687500e+03,1.005152770996093750e+03
1.212459716796875000e+03,1.007687744140625000e+03
1.212504516601562500e+03,1.010221435546875000e+03
1.212548583984375000e+03,1.012753845214843750e+03
1.212592041015625000e+03,1.015285095214843750e+03
1.212634155273437500e+03,1.017814880371093750e+03
1.212676025390625000e+03,1.020343811035156250e+03
1.212716796875000000e+03,1.022871215820312500e+03
1.212756835937500000e+03,1.025397583007812500e+03
1.212796020507812500e+03,1.027922607421875000e+03
1.212834350585937500e+03,1.030446411132812500e+03
1.212871704101562500e+03,1.032968994140625000e+03
1.212908569335937500e+03,1.035490356445312500e+03
1.212944458007812500e+03,1.038010375976562500e+03
1.212979248046875000e+03,1.040529296875000000e+03
1.213013549804687500e+03,1.043046997070312500e+03
1.213046875000000000e+03,1.045563354492187500e+03
1.213079467773437500e+03,1.048078613281250000e+03
1.213111083984375000e+03,1.050592651367187500e+03
1.213142089843750000e+03,1.053105468750000000e+03
1.213172363281250000e+03,1.055616943359375000e+03
1.213201538085937500e+03,1.058127319335937500e+03
1.213229858398437500e+03,1.060636352539062500e+03
1.213257568359375000e+03,1.063144287109375000e+03
1.213284301757812500e+03,1.065650878906250000e+03
1.213310302734375000e+03,1.068156494140625000e+03
1.213335327148437500e+03,1.070660644531250000e+03
1.213359741210937500e+03,1.073163696289062500e+03
1.213383300781250000e+03,1.075665527343750000e+03
1.213405883789062500e+03,1.078166015625000000e+03
1.213427856445312500e+03,1.080665283203125000e+03
1.213448974609375000e+03,1.083163330078125000e+03
1.213468750000000000e+03,1.085660278320312500e+03
1.213488403320312500e+03,1.088156005859375000e+03
1.213506713867187500e+03,1.090650512695312500e+03
1.213524658203125000e+03,1.093143798828125000e+03
1.213541259765625000e+03,1.095635986328125000e+03
1.213557617187500000e+03,1.098126831054687500e+03
1.213572753906250000e+03,1.100616455078125000e+03
1.213587524414062500e+03,1.103104980468750000e+03
1.213600830078125000e+03,1.105592163085937500e+03
1.213613769531250000e+03,1.108078247070312500e+03
1.213625610351562500e+03,1.110562988281250000e+03
1.213637084960937500e+03,1.113046752929687500e+03
1.213647094726562500e+03,1.115529052734375000e+03
1.213656738281250000e+03,1.118010375976562500e+03
1.213665527343750000e+03,1.120490356445312500e+03
1.213673217773437500e+03,1.122969116210937500e+03
1.213680419921875000e+03,1.125446777343750000e+03
1.213686523437500000e+03,1.127923217773437500e+03
1.213692138671875000e+03,1.130398437500000000e+03
1.213696655273437500e+03,1.132872558593750000e+03
1.213700439453125000e+03,1.135345336914062500e+03
1.213703613281250000e+03,1.137816894531250000e+03
1.213705932617187500e+03,1.140287353515625000e+03
1.213706787109375000e+03,1.142756591796875000e+03
1.213707519531250000e+03,1.145224609375000000e+03
1.213707275390625000e+03,1.147691406250000000e+03
1.213706420898437500e+03,1.150157104492187500e+03
1.213704467773437500e+03,1.152621459960937500e+03
1.213701538085937500e+03,1.155084716796875000e+03
1.213698242187500000e+03,1.157546752929687500e+03
1.213693969726562500e+03,1.160007690429687500e+03
1.213688842773437500e+03,1.162467407226562500e+03
1.213682739257812500e+03,1.164925781250000000e+03
1.213676269531250000e+03,1.167383056640625000e+03
1.213668701171875000e+03,1.169839233398437500e+03
1.213660644531250000e+03,1.172294189453125000e+03
1.213651489257812500e+03,1.174747924804687500e+03
1.213641235351562500e+03,1.177200317382812500e+03
1.213630737304687500e+03,1.179651733398437500e+03
1.213619018554687500e+03,1.182101928710937500e+03
1.213606933593750000e+03,1.184550903320312500e+03
1.213593872070312500e+03,1.186998779296875000e+03
1.213579711914062500e+03,1.189445312500000000e+03
1.213565307617187500e+03,1.191890747070312500e+03
1.213549560546875000e+03,1.194335083007812500e+03
1.213533569335937500e+03,1.196778076171875000e+03
1.213516235351562500e+03,1.199219970703125000e+03
1.213498291015625000e+03,1.201660522460937500e+03
1.213479614257812500e+03,1.204100097656250000e+03
1.213460327148437500e+03,1.206538330078125000e+03
1.213439941406250000e+03,1.208975585937500000e+03
1.213418945312500000e+03,1.211411499023437500e+03
1.213397338867187500e+03,1.213846313476562500e+03
1.213374633789062500e+03,1.216279785156250000e+03
1.213351440429687500e+03,1.218712402343750000e+03
1.213327148437500000e+03,1.221143554687500000e+03
1.213302368164062500e+03,1.223573608398437500e+03
1.213276611328125000e+03,1.226002441406250000e+03
1.213249877929687500e+03,1.228430175781250000e+03
1.213222656250000000e+03,1.230856689453125000e+03
1.213194824218750000e+03,1.233282226562500000e+03
1.213165893554687500e+03,1.235706298828125000e+03
1.213136352539062500e+03,1.238129272460937500e+03
1.213105957031250000e+03,1.240551147460937500e+03
1.213074951171875000e+03,1.242971801757812500e+03
1.213042968750000000e+03,1.245391357421875000e+03
1.213010009765625000e+03,1.247809448242187500e+03
1.212976928710937500e+03,1.250226684570312500e+03
1.212942626953125000e+03,1.252642578125000000e+03
1.212907714843750000e+03,1.255057373046875000e+03
1.212872070312500000e+03,1.257471191406250000e+03
1.212835449218750000e+03,1.259883422851562500e+03
1.212798461914062500e+03,1.262294677734375000e+03
1.212760009765625000e+03,1.264704833984375000e+03
1.212721557617187500e+03,1.267113769531250000e+03
1.212682006835937500e+03,1.269521484375000000e+03
1.212641723632812500e+03,1.271928222656250000e+03
1.212600830078125000e+03,1.274333496093750000e+03
1.212558837890625000e+03,1.276737792968750000e+03
1.212516357421875000e+03,1.279140991210937500e+03
1.212473266601562500e+03,1.281542846679687500e+03
1.212429321289062500e+03,1.283943725585937500e+03
1.212384399414062500e+03,1.286343261718750000e+03
1.212338745117187500e+03,1.288741577148437500e+03
1.212292480468750000e+03,1.291138916015625000e+03
1.212245849609375000e+03,1.293535034179687500e+03
1.212198120117187500e+03,1.295929687500000000e+03
1.212149536132812500e+03,1.298323608398437500e+03
1.212100219726562500e+03,1.300716308593750000e+03
1.212050170898437500e+03,1.303107666015625000e+03
1.211999633789062500e+03,1.305498046875000000e+03
1.211948242187500000e+03,1.307887084960937500e+03
1.211896240234375000e+03,1.310274902343750000e+03
1.211843139648437500e+03,1.312661743164062500e+03
1.211789428710937500e+03,1.315047241210937500e+03
1.211735229492187500e+03,1.317431884765625000e+03
1.211680175781250000e+03,1.319815185546875000e+03
1.211624267578125000e+03,1.322197143554687500e+03
1.211567993164062500e+03,1.324578247070312500e+03
1.211510742187500000e+03,1.326958007812500000e+03
1.211452758789062500e+03,1.329336669921875000e+03
1.211394287109375000e+03,1.331714111328125000e+03
1.211334594726562500e+03,1.334090454101562500e+03
1.211274658203125000e+03,1.336465576171875000e+03
1.211213623046875000e+03,1.338839477539062500e+03
1.211152099609375000e+03,1.341212402343750000e+03
1.211090332031250000e+03,1.343584106445312500e+03
1.211026977539062500e+03,1.345954589843750000e+03
1.210963500976562500e+03,1.348323974609375000e+03
1.210899169921875000e+03,1.350692260742187500e+03
1.210833984375000000e+03,1.353059204101562500e+03
1.210768310546875000e+03,1.355425048828125000e+03
1.210702026367187500e+03,1.357789794921875000e+03
1.210634765625000000e+03,1.360153564453125000e+03
1.210566894531250000e+03,1.362515991210937500e+03
1.210498168945312500e+03,1.364877197265625000e+03
1.210429077148437500e+03,1.367237304687500000e+03
1.210358886718750000e+03,1.369596191406250000e+03
1.210288208007812500e+03,1.371954101562500000e+03
1.210216918945312500e+03,1.374310668945312500e+03
1.210145141601562500e+03,1.376666259765625000e+03
1.210072143554687500e+03,1.379020629882812500e+03
1.209998657226562500e+03,1.381373779296875000e+03
1.209924682617187500e+03,1.383725708007812500e+03
1.209850097656250000e+03,1.386076782226562500e+03
1.209774414062500000e+03,1.388426513671875000e+03
1.209698242187500000e+03,1.390774169921875000e+03
1.209621459960937500e+03,1.393121582031250000e+03
1.209543945312500000e+03,1.395467773437500000e+03
1.209465576171875000e+03,1.397812988281250000e+03
1.209386962890625000e+03,1.400156982421875000e+03
1.209307373046875000e+03,1.402499511718750000e+03
1.209227050781250000e+03,1.404841430664062500e+03
1.209146362304687500e+03,1.407181884765625000e+03
1.209064819335937500e+03,1.409521118164062500e+03
1.208982421875000000e+03,1.411859130859375000e+03
1.208899536132812500e+03,1.414196289062500000e+03
1.208815917968750000e+03,1.416531982421875000e+03
1.208731567382812500e+03,1.418866943359375000e+03
1.208647094726562500e+03,1.421200561523437500e+03
1.208561279296875000e+03,1.423532836914062500e+03
1.208474975585937500e+03,1.425864135742187500e+03
1.208388061523437500e+03,1.428194458007812500e+03
1.208300659179687500e+03,1.430523193359375000e+03
1.208212524414062500e+03,1.432851196289062500e+03
1.208123657226562500e+03,1.435177856445312500e+03
1.208034057617187500e+03,1.437503295898437500e+03
1.207943969726562500e+03,1.439827758789062500e+03
1.207853149414062500e+03,1.442151000976562500e+03
1.207761718750000000e+03,1.444473022460937500e+03
1.207669799804687500e+03,1.446794067382812500e+03
1.207576904296875000e+03,1.449113769531250000e+03
1.207483764648437500e+03,1.451432617187500000e+03
1.207389404296875000e+03,1.453750122070312500e+03
1.207294799804687500e+03,1.456066406250000000e+03
1.207199340820312500e+03,1.458381591796875000e+03
1.207103637695312500e+03,1.460695556640625000e+03
1.207006835937500000e+03,1.463008544921875000e+03
1.206909667968750000e+03,1.465320556640625000e+03
1.206811767578125000e+03,1.467630981445312500e+03
1.206713256835937500e+03,1.469940551757812500e+03
1.206613891601562500e+03,1.472248779296875000e+03
1.206514282226562500e+03,1.474556030273437500e+03
1.206413818359375000e+03,1.476862182617187500e+03
1.206312744140625000e+03,1.479166992187500000e+03
1.206210937500000000e+03,1.481470825195312500e+03
1.206108642578125000e+03,1.483773437500000000e+03
1.206005615234375000e+03,1.486074829101562500e+03
1.205902221679687500e+03,1.488375366210937500e+03
1.205797851562500000e+03,1.490674560546875000e+03
1.205692993164062500e+03,1.492972656250000000e+03
1.205587768554687500e+03,1.495269531250000000e+03
1.205481689453125000e+03,1.497565307617187500e+03
1.205374755859375000e+03,1.499859985351562500e+03
1.205267333984375000e+03,1.502153442382812500e+03
1.205159545898437500e+03,1.504445800781250000e+03
1.205051147460937500e+03,1.506737060546875000e+03
1.204941772460937500e+03,1.509027099609375000e+03
1.204832031250000000e+03,1.511316162109375000e+03
1.204721435546875000e+03,1.513604003906250000e+03
1.204610595703125000e+03,1.515890625000000000e+03
1.204499023437500000e+03,1.518176269531250000e+03
1.204386718750000000e+03,1.520460693359375000e+03
1.204273559570312500e+03,1.522743896484375000e+03
1.204160278320312500e+03,1.525026123046875000e+03
1.204046264648437500e+03,1.527307128906250000e+03
1.203931518554687500e+03,1.529586914062500000e+03
1.203816162109375000e+03,1.531865722656250000e+03
1.203700195312500000e+03,1.534143188476562500e+03
1.203583618164062500e+03,1.536419677734375000e+03
1.203466674804687500e+03,1.538695068359375000e+03
1.203348876953125000e+03,1.540969238281250000e+03
1.203230590820312500e+03,1.543243408203125000e+03
1.203111450195312500e+03,1.545515380859375000e+03
1.202992065429687500e+03,1.547786254882812500e+03
1.202871826171875000e+03,1.550055908203125000e+03
1.202751220703125000e+03,1.552324584960937500e+03
1.202629638671875000e+03,1.554592041015625000e+03
1.202507690429687500e+03,1.556858398437500000e+03
1.202385131835937500e+03,1.559123535156250000e+03
1.202261962890625000e+03,1.561387695312500000e+03
1.202138183593750000e+03,1.563650634765625000e+03
1.202014160156250000e+03,1.565912597656250000e+03
1.201889282226562500e+03,1.568173095703125000e+03
1.201763427734375000e+03,1.570432861328125000e+03
1.201637451171875000e+03,1.572691284179687500e+03
1.201510498046875000e+03,1.574948486328125000e+03
1.201383300781250000e+03,1.577204589843750000e+03
1.201255249023437500e+03,1.579459838867187500e+03
1.201126831054687500e+03,1.581713867187500000e+03
1.200997558593750000e+03,1.583966674804687500e+03
1.200868041992187500e+03,1.586218505859375000e+03
1.200737426757812500e+03,1.588468994140625000e+03
1.200606811523437500e+03,1.590718505859375000e+03
1.200475341796875000e+03,1.592966918945312500e+03
1.200343505859375000e+03,1.595214233398437500e+03
1.200210571289062500e+03,1.597460449218750000e+03
1.200077392578125000e+03,1.599705200195312500e+03
1.199943359375000000e+03,1.601949218750000000e+03
1.199808959960937500e+03,1.604191894531250000e+03
1.199673950195312500e+03,1.606433593750000000e+03
1.199538330078125000e+03,1.608674072265625000e+03
1.199402099609375000e+03,1.610913696289062500e+03
1.199265380859375000e+03,1.613151855468750000e+03
1.199128173828125000e+03,1.615389404296875000e+03
1.198989990234375000e+03,1.617625488281250000e+03
1.198851806640625000e+03,1.619860351562500000e+03
1.198712280273437500e+03,1.622094238281250000e+03
1.198572753906250000e+03,1.624327148437500000e+03
1.198432373046875000e+03,1.626558715820312500e+03
1.198291381835937500e+03,1.628789184570312500e+03
1.198149780273437500e+03,1.631018676757812500e+03
1.198007568359375000e+03,1.633246948242187500e+03
1.197865112304687500e+03,1.635474365234375000e+03
1.197722045898437500e+03,1.637700439453125000e+03
1.197577880859375000e+03,1.639925537109375000e+03
1.197433471679687500e+03,1.642149414062500000e+03
1.197288330078125000e+03,1.644372192382812500e+03
1.197142822265625000e+03,1.646593994140625000e+03
1.196996704101562500e+03,1.648814453125000000e+03
1.196849975585937500e+03,1.651034179687500000e+03
1.196702514648437500e+03,1.653252685546875000e+03
1.196554443359375000e+03,1.655469970703125000e+03
1.196406005859375000e+03,1.657686279296875000e+03
1.196256958007812500e+03,1.659901489257812500e+03
1.196107177734375000e+03,1.662115478515625000e+03
1.195956542968750000e+03,1.664328613281250000e+03
1.195805786132812500e+03,1.666540405273437500e+03
1.195654296875000000e+03,1.668751220703125000e+03
1.195502075195312500e+03,1.670960815429687500e+03
1.195349365234375000e+03,1.673169433593750000e+03
1.195196044921875000e+03,1.675376953125000000e+03
1.195042236328125000e+03,1.677583496093750000e+03
1.194887573242187500e+03,1.679788818359375000e+03
1.194732543945312500e+03,1.681992919921875000e+03
1.194577026367187500e+03,1.684196044921875000e+03
1.194420776367187500e+03,1.686398315429687500e+03
1.194263916015625000e+03,1.688599365234375000e+03
1.194106445312500000e+03,1.690799194335937500e+03
1.193948242187500000e+03,1.692998291015625000e+03
1.193789794921875000e+03,1.695196166992187500e+03
1.193630737304687500e+03,1.697393066406250000e+03
1.193470703125000000e+03,1.699588623046875000e+03
1.193310058593750000e+03,1.701783203125000000e+03
1.193149291992187500e+03,1.703976684570312500e+03
1.192987548828125000e+03,1.706169067382812500e+03
1.192825439453125000e+03,1.708360595703125000e+03
1.192662475585937500e+03,1.710550903320312500e+03
1.192499023437500000e+03,1.712740112304687500e+03
1.192334960937500000e+03,1.714928222656250000e+03
1.192170166015625000e+03,1.717115478515625000e+03
1.192005004882812500e+03,1.719301391601562500e+03
1.191838989257812500e+03,1.721486328125000000e+03
1.191672485351562500e+03,1.723670166015625000e+03
1.191505371093750000e+03,1.725853271484375000e+03
1.191337890625000000e+03,1.728035156250000000e+03
1.191169311523437500e+03,1.730215576171875000e+03
1.191000488281250000e+03,1.732395507812500000e+03
1.190830932617187500e+03,1.734573974609375000e+03
1.190660766601562500e+03,1.736751953125000000e+03
1.190489746093750000e+03,1.738928222656250000e+03
1.190318603515625000e+03,1.741103759765625000e+03
1.190146484375000000e+03,1.743278076171875000e+03
1.189973999023437500e+03,1.745451416015625000e+03
1.189800537109375000e+03,1.747624023437500000e+03
1.189626586914062500e+03,1.749795410156250000e+03
1.189452148437500000e+03,1.751965576171875000e+03
1.189277099609375000e+03,1.754135009765625000e+03
1.189101318359375000e+03,1.756303222656250000e+03
1.188924926757812500e+03,1.758470458984375000e+03
1.188747802734375000e+03,1.760636230468750000e+03
1.188570068359375000e+03,1.762801635742187500e+03
1.188391845703125000e+03,1.764965820312500000e+03
1.188213012695312500e+03,1.767128906250000000e+03
1.188033325195312500e+03,1.769290771484375000e+03
1.187853027343750000e+03,1.771451782226562500e+03
1.187672119140625000e+03,1.773611938476562500e+03
1.187490722656250000e+03,1.775770996093750000e+03
1.187308715820312500e+03,1.777928955078125000e+03
1.187125732421875000e+03,1.780085693359375000e+03
1.186942138671875000e+03,1.782241699218750000e+03
1.186758178710937500e+03,1.784396362304687500e+03
1.186573242187500000e+03,1.786550537109375000e+03
1.186388061523437500e+03,1.788703491210937500e+03
1.186201904296875000e+03,1.790855346679687500e+03
1.186015258789062500e+03,1.793006347656250000e+03
1.185827514648437500e+03,1.795156250000000000e+03
1.185639892578125000e+03,1.797304931640625000e+03
1.185450927734375000e+03,1.799452880859375000e+03
1.185261474609375000e+03,1.801599853515625000e+03
1.185071533203125000e+03,1.803745849609375000e+03
1.184880737304687500e+03,1.805890625000000000e+03
1.184689453125000000e+03,1.808034667968750000e+03
1.184497070312500000e+03,1.810177734375000000e+03
1.184304321289062500e+03,1.812319824218750000e+03
1.184110961914062500e+03,1.814460449218750000e+03
1.183916992187500000e+03,1.816600830078125000e+03
1.183721923828125000e+03,1.818739746093750000e+03
1.183526367187500000e+03,1.820877685546875000e+03
1.183330200195312500e+03,1.823014648437500000e+03
1.183133422851562500e+03,1.825151000976562500e+03
1.182935668945312500e+03,1.827285888671875000e+03
1.182737304687500000e+03,1.829420166015625000e+03
1.182538208007812500e+03,1.831553588867187500e+03
1.182338378906250000e+03,1.833685668945312500e+03
1.182138183593750000e+03,1.835817260742187500e+03
1.181936889648437500e+03,1.837947509765625000e+03
1.181735107421875000e+03,1.840076904296875000e+03
1.181532348632812500e+03,1.842206909179687500e+03
1.181329956054687500e+03,1.844333129882812500e+03
1.181130004882812500e+03,1.846457763671875000e+03
1.180933105468750000e+03,1.848578369140625000e+03
1.180738525390625000e+03,1.850695678710937500e+03
1.180547119140625000e+03,1.852809814453125000e+03
1.180358398437500000e+03,1.854920288085937500e+03
1.180172363281250000e+03,1.857027343750000000e+03
1.179989257812500000e+03,1.859131347656250000e+03
1.179808959960937500e+03,1.861231445312500000e+03
1.179631347656250000e+03,1.863328369140625000e+03
1.179456909179687500e+03,1.865422119140625000e+03
1.179285034179687500e+03,1.867511962890625000e+03
1.179116210937500000e+03,1.869598632812500000e+03
1.178949951171875000e+03,1.871681884765625000e+03
1.178786743164062500e+03,1.873761474609375000e+03
1.178626098632812500e+03,1.875837646484375000e+03
1.178468627929687500e+03,1.877910156250000000e+03
1.178313964843750000e+03,1.879979370117187500e+03
1.178161865234375000e+03,1.882041625976562500e+03
1.178012573242187500e+03,1.884103027343750000e+03
1.177866455078125000e+03,1.886160644531250000e+03
1.177723144531250000e+03,1.888214355468750000e+03
1.177582397460937500e+03,1.890264648437500000e+03
1.177444946289062500e+03,1.892311035156250000e+03
1.177309936523437500e+03,1.894353759765625000e+03
1.177178222656250000e+03,1.896392700195312500e+03
1.177049072265625000e+03,1.898427734375000000e+03
1.176922729492187500e+03,1.900458984375000000e+03
1.176799316406250000e+03,1.902486572265625000e+03
1.176678833007812500e+03,1.904510131835937500e+03
1.176561279296875000e+03,1.906529785156250000e+03
1.176446289062500000e+03,1.908545654296875000e+03
1.176334594726562500e+03,1.910557617187500000e+03
1.176225585937500000e+03,1.912565673828125000e+03
1.176119506835937500e+03,1.914569946289062500e+03
1.176016357421875000e+03,1.916570068359375000e+03
1.175915893554687500e+03,1.918566162109375000e+03
1.175818481445312500e+03,1.920558471679687500e+03
1.175723632812500000e+03,1.922546386718750000e+03
1.175631958007812500e+03,1.924530517578125000e+03
1.175543334960937500e+03,1.926510498046875000e+03
1.175457397460937500e+03,1.928486450195312500e+03
1.175374145507812500e+03,1.930458496093750000e+03
1.175294067382812500e+03,1.932426269531250000e+03
1.175216674804687500e+03,1.934389892578125000e+03
1.175142333984375000e+03,1.936349365234375000e+03
1.175070678710937500e+03,1.938304931640625000e+03
1.175002075195312500e+03,1.940255981445312500e+03
1.174936401367187500e+03,1.942203125000000000e+03
1.174873535156250000e+03,1.944145629882812500e+03
1.174813598632812500e+03,1.946084228515625000e+03
1.174756591796875000e+03,1.948018676757812500e+03
1.174702514648437500e+03,1.949948730468750000e+03
1.174650878906250000e+03,1.951876098632812500e+03
1.174602539062500000e+03,1.953797607421875000e+03
1.174557006835937500e+03,1.955714843750000000e+03
1.174514160156250000e+03,1.957627685546875000e+03
1.174474853515625000e+03,1.959536376953125000e+03
1.174437866210937500e+03,1.961440551757812500e+03
1.174403930664062500e+03,1.963340576171875000e+03
1.174372924804687500e+03,1.965236083984375000e+03
1.174344848632812500e+03,1.967127197265625000e+03
1.174319335937500000e+03,1.969013671875000000e+03
1.174296997070312500e+03,1.970896240234375000e+03
1.174277465820312500e+03,1.972774047851562500e+03
1.174260986328125000e+03,1.974647094726562500e+03
1.174247192382812500e+03,1.976515991210937500e+03
1.174236572265625000e+03,1.978380249023437500e+03
1.174228637695312500e+03,1.980239990234375000e+03
1.174223632812500000e+03,1.982095214843750000e+03
1.174221435546875000e+03,1.983946044921875000e+03
1.174222167968750000e+03,1.985792480468750000e+03
1.174225585937500000e+03,1.987633789062500000e+03
1.174232177734375000e+03,1.989470825195312500e+03
1.174241455078125000e+03,1.991303222656250000e+03
1.174253906250000000e+03,1.993130859375000000e+03
1.174269042968750000e+03,1.994954223632812500e+03
1.174287109375000000e+03,1.996772705078125000e+03
1.174308105468750000e+03,1.998586669921875000e+03
1.174331665039062500e+03,2.000395507812500000e+03
1.174358276367187500e+03,2.002200195312500000e+03
1.174387817382812500e+03,2.004000122070312500e+03
1.174420410156250000e+03,2.005794921875000000e+03
1.174455688476562500e+03,2.007585205078125000e+03
1.174494018554687500e+03,2.009370849609375000e+03
1.174535156250000000e+03,2.011151855468750000e+03
1.174578979492187500e+03,2.012927612304687500e+03
1.174625854492187500e+03,2.014699218750000000e+03
1.174675415039062500e+03,2.016465698242187500e+03
1.174728027343750000e+03,2.018227294921875000e+03
1.174783203125000000e+03,2.019983886718750000e+03
1.174841308593750000e+03,2.021735839843750000e+03
1.174902465820312500e+03,2.023483154296875000e+03
1.174966552734375000e+03,2.025225341796875000e+03
1.175033447265625000e+03,2.026962646484375000e+03
1.175103027343750000e+03,2.028695312500000000e+03
1.175175537109375000e+03,2.030423095703125000e+03
1.175251098632812500e+03,2.032145507812500000e+03
1.175329101562500000e+03,2.033863525390625000e+03
1.175410400390625000e+03,2.035575439453125000e+03
1.175494262695312500e+03,2.037283203125000000e+03
1.175581054687500000e+03,2.038986083984375000e+03
1.175670776367187500e+03,2.040683837890625000e+03
1.175762939453125000e+03,2.042376708984375000e+03
1.175858276367187500e+03,2.044064697265625000e+03
1.175956420898437500e+03,2.045747558593750000e+03
1.176057373046875000e+03,2.047425537109375000e+03
1.176161132812500000e+03,2.049098388671875000e+03
1.176267700195312500e+03,2.050766113281250000e+03
1.176377197265625000e+03,2.052428710937500000e+03
1.176489379882812500e+03,2.054086425781250000e+03
1.176604248046875000e+03,2.055739013671875000e+03
1.176722412109375000e+03,2.057386718750000000e+03
1.176842773437500000e+03,2.059029052734375000e+03
1.176966308593750000e+03,2.060666259765625000e+03
1.177092773437500000e+03,2.062298339843750000e+03
1.177221679687500000e+03,2.063925292968750000e+03
1.177353637695312500e+03,2.065547119140625000e+03
1.177488403320312500e+03,2.067164062500000000e+03
1.177625854492187500e+03,2.068775634765625000e+03
1.177765869140625000e+03,2.070382080078125000e+03
1.177909057617187500e+03,2.071983154296875000e+03
1.178054931640625000e+03,2.073579345703125000e+03
1.178203491210937500e+03,2.075169921875000000e+03
1.178354980468750000e+03,2.076755615234375000e+03
1.178509399414062500e+03,2.078335937500000000e+03
1.178665893554687500e+03,2.079911132812500000e+03
1.178825683593750000e+03,2.081480957031250000e+03
1.178988159179687500e+03,2.083045410156250000e+03
1.179153442382812500e+03,2.084604980468750000e+03
1.179321655273437500e+03,2.086159423828125000e+03
1.179492187500000000e+03,2.087708007812500000e+03
1.179665893554687500e+03,2.089251708984375000e+03
1.179842163085937500e+03,2.090790039062500000e+03
1.180021118164062500e+03,2.092322998046875000e+03
1.180202758789062500e+03,2.093850830078125000e+03
1.180387207031250000e+03,2.095373046875000000e+03
1.180574584960937500e+03,2.096890136718750000e+03
1.180764282226562500e+03,2.098401611328125000e+03
1.180957153320312500e+03,2.099908203125000000e+03
1.181152587890625000e+03,2.101409179687500000e+03
1.181350708007812500e+03,2.102904785156250000e+03
1.181551513671875000e+03,2.104395019531250000e+03
1.181754882812500000e+03,2.105879882812500000e+03
1.181960937500000000e+03,2.107359375000000000e+03
1.182170410156250000e+03,2.108834960937500000e+03
1.182381835937500000e+03,2.110303710937500000e+03
1.182596191406250000e+03,2.111767333984375000e+03
1.182813476562500000e+03,2.113225341796875000e+03
1.183033325195312500e+03,2.114677734375000000e+03
1.183255493164062500e+03,2.116125000000000000e+03
1.183480590820312500e+03,2.117566406250000000e+03
1.183708374023437500e+03,2.119003173828125000e+03
1.183938842773437500e+03,2.120433837890625000e+03
1.184171630859375000e+03,2.121859375000000000e+03
1.184407470703125000e+03,2.123279052734375000e+03
1.184645996093750000e+03,2.124693603515625000e+03
1.184886962890625000e+03,2.126102783203125000e+03
1.185130859375000000e+03,2.127506347656250000e+03
1.185377075195312500e+03,2.128904541015625000e+03
1.185626220703125000e+03,2.130296875000000000e+03
1.185877929687500000e+03,2.131684082031250000e+03
1.186132080078125000e+03,2.133065917968750000e+03
1.186388916015625000e+03,2.134441894531250000e+03
1.186648315429687500e+03,2.135812500000000000e+03
1.186910522460937500e+03,2.137177734375000000e+03
1.187175292968750000e+03,2.138537109375000000e+03
1.187442749023437500e+03,2.139891357421875000e+03
1.187712524414062500e+03,2.141239746093750000e+03
1.187985107421875000e+03,2.142582763671875000e+03
1.188260498046875000e+03,2.143920166015625000e+03
1.188537963867187500e+03,2.145252197265625000e+03
1.188818481445312500e+03,2.146578613281250000e+03
1.189101318359375000e+03,2.147899414062500000e+03
1.189386596679687500e+03,2.149214843750000000e+03
1.189674804687500000e+03,2.150524658203125000e+03
1.189965332031250000e+03,2.151828857421875000e+03
1.190258544921875000e+03,2.153127197265625000e+03
1.190554321289062500e+03,2.154420410156250000e+03
1.190852661132812500e+03,2.155707763671875000e+03
1.191153442382812500e+03,2.156989746093750000e+03
1.191456787109375000e+03,2.158265869140625000e+03
1.191762695312500000e+03,2.159537109375000000e+03
1.192071044921875000e+03,2.160802001953125000e+03
1.192382080078125000e+03,2.162061767578125000e+03
1.192695556640625000e+03,2.163315429687500000e+03
1.193011474609375000e+03,2.164563720703125000e+03
1.193330078125000000e+03,2.165806640625000000e+03
1.193651000976562500e+03,2.167043945312500000e+03
1.193974365234375000e+03,2.168275634765625000e+03
1.194300659179687500e+03,2.169501464843750000e+03
1.194628784179687500e+03,2.170721435546875000e+03
1.194959960937500000e+03,2.171936279296875000e+03
1.195293457031250000e+03,2.173142822265625000e+03
1.195629272460937500e+03,2.174346435546875000e+03
1.195967773437500000e+03,2.175543945312500000e+03
1.196308471679687500e+03,2.176736328125000000e+03
1.196652221679687500e+03,2.177922607421875000e+03
1.196997802734375000e+03,2.179103515625000000e+03
1.197346069335937500e+03,2.180278808593750000e+03
1.197696533203125000e+03,2.181448242187500000e+03
1.198049926757812500e+03,2.182612304687500000e+03
1.198405273437500000e+03,2.183770507812500000e+03
1.198763427734375000e+03,2.184923339843750000e+03
1.199123779296875000e+03,2.186070312500000000e+03
1.199486694335937500e+03,2.187211669921875000e+03
1.199851684570312500e+03,2.188347412109375000e+03
1.200219482421875000e+03,2.189477539062500000e+03
1.200589355468750000e+03,2.190601806640625000e+03
1.200961914062500000e+03,2.191720947265625000e+03
1.201336669921875000e+03,2.192833984375000000e+03
1.201713867187500000e+03,2.193941650390625000e+03
1.202093627929687500e+03,2.195043457031250000e+03
1.202475219726562500e+03,2.196139404296875000e+03
1.202859863281250000e+03,2.197230468750000000e+03
1.203246459960937500e+03,2.198314941406250000e+03
1.203635620117187500e+03,2.199394531250000000e+03
1.204026855468750000e+03,2.200468017578125000e+03
1.204420898437500000e+03,2.201536376953125000e+03
1.204817016601562500e+03,2.202598632812500000e+03
1.205215332031250000e+03,2.203655029296875000e+03
1.205616333007812500e+03,2.204706298828125000e+03
1.206019042968750000e+03,2.205751464843750000e+03
1.206424438476562500e+03,2.206791259765625000e+03
1.206832275390625000e+03,2.207825439453125000e+03
1.207242187500000000e+03,2.208854003906250000e+03
1.207654663085937500e+03,2.209876708984375000e+03
1.208069335937500000e+03,2.210894042968750000e+03
1.208485961914062500e+03,2.211905517578125000e+03
1.208905517578125000e+03,2.212911376953125000e+03
1.209326782226562500e+03,2.213911621093750000e+03
1.209750244140625000e+03,2.214906250000000000e+03
1.210176391601562500e+03,2.215895263671875000e+03
1.210604736328125000e+03,2.216878417968750000e+03
1.211035400390625000e+03,2.217856201171875000e+03
1.211468383789062500e+03,2.218828613281250000e+03
1.211903198242187500e+03,2.219794677734375000e+03
1.212340454101562500e+03,2.220755615234375000e+03
1.212780029296875000e+03,2.221710693359375000e+03
1.213221679687500000e+03,2.222660400390625000e+03
1.213665771484375000e+03,2.223604248046875000e+03
1.214112060546875000e+03,2.224542724609375000e+03
1.214560180664062500e+03,2.225475341796875000e+03
1.215010986328125000e+03,2.226402587890625000e+03
1.215463745117187500e+03,2.227324218750000000e+03
1.215918945312500000e+03,2.228239746093750000e+03
1.216375610351562500e+03,2.229148193359375000e+03
1.216835083007812500e+03,2.230052490234375000e+03
1.217296752929687500e+03,2.230951660156250000e+03
1.217760253906250000e+03,2.231844970703125000e+03
1.218226318359375000e+03,2.232732666015625000e+03
1.218694213867187500e+03,2.233614746093750000e+03
1.219164550781250000e+03,2.234491210937500000e+03
1.219636840820312500e+03,2.235362060546875000e+03
1.220111328125000000e+03,2.236227783203125000e+03
1.220588012695312500e+03,2.237087402343750000e+03
1.221066650390625000e+03,2.237941650390625000e+03
1.221547729492187500e+03,2.238790039062500000e+03
1.222030639648437500e+03,2.239633056640625000e+03
1.222515747070312500e+03,2.240470458984375000e+03
1.223003173828125000e+03,2.241302490234375000e+03
1.223492187500000000e+03,2.242128662109375000e+03
1.223983886718750000e+03,2.242949462890625000e+03
1.224477294921875000e+03,2.243764892578125000e+03
1.224973022460937500e+03,2.244574707031250000e+03
1.225470458984375000e+03,2.245378906250000000e+03
1.225970581054687500e+03,2.246177246093750000e+03
1.226472167968750000e+03,2.246970214843750000e+03
1.226976318359375000e+03,2.247757812500000000e+03
1.227482177734375000e+03,2.248540039062500000e+03
1.227990234375000000e+03,2.249316406250000000e+03
1.228500488281250000e+03,2.250087646484375000e+03
1.229012695312500000e+03,2.250853027343750000e+03
1.229526733398437500e+03,2.251613037109375000e+03
1.230042846679687500e+03,2.252367675781250000e+03
1.230561035156250000e+03,2.253116699218750000e+03
1.231081298828125000e+03,2.253860107421875000e+03
1.231603515625000000e+03,2.254598388671875000e+03
1.232127807617187500e+03,2.255330566406250000e+03
1.232654052734375000e+03,2.256057861328125000e+03
1.233182495117187500e+03,2.256780029296875000e+03
1.233712768554687500e+03,2.257496093750000000e+03
1.234244873046875000e+03,2.258207031250000000e+03
1.234779052734375000e+03,2.258912353515625000e+03
1.235315551757812500e+03,2.259612060546875000e+03
1.235853637695312500e+03,2.260306884765625000e+03
1.236393798828125000e+03,2.260995849609375000e+03
1.236935668945312500e+03,2.261676025390625000e+03
1.237480102539062500e+03,2.262355224609375000e+03
1.238025878906250000e+03,2.263025634765625000e+03
1.238572631835937500e+03,2.263685791015625000e+03
1.239120727539062500e+03,2.264337402343750000e+03
1.239669799804687500e+03,2.264977050781250000e+03
1.240219726562500000e+03,2.265604980468750000e+03
1.240770751953125000e+03,2.266222412109375000e+03
1.241322631835937500e+03,2.266829101562500000e+03
1.241875000000000000e+03,2.267424316406250000e+03
1.242428955078125000e+03,2.268005615234375000e+03
1.242983154296875000e+03,2.268578125000000000e+03
1.243538452148437500e+03,2.269139160156250000e+03
1.244094360351562500e+03,2.269689453125000000e+03
1.244651123046875000e+03,2.270228271484375000e+03
1.245208496093750000e+03,2.270756103515625000e+03
1.245766967773437500e+03,2.271273193359375000e+03
1.246326049804687500e+03,2.271778564453125000e+03
1.246885375976562500e+03,2.272273193359375000e+03
1.247445800781250000e+03,2.272756835937500000e+03
1.248006469726562500e+03,2.273229248046875000e+03
1.248568481445312500e+03,2.273690429687500000e+03
1.249130615234375000e+03,2.274140869140625000e+03
1.249693359375000000e+03,2.274580322265625000e+03
1.250256958007812500e+03,2.275008544921875000e+03
1.250820922851562500e+03,2.275425781250000000e+03
1.251385375976562500e+03,2.275832031250000000e+03
1.251950317382812500e+03,2.276229736328125000e+03
1.252515625000000000e+03,2.276614257812500000e+03
1.253081542968750000e+03,2.276988281250000000e+03
1.253647827148437500e+03,2.277351074218750000e+03
1.254214599609375000e+03,2.277703125000000000e+03
1.254781494140625000e+03,2.278044433593750000e+03
1.255349243164062500e+03,2.278374755859375000e+03
1.255917114257812500e+03,2.278693847656250000e+03
1.256485595703125000e+03,2.279002441406250000e+03
1.257054199218750000e+03,2.279300537109375000e+03
1.257623046875000000e+03,2.279587402343750000e+03
1.258192016601562500e+03,2.279863769531250000e+03
1.258761352539062500e+03,2.280129394531250000e+03
1.259330932617187500e+03,2.280384033203125000e+03
1.259901000976562500e+03,2.280628173828125000e+03
1.260471191406250000e+03,2.280862060546875000e+03
1.261041381835937500e+03,2.281084472656250000e+03
1.261611938476562500e+03,2.281296875000000000e+03
1.262182373046875000e+03,2.281498291015625000e+03
1.262753173828125000e+03,2.281689453125000000e+03
1.263323974609375000e+03,2.281869873046875000e+03
1.263895263671875000e+03,2.282039550781250000e+03
1.264466064453125000e+03,2.282199218750000000e+03
1.265037353515625000e+03,2.282348144531250000e+03
1.265608398437500000e+03,2.282486328125000000e+03
1.266179443359375000e+03,2.282614501953125000e+03
1.266750854492187500e+03,2.282731933593750000e+03
1.267321899414062500e+03,2.282839599609375000e+03
1.267893188476562500e+03,2.282936279296875000e+03
1.268464233398437500e+03,2.283022705078125000e+03
1.269035278320312500e+03,2.283099609375000000e+03
1.269606201171875000e+03,2.283165527343750000e+03
1.270176879882812500e+03,2.283221191406250000e+03
1.270747680664062500e+03,2.283266845703125000e+03
1.271318359375000000e+03,2.283302246093750000e+03
1.271889038085937500e+03,2.283327148437500000e+03
1.272459228515625000e+03,2.283342285156250000e+03
1.273029296875000000e+03,2.283347412109375000e+03
1.273599243164062500e+03,2.283342041015625000e+03
1.274168945312500000e+03,2.283327148437500000e+03
1.274738403320312500e+03,2.283301757812500000e+03
1.275307495117187500e+03,2.283266845703125000e+03
1.275876831054687500e+03,2.283221923828125000e+03
1.276445434570312500e+03,2.283166748046875000e+03
1.277013793945312500e+03,2.283101806640625000e+03
1.277582153320312500e+03,2.283027343750000000e+03
1.278149902343750000e+03,2.282942626953125000e+03
1.278717407226562500e+03,2.282848388671875000e+03
1.279284179687500000e+03,2.282744140625000000e+03
1.279851074218750000e+03,2.282630615234375000e+03
1.280417358398437500e+03,2.282506835937500000e+03
1.280983520507812500e+03,2.282374023437500000e+03
1.281549194335937500e+03,2.282231201171875000e+03
1.282114257812500000e+03,2.282078613281250000e+03
1.282678955078125000e+03,2.281916992187500000e+03
1.283243164062500000e+03,2.281745361328125000e+03
1.283807128906250000e+03,2.281564453125000000e+03
1.284370483398437500e+03,2.281374023437500000e+03
1.284933227539062500e+03,2.281174316406250000e+03
1.285495727539062500e+03,2.280965087890625000e+03
1.286057250976562500e+03,2.280746582031250000e+03
1.286618530273437500e+03,2.280520507812500000e+03
1.287179443359375000e+03,2.280283691406250000e+03
1.287739501953125000e+03,2.280037353515625000e+03
1.288299194335937500e+03,2.279781982421875000e+03
1.288858276367187500e+03,2.279517578125000000e+03
1.289416625976562500e+03,2.279243652343750000e+03
1.289974121093750000e+03,2.278960937500000000e+03
1.290531250000000000e+03,2.278669189453125000e+03
1.291087890625000000e+03,2.278368408203125000e+03
1.291643920898437500e+03,2.278058593750000000e+03
1.292198974609375000e+03,2.277739746093750000e+03
1.292753540039062500e+03,2.277412109375000000e+03
1.293307617187500000e+03,2.277075683593750000e+03
1.293861083984375000e+03,2.276730224609375000e+03
1.294413330078125000e+03,2.276375976562500000e+03
1.294965087890625000e+03,2.276013183593750000e+03
1.295516113281250000e+03,2.275641845703125000e+03
1.296066650390625000e+03,2.275261474609375000e+03
1.296615966796875000e+03,2.274872558593750000e+03
1.297164794921875000e+03,2.274474853515625000e+03
1.297713012695312500e+03,2.274068847656250000e+03
1.298260253906250000e+03,2.273654052734375000e+03
1.298806640625000000e+03,2.273230712890625000e+03
1.299352416992187500e+03,2.272799316406250000e+03
1.299897094726562500e+03,2.272359375000000000e+03
1.300441162109375000e+03,2.271911132812500000e+03
1.300984497070312500e+03,2.271454589843750000e+03
1.301526855468750000e+03,2.270989746093750000e+03
1.302068237304687500e+03,2.270515869140625000e+03
1.302608764648437500e+03,2.270034912109375000e+03
1.303148559570312500e+03,2.269545166015625000e+03
1.303687500000000000e+03,2.269047607421875000e+03
1.304225585937500000e+03,2.268541748046875000e+03
1.304762695312500000e+03,2.268027099609375000e+03
1.305298828125000000e+03,2.267507568359375000e+03
1.305834106445312500e+03,2.266977539062500000e+03
1.306368530273437500e+03,2.266440185546875000e+03
1.306901977539062500e+03,2.265894042968750000e+03
1.307434204101562500e+03,2.265340820312500000e+03
1.307965942382812500e+03,2.264779541015625000e+03
1.308496459960937500e+03,2.264210205078125000e+03
1.309025878906250000e+03,2.263633300781250000e+03
1.309554809570312500e+03,2.263048828125000000e+03
1.310082275390625000e+03,2.262456542968750000e+03
1.310609130859375000e+03,2.261856933593750000e+03
1.311134643554687500e+03,2.261249511718750000e+03
1.311659423828125000e+03,2.260634033203125000e+03
1.312182861328125000e+03,2.260011718750000000e+03
1.312705444335937500e+03,2.259381835937500000e+03
1.313227172851562500e+03,2.258744140625000000e+03
1.313747558593750000e+03,2.258099853515625000e+03
1.314267211914062500e+03,2.257447509765625000e+03
1.314785644531250000e+03,2.256787841796875000e+03
1.315302978515625000e+03,2.256121093750000000e+03
1.315819335937500000e+03,2.255447021484375000e+03
1.316334594726562500e+03,2.254765869140625000e+03
1.316848999023437500e+03,2.254077392578125000e+03
1.317361938476562500e+03,2.253382080078125000e+03
1.317873901367187500e+03,2.252679443359375000e+03
1.318384765625000000e+03,2.251969726562500000e+03
1.318894775390625000e+03,2.251252685546875000e+03
1.319403320312500000e+03,2.250529296875000000e+03
1.319910888671875000e+03,2.249798583984375000e+03
1.320417480468750000e+03,2.249061523437500000e+03
1.320922485351562500e+03,2.248316894531250000e+03
1.321426879882812500e+03,2.247565917968750000e+03
1.321930053710937500e+03,2.246808105468750000e+03
1.322431640625000000e+03,2.246043212890625000e+03
1.322932617187500000e+03,2.245271728515625000e+03
1.323432128906250000e+03,2.244494628906250000e+03
1.323930664062500000e+03,2.243709960937500000e+03
1.324427978515625000e+03,2.242918701171875000e+03
1.324923950195312500e+03,2.242121337890625000e+03
1.325419311523437500e+03,2.241316894531250000e+03
1.325912841796875000e+03,2.240506103515625000e+03
1.326405639648437500e+03,2.239689208984375000e+03
1.326897094726562500e+03,2.238865478515625000e+03
1.327387084960937500e+03,2.238035400390625000e+03
1.327875976562500000e+03,2.237199218750000000e+03
1.328363891601562500e+03,2.236356933593750000e+03
1.328850708007812500e+03,2.235507568359375000e+03
1.329336059570312500e+03,2.234652832031250000e+03
1.329820190429687500e+03,2.233791748046875000e+03
1.330303222656250000e+03,2.232924316406250000e+03
1.330784790039062500e+03,2.232050781250000000e+03
1.331265258789062500e+03,2.231171386718750000e+03
1.331744628906250000e+03,2.230285888671875000e+03
1.332222778320312500e+03,2.229394287109375000e+03
1.332699462890625000e+03,2.228496582031250000e+03
1.333175170898437500e+03,2.227593261718750000e+03
1.333649536132812500e+03,2.226684082031250000e+03
1.334122314453125000e+03,2.225768554687500000e+03
1.334594360351562500e+03,2.224847656250000000e+03
1.335064819335937500e+03,2.223920898437500000e+03
1.335534179687500000e+03,2.222988525390625000e+03
1.336002319335937500e+03,2.222050292968750000e+03
1.336468994140625000e+03,2.221106201171875000e+03
1.336934570312500000e+03,2.220156738281250000e+03
1.337398803710937500e+03,2.219201416015625000e+03
1.337862060546875000e+03,2.218240966796875000e+03
1.338323486328125000e+03,2.217274414062500000e+03
1.338784179687500000e+03,2.216302734375000000e+03
1.339243408203125000e+03,2.215325683593750000e+03
1.339701171875000000e+03,2.214342773437500000e+03
1.340157714843750000e+03,2.213354980468750000e+03
1.340612670898437500e+03,2.212358642578125000e+03
1.341066772460937500e+03,2.211359863281250000e+03
1.341519653320312500e+03,2.210355468750000000e+03
1.341971069335937500e+03,2.209345703125000000e+03
1.342420898437500000e+03,2.208331054687500000e+03
1.342869750976562500e+03,2.207311035156250000e+03
1.343317382812500000e+03,2.206285644531250000e+03
1.343763671875000000e+03,2.205255126953125000e+03
1.344208496093750000e+03,2.204219726562500000e+03
1.344651855468750000e+03,2.203178955078125000e+03
1.345094238281250000e+03,2.202133544921875000e+03
1.345535156250000000e+03,2.201083007812500000e+03
1.345974731445312500e+03,2.200027343750000000e+03
1.346413085937500000e+03,2.198966796875000000e+03
1.346850219726562500e+03,2.197901367187500000e+03
1.347286010742187500e+03,2.196830810546875000e+03
1.347720458984375000e+03,2.195755615234375000e+03
1.348153564453125000e+03,2.194675537109375000e+03
1.348585083007812500e+03,2.193590576171875000e+03
1.349015380859375000e+03,2.192500976562500000e+03
1.349444580078125000e+03,2.191406494140625000e+03
1.349872436523437500e+03,2.190307373046875000e+03
1.350298828125000000e+03,2.189204101562500000e+03
1.350723754882812500e+03,2.188095214843750000e+03
1.351147705078125000e+03,2.186982421875000000e+03
1.351570068359375000e+03,2.185864501953125000e+03
1.351990966796875000e+03,2.184742431640625000e+03
1.352410888671875000e+03,2.183615722656250000e+03
1.352829345703125000e+03,2.182484375000000000e+03
1.353246337890625000e+03,2.181348632812500000e+03
1.353661987304687500e+03,2.180208984375000000e+03
1.354076538085937500e+03,2.179064208984375000e+03
1.354489746093750000e+03,2.177915283203125000e+03
1.354901489257812500e+03,2.176761962890625000e+03
1.355311767578125000e+03,2.175604492187500000e+03
1.355720703125000000e+03,2.174442626953125000e+03
1.356128540039062500e+03,2.173274658203125000e+03
1.356534912109375000e+03,2.172104003906250000e+03
1.356939941406250000e+03,2.170929199218750000e+03
1.357343627929687500e+03,2.169750000000000000e+03
1.357746093750000000e+03,2.168567382812500000e+03
1.358146972656250000e+03,2.167379882812500000e+03
1.358546630859375000e+03,2.166188476562500000e+03
1.358944946289062500e+03,2.164992919921875000e+03
1.359341674804687500e+03,2.163793945312500000e+03
1.359737548828125000e+03,2.162590087890625000e+03
1.360131469726562500e+03,2.161382568359375000e+03
1.360524414062500000e+03,2.160170898437500000e+03
1.360916259765625000e+03,2.158955566406250000e+03
1.361306274414062500e+03,2.157735839843750000e+03
1.361695312500000000e+03,2.156512695312500000e+03
1.362082885742187500e+03,2.155285888671875000e+03
1.362468872070312500e+03,2.154054687500000000e+03
1.362853759765625000e+03,2.152820068359375000e+03
1.363237304687500000e+03,2.151581054687500000e+03
1.363619506835937500e+03,2.150339111328125000e+03
1.364000122070312500e+03,2.149092773437500000e+03
1.364379516601562500e+03,2.147843017578125000e+03
1.364757568359375000e+03,2.146589355468750000e+03
1.365134521484375000e+03,2.145332275390625000e+03
1.365509765625000000e+03,2.144071044921875000e+03
1.365883911132812500e+03,2.142806884765625000e+03
1.366256591796875000e+03,2.141538574218750000e+03
1.366628051757812500e+03,2.140267089843750000e+03
1.366997802734375000e+03,2.138991943359375000e+03
1.367366699218750000e+03,2.137712890625000000e+03
1.367733886718750000e+03,2.136430908203125000e+03
1.368099975585937500e+03,2.135145263671875000e+03
1.368464355468750000e+03,2.133855957031250000e+03
1.368827758789062500e+03,2.132563476562500000e+03
1.369189575195312500e+03,2.131267333984375000e+03
1.369550048828125000e+03,2.129967773437500000e+03
1.369909423828125000e+03,2.128664306640625000e+03
1.370267089843750000e+03,2.127358398437500000e+03
1.370623779296875000e+03,2.126048583984375000e+03
1.370978759765625000e+03,2.124736083984375000e+03
1.371332641601562500e+03,2.123419677734375000e+03
1.371685058593750000e+03,2.122100341796875000e+03
1.372036132812500000e+03,2.120777832031250000e+03
1.372385986328125000e+03,2.119452148437500000e+03
1.372734252929687500e+03,2.118123046875000000e+03
1.373081542968750000e+03,2.116790771484375000e+03
1.373427001953125000e+03,2.115455322265625000e+03
1.373771484375000000e+03,2.114116943359375000e+03
1.374114501953125000e+03,2.112775146484375000e+03
1.374456420898437500e+03,2.111430664062500000e+03
1.374796630859375000e+03,2.110082763671875000e+03
1.375135375976562500e+03,2.108731933593750000e+03
1.375473388671875000e+03,2.107378417968750000e+03
1.375809570312500000e+03,2.106021240234375000e+03
1.376144409179687500e+03,2.104661376953125000e+03
1.376478149414062500e+03,2.103298828125000000e+03
1.376810424804687500e+03,2.101933105468750000e+03
1.377141235351562500e+03,2.100564208984375000e+03
1.377470947265625000e+03,2.099192871093750000e+03
1.377799194335937500e+03,2.097818359375000000e+03
1.378126220703125000e+03,2.096440917968750000e+03
1.378451660156250000e+03,2.095060791015625000e+03
1.378775756835937500e+03,2.093677978515625000e+03
1.379098876953125000e+03,2.092291748046875000e+03
1.379420288085937500e+03,2.090903320312500000e+03
1.379740478515625000e+03,2.089511962890625000e+03
1.380059326171875000e+03,2.088118164062500000e+03
1.380376708984375000e+03,2.086720947265625000e+03
1.380693115234375000e+03,2.085321289062500000e+03
1.381007934570312500e+03,2.083919189453125000e+03
1.381321289062500000e+03,2.082514160156250000e+03
1.381633300781250000e+03,2.081106689453125000e+03
1.381944213867187500e+03,2.079696289062500000e+03
1.382254028320312500e+03,2.078283935546875000e+03
1.382562255859375000e+03,2.076868408203125000e+03
1.382868652343750000e+03,2.075450439453125000e+03
1.383174316406250000e+03,2.074029541015625000e+03
1.383478271484375000e+03,2.072606689453125000e+03
1.383781372070312500e+03,2.071180419921875000e+03
1.384082641601562500e+03,2.069752441406250000e+03
1.384382690429687500e+03,2.068321777343750000e+03
1.384681518554687500e+03,2.066888183593750000e+03
1.384979003906250000e+03,2.065452880859375000e+03
1.385274780273437500e+03,2.064014648437500000e+03
1.385569702148437500e+03,2.062573974609375000e+03
1.385863037109375000e+03,2.061130859375000000e+03
1.386155395507812500e+03,2.059685546875000000e+03
1.386445922851562500e+03,2.058237792968750000e+03
1.386735473632812500e+03,2.056787597656250000e+03

